Soft-drop grooming for hadronic event shapes

Soft-drop grooming of hadron-collision final states has the potential to significantly reduce the impact of non-perturbative corrections, and in particular the underlying-event contribution. This eventually will enable a more direct comparison of accurate perturbative predictions with experimental measurements. In this study we consider soft-drop groomed dijet event shapes. We derive general results needed to perform the resummation of suitable event-shape variables to next-to-leading logarithmic (NLL) accuracy matched to exact next-to-leading order (NLO) QCD matrix elements. We compile predictions for the transverse-thrust shape accurate to NLO+NLL' using the implementation of the CAESAR formalism in the Sherpa event generator framework. We complement this by state-of-the-art parton- and hadron-level predictions based on NLO QCD matrix elements matched with parton showers. We explore the potential to mitigate non-perturbative corrections for particle-level and track-based measurements of transverse thrust by considering a wide range of soft-drop parameters. We find that soft-drop grooming indeed is very efficient in removing the underlying event. This motivates future experimental measurements to be compared to precise QCD predictions and employed to constrain non-perturbative models in Monte-Carlo simulations.

==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc01_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /special

RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax

XMax=-0.88
RatioPlot=1
LogY=0
YMin=-0.5
YMax=1.5
LegendXPos=0.05
LegendYPos=0.95
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.777228e-01	2.226720e-02	2.789470e-02
-1.078000e+01	-1.056000e+01	2.755963e-01	2.213910e-02	2.772970e-02
-1.056000e+01	-1.034000e+01	2.786704e-01	2.232430e-02	2.797530e-02
-1.034000e+01	-1.012000e+01	2.776384e-01	2.230420e-02	2.790480e-02
-1.012000e+01	-9.900000e+00	2.782652e-01	2.232830e-02	2.795360e-02
-9.900000e+00	-9.680000e+00	2.795939e-01	2.246790e-02	2.812820e-02
-9.680000e+00	-9.460000e+00	2.799443e-01	2.251150e-02	2.819080e-02
-9.460000e+00	-9.240000e+00	2.806235e-01	2.259440e-02	2.827330e-02
-9.240001e+00	-9.020001e+00	2.830490e-01	2.276910e-02	2.851230e-02
-9.020001e+00	-8.800000e+00	2.838404e-01	2.287660e-02	2.867230e-02
-8.800000e+00	-8.580000e+00	2.852327e-01	2.295530e-02	2.873660e-02
-8.580001e+00	-8.360001e+00	2.866644e-01	2.312830e-02	2.895300e-02
-8.360001e+00	-8.140001e+00	2.882260e-01	2.325050e-02	2.911960e-02
-8.140001e+00	-7.920001e+00	2.899364e-01	2.341540e-02	2.932200e-02
-7.920001e+00	-7.700000e+00	2.913941e-01	2.352800e-02	2.946290e-02
-7.700000e+00	-7.480002e+00	2.932042e-01	2.373760e-02	2.971840e-02
-7.480001e+00	-7.260000e+00	2.952601e-01	2.390470e-02	2.993190e-02
-7.260000e+00	-7.040000e+00	2.976146e-01	2.414010e-02	3.022260e-02
-7.040000e+00	-6.820002e+00	3.001392e-01	2.437520e-02	3.051500e-02
-6.820001e+00	-6.599999e+00	3.038274e-01	2.469860e-02	3.092150e-02
-6.600000e+00	-6.380003e+00	3.069266e-01	2.499790e-02	3.129970e-02
-6.380002e+00	-6.160002e+00	3.106867e-01	2.534270e-02	3.171280e-02
-6.160002e+00	-5.940000e+00	3.152432e-01	2.576290e-02	3.223680e-02
-5.940000e+00	-5.720000e+00	3.197014e-01	2.618870e-02	3.276880e-02
-5.720000e+00	-5.500000e+00	3.250583e-01	2.667860e-02	3.338700e-02
-5.500000e+00	-5.280000e+00	3.311967e-01	2.726320e-02	3.408330e-02
-5.280000e+00	-5.060000e+00	3.378577e-01	2.787990e-02	3.484390e-02
-5.059999e+00	-4.840001e+00	3.457368e-01	2.862730e-02	3.575200e-02
-4.840001e+00	-4.620000e+00	3.547143e-01	2.949730e-02	3.680000e-02
-4.619999e+00	-4.400003e+00	3.632789e-01	3.030190e-02	3.777430e-02
-4.400003e+00	-4.180000e+00	3.714438e-01	3.108180e-02	3.871290e-02
-4.180000e+00	-3.960001e+00	3.803984e-01	3.192560e-02	3.974240e-02
-3.960001e+00	-3.740000e+00	3.906315e-01	3.289660e-02	4.088550e-02
-3.740000e+00	-3.520002e+00	4.016815e-01	3.394070e-02	4.214210e-02
-3.520001e+00	-3.299999e+00	4.144812e-01	3.517750e-02	4.356210e-02
-3.299999e+00	-3.079999e+00	4.297427e-01	3.663260e-02	4.526440e-02
-3.079999e+00	-2.859999e+00	4.428453e-01	3.795250e-02	4.673860e-02
-2.859999e+00	-2.640001e+00	4.020243e-01	3.478880e-02	4.265470e-02
-2.640000e+00	-2.420000e+00	3.490387e-01	3.059160e-02	3.730190e-02
-2.420000e+00	-2.200002e+00	2.993584e-01	2.662210e-02	3.225850e-02
-2.200001e+00	-1.980003e+00	2.527081e-01	2.284390e-02	2.747080e-02
-1.980003e+00	-1.759999e+00	2.069578e-01	1.904190e-02	2.266320e-02
-1.759999e+00	-1.540000e+00	1.525855e-01	1.425980e-02	1.688130e-02
-1.540001e+00	-1.320002e+00	8.548743e-02	8.140360e-03	9.530080e-03
-1.320002e+00	-1.100001e+00	2.578641e-02	2.482050e-03	2.861920e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	4.302636e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.770358e-01	2.220770e-02	2.011790e-02
-1.078000e+01	-1.056000e+01	2.771260e-01	2.229190e-02	2.005800e-02
-1.056000e+01	-1.034000e+01	2.771148e-01	2.227060e-02	2.009950e-02
-1.034000e+01	-1.012000e+01	2.771306e-01	2.223050e-02	2.005410e-02
-1.012000e+01	-9.900000e+00	2.771771e-01	2.226090e-02	2.010110e-02
-9.900000e+00	-9.680000e+00	2.772314e-01	2.225880e-02	2.007710e-02
-9.680000e+00	-9.460000e+00	2.772495e-01	2.225620e-02	2.009290e-02
-9.460000e+00	-9.240000e+00	2.773117e-01	2.230180e-02	2.009400e-02
-9.240001e+00	-9.020001e+00	2.773730e-01	2.224460e-02	2.012790e-02
-9.020001e+00	-8.800000e+00	2.774746e-01	2.231730e-02	2.005490e-02
-8.800000e+00	-8.580000e+00	2.775520e-01	2.229300e-02	2.013570e-02
-8.580001e+00	-8.360001e+00	2.776295e-01	2.227720e-02	2.011820e-02
-8.360001e+00	-8.140001e+00	2.777875e-01	2.232990e-02	2.012880e-02
-8.140001e+00	-7.920001e+00	2.778806e-01	2.229730e-02	2.015490e-02
-7.920001e+00	-7.700000e+00	2.780896e-01	2.236290e-02	2.009670e-02
-7.700000e+00	-7.480002e+00	2.782358e-01	2.234570e-02	2.017780e-02
-7.480001e+00	-7.260000e+00	2.784271e-01	2.235680e-02	2.018970e-02
-7.260000e+00	-7.040000e+00	2.786676e-01	2.239240e-02	2.015970e-02
-7.040000e+00	-6.820002e+00	2.788763e-01	2.237780e-02	2.023500e-02
-6.820001e+00	-6.599999e+00	2.791507e-01	2.242310e-02	2.024300e-02
-6.600000e+00	-6.380003e+00	2.794296e-01	2.244470e-02	2.023410e-02
-6.380002e+00	-6.160002e+00	2.796946e-01	2.246140e-02	2.028810e-02
-6.160002e+00	-5.940000e+00	2.799520e-01	2.248840e-02	2.029110e-02
-5.940000e+00	-5.720000e+00	2.801844e-01	2.250980e-02	2.030440e-02
-5.720000e+00	-5.500000e+00	2.803542e-01	2.252080e-02	2.030570e-02
-5.500000e+00	-5.280000e+00	2.804138e-01	2.252090e-02	2.032550e-02
-5.280000e+00	-5.060000e+00	2.803242e-01	2.252200e-02	2.031770e-02
-5.059999e+00	-4.840001e+00	2.800030e-01	2.249870e-02	2.030140e-02
-4.840001e+00	-4.620000e+00	2.793512e-01	2.244260e-02	2.025500e-02
-4.619999e+00	-4.400003e+00	2.782618e-01	2.398590e-02	2.017310e-02
-4.400003e+00	-4.180000e+00	2.765493e-01	2.860970e-02	2.006400e-02
-4.180000e+00	-3.960001e+00	2.740644e-01	3.381750e-02	2.410050e-02
-3.960001e+00	-3.740000e+00	2.705438e-01	3.951010e-02	2.913890e-02
-3.740000e+00	-3.520002e+00	2.657349e-01	4.555400e-02	3.498530e-02
-3.520001e+00	-3.299999e+00	2.593009e-01	5.167740e-02	4.163870e-02
-3.299999e+00	-3.079999e+00	2.509284e-01	5.756060e-02	4.900040e-02
-3.079999e+00	-2.859999e+00	2.402235e-01	6.273700e-02	5.687370e-02
-2.859999e+00	-2.640001e+00	2.268097e-01	6.666830e-02	6.488010e-02
-2.640000e+00	-2.420000e+00	2.103143e-01	6.875790e-02	7.237830e-02
-2.420000e+00	-2.200002e+00	1.903810e-01	6.840570e-02	7.847260e-02
-2.200001e+00	-1.980003e+00	1.666891e-01	6.505650e-02	8.181860e-02
-1.980003e+00	-1.759999e+00	1.389341e-01	5.823106e-02	8.068330e-02
-1.759999e+00	-1.540000e+00	1.068189e-01	4.756119e-02	7.282390e-02
-1.540001e+00	-1.320002e+00	6.998253e-02	3.276425e-02	5.546117e-02
-1.320002e+00	-1.100001e+00	2.794299e-02	1.360291e-02	2.527270e-02
-1.100000e+00	-8.799998e-01	2.629021e-04	1.311457e-04	2.604852e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.568241e-01	1.708610e-01	1.219847e-01
-1.078000e+01	-1.056000e+01	-1.679925e-01	1.735880e-01	1.239082e-01
-1.056000e+01	-1.034000e+01	-1.189299e-01	1.651659e-01	1.173424e-01
-1.034000e+01	-1.012000e+01	-1.294872e-01	1.670215e-01	1.187930e-01
-1.012000e+01	-9.900000e+00	-1.077453e-01	1.619238e-01	1.150947e-01
-9.900000e+00	-9.680000e+00	-1.090163e-01	1.628772e-01	1.159384e-01
-9.680000e+00	-9.460000e+00	-7.994318e-02	1.568682e-01	1.112637e-01
-9.460000e+00	-9.240000e+00	-6.760302e-02	1.566171e-01	1.110466e-01
-9.240001e+00	-9.020001e+00	-4.939905e-02	1.517198e-01	1.076597e-01
-9.020001e+00	-8.800000e+00	-5.784459e-02	1.539691e-01	1.091246e-01
-8.800000e+00	-8.580000e+00	-2.441551e-02	1.483548e-01	1.049473e-01
-8.580001e+00	-8.360001e+00	1.584114e-02	1.400869e-01	9.901276e-02
-8.360001e+00	-8.140001e+00	2.495002e-02	1.381557e-01	9.785838e-02
-8.140001e+00	-7.920001e+00	7.023234e-03	1.449108e-01	1.020736e-01
-7.920001e+00	-7.700000e+00	3.531149e-02	1.403146e-01	9.878421e-02
-7.700000e+00	-7.480002e+00	4.137970e-02	1.394903e-01	9.813650e-02
-7.480001e+00	-7.260000e+00	7.319897e-02	1.328913e-01	9.347263e-02
-7.260000e+00	-7.040000e+00	8.432837e-02	1.317010e-01	9.246693e-02
-7.040000e+00	-6.820002e+00	9.705185e-02	1.307872e-01	9.163705e-02
-6.820001e+00	-6.599999e+00	1.219134e-01	1.271938e-01	8.902980e-02
-6.600000e+00	-6.380003e+00	1.267566e-01	1.288113e-01	8.994560e-02
-6.380002e+00	-6.160002e+00	1.599309e-01	1.224600e-01	8.554420e-02
-6.160002e+00	-5.940000e+00	1.706069e-01	1.232824e-01	8.560840e-02
-5.940000e+00	-5.720000e+00	1.815696e-01	1.239401e-01	8.593940e-02
-5.720000e+00	-5.500000e+00	1.991997e-01	1.219192e-01	8.443940e-02
-5.500000e+00	-5.280000e+00	2.105997e-01	1.236792e-01	8.545030e-02
-5.280000e+00	-5.060000e+00	2.140750e-01	1.256135e-01	8.650420e-02
-5.059999e+00	-4.840001e+00	2.282926e-01	1.271366e-01	8.752860e-02
-4.840001e+00	-4.620000e+00	2.357901e-01	1.308105e-01	8.956930e-02
-4.619999e+00	-4.400003e+00	2.561879e-01	1.303462e-01	8.914660e-02
-4.400003e+00	-4.180000e+00	2.765530e-01	1.298753e-01	8.838930e-02
-4.180000e+00	-3.960001e+00	3.061455e-01	1.283587e-01	8.698980e-02
-3.960001e+00	-3.740000e+00	3.269336e-01	1.293003e-01	8.730880e-02
-3.740000e+00	-3.520002e+00	3.559597e-01	1.289407e-01	8.668360e-02
-3.520001e+00	-3.299999e+00	4.034241e-01	1.241091e-01	8.293480e-02
-3.299999e+00	-3.079999e+00	4.415838e-01	1.243138e-01	8.250890e-02
-3.079999e+00	-2.859999e+00	4.830052e-01	1.225532e-01	8.066540e-02
-2.859999e+00	-2.640001e+00	5.064782e-01	9.667280e-02	6.220610e-02
-2.640000e+00	-2.420000e+00	4.804519e-01	7.505970e-02	4.689970e-02
-2.420000e+00	-2.200002e+00	4.289710e-01	6.128910e-02	3.736920e-02
-2.200001e+00	-1.980003e+00	3.712538e-01	4.991440e-02	2.968320e-02
-1.980003e+00	-1.759999e+00	3.026733e-01	4.131840e-02	2.417820e-02
-1.759999e+00	-1.540000e+00	2.237363e-01	3.207290e-02	1.864110e-02
-1.540001e+00	-1.320002e+00	1.397726e-01	1.361880e-02	7.032500e-03
-1.320002e+00	-1.100001e+00	4.633203e-02	3.124580e-03	1.316810e-03
-1.100000e+00	-8.799998e-01	9.436963e-05	1.570926e-05	2.001677e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.816915e-01	6.387540e-02	8.106900e-02
-1.078000e+01	-1.056000e+01	-2.672422e-01	6.228770e-02	7.879310e-02
-1.056000e+01	-1.034000e+01	-2.528944e-01	6.066020e-02	7.656880e-02
-1.034000e+01	-1.012000e+01	-2.385571e-01	5.902920e-02	7.445520e-02
-1.012000e+01	-9.900000e+00	-2.241598e-01	5.737990e-02	7.218170e-02
-9.900000e+00	-9.680000e+00	-2.097504e-01	5.687260e-02	6.993240e-02
-9.680000e+00	-9.460000e+00	-1.954192e-01	5.688680e-02	6.775700e-02
-9.460000e+00	-9.240000e+00	-1.810514e-01	5.692830e-02	6.551790e-02
-9.240001e+00	-9.020001e+00	-1.667206e-01	5.685490e-02	6.340220e-02
-9.020001e+00	-8.800000e+00	-1.522721e-01	5.701510e-02	6.107471e-02
-8.800000e+00	-8.580000e+00	-1.379370e-01	5.702670e-02	5.892844e-02
-8.580001e+00	-8.360001e+00	-1.236021e-01	5.702910e-02	5.676014e-02
-8.360001e+00	-8.140001e+00	-1.091861e-01	5.715160e-02	5.452078e-02
-8.140001e+00	-7.920001e+00	-9.483057e-02	5.712753e-02	5.234708e-02
-7.920001e+00	-7.700000e+00	-8.037998e-02	5.723272e-02	5.010621e-02
-7.700000e+00	-7.480002e+00	-6.599320e-02	5.726460e-02	4.793149e-02
-7.480001e+00	-7.260000e+00	-5.156646e-02	5.735744e-02	4.573864e-02
-7.260000e+00	-7.040000e+00	-3.708774e-02	5.739249e-02	4.351494e-02
-7.040000e+00	-6.820002e+00	-2.262920e-02	5.739313e-02	4.290431e-02
-6.820001e+00	-6.599999e+00	-8.084442e-03	5.743302e-02	4.259863e-02
-6.600000e+00	-6.380003e+00	6.485180e-03	5.740952e-02	4.219619e-02
-6.380002e+00	-6.160002e+00	2.109282e-02	5.735351e-02	4.164117e-02
-6.160002e+00	-5.940000e+00	3.574874e-02	5.717752e-02	4.088099e-02
-5.940000e+00	-5.720000e+00	5.044406e-02	5.689204e-02	3.985022e-02
-5.720000e+00	-5.500000e+00	6.518287e-02	5.646186e-02	3.845873e-02
-5.500000e+00	-5.280000e+00	7.991943e-02	5.579458e-02	3.664537e-02
-5.280000e+00	-5.060000e+00	9.464346e-02	5.484148e-02	3.427804e-02
-5.059999e+00	-4.840001e+00	1.092835e-01	5.348624e-02	3.122610e-02
-4.840001e+00	-4.620000e+00	1.237492e-01	5.159672e-02	2.737070e-02
-4.619999e+00	-4.400003e+00	1.379346e-01	4.904204e-02	2.255200e-02
-4.400003e+00	-4.180000e+00	1.516341e-01	4.563230e-02	1.666070e-02
-4.180000e+00	-3.960001e+00	1.646408e-01	4.114140e-02	1.204570e-02
-3.960001e+00	-3.740000e+00	1.766144e-01	3.536010e-02	9.837100e-03
-3.740000e+00	-3.520002e+00	1.871646e-01	2.804290e-02	7.657400e-03
-3.520001e+00	-3.299999e+00	1.957704e-01	1.897350e-02	5.559400e-03
-3.299999e+00	-3.079999e+00	2.018658e-01	2.925240e-02	7.321000e-03
-3.079999e+00	-2.859999e+00	2.047472e-01	3.997810e-02	9.653300e-03
-2.859999e+00	-2.640001e+00	2.036739e-01	4.979740e-02	1.903210e-02
-2.640000e+00	-2.420000e+00	1.978800e-01	5.774390e-02	3.419320e-02
-2.420000e+00	-2.200002e+00	1.866199e-01	6.277240e-02	4.900980e-02
-2.200001e+00	-1.980003e+00	1.692368e-01	6.386360e-02	6.154060e-02
-1.980003e+00	-1.759999e+00	1.451993e-01	6.012688e-02	6.912660e-02
-1.759999e+00	-1.540000e+00	1.141562e-01	5.091730e-02	6.834360e-02
-1.540001e+00	-1.320002e+00	7.593064e-02	3.589300e-02	5.524656e-02
-1.320002e+00	-1.100001e+00	3.054076e-02	1.505777e-02	2.596127e-02
-1.100000e+00	-8.799998e-01	2.876243e-04	1.453142e-04	2.696986e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.008483e-01	1.714727e-01	1.256249e-01
-1.078000e+01	-1.056000e+01	-1.805490e-01	1.680053e-01	1.223316e-01
-1.056000e+01	-1.034000e+01	-1.736544e-01	1.663838e-01	1.211980e-01
-1.034000e+01	-1.012000e+01	-1.568485e-01	1.633106e-01	1.189646e-01
-1.012000e+01	-9.900000e+00	-1.437953e-01	1.606857e-01	1.167513e-01
-9.900000e+00	-9.680000e+00	-1.320586e-01	1.586212e-01	1.150325e-01
-9.680000e+00	-9.460000e+00	-1.188767e-01	1.560348e-01	1.130492e-01
-9.460000e+00	-9.240000e+00	-1.054720e-01	1.535238e-01	1.109116e-01
-9.240001e+00	-9.020001e+00	-9.542845e-02	1.513935e-01	1.095953e-01
-9.020001e+00	-8.800000e+00	-8.183593e-02	1.492934e-01	1.072883e-01
-8.800000e+00	-8.580000e+00	-6.867535e-02	1.463543e-01	1.053971e-01
-8.580001e+00	-8.360001e+00	-5.609526e-02	1.441358e-01	1.036300e-01
-8.360001e+00	-8.140001e+00	-4.307803e-02	1.416766e-01	1.015262e-01
-8.140001e+00	-7.920001e+00	-3.020235e-02	1.391958e-01	9.973052e-02
-7.920001e+00	-7.700000e+00	-1.592958e-02	1.367767e-01	9.741828e-02
-7.700000e+00	-7.480002e+00	-2.760284e-03	1.341756e-01	9.560156e-02
-7.480001e+00	-7.260000e+00	1.100246e-02	1.315831e-01	9.354424e-02
-7.260000e+00	-7.040000e+00	2.460395e-02	1.292684e-01	9.149545e-02
-7.040000e+00	-6.820002e+00	3.826828e-02	1.265663e-01	8.958322e-02
-6.820001e+00	-6.599999e+00	5.104292e-02	1.242602e-01	8.762608e-02
-6.600000e+00	-6.380003e+00	6.517283e-02	1.217824e-01	8.556887e-02
-6.380002e+00	-6.160002e+00	7.929523e-02	1.190814e-01	8.349947e-02
-6.160002e+00	-5.940000e+00	9.291246e-02	1.166302e-01	8.147794e-02
-5.940000e+00	-5.720000e+00	1.075515e-01	1.139382e-01	7.930330e-02
-5.720000e+00	-5.500000e+00	1.221482e-01	1.112348e-01	7.710510e-02
-5.500000e+00	-5.280000e+00	1.368321e-01	1.083768e-01	7.488120e-02
-5.280000e+00	-5.060000e+00	1.519368e-01	1.054106e-01	7.249000e-02
-5.059999e+00	-4.840001e+00	1.669606e-01	1.023256e-01	7.005290e-02
-4.840001e+00	-4.620000e+00	1.821048e-01	9.906247e-02	6.750410e-02
-4.619999e+00	-4.400003e+00	1.984816e-01	9.534070e-02	6.454460e-02
-4.400003e+00	-4.180000e+00	2.155936e-01	9.113560e-02	6.127450e-02
-4.180000e+00	-3.960001e+00	2.324521e-01	8.662600e-02	5.773080e-02
-3.960001e+00	-3.740000e+00	2.485454e-01	8.173350e-02	5.397570e-02
-3.740000e+00	-3.520002e+00	2.638225e-01	7.639010e-02	4.986420e-02
-3.520001e+00	-3.299999e+00	2.773826e-01	7.056790e-02	5.158310e-02
-3.299999e+00	-3.079999e+00	2.884654e-01	7.922350e-02	6.392710e-02
-3.079999e+00	-2.859999e+00	2.977033e-01	8.947320e-02	7.845970e-02
-2.859999e+00	-2.640001e+00	3.139191e-01	1.034392e-01	1.001182e-01
-2.640000e+00	-2.420000e+00	3.188519e-01	1.140745e-01	1.208386e-01
-2.420000e+00	-2.200002e+00	3.083421e-01	1.186007e-01	1.368409e-01
-2.200001e+00	-1.980003e+00	2.832424e-01	1.161311e-01	1.458304e-01
-1.980003e+00	-1.759999e+00	2.444434e-01	1.059977e-01	1.451069e-01
-1.759999e+00	-1.540000e+00	1.928178e-01	8.779330e-02	1.313510e-01
-1.540001e+00	-1.320002e+00	1.283770e-01	6.096024e-02	9.986810e-02
-1.320002e+00	-1.100001e+00	5.153304e-02	2.532334e-02	4.526731e-02
-1.100000e+00	-8.799998e-01	4.847883e-04	2.436713e-04	4.650821e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D




==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc01_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax

RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlot=1
LogY=0
YMin=-0.5
YMax=2
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
LegendXPos=0.05
LegendYPos=0.95
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.914595e-01	4.728160e-02	5.923990e-02
-1.078000e+01	-1.056000e+01	5.808894e-01	4.656540e-02	5.825650e-02
-1.056000e+01	-1.034000e+01	5.740452e-01	4.588560e-02	5.747770e-02
-1.034000e+01	-1.012000e+01	5.583795e-01	4.480240e-02	5.607070e-02
-1.012000e+01	-9.900000e+00	5.494561e-01	4.393470e-02	5.500760e-02
-9.900000e+00	-9.680000e+00	5.350554e-01	4.287330e-02	5.367430e-02
-9.680000e+00	-9.460000e+00	5.250178e-01	4.208580e-02	5.267660e-02
-9.460000e+00	-9.240000e+00	5.167729e-01	4.140030e-02	5.185390e-02
-9.240001e+00	-9.020001e+00	5.053973e-01	4.053660e-02	5.074340e-02
-9.020001e+00	-8.800000e+00	4.946574e-01	3.972530e-02	4.970080e-02
-8.800000e+00	-8.580000e+00	4.862097e-01	3.895810e-02	4.879240e-02
-8.580001e+00	-8.360001e+00	4.748178e-01	3.811810e-02	4.771040e-02
-8.360001e+00	-8.140001e+00	4.649801e-01	3.735320e-02	4.677060e-02
-8.140001e+00	-7.920001e+00	4.545230e-01	3.652310e-02	4.571410e-02
-7.920001e+00	-7.700000e+00	4.449817e-01	3.577540e-02	4.478390e-02
-7.700000e+00	-7.480002e+00	4.354692e-01	3.505900e-02	4.387550e-02
-7.480001e+00	-7.260000e+00	4.254526e-01	3.428070e-02	4.289560e-02
-7.260000e+00	-7.040000e+00	4.167098e-01	3.360350e-02	4.204900e-02
-7.040000e+00	-6.820002e+00	4.076608e-01	3.289840e-02	4.116640e-02
-6.820001e+00	-6.599999e+00	4.003140e-01	3.232790e-02	4.044830e-02
-6.600000e+00	-6.380003e+00	3.913191e-01	3.166190e-02	3.961450e-02
-6.380002e+00	-6.160002e+00	3.834360e-01	3.105780e-02	3.884420e-02
-6.160002e+00	-5.940000e+00	3.763733e-01	3.053040e-02	3.818660e-02
-5.940000e+00	-5.720000e+00	3.686508e-01	2.997190e-02	3.747670e-02
-5.720000e+00	-5.500000e+00	3.618025e-01	2.947420e-02	3.684070e-02
-5.500000e+00	-5.280000e+00	3.556645e-01	2.905400e-02	3.629360e-02
-5.280000e+00	-5.060000e+00	3.498489e-01	2.865210e-02	3.577040e-02
-5.059999e+00	-4.840001e+00	3.448949e-01	2.834930e-02	3.535860e-02
-4.840001e+00	-4.620000e+00	3.405012e-01	2.812370e-02	3.503830e-02
-4.619999e+00	-4.400003e+00	3.353412e-01	2.779310e-02	3.459270e-02
-4.400003e+00	-4.180000e+00	3.291047e-01	2.738140e-02	3.404010e-02
-4.180000e+00	-3.960001e+00	3.228477e-01	2.696420e-02	3.350470e-02
-3.960001e+00	-3.740000e+00	3.168984e-01	2.657780e-02	3.297100e-02
-3.740000e+00	-3.520002e+00	3.105145e-01	2.616710e-02	3.240980e-02
-3.520001e+00	-3.299999e+00	3.039107e-01	2.576410e-02	3.182450e-02
-3.299999e+00	-3.079999e+00	2.973510e-01	2.535880e-02	3.125570e-02
-3.079999e+00	-2.859999e+00	2.901502e-01	2.492630e-02	3.061100e-02
-2.859999e+00	-2.640001e+00	2.824639e-01	2.446330e-02	2.992940e-02
-2.640000e+00	-2.420000e+00	2.743711e-01	2.398540e-02	2.917510e-02
-2.420000e+00	-2.200002e+00	2.622909e-01	2.320700e-02	2.805510e-02
-2.200001e+00	-1.980003e+00	2.366423e-01	2.130090e-02	2.553910e-02
-1.980003e+00	-1.759999e+00	2.012258e-01	1.843020e-02	2.199300e-02
-1.759999e+00	-1.540000e+00	1.513794e-01	1.414640e-02	1.665450e-02
-1.540001e+00	-1.320002e+00	8.542641e-02	8.121490e-03	9.562900e-03
-1.320002e+00	-1.100001e+00	2.578641e-02	2.482050e-03	2.861920e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	4.302636e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.942027e-01	4.758530e-02	5.176900e-02
-1.078000e+01	-1.056000e+01	5.821635e-01	4.661430e-02	5.062620e-02
-1.056000e+01	-1.034000e+01	5.701999e-01	4.565880e-02	4.937750e-02
-1.034000e+01	-1.012000e+01	5.581604e-01	4.470390e-02	4.820240e-02
-1.012000e+01	-9.900000e+00	5.462380e-01	4.378840e-02	4.694260e-02
-9.900000e+00	-9.680000e+00	5.341202e-01	4.272220e-02	4.584810e-02
-9.680000e+00	-9.460000e+00	5.222195e-01	4.191440e-02	4.453720e-02
-9.460000e+00	-9.240000e+00	5.101508e-01	4.084700e-02	4.342030e-02
-9.240001e+00	-9.020001e+00	4.981741e-01	3.987410e-02	4.218780e-02
-9.020001e+00	-8.800000e+00	4.861837e-01	3.898570e-02	4.096110e-02
-8.800000e+00	-8.580000e+00	4.741695e-01	3.801660e-02	3.976550e-02
-8.580001e+00	-8.360001e+00	4.621470e-01	3.702600e-02	3.856900e-02
-8.360001e+00	-8.140001e+00	4.501623e-01	3.609580e-02	3.736010e-02
-8.140001e+00	-7.920001e+00	4.381380e-01	3.512420e-02	3.614340e-02
-7.920001e+00	-7.700000e+00	4.261115e-01	3.415660e-02	3.498370e-02
-7.700000e+00	-7.480002e+00	4.140903e-01	3.319870e-02	3.373180e-02
-7.480001e+00	-7.260000e+00	4.020643e-01	3.223930e-02	3.256600e-02
-7.260000e+00	-7.040000e+00	3.900295e-01	3.128020e-02	3.131500e-02
-7.040000e+00	-6.820002e+00	3.779781e-01	3.031380e-02	3.011040e-02
-6.820001e+00	-6.599999e+00	3.659110e-01	2.934800e-02	2.890700e-02
-6.600000e+00	-6.380003e+00	3.538349e-01	2.838990e-02	2.769830e-02
-6.380002e+00	-6.160002e+00	3.417248e-01	2.742540e-02	2.646710e-02
-6.160002e+00	-5.940000e+00	3.295780e-01	2.645050e-02	2.525110e-02
-5.940000e+00	-5.720000e+00	3.173973e-01	2.547540e-02	2.402890e-02
-5.720000e+00	-5.500000e+00	3.051698e-01	2.450420e-02	2.279640e-02
-5.500000e+00	-5.280000e+00	2.928764e-01	2.352040e-02	2.156700e-02
-5.280000e+00	-5.060000e+00	2.805002e-01	2.253030e-02	2.033580e-02
-5.059999e+00	-4.840001e+00	2.680313e-01	2.153360e-02	1.909530e-02
-4.840001e+00	-4.620000e+00	2.554376e-01	2.053370e-02	1.785910e-02
-4.619999e+00	-4.400003e+00	2.427103e-01	1.951060e-02	1.661160e-02
-4.400003e+00	-4.180000e+00	2.297965e-01	1.848660e-02	1.536950e-02
-4.180000e+00	-3.960001e+00	2.166876e-01	1.833630e-02	1.413470e-02
-3.960001e+00	-3.740000e+00	2.033397e-01	2.051010e-02	1.289240e-02
-3.740000e+00	-3.520002e+00	1.897238e-01	2.261400e-02	1.304770e-02
-3.520001e+00	-3.299999e+00	1.757974e-01	2.452230e-02	1.497110e-02
-3.299999e+00	-3.079999e+00	1.615365e-01	2.610040e-02	1.697200e-02
-3.079999e+00	-2.859999e+00	1.469173e-01	2.718900e-02	1.894570e-02
-2.859999e+00	-2.640001e+00	1.319073e-01	2.762610e-02	2.077820e-02
-2.640000e+00	-2.420000e+00	1.164894e-01	2.727418e-02	2.227050e-02
-2.420000e+00	-2.200002e+00	1.006407e-01	2.601578e-02	2.318770e-02
-2.200001e+00	-1.980003e+00	8.432578e-02	2.377236e-02	2.322282e-02
-1.980003e+00	-1.759999e+00	6.747933e-02	2.049777e-02	2.200850e-02
-1.759999e+00	-1.540000e+00	4.999852e-02	1.617926e-02	1.910967e-02
-1.540001e+00	-1.320002e+00	3.170277e-02	1.081005e-02	1.402558e-02
-1.320002e+00	-1.100001e+00	1.232292e-02	4.375748e-03	6.184740e-03
-1.100000e+00	-8.799998e-01	1.139251e-04	4.149016e-05	6.231130e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-6.704112e-01	4.381448e-01	3.131590e-01
-1.078000e+01	-1.056000e+01	-6.179763e-01	4.196507e-01	3.002467e-01
-1.056000e+01	-1.034000e+01	-4.979980e-01	3.879557e-01	2.772120e-01
-1.034000e+01	-1.012000e+01	-5.176173e-01	3.894683e-01	2.771851e-01
-1.012000e+01	-9.900000e+00	-4.100645e-01	3.617215e-01	2.577049e-01
-9.900000e+00	-9.680000e+00	-2.897993e-01	3.272131e-01	2.331935e-01
-9.680000e+00	-9.460000e+00	-2.486511e-01	3.131181e-01	2.231208e-01
-9.460000e+00	-9.240000e+00	-1.885976e-01	2.989952e-01	2.125419e-01
-9.240001e+00	-9.020001e+00	-1.416434e-01	2.814282e-01	2.000378e-01
-9.020001e+00	-8.800000e+00	-1.236668e-01	2.727984e-01	1.934897e-01
-8.800000e+00	-8.580000e+00	-3.495002e-02	2.497808e-01	1.768535e-01
-8.580001e+00	-8.360001e+00	1.232267e-02	2.343236e-01	1.658376e-01
-8.360001e+00	-8.140001e+00	6.821674e-02	2.168093e-01	1.533416e-01
-8.140001e+00	-7.920001e+00	4.846800e-02	2.182215e-01	1.537073e-01
-7.920001e+00	-7.700000e+00	1.101211e-01	2.012361e-01	1.415858e-01
-7.700000e+00	-7.480002e+00	1.430023e-01	1.881955e-01	1.322777e-01
-7.480001e+00	-7.260000e+00	1.863854e-01	1.731509e-01	1.216044e-01
-7.260000e+00	-7.040000e+00	2.068188e-01	1.641254e-01	1.149632e-01
-7.040000e+00	-6.820002e+00	2.182896e-01	1.584123e-01	1.107006e-01
-6.820001e+00	-6.599999e+00	2.502075e-01	1.478268e-01	1.029513e-01
-6.600000e+00	-6.380003e+00	2.605381e-01	1.416630e-01	9.857340e-02
-6.380002e+00	-6.160002e+00	2.817337e-01	1.333520e-01	9.241890e-02
-6.160002e+00	-5.940000e+00	2.962665e-01	1.263986e-01	8.741500e-02
-5.940000e+00	-5.720000e+00	2.956729e-01	1.238149e-01	8.524110e-02
-5.720000e+00	-5.500000e+00	3.035361e-01	1.180114e-01	8.109940e-02
-5.500000e+00	-5.280000e+00	3.113856e-01	1.142229e-01	7.832470e-02
-5.280000e+00	-5.060000e+00	3.041064e-01	1.124642e-01	7.669780e-02
-5.059999e+00	-4.840001e+00	3.025567e-01	1.108386e-01	7.560570e-02
-4.840001e+00	-4.620000e+00	2.981144e-01	1.100262e-01	7.471320e-02
-4.619999e+00	-4.400003e+00	3.013375e-01	1.067791e-01	7.223700e-02
-4.400003e+00	-4.180000e+00	3.078204e-01	1.014121e-01	6.833870e-02
-4.180000e+00	-3.960001e+00	3.143856e-01	9.725570e-02	6.514310e-02
-3.960001e+00	-3.740000e+00	3.099755e-01	9.557730e-02	6.387120e-02
-3.740000e+00	-3.520002e+00	3.116676e-01	9.204140e-02	6.124980e-02
-3.520001e+00	-3.299999e+00	3.228494e-01	8.565800e-02	5.662210e-02
-3.299999e+00	-3.079999e+00	3.188433e-01	8.372730e-02	5.513380e-02
-3.079999e+00	-2.859999e+00	3.263111e-01	7.890880e-02	5.146280e-02
-2.859999e+00	-2.640001e+00	3.222739e-01	7.566260e-02	4.913610e-02
-2.640000e+00	-2.420000e+00	3.247676e-01	7.061040e-02	4.539230e-02
-2.420000e+00	-2.200002e+00	3.140688e-01	6.714220e-02	4.273700e-02
-2.200001e+00	-1.980003e+00	2.971533e-01	5.788160e-02	3.612370e-02
-1.980003e+00	-1.759999e+00	2.581682e-01	4.817380e-02	2.961450e-02
-1.759999e+00	-1.540000e+00	1.985011e-01	3.711170e-02	2.245540e-02
-1.540001e+00	-1.320002e+00	1.255437e-01	1.670810e-02	9.443500e-03
-1.320002e+00	-1.100001e+00	4.105114e-02	4.285680e-03	2.217180e-03
-1.100000e+00	-8.799998e-01	8.536662e-05	1.419806e-05	1.810658e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-9.278967e-01	2.101963e-01	2.253734e-01
-1.078000e+01	-1.056000e+01	-8.384805e-01	1.938245e-01	2.099410e-01
-1.056000e+01	-1.034000e+01	-7.534734e-01	1.784168e-01	1.951698e-01
-1.034000e+01	-1.012000e+01	-6.729742e-01	1.637840e-01	1.811707e-01
-1.012000e+01	-9.900000e+00	-5.965969e-01	1.499741e-01	1.676147e-01
-9.900000e+00	-9.680000e+00	-5.246668e-01	1.368042e-01	1.549992e-01
-9.680000e+00	-9.460000e+00	-4.565797e-01	1.245994e-01	1.426672e-01
-9.460000e+00	-9.240000e+00	-3.926964e-01	1.129369e-01	1.312749e-01
-9.240001e+00	-9.020001e+00	-3.326122e-01	1.020451e-01	1.203371e-01
-9.020001e+00	-8.800000e+00	-2.763540e-01	9.189580e-02	1.099319e-01
-8.800000e+00	-8.580000e+00	-2.238057e-01	8.232260e-02	1.001478e-01
-8.580001e+00	-8.360001e+00	-1.749000e-01	7.340350e-02	9.096766e-02
-8.360001e+00	-8.140001e+00	-1.294179e-01	6.514990e-02	8.222601e-02
-8.140001e+00	-7.920001e+00	-8.739004e-02	5.752306e-02	7.406047e-02
-7.920001e+00	-7.700000e+00	-4.867407e-02	5.035991e-02	6.640909e-02
-7.700000e+00	-7.480002e+00	-1.315179e-02	4.389335e-02	5.922116e-02
-7.480001e+00	-7.260000e+00	1.925456e-02	3.785469e-02	5.252790e-02
-7.260000e+00	-7.040000e+00	4.866561e-02	3.244429e-02	4.627663e-02
-7.040000e+00	-6.820002e+00	7.513752e-02	2.746434e-02	4.049188e-02
-6.820001e+00	-6.599999e+00	9.880698e-02	2.296423e-02	3.512662e-02
-6.600000e+00	-6.380003e+00	1.197565e-01	1.893230e-02	3.016890e-02
-6.380002e+00	-6.160002e+00	1.380698e-01	1.534300e-02	2.562100e-02
-6.160002e+00	-5.940000e+00	1.538509e-01	1.216270e-02	2.145500e-02
-5.940000e+00	-5.720000e+00	1.671903e-01	9.379500e-03	1.765920e-02
-5.720000e+00	-5.500000e+00	1.781760e-01	7.574500e-03	1.434680e-02
-5.500000e+00	-5.280000e+00	1.868960e-01	6.121200e-03	1.136980e-02
-5.280000e+00	-5.060000e+00	1.934265e-01	5.731700e-03	8.710100e-03
-5.059999e+00	-4.840001e+00	1.978557e-01	8.608900e-03	6.341500e-03
-4.840001e+00	-4.620000e+00	2.002493e-01	1.170590e-02	4.253200e-03
-4.619999e+00	-4.400003e+00	2.006935e-01	1.500750e-02	3.083200e-03
-4.400003e+00	-4.180000e+00	1.992316e-01	1.847310e-02	3.646100e-03
-4.180000e+00	-3.960001e+00	1.959460e-01	2.202960e-02	6.260000e-03
-3.960001e+00	-3.740000e+00	1.908871e-01	2.558410e-02	9.100900e-03
-3.740000e+00	-3.520002e+00	1.841161e-01	2.898830e-02	1.216860e-02
-3.520001e+00	-3.299999e+00	1.756821e-01	3.206400e-02	1.542670e-02
-3.299999e+00	-3.079999e+00	1.656527e-01	3.461700e-02	1.879220e-02
-3.079999e+00	-2.859999e+00	1.540957e-01	3.642320e-02	2.212170e-02
-2.859999e+00	-2.640001e+00	1.410749e-01	3.726130e-02	2.524430e-02
-2.640000e+00	-2.420000e+00	1.266699e-01	3.694099e-02	2.788070e-02
-2.420000e+00	-2.200002e+00	1.109594e-01	3.530905e-02	2.968740e-02
-2.200001e+00	-1.980003e+00	9.401222e-02	3.226960e-02	3.022388e-02
-1.980003e+00	-1.759999e+00	7.587004e-02	2.778015e-02	2.896596e-02
-1.759999e+00	-1.540000e+00	5.654036e-02	2.185229e-02	2.531217e-02
-1.540001e+00	-1.320002e+00	3.595753e-02	1.452202e-02	1.860733e-02
-1.320002e+00	-1.100001e+00	1.397930e-02	5.836511e-03	8.179610e-03
-1.100000e+00	-8.799998e-01	1.290432e-04	5.497189e-05	8.197650e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-7.915580e-01	4.266800e-01	3.251907e-01
-1.078000e+01	-1.056000e+01	-7.117587e-01	4.053353e-01	3.092010e-01
-1.056000e+01	-1.034000e+01	-6.428291e-01	3.862959e-01	2.942594e-01
-1.034000e+01	-1.012000e+01	-5.559337e-01	3.642493e-01	2.771138e-01
-1.012000e+01	-9.900000e+00	-4.878393e-01	3.451938e-01	2.619365e-01
-9.900000e+00	-9.680000e+00	-4.137452e-01	3.251212e-01	2.470065e-01
-9.680000e+00	-9.460000e+00	-3.525803e-01	3.081723e-01	2.328777e-01
-9.460000e+00	-9.240000e+00	-2.991767e-01	2.919424e-01	2.209366e-01
-9.240001e+00	-9.020001e+00	-2.418716e-01	2.754219e-01	2.080739e-01
-9.020001e+00	-8.800000e+00	-1.893594e-01	2.599286e-01	1.956609e-01
-8.800000e+00	-8.580000e+00	-1.437741e-01	2.454777e-01	1.843978e-01
-8.580001e+00	-8.360001e+00	-9.661340e-02	2.309187e-01	1.731970e-01
-8.360001e+00	-8.140001e+00	-5.507390e-02	2.175834e-01	1.625907e-01
-8.140001e+00	-7.920001e+00	-1.530737e-02	2.045131e-01	1.523557e-01
-7.920001e+00	-7.700000e+00	1.954799e-02	1.921621e-01	1.428545e-01
-7.700000e+00	-7.480002e+00	5.221780e-02	1.806481e-01	1.336963e-01
-7.480001e+00	-7.260000e+00	8.284092e-02	1.692288e-01	1.248227e-01
-7.260000e+00	-7.040000e+00	1.093665e-01	1.588446e-01	1.165485e-01
-7.040000e+00	-6.820002e+00	1.338390e-01	1.487348e-01	1.086218e-01
-6.820001e+00	-6.599999e+00	1.541300e-01	1.393829e-01	1.013112e-01
-6.600000e+00	-6.380003e+00	1.740175e-01	1.302098e-01	9.406430e-02
-6.380002e+00	-6.160002e+00	1.909804e-01	1.215747e-01	8.724170e-02
-6.160002e+00	-5.940000e+00	2.049984e-01	1.134788e-01	8.087620e-02
-5.940000e+00	-5.720000e+00	2.179302e-01	1.056194e-01	7.466600e-02
-5.720000e+00	-5.500000e+00	2.284194e-01	9.820200e-02	6.878880e-02
-5.500000e+00	-5.280000e+00	2.366820e-01	9.118320e-02	6.325370e-02
-5.280000e+00	-5.060000e+00	2.431561e-01	8.447170e-02	5.795070e-02
-5.059999e+00	-4.840001e+00	2.476270e-01	7.811210e-02	5.293560e-02
-4.840001e+00	-4.620000e+00	2.503563e-01	7.203870e-02	4.813190e-02
-4.619999e+00	-4.400003e+00	2.520758e-01	6.610560e-02	4.343900e-02
-4.400003e+00	-4.180000e+00	2.525142e-01	6.033190e-02	3.885020e-02
-4.180000e+00	-3.960001e+00	2.511524e-01	5.480530e-02	3.450360e-02
-3.960001e+00	-3.740000e+00	2.478267e-01	4.954390e-02	3.035310e-02
-3.740000e+00	-3.520002e+00	2.426938e-01	4.791150e-02	2.726220e-02
-3.520001e+00	-3.299999e+00	2.355666e-01	5.054380e-02	3.060170e-02
-3.299999e+00	-3.079999e+00	2.262454e-01	5.274560e-02	3.416750e-02
-3.079999e+00	-2.859999e+00	2.147613e-01	5.428100e-02	3.781030e-02
-2.859999e+00	-2.640001e+00	2.009234e-01	5.484150e-02	4.132150e-02
-2.640000e+00	-2.420000e+00	1.846082e-01	5.413920e-02	4.432830e-02
-2.420000e+00	-2.200002e+00	1.658717e-01	5.194540e-02	4.643030e-02
-2.200001e+00	-1.980003e+00	1.446385e-01	4.804318e-02	4.704970e-02
-1.980003e+00	-1.759999e+00	1.199200e-01	4.195875e-02	4.509910e-02
-1.759999e+00	-1.540000e+00	9.148482e-02	3.349210e-02	3.951818e-02
-1.540001e+00	-1.320002e+00	5.916518e-02	2.251878e-02	2.912223e-02
-1.320002e+00	-1.100001e+00	2.317002e-02	9.103280e-03	1.280448e-02
-1.100000e+00	-8.799998e-01	2.142645e-04	8.595770e-05	1.284202e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc01_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlot=1
LogY=0
YMin=-0.5
YMax=2
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotMode=difference
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.550459e-01	6.045330e-02	7.558840e-02
-1.078000e+01	-1.056000e+01	7.382526e-01	5.906520e-02	7.397310e-02
-1.056000e+01	-1.034000e+01	7.244802e-01	5.790690e-02	7.256730e-02
-1.034000e+01	-1.012000e+01	7.008740e-01	5.617370e-02	7.026420e-02
-1.012000e+01	-9.900000e+00	6.886924e-01	5.503300e-02	6.895590e-02
-9.900000e+00	-9.680000e+00	6.693432e-01	5.364120e-02	6.705590e-02
-9.680000e+00	-9.460000e+00	6.529103e-01	5.228680e-02	6.549720e-02
-9.460000e+00	-9.240000e+00	6.398661e-01	5.118590e-02	6.406790e-02
-9.240001e+00	-9.020001e+00	6.205677e-01	4.969590e-02	6.220580e-02
-9.020001e+00	-8.800000e+00	6.037542e-01	4.839240e-02	6.055670e-02
-8.800000e+00	-8.580000e+00	5.903311e-01	4.724840e-02	5.917940e-02
-8.580001e+00	-8.360001e+00	5.723681e-01	4.586640e-02	5.741010e-02
-8.360001e+00	-8.140001e+00	5.572380e-01	4.464950e-02	5.587780e-02
-8.140001e+00	-7.920001e+00	5.401566e-01	4.331260e-02	5.420810e-02
-7.920001e+00	-7.700000e+00	5.249136e-01	4.209470e-02	5.269070e-02
-7.700000e+00	-7.480002e+00	5.097671e-01	4.092530e-02	5.120450e-02
-7.480001e+00	-7.260000e+00	4.928870e-01	3.959000e-02	4.953410e-02
-7.260000e+00	-7.040000e+00	4.781847e-01	3.844370e-02	4.809360e-02
-7.040000e+00	-6.820002e+00	4.630394e-01	3.722990e-02	4.658020e-02
-6.820001e+00	-6.599999e+00	4.492452e-01	3.614350e-02	4.520470e-02
-6.600000e+00	-6.380003e+00	4.334355e-01	3.491840e-02	4.367620e-02
-6.380002e+00	-6.160002e+00	4.189176e-01	3.375460e-02	4.221710e-02
-6.160002e+00	-5.940000e+00	4.047042e-01	3.266320e-02	4.081750e-02
-5.940000e+00	-5.720000e+00	3.904997e-01	3.156370e-02	3.944610e-02
-5.720000e+00	-5.500000e+00	3.763889e-01	3.046060e-02	3.804950e-02
-5.500000e+00	-5.280000e+00	3.630167e-01	2.944310e-02	3.675690e-02
-5.280000e+00	-5.060000e+00	3.496965e-01	2.842270e-02	3.545390e-02
-5.059999e+00	-4.840001e+00	3.368079e-01	2.745070e-02	3.421080e-02
-4.840001e+00	-4.620000e+00	3.242706e-01	2.654260e-02	3.303710e-02
-4.619999e+00	-4.400003e+00	3.109039e-01	2.553280e-02	3.172750e-02
-4.400003e+00	-4.180000e+00	2.960274e-01	2.438640e-02	3.026790e-02
-4.180000e+00	-3.960001e+00	2.807447e-01	2.319640e-02	2.876390e-02
-3.960001e+00	-3.740000e+00	2.653751e-01	2.200720e-02	2.723490e-02
-3.740000e+00	-3.520002e+00	2.494448e-01	2.077160e-02	2.564380e-02
-3.520001e+00	-3.299999e+00	2.328492e-01	1.948260e-02	2.399410e-02
-3.299999e+00	-3.079999e+00	2.159228e-01	1.816610e-02	2.229970e-02
-3.079999e+00	-2.859999e+00	1.980508e-01	1.675930e-02	2.050420e-02
-2.859999e+00	-2.640001e+00	1.792178e-01	1.528330e-02	1.859130e-02
-2.640000e+00	-2.420000e+00	1.595173e-01	1.370260e-02	1.664090e-02
-2.420000e+00	-2.200002e+00	1.388385e-01	1.208050e-02	1.442350e-02
-2.200001e+00	-1.980003e+00	1.165582e-01	1.020760e-02	1.222070e-02
-1.980003e+00	-1.759999e+00	9.232106e-02	8.193830e-03	9.689040e-03
-1.759999e+00	-1.540000e+00	6.587883e-02	5.955690e-03	6.934420e-03
-1.540001e+00	-1.320002e+00	3.723587e-02	3.449300e-03	3.968770e-03
-1.320002e+00	-1.100001e+00	1.054808e-02	9.576030e-04	1.123480e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.527840e-01	6.033030e-02	6.758300e-02
-1.078000e+01	-1.056000e+01	7.347275e-01	5.879130e-02	6.587860e-02
-1.056000e+01	-1.034000e+01	7.167043e-01	5.735850e-02	6.405350e-02
-1.034000e+01	-1.012000e+01	6.987600e-01	5.598710e-02	6.220640e-02
-1.012000e+01	-9.900000e+00	6.806657e-01	5.449280e-02	6.045280e-02
-9.900000e+00	-9.680000e+00	6.626803e-01	5.306850e-02	5.861660e-02
-9.680000e+00	-9.460000e+00	6.446570e-01	5.164740e-02	5.681860e-02
-9.460000e+00	-9.240000e+00	6.265739e-01	5.012780e-02	5.505320e-02
-9.240001e+00	-9.020001e+00	6.085758e-01	4.873630e-02	5.323270e-02
-9.020001e+00	-8.800000e+00	5.905359e-01	4.731510e-02	5.141520e-02
-8.800000e+00	-8.580000e+00	5.724386e-01	4.582960e-02	4.963330e-02
-8.580001e+00	-8.360001e+00	5.544477e-01	4.442910e-02	4.774510e-02
-8.360001e+00	-8.140001e+00	5.363309e-01	4.296190e-02	4.598870e-02
-8.140001e+00	-7.920001e+00	5.182499e-01	4.152540e-02	4.417230e-02
-7.920001e+00	-7.700000e+00	5.001202e-01	4.004690e-02	4.239670e-02
-7.700000e+00	-7.480002e+00	4.820305e-01	3.863160e-02	4.052720e-02
-7.480001e+00	-7.260000e+00	4.638927e-01	3.719500e-02	3.871250e-02
-7.260000e+00	-7.040000e+00	4.457119e-01	3.572510e-02	3.690780e-02
-7.040000e+00	-6.820002e+00	4.275253e-01	3.427800e-02	3.506830e-02
-6.820001e+00	-6.599999e+00	4.092875e-01	3.281180e-02	3.323960e-02
-6.600000e+00	-6.380003e+00	3.910375e-01	3.135800e-02	3.141270e-02
-6.380002e+00	-6.160002e+00	3.727400e-01	2.990460e-02	2.956550e-02
-6.160002e+00	-5.940000e+00	3.543866e-01	2.843210e-02	2.773410e-02
-5.940000e+00	-5.720000e+00	3.360078e-01	2.696160e-02	2.588560e-02
-5.720000e+00	-5.500000e+00	3.175782e-01	2.548780e-02	2.403980e-02
-5.500000e+00	-5.280000e+00	2.991055e-01	2.401770e-02	2.218690e-02
-5.280000e+00	-5.060000e+00	2.805864e-01	2.253960e-02	2.034340e-02
-5.059999e+00	-4.840001e+00	2.620453e-01	2.105310e-02	1.849510e-02
-4.840001e+00	-4.620000e+00	2.434863e-01	1.957850e-02	1.665590e-02
-4.619999e+00	-4.400003e+00	2.249328e-01	1.808760e-02	1.483230e-02
-4.400003e+00	-4.180000e+00	2.064147e-01	1.660790e-02	1.303100e-02
-4.180000e+00	-3.960001e+00	1.880049e-01	1.514250e-02	1.125380e-02
-3.960001e+00	-3.740000e+00	1.697384e-01	1.367850e-02	9.524000e-03
-3.740000e+00	-3.520002e+00	1.517177e-01	1.223760e-02	7.857500e-03
-3.520001e+00	-3.299999e+00	1.340441e-01	1.094580e-02	6.265000e-03
-3.299999e+00	-3.079999e+00	1.168441e-01	1.036990e-02	4.776200e-03
-3.079999e+00	-2.859999e+00	1.002626e-01	9.412200e-03	3.411900e-03
-2.859999e+00	-2.640001e+00	8.445499e-02	8.105640e-03	2.199730e-03
-2.640000e+00	-2.420000e+00	6.957720e-02	7.614580e-03	1.164430e-03
-2.420000e+00	-2.200002e+00	5.577077e-02	9.745960e-03	3.539900e-04
-2.200001e+00	-1.980003e+00	4.314377e-02	1.075819e-02	2.821500e-04
-1.980003e+00	-1.759999e+00	3.175237e-02	1.031606e-02	2.137200e-04
-1.759999e+00	-1.540000e+00	2.158800e-02	8.445260e-03	1.502400e-04
-1.540001e+00	-1.320002e+00	1.256291e-02	6.692191e-03	1.670400e-04
-1.320002e+00	-1.100001e+00	4.512861e-03	3.359181e-03	2.378460e-04
-1.100000e+00	-8.799998e-01	3.943586e-05	3.677525e-05	3.338250e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-9.876341e-01	5.865059e-01	4.187979e-01
-1.078000e+01	-1.056000e+01	-8.717759e-01	5.475381e-01	3.917376e-01
-1.056000e+01	-1.034000e+01	-6.927514e-01	5.046146e-01	3.601361e-01
-1.034000e+01	-1.012000e+01	-6.894015e-01	4.952495e-01	3.522484e-01
-1.012000e+01	-9.900000e+00	-5.059510e-01	4.490283e-01	3.197712e-01
-9.900000e+00	-9.680000e+00	-3.744033e-01	4.098472e-01	2.915777e-01
-9.680000e+00	-9.460000e+00	-2.701408e-01	3.788531e-01	2.695218e-01
-9.460000e+00	-9.240000e+00	-1.694947e-01	3.541194e-01	2.513128e-01
-9.240001e+00	-9.020001e+00	-1.118158e-01	3.304007e-01	2.340803e-01
-9.020001e+00	-8.800000e+00	-6.764476e-02	3.136612e-01	2.218632e-01
-8.800000e+00	-8.580000e+00	4.159322e-02	2.833437e-01	2.000019e-01
-8.580001e+00	-8.360001e+00	1.017115e-01	2.634660e-01	1.855600e-01
-8.360001e+00	-8.140001e+00	1.861852e-01	2.361931e-01	1.662422e-01
-8.140001e+00	-7.920001e+00	1.784405e-01	2.319885e-01	1.627135e-01
-7.920001e+00	-7.700000e+00	2.426017e-01	2.119581e-01	1.482556e-01
-7.700000e+00	-7.480002e+00	2.828833e-01	1.941257e-01	1.354805e-01
-7.480001e+00	-7.260000e+00	3.394403e-01	1.727987e-01	1.205543e-01
-7.260000e+00	-7.040000e+00	3.570599e-01	1.620399e-01	1.124503e-01
-7.040000e+00	-6.820002e+00	3.730894e-01	1.520464e-01	1.052299e-01
-6.820001e+00	-6.599999e+00	3.951368e-01	1.407895e-01	9.709130e-02
-6.600000e+00	-6.380003e+00	4.064574e-01	1.311979e-01	9.013560e-02
-6.380002e+00	-6.160002e+00	4.225928e-01	1.201694e-01	8.223990e-02
-6.160002e+00	-5.940000e+00	4.222220e-01	1.144137e-01	7.785840e-02
-5.940000e+00	-5.720000e+00	4.184883e-01	1.081050e-01	7.335400e-02
-5.720000e+00	-5.500000e+00	4.245969e-01	9.854220e-02	6.662450e-02
-5.500000e+00	-5.280000e+00	4.202767e-01	9.383780e-02	6.328290e-02
-5.280000e+00	-5.060000e+00	3.932418e-01	9.278780e-02	6.221650e-02
-5.059999e+00	-4.840001e+00	3.793014e-01	8.990640e-02	6.036690e-02
-4.840001e+00	-4.620000e+00	3.571459e-01	8.872980e-02	5.938120e-02
-4.619999e+00	-4.400003e+00	3.489001e-01	8.374160e-02	5.573510e-02
-4.400003e+00	-4.180000e+00	3.390988e-01	7.775250e-02	5.159400e-02
-4.180000e+00	-3.960001e+00	3.248841e-01	7.346520e-02	4.845010e-02
-3.960001e+00	-3.740000e+00	3.042505e-01	7.044240e-02	4.642990e-02
-3.740000e+00	-3.520002e+00	2.869250e-01	6.635200e-02	4.358690e-02
-3.520001e+00	-3.299999e+00	2.801945e-01	5.843330e-02	3.812080e-02
-3.299999e+00	-3.079999e+00	2.554998e-01	5.547800e-02	3.612480e-02
-3.079999e+00	-2.859999e+00	2.365185e-01	5.153820e-02	3.339590e-02
-2.859999e+00	-2.640001e+00	2.136731e-01	4.615690e-02	2.987980e-02
-2.640000e+00	-2.420000e+00	1.909179e-01	4.066320e-02	2.619170e-02
-2.420000e+00	-2.200002e+00	1.669097e-01	3.553180e-02	2.264780e-02
-2.200001e+00	-1.980003e+00	1.419570e-01	2.947580e-02	1.873220e-02
-1.980003e+00	-1.759999e+00	1.109045e-01	2.384440e-02	1.505820e-02
-1.759999e+00	-1.540000e+00	7.990450e-02	1.744005e-02	1.091741e-02
-1.540001e+00	-1.320002e+00	4.570823e-02	9.752350e-03	6.021680e-03
-1.320002e+00	-1.100001e+00	1.352686e-02	2.455420e-03	1.506180e-03
-1.100000e+00	-8.799998e-01	3.055861e-05	4.954380e-06	6.251890e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.381505e+00	3.092270e-01	3.174220e-01
-1.078000e+01	-1.056000e+01	-1.233597e+00	2.812830e-01	2.922965e-01
-1.056000e+01	-1.034000e+01	-1.094277e+00	2.550990e-01	2.683219e-01
-1.034000e+01	-1.012000e+01	-9.633341e-01	2.304059e-01	2.456214e-01
-1.012000e+01	-9.900000e+00	-8.406387e-01	2.072903e-01	2.242783e-01
-9.900000e+00	-9.680000e+00	-7.257900e-01	1.857230e-01	2.040972e-01
-9.680000e+00	-9.460000e+00	-6.187158e-01	1.655255e-01	1.850450e-01
-9.460000e+00	-9.240000e+00	-5.191795e-01	1.467213e-01	1.673011e-01
-9.240001e+00	-9.020001e+00	-4.268483e-01	1.293137e-01	1.505213e-01
-9.020001e+00	-8.800000e+00	-3.415844e-01	1.132268e-01	1.348439e-01
-8.800000e+00	-8.580000e+00	-2.632028e-01	9.833420e-02	1.202702e-01
-8.580001e+00	-8.360001e+00	-1.913132e-01	8.478290e-02	1.066201e-01
-8.360001e+00	-8.140001e+00	-1.259188e-01	7.226510e-02	9.402350e-02
-8.140001e+00	-7.920001e+00	-6.664774e-02	6.088756e-02	8.233245e-02
-7.920001e+00	-7.700000e+00	-1.334437e-02	5.057197e-02	7.159113e-02
-7.700000e+00	-7.480002e+00	3.428718e-02	4.136973e-02	6.165960e-02
-7.480001e+00	-7.260000e+00	7.639799e-02	3.309177e-02	5.258561e-02
-7.260000e+00	-7.040000e+00	1.132029e-01	2.572592e-02	4.435060e-02
-7.040000e+00	-6.820002e+00	1.449643e-01	1.928080e-02	3.686310e-02
-6.820001e+00	-6.599999e+00	1.718668e-01	1.486160e-02	3.013130e-02
-6.600000e+00	-6.380003e+00	1.941509e-01	1.608730e-02	2.409210e-02
-6.380002e+00	-6.160002e+00	2.120322e-01	1.739660e-02	1.874020e-02
-6.160002e+00	-5.940000e+00	2.257034e-01	1.876250e-02	1.781610e-02
-5.940000e+00	-5.720000e+00	2.354231e-01	2.023690e-02	1.808350e-02
-5.720000e+00	-5.500000e+00	2.413936e-01	2.177290e-02	1.838760e-02
-5.500000e+00	-5.280000e+00	2.438445e-01	2.335340e-02	1.872150e-02
-5.280000e+00	-5.060000e+00	2.430026e-01	2.497630e-02	1.906710e-02
-5.059999e+00	-4.840001e+00	2.391210e-01	2.656940e-02	1.941580e-02
-4.840001e+00	-4.620000e+00	2.324407e-01	2.810690e-02	1.974060e-02
-4.619999e+00	-4.400003e+00	2.232216e-01	2.947530e-02	2.002690e-02
-4.400003e+00	-4.180000e+00	2.117403e-01	3.061440e-02	2.022300e-02
-4.180000e+00	-3.960001e+00	1.983197e-01	3.138550e-02	2.027360e-02
-3.960001e+00	-3.740000e+00	1.832521e-01	3.169170e-02	2.012540e-02
-3.740000e+00	-3.520002e+00	1.669033e-01	3.140580e-02	1.971050e-02
-3.520001e+00	-3.299999e+00	1.496396e-01	3.044260e-02	1.893830e-02
-3.299999e+00	-3.079999e+00	1.318559e-01	2.874390e-02	1.773500e-02
-3.079999e+00	-2.859999e+00	1.139567e-01	2.631902e-02	1.603750e-02
-2.859999e+00	-2.640001e+00	9.634738e-02	2.324565e-02	1.381272e-02
-2.640000e+00	-2.420000e+00	7.941135e-02	1.967624e-02	1.108191e-02
-2.420000e+00	-2.200002e+00	6.348859e-02	1.582824e-02	7.948380e-03
-2.200001e+00	-1.980003e+00	4.884724e-02	1.317290e-02	4.622450e-03
-1.980003e+00	-1.759999e+00	3.566077e-02	1.251054e-02	1.445170e-03
-1.759999e+00	-1.540000e+00	2.399391e-02	1.012211e-02	1.583400e-04
-1.540001e+00	-1.320002e+00	1.379152e-02	6.529854e-03	9.318000e-05
-1.320002e+00	-1.100001e+00	4.889843e-03	2.442973e-03	3.373200e-05
-1.100000e+00	-8.799998e-01	4.228760e-05	2.131584e-05	2.957600e-07
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.153193e+00	5.646040e-01	4.331793e-01
-1.078000e+01	-1.056000e+01	-1.013026e+00	5.287430e-01	4.059476e-01
-1.056000e+01	-1.034000e+01	-8.928068e-01	4.968302e-01	3.810423e-01
-1.034000e+01	-1.012000e+01	-7.489454e-01	4.608646e-01	3.530405e-01
-1.012000e+01	-9.900000e+00	-6.464906e-01	4.319814e-01	3.307968e-01
-9.900000e+00	-9.680000e+00	-5.336657e-01	4.019058e-01	3.077160e-01
-9.680000e+00	-9.460000e+00	-4.340586e-01	3.744670e-01	2.859598e-01
-9.460000e+00	-9.240000e+00	-3.499276e-01	3.493541e-01	2.671325e-01
-9.240001e+00	-9.020001e+00	-2.567271e-01	3.233502e-01	2.465426e-01
-9.020001e+00	-8.800000e+00	-1.773237e-01	2.998440e-01	2.281276e-01
-8.800000e+00	-8.580000e+00	-1.100515e-01	2.784609e-01	2.116476e-01
-8.580001e+00	-8.360001e+00	-3.977172e-02	2.571314e-01	1.946075e-01
-8.360001e+00	-8.140001e+00	1.859254e-02	2.375304e-01	1.795114e-01
-8.140001e+00	-7.920001e+00	7.461204e-02	2.187135e-01	1.647149e-01
-7.920001e+00	-7.700000e+00	1.218189e-01	2.013797e-01	1.513141e-01
-7.700000e+00	-7.480002e+00	1.644422e-01	1.853523e-01	1.385005e-01
-7.480001e+00	-7.260000e+00	2.042820e-01	1.697062e-01	1.261128e-01
-7.260000e+00	-7.040000e+00	2.361380e-01	1.555242e-01	1.150287e-01
-7.040000e+00	-6.820002e+00	2.641654e-01	1.421981e-01	1.044425e-01
-6.820001e+00	-6.599999e+00	2.862810e-01	1.299504e-01	9.479950e-02
-6.600000e+00	-6.380003e+00	3.061685e-01	1.182081e-01	8.546890e-02
-6.380002e+00	-6.160002e+00	3.209971e-01	1.074299e-01	7.685180e-02
-6.160002e+00	-5.940000e+00	3.313917e-01	9.746080e-02	6.897150e-02
-5.940000e+00	-5.720000e+00	3.382627e-01	8.822450e-02	6.159300e-02
-5.720000e+00	-5.500000e+00	3.416614e-01	7.962650e-02	5.472430e-02
-5.500000e+00	-5.280000e+00	3.412213e-01	7.177110e-02	4.842080e-02
-5.280000e+00	-5.060000e+00	3.376171e-01	6.449060e-02	4.259780e-02
-5.059999e+00	-4.840001e+00	3.309372e-01	5.781730e-02	3.724950e-02
-4.840001e+00	-4.620000e+00	3.213386e-01	5.170450e-02	3.232880e-02
-4.619999e+00	-4.400003e+00	3.094881e-01	4.601480e-02	2.777490e-02
-4.400003e+00	-4.180000e+00	2.954671e-01	4.134520e-02	2.354760e-02
-4.180000e+00	-3.960001e+00	2.790861e-01	4.163720e-02	2.166130e-02
-3.960001e+00	-3.740000e+00	2.604726e-01	4.144620e-02	2.147850e-02
-3.740000e+00	-3.520002e+00	2.400172e-01	4.061200e-02	2.094660e-02
-3.520001e+00	-3.299999e+00	2.180617e-01	3.902580e-02	1.993370e-02
-3.299999e+00	-3.079999e+00	1.949118e-01	3.658100e-02	1.833380e-02
-3.079999e+00	-2.859999e+00	1.710707e-01	3.326990e-02	1.604140e-02
-2.859999e+00	-2.640001e+00	1.470035e-01	2.915950e-02	1.299870e-02
-2.640000e+00	-2.420000e+00	1.231963e-01	2.442065e-02	9.228300e-03
-2.420000e+00	-2.200002e+00	1.001542e-01	1.932740e-02	4.886900e-03
-2.200001e+00	-1.980003e+00	7.833285e-02	2.083081e-02	1.856070e-03
-1.980003e+00	-1.759999e+00	5.807874e-02	1.998360e-02	1.342400e-03
-1.759999e+00	-1.540000e+00	3.962637e-02	1.633757e-02	8.995500e-04
-1.540001e+00	-1.320002e+00	2.304265e-02	1.063625e-02	5.175900e-04
-1.320002e+00	-1.100001e+00	8.236071e-03	4.205984e-03	1.850440e-04
-1.100000e+00	-8.799998e-01	7.154096e-05	4.869510e-05	1.618530e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc02_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax

RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlot=1
LogY=0
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.656737e-01	1.327080e-02	1.663340e-02
-1.078000e+01	-1.056000e+01	1.636568e-01	1.312710e-02	1.643990e-02
-1.056000e+01	-1.034000e+01	1.658903e-01	1.331360e-02	1.666710e-02
-1.034000e+01	-1.012000e+01	1.630577e-01	1.310930e-02	1.640820e-02
-1.012000e+01	-9.900000e+00	1.646092e-01	1.322820e-02	1.656580e-02
-9.900000e+00	-9.680000e+00	1.652343e-01	1.329130e-02	1.662570e-02
-9.680000e+00	-9.460000e+00	1.656516e-01	1.334210e-02	1.670310e-02
-9.460000e+00	-9.240000e+00	1.651014e-01	1.332500e-02	1.667760e-02
-9.240001e+00	-9.020001e+00	1.671356e-01	1.348130e-02	1.687200e-02
-9.020001e+00	-8.800000e+00	1.680222e-01	1.356810e-02	1.698300e-02
-8.800000e+00	-8.580000e+00	1.686089e-01	1.358710e-02	1.702010e-02
-8.580001e+00	-8.360001e+00	1.693074e-01	1.368380e-02	1.712960e-02
-8.360001e+00	-8.140001e+00	1.703999e-01	1.379050e-02	1.725690e-02
-8.140001e+00	-7.920001e+00	1.716240e-01	1.390150e-02	1.740050e-02
-7.920001e+00	-7.700000e+00	1.724434e-01	1.395870e-02	1.747640e-02
-7.700000e+00	-7.480002e+00	1.733339e-01	1.407500e-02	1.761080e-02
-7.480001e+00	-7.260000e+00	1.747455e-01	1.420600e-02	1.777820e-02
-7.260000e+00	-7.040000e+00	1.762456e-01	1.434820e-02	1.795110e-02
-7.040000e+00	-6.820002e+00	1.778499e-01	1.449400e-02	1.814110e-02
-6.820001e+00	-6.599999e+00	1.798731e-01	1.468700e-02	1.837120e-02
-6.600000e+00	-6.380003e+00	1.819207e-01	1.488940e-02	1.862070e-02
-6.380002e+00	-6.160002e+00	1.839658e-01	1.509020e-02	1.886470e-02
-6.160002e+00	-5.940000e+00	1.868636e-01	1.535030e-02	1.920990e-02
-5.940000e+00	-5.720000e+00	1.895829e-01	1.562660e-02	1.952050e-02
-5.720000e+00	-5.500000e+00	1.927841e-01	1.593520e-02	1.990870e-02
-5.500000e+00	-5.280000e+00	1.966337e-01	1.630540e-02	2.037000e-02
-5.280000e+00	-5.060000e+00	2.007239e-01	1.670290e-02	2.084210e-02
-5.059999e+00	-4.840001e+00	2.057006e-01	1.719170e-02	2.142570e-02
-4.840001e+00	-4.620000e+00	2.116781e-01	1.778410e-02	2.215100e-02
-4.619999e+00	-4.400003e+00	2.167197e-01	1.828460e-02	2.273800e-02
-4.400003e+00	-4.180000e+00	2.211080e-01	1.873300e-02	2.327180e-02
-4.180000e+00	-3.960001e+00	2.253306e-01	1.915450e-02	2.378780e-02
-3.960001e+00	-3.740000e+00	2.303735e-01	1.965640e-02	2.438330e-02
-3.740000e+00	-3.520002e+00	2.350832e-01	2.014230e-02	2.494560e-02
-3.520001e+00	-3.299999e+00	2.402079e-01	2.068790e-02	2.557310e-02
-3.299999e+00	-3.079999e+00	2.457714e-01	2.127000e-02	2.624400e-02
-3.079999e+00	-2.859999e+00	2.514898e-01	2.191250e-02	2.692930e-02
-2.859999e+00	-2.640001e+00	2.572134e-01	2.256430e-02	2.762610e-02
-2.640000e+00	-2.420000e+00	2.635178e-01	2.328320e-02	2.838880e-02
-2.420000e+00	-2.200002e+00	2.707888e-01	2.417390e-02	2.926870e-02
-2.200001e+00	-1.980003e+00	2.527003e-01	2.283610e-02	2.747260e-02
-1.980003e+00	-1.759999e+00	2.069541e-01	1.904740e-02	2.266390e-02
-1.759999e+00	-1.540000e+00	1.525855e-01	1.425980e-02	1.688130e-02
-1.540001e+00	-1.320002e+00	8.548743e-02	8.140360e-03	9.530080e-03
-1.320002e+00	-1.100001e+00	2.578641e-02	2.482050e-03	2.861920e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	4.302636e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.635801e-01	1.317410e-02	8.728800e-03
-1.078000e+01	-1.056000e+01	1.636213e-01	1.320110e-02	8.720900e-03
-1.056000e+01	-1.034000e+01	1.635888e-01	1.315810e-02	8.757300e-03
-1.034000e+01	-1.012000e+01	1.636494e-01	1.320530e-02	8.706600e-03
-1.012000e+01	-9.900000e+00	1.636581e-01	1.319430e-02	8.731500e-03
-9.900000e+00	-9.680000e+00	1.636776e-01	1.319410e-02	8.725500e-03
-9.680000e+00	-9.460000e+00	1.637054e-01	1.319800e-02	8.737900e-03
-9.460000e+00	-9.240000e+00	1.637439e-01	1.319850e-02	8.739600e-03
-9.240001e+00	-9.020001e+00	1.637732e-01	1.319760e-02	8.731500e-03
-9.020001e+00	-8.800000e+00	1.638257e-01	1.320890e-02	8.751200e-03
-8.800000e+00	-8.580000e+00	1.638703e-01	1.320830e-02	8.731100e-03
-8.580001e+00	-8.360001e+00	1.639378e-01	1.321310e-02	8.748400e-03
-8.360001e+00	-8.140001e+00	1.640042e-01	1.322220e-02	8.750600e-03
-8.140001e+00	-7.920001e+00	1.640825e-01	1.322310e-02	8.757100e-03
-7.920001e+00	-7.700000e+00	1.641801e-01	1.323980e-02	8.750300e-03
-7.700000e+00	-7.480002e+00	1.642798e-01	1.324170e-02	8.768000e-03
-7.480001e+00	-7.260000e+00	1.644002e-01	1.325230e-02	8.769000e-03
-7.260000e+00	-7.040000e+00	1.645307e-01	1.326200e-02	8.777600e-03
-7.040000e+00	-6.820002e+00	1.646690e-01	1.327390e-02	8.785000e-03
-6.820001e+00	-6.599999e+00	1.648243e-01	1.328710e-02	8.793600e-03
-6.600000e+00	-6.380003e+00	1.649852e-01	1.330400e-02	8.800800e-03
-6.380002e+00	-6.160002e+00	1.651406e-01	1.331170e-02	8.813100e-03
-6.160002e+00	-5.940000e+00	1.652960e-01	1.331990e-02	8.819300e-03
-5.940000e+00	-5.720000e+00	1.654320e-01	1.334260e-02	8.826900e-03
-5.720000e+00	-5.500000e+00	1.655301e-01	1.334450e-02	8.832500e-03
-5.500000e+00	-5.280000e+00	1.655660e-01	1.334610e-02	8.838400e-03
-5.280000e+00	-5.060000e+00	1.655155e-01	1.334350e-02	8.832500e-03
-5.059999e+00	-4.840001e+00	1.653242e-01	1.333380e-02	8.824200e-03
-4.840001e+00	-4.620000e+00	1.649383e-01	1.330050e-02	8.809500e-03
-4.619999e+00	-4.400003e+00	1.642970e-01	1.416460e-02	9.568400e-03
-4.400003e+00	-4.180000e+00	1.632841e-01	1.688850e-02	1.169750e-02
-4.180000e+00	-3.960001e+00	1.618184e-01	1.997150e-02	1.422820e-02
-3.960001e+00	-3.740000e+00	1.597392e-01	2.333030e-02	1.720720e-02
-3.740000e+00	-3.520002e+00	1.568933e-01	2.688990e-02	2.066090e-02
-3.520001e+00	-3.299999e+00	1.531046e-01	3.051590e-02	2.458240e-02
-3.299999e+00	-3.079999e+00	1.481559e-01	3.398790e-02	2.892930e-02
-3.079999e+00	-2.859999e+00	1.418333e-01	3.704090e-02	3.358570e-02
-2.859999e+00	-2.640001e+00	1.339158e-01	3.936317e-02	3.830270e-02
-2.640000e+00	-2.420000e+00	1.241751e-01	4.059660e-02	4.273900e-02
-2.420000e+00	-2.200002e+00	1.124063e-01	4.038994e-02	4.633070e-02
-2.200001e+00	-1.980003e+00	9.841732e-02	3.841104e-02	4.830888e-02
-1.980003e+00	-1.759999e+00	8.202924e-02	3.438064e-02	4.763836e-02
-1.759999e+00	-1.540000e+00	6.306806e-02	2.808143e-02	4.299714e-02
-1.540001e+00	-1.320002e+00	4.131895e-02	1.934470e-02	3.274531e-02
-1.320002e+00	-1.100001e+00	1.649796e-02	8.031355e-03	1.492146e-02
-1.100000e+00	-8.799998e-01	1.552213e-04	7.743061e-05	1.537938e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.369775e-02	6.468791e-02	4.545335e-02
-1.078000e+01	-1.056000e+01	8.302408e-02	6.414810e-02	4.498042e-02
-1.056000e+01	-1.034000e+01	1.002628e-01	6.172229e-02	4.319450e-02
-1.034000e+01	-1.012000e+01	8.453767e-02	6.461022e-02	4.522843e-02
-1.012000e+01	-9.900000e+00	1.045185e-01	5.987180e-02	4.190070e-02
-9.900000e+00	-9.680000e+00	1.017011e-01	6.159090e-02	4.306260e-02
-9.680000e+00	-9.460000e+00	1.145588e-01	5.817872e-02	4.054100e-02
-9.460000e+00	-9.240000e+00	1.072215e-01	6.165501e-02	4.297480e-02
-9.240001e+00	-9.020001e+00	1.225921e-01	5.756473e-02	4.008390e-02
-9.020001e+00	-8.800000e+00	1.109865e-01	6.080500e-02	4.234890e-02
-8.800000e+00	-8.580000e+00	1.325113e-01	5.615105e-02	3.920710e-02
-8.580001e+00	-8.360001e+00	1.416635e-01	5.392047e-02	3.750630e-02
-8.360001e+00	-8.140001e+00	1.296216e-01	5.907906e-02	4.074480e-02
-8.140001e+00	-7.920001e+00	1.319830e-01	5.922220e-02	4.083650e-02
-7.920001e+00	-7.700000e+00	1.547281e-01	5.379530e-02	3.718000e-02
-7.700000e+00	-7.480002e+00	1.443555e-01	5.711382e-02	3.942800e-02
-7.480001e+00	-7.260000e+00	1.586777e-01	5.444370e-02	3.761150e-02
-7.260000e+00	-7.040000e+00	1.563103e-01	5.596730e-02	3.844780e-02
-7.040000e+00	-6.820002e+00	1.641218e-01	5.477480e-02	3.764590e-02
-6.820001e+00	-6.599999e+00	1.764471e-01	5.353950e-02	3.660570e-02
-6.600000e+00	-6.380003e+00	1.732517e-01	5.529960e-02	3.788370e-02
-6.380002e+00	-6.160002e+00	1.832527e-01	5.419080e-02	3.702540e-02
-6.160002e+00	-5.940000e+00	1.924395e-01	5.414570e-02	3.676300e-02
-5.940000e+00	-5.720000e+00	1.913811e-01	5.564390e-02	3.777350e-02
-5.720000e+00	-5.500000e+00	2.008077e-01	5.477490e-02	3.703730e-02
-5.500000e+00	-5.280000e+00	2.026491e-01	5.741850e-02	3.887760e-02
-5.280000e+00	-5.060000e+00	2.018324e-01	5.863820e-02	3.947500e-02
-5.059999e+00	-4.840001e+00	1.937995e-01	6.385720e-02	4.314990e-02
-4.840001e+00	-4.620000e+00	1.933467e-01	6.717380e-02	4.521200e-02
-4.619999e+00	-4.400003e+00	1.969079e-01	6.883110e-02	4.622230e-02
-4.400003e+00	-4.180000e+00	2.042154e-01	6.871560e-02	4.595990e-02
-4.180000e+00	-3.960001e+00	2.160360e-01	6.882630e-02	4.580890e-02
-3.960001e+00	-3.740000e+00	2.138941e-01	7.216240e-02	4.805380e-02
-3.740000e+00	-3.520002e+00	2.217667e-01	7.301840e-02	4.851500e-02
-3.520001e+00	-3.299999e+00	2.420789e-01	7.062220e-02	4.664000e-02
-3.299999e+00	-3.079999e+00	2.463735e-01	7.289170e-02	4.801660e-02
-3.079999e+00	-2.859999e+00	2.629756e-01	7.273580e-02	4.754960e-02
-2.859999e+00	-2.640001e+00	2.735809e-01	7.318740e-02	4.771330e-02
-2.640000e+00	-2.420000e+00	2.943207e-01	7.140510e-02	4.609880e-02
-2.420000e+00	-2.200002e+00	3.089474e-01	7.260090e-02	4.644640e-02
-2.200001e+00	-1.980003e+00	3.103078e-01	6.304720e-02	3.953740e-02
-1.980003e+00	-1.759999e+00	2.679838e-01	4.875810e-02	2.980230e-02
-1.759999e+00	-1.540000e+00	2.011883e-01	3.692420e-02	2.234150e-02
-1.540001e+00	-1.320002e+00	1.260414e-01	1.656970e-02	9.307100e-03
-1.320002e+00	-1.100001e+00	4.046547e-02	4.381040e-03	2.297580e-03
-1.100000e+00	-8.799998e-01	8.744101e-05	1.454979e-05	1.854309e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.100868e-03	2.014180e-02	2.116172e-02
-1.078000e+01	-1.056000e+01	7.342887e-03	2.014490e-02	2.047762e-02
-1.056000e+01	-1.034000e+01	1.150756e-02	2.011922e-02	1.987321e-02
-1.034000e+01	-1.012000e+01	1.576894e-02	2.013397e-02	1.916974e-02
-1.012000e+01	-9.900000e+00	1.997081e-02	2.014880e-02	1.852659e-02
-9.900000e+00	-9.680000e+00	2.417980e-02	2.012619e-02	1.788095e-02
-9.680000e+00	-9.460000e+00	2.839689e-02	2.015153e-02	1.722989e-02
-9.460000e+00	-9.240000e+00	3.262104e-02	2.015531e-02	1.657628e-02
-9.240001e+00	-9.020001e+00	3.682765e-02	2.014782e-02	1.593130e-02
-9.020001e+00	-8.800000e+00	4.106445e-02	2.016247e-02	1.526714e-02
-8.800000e+00	-8.580000e+00	4.527498e-02	2.014730e-02	1.462687e-02
-8.580001e+00	-8.360001e+00	4.951591e-02	2.015714e-02	1.397215e-02
-8.360001e+00	-8.140001e+00	5.374424e-02	2.015174e-02	1.332538e-02
-8.140001e+00	-7.920001e+00	5.798617e-02	2.013881e-02	1.267876e-02
-7.920001e+00	-7.700000e+00	6.223980e-02	2.013755e-02	1.201879e-02
-7.700000e+00	-7.480002e+00	6.649636e-02	2.011390e-02	1.137674e-02
-7.480001e+00	-7.260000e+00	7.076783e-02	2.007762e-02	1.073207e-02
-7.260000e+00	-7.040000e+00	7.505517e-02	2.004635e-02	1.007612e-02
-7.040000e+00	-6.820002e+00	7.934665e-02	1.997602e-02	9.428930e-03
-6.820001e+00	-6.599999e+00	8.366219e-02	1.987927e-02	8.778310e-03
-6.600000e+00	-6.380003e+00	8.799291e-02	1.976220e-02	8.148740e-03
-6.380002e+00	-6.160002e+00	9.232903e-02	1.957961e-02	7.534030e-03
-6.160002e+00	-5.940000e+00	9.668771e-02	1.934912e-02	6.916690e-03
-5.940000e+00	-5.720000e+00	1.010456e-01	1.903203e-02	6.294900e-03
-5.720000e+00	-5.500000e+00	1.053993e-01	1.859453e-02	5.676100e-03
-5.500000e+00	-5.280000e+00	1.097277e-01	1.803265e-02	5.047600e-03
-5.280000e+00	-5.060000e+00	1.140150e-01	1.728992e-02	4.410800e-03
-5.059999e+00	-4.840001e+00	1.182110e-01	1.631080e-02	3.775700e-03
-4.840001e+00	-4.620000e+00	1.222672e-01	1.504330e-02	3.130800e-03
-4.619999e+00	-4.400003e+00	1.261214e-01	1.342110e-02	2.483000e-03
-4.400003e+00	-4.180000e+00	1.296524e-01	1.134360e-02	1.840500e-03
-4.180000e+00	-3.960001e+00	1.327613e-01	1.275100e-02	1.195400e-03
-3.960001e+00	-3.740000e+00	1.352623e-01	1.676500e-02	1.136900e-03
-3.740000e+00	-3.520002e+00	1.369578e-01	2.119330e-02	2.426700e-03
-3.520001e+00	-3.299999e+00	1.376107e-01	2.590510e-02	3.922300e-03
-3.299999e+00	-3.079999e+00	1.369204e-01	3.065790e-02	8.834100e-03
-3.079999e+00	-2.859999e+00	1.345704e-01	3.513429e-02	1.518300e-02
-2.859999e+00	-2.640001e+00	1.302183e-01	3.893404e-02	2.207910e-02
-2.640000e+00	-2.420000e+00	1.235042e-01	4.157852e-02	2.915940e-02
-2.420000e+00	-2.200002e+00	1.140926e-01	4.257267e-02	3.576010e-02
-2.200001e+00	-1.980003e+00	1.016779e-01	4.143498e-02	4.091020e-02
-1.980003e+00	-1.759999e+00	8.600358e-02	3.775406e-02	4.326192e-02
-1.759999e+00	-1.540000e+00	6.687596e-02	3.122493e-02	4.109704e-02
-1.540001e+00	-1.320002e+00	4.414006e-02	2.166135e-02	3.239239e-02
-1.320002e+00	-1.100001e+00	1.767895e-02	9.005414e-03	1.502520e-02
-1.100000e+00	-8.799998e-01	1.662891e-04	8.662020e-05	1.555247e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.543583e-02	6.758536e-02	4.490317e-02
-1.078000e+01	-1.056000e+01	7.312663e-02	6.633859e-02	4.366537e-02
-1.056000e+01	-1.034000e+01	7.358004e-02	6.599890e-02	4.372626e-02
-1.034000e+01	-1.012000e+01	8.224775e-02	6.477837e-02	4.229275e-02
-1.012000e+01	-9.900000e+00	8.409546e-02	6.427053e-02	4.203024e-02
-9.900000e+00	-9.680000e+00	8.788384e-02	6.362212e-02	4.148466e-02
-9.680000e+00	-9.460000e+00	9.126598e-02	6.297225e-02	4.097962e-02
-9.460000e+00	-9.240000e+00	9.613032e-02	6.212697e-02	4.026608e-02
-9.240001e+00	-9.020001e+00	9.822648e-02	6.171858e-02	3.994602e-02
-9.020001e+00	-8.800000e+00	1.015820e-01	6.105771e-02	3.942210e-02
-8.800000e+00	-8.580000e+00	1.057062e-01	6.037152e-02	3.879440e-02
-8.580001e+00	-8.360001e+00	1.094780e-01	5.968343e-02	3.825770e-02
-8.360001e+00	-8.140001e+00	1.129915e-01	5.905729e-02	3.774840e-02
-8.140001e+00	-7.920001e+00	1.164631e-01	5.844905e-02	3.724770e-02
-7.920001e+00	-7.700000e+00	1.207214e-01	5.771753e-02	3.658290e-02
-7.700000e+00	-7.480002e+00	1.247780e-01	5.702050e-02	3.603350e-02
-7.480001e+00	-7.260000e+00	1.285711e-01	5.637617e-02	3.548770e-02
-7.260000e+00	-7.040000e+00	1.325224e-01	5.570241e-02	3.491780e-02
-7.040000e+00	-6.820002e+00	1.365455e-01	5.503116e-02	3.434230e-02
-6.820001e+00	-6.599999e+00	1.403810e-01	5.438139e-02	3.380460e-02
-6.600000e+00	-6.380003e+00	1.444080e-01	5.372250e-02	3.322990e-02
-6.380002e+00	-6.160002e+00	1.487257e-01	5.299180e-02	3.263090e-02
-6.160002e+00	-5.940000e+00	1.526239e-01	5.234690e-02	3.208080e-02
-5.940000e+00	-5.720000e+00	1.569982e-01	5.159130e-02	3.143250e-02
-5.720000e+00	-5.500000e+00	1.612991e-01	5.084600e-02	3.080870e-02
-5.500000e+00	-5.280000e+00	1.655050e-01	5.007010e-02	3.017060e-02
-5.280000e+00	-5.060000e+00	1.698647e-01	4.923140e-02	2.946900e-02
-5.059999e+00	-4.840001e+00	1.740461e-01	4.834310e-02	2.874230e-02
-4.840001e+00	-4.620000e+00	1.780216e-01	4.740370e-02	2.799900e-02
-4.619999e+00	-4.400003e+00	1.826081e-01	4.623090e-02	2.704410e-02
-4.400003e+00	-4.180000e+00	1.873213e-01	4.483780e-02	2.595190e-02
-4.180000e+00	-3.960001e+00	1.918329e-01	4.327340e-02	2.471520e-02
-3.960001e+00	-3.740000e+00	1.955423e-01	4.154660e-02	2.338870e-02
-3.740000e+00	-3.520002e+00	1.985589e-01	4.556110e-02	2.749730e-02
-3.520001e+00	-3.299999e+00	2.003675e-01	5.082260e-02	3.384710e-02
-3.299999e+00	-3.079999e+00	2.005582e-01	5.606400e-02	4.104210e-02
-3.079999e+00	-2.859999e+00	1.987780e-01	6.097030e-02	4.900670e-02
-2.859999e+00	-2.640001e+00	1.945026e-01	6.509730e-02	5.741070e-02
-2.640000e+00	-2.420000e+00	1.870172e-01	6.783370e-02	6.573630e-02
-2.420000e+00	-2.200002e+00	1.756751e-01	6.854540e-02	7.311110e-02
-2.200001e+00	-1.980003e+00	1.609986e-01	6.708176e-02	7.912240e-02
-1.980003e+00	-1.759999e+00	1.402991e-01	6.192643e-02	8.087090e-02
-1.759999e+00	-1.540000e+00	1.114676e-01	5.170866e-02	7.468400e-02
-1.540001e+00	-1.320002e+00	7.457555e-02	3.608855e-02	5.757285e-02
-1.320002e+00	-1.100001e+00	3.001249e-02	1.502576e-02	2.629246e-02
-1.100000e+00	-8.799998e-01	2.825364e-04	1.446104e-04	2.707143e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc02_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax

RatioPlot=1
LogY=0
YMin=-0.5
YMax=2
Rebin=2
XMax=-0.88
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotMode=difference
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.134807e-01	4.106320e-02	5.142020e-02
-1.078000e+01	-1.056000e+01	5.022056e-01	4.021580e-02	5.035880e-02
-1.056000e+01	-1.034000e+01	4.949768e-01	3.958580e-02	4.954650e-02
-1.034000e+01	-1.012000e+01	4.798178e-01	3.849800e-02	4.822250e-02
-1.012000e+01	-9.900000e+00	4.690587e-01	3.750910e-02	4.695830e-02
-9.900000e+00	-9.680000e+00	4.551901e-01	3.649000e-02	4.565420e-02
-9.680000e+00	-9.460000e+00	4.437004e-01	3.553910e-02	4.448170e-02
-9.460000e+00	-9.240000e+00	4.348925e-01	3.484550e-02	4.362200e-02
-9.240001e+00	-9.020001e+00	4.241404e-01	3.401000e-02	4.257460e-02
-9.020001e+00	-8.800000e+00	4.121303e-01	3.307450e-02	4.139640e-02
-8.800000e+00	-8.580000e+00	4.028121e-01	3.226770e-02	4.039240e-02
-8.580001e+00	-8.360001e+00	3.912262e-01	3.138220e-02	3.928150e-02
-8.360001e+00	-8.140001e+00	3.807168e-01	3.056290e-02	3.825190e-02
-8.140001e+00	-7.920001e+00	3.697675e-01	2.967680e-02	3.713780e-02
-7.920001e+00	-7.700000e+00	3.586548e-01	2.878980e-02	3.604030e-02
-7.700000e+00	-7.480002e+00	3.479870e-01	2.799040e-02	3.500940e-02
-7.480001e+00	-7.260000e+00	3.369494e-01	2.710650e-02	3.390760e-02
-7.260000e+00	-7.040000e+00	3.269813e-01	2.633660e-02	3.293920e-02
-7.040000e+00	-6.820002e+00	3.166858e-01	2.550950e-02	3.191360e-02
-6.820001e+00	-6.599999e+00	3.075774e-01	2.479280e-02	3.100590e-02
-6.600000e+00	-6.380003e+00	2.972279e-01	2.400720e-02	3.001020e-02
-6.380002e+00	-6.160002e+00	2.876066e-01	2.324140e-02	2.904700e-02
-6.160002e+00	-5.940000e+00	2.789481e-01	2.257120e-02	2.820880e-02
-5.940000e+00	-5.720000e+00	2.692922e-01	2.183880e-02	2.727350e-02
-5.720000e+00	-5.500000e+00	2.604382e-01	2.115110e-02	2.641160e-02
-5.500000e+00	-5.280000e+00	2.521317e-01	2.054620e-02	2.561440e-02
-5.280000e+00	-5.060000e+00	2.440421e-01	1.991610e-02	2.483020e-02
-5.059999e+00	-4.840001e+00	2.364219e-01	1.937490e-02	2.412710e-02
-4.840001e+00	-4.620000e+00	2.295986e-01	1.891910e-02	2.350240e-02
-4.619999e+00	-4.400003e+00	2.217413e-01	1.833140e-02	2.275980e-02
-4.400003e+00	-4.180000e+00	2.127835e-01	1.766220e-02	2.188590e-02
-4.180000e+00	-3.960001e+00	2.033398e-01	1.693170e-02	2.096390e-02
-3.960001e+00	-3.740000e+00	1.942693e-01	1.623480e-02	2.007170e-02
-3.740000e+00	-3.520002e+00	1.845254e-01	1.549340e-02	1.912400e-02
-3.520001e+00	-3.299999e+00	1.746064e-01	1.472850e-02	1.810090e-02
-3.299999e+00	-3.079999e+00	1.643285e-01	1.393800e-02	1.711270e-02
-3.079999e+00	-2.859999e+00	1.534621e-01	1.310240e-02	1.600240e-02
-2.859999e+00	-2.640001e+00	1.414872e-01	1.214540e-02	1.482980e-02
-2.640000e+00	-2.420000e+00	1.288217e-01	1.115760e-02	1.348160e-02
-2.420000e+00	-2.200002e+00	1.146946e-01	1.002800e-02	1.204750e-02
-2.200001e+00	-1.980003e+00	9.881328e-02	8.704470e-03	1.039302e-02
-1.980003e+00	-1.759999e+00	8.071491e-02	7.174260e-03	8.525230e-03
-1.759999e+00	-1.540000e+00	6.157868e-02	5.559550e-03	6.547100e-03
-1.540001e+00	-1.320002e+00	4.233081e-02	3.924200e-03	4.503140e-03
-1.320002e+00	-1.100001e+00	1.479791e-02	1.370660e-03	1.571830e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	3.911487e-07
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.185191e-01	4.152850e-02	4.425380e-02
-1.078000e+01	-1.056000e+01	5.065548e-01	4.057010e-02	4.300590e-02
-1.056000e+01	-1.034000e+01	4.945209e-01	3.962910e-02	4.182450e-02
-1.034000e+01	-1.012000e+01	4.825016e-01	3.866690e-02	4.063190e-02
-1.012000e+01	-9.900000e+00	4.705151e-01	3.773170e-02	3.943600e-02
-9.900000e+00	-9.680000e+00	4.584913e-01	3.671470e-02	3.818470e-02
-9.680000e+00	-9.460000e+00	4.464700e-01	3.579180e-02	3.702070e-02
-9.460000e+00	-9.240000e+00	4.344799e-01	3.484930e-02	3.579220e-02
-9.240001e+00	-9.020001e+00	4.224201e-01	3.384950e-02	3.463580e-02
-9.020001e+00	-8.800000e+00	4.104288e-01	3.292440e-02	3.337930e-02
-8.800000e+00	-8.580000e+00	3.983940e-01	3.195430e-02	3.219580e-02
-8.580001e+00	-8.360001e+00	3.863289e-01	3.096030e-02	3.098160e-02
-8.360001e+00	-8.140001e+00	3.743092e-01	3.002740e-02	2.977510e-02
-8.140001e+00	-7.920001e+00	3.622523e-01	2.905750e-02	2.860430e-02
-7.920001e+00	-7.700000e+00	3.501943e-01	2.809260e-02	2.733630e-02
-7.700000e+00	-7.480002e+00	3.381285e-01	2.713530e-02	2.616130e-02
-7.480001e+00	-7.260000e+00	3.260406e-01	2.617010e-02	2.493480e-02
-7.260000e+00	-7.040000e+00	3.139413e-01	2.519120e-02	2.372110e-02
-7.040000e+00	-6.820002e+00	3.018303e-01	2.423380e-02	2.250250e-02
-6.820001e+00	-6.599999e+00	2.896933e-01	2.326490e-02	2.127920e-02
-6.600000e+00	-6.380003e+00	2.775435e-01	2.229810e-02	2.005770e-02
-6.380002e+00	-6.160002e+00	2.653520e-01	2.131440e-02	1.882860e-02
-6.160002e+00	-5.940000e+00	2.531380e-01	2.033980e-02	1.760830e-02
-5.940000e+00	-5.720000e+00	2.409005e-01	1.937170e-02	1.637250e-02
-5.720000e+00	-5.500000e+00	2.286220e-01	1.838390e-02	1.514300e-02
-5.500000e+00	-5.280000e+00	2.163047e-01	1.739560e-02	1.390970e-02
-5.280000e+00	-5.060000e+00	2.039637e-01	1.642150e-02	1.267390e-02
-5.059999e+00	-4.840001e+00	1.915774e-01	1.542090e-02	1.145110e-02
-4.840001e+00	-4.620000e+00	1.791659e-01	1.443930e-02	1.022050e-02
-4.619999e+00	-4.400003e+00	1.667321e-01	1.343880e-02	9.011700e-03
-4.400003e+00	-4.180000e+00	1.542858e-01	1.244560e-02	7.816200e-03
-4.180000e+00	-3.960001e+00	1.418556e-01	1.145100e-02	6.642500e-03
-3.960001e+00	-3.740000e+00	1.294705e-01	1.046200e-02	5.496400e-03
-3.740000e+00	-3.520002e+00	1.171668e-01	1.017630e-02	4.401000e-03
-3.520001e+00	-3.299999e+00	1.049949e-01	1.041241e-02	3.604400e-03
-3.299999e+00	-3.079999e+00	9.302443e-02	1.038461e-02	3.590150e-03
-3.079999e+00	-2.859999e+00	8.132428e-02	1.005781e-02	3.418670e-03
-2.859999e+00	-2.640001e+00	6.997669e-02	9.422750e-03	3.063970e-03
-2.640000e+00	-2.420000e+00	5.906322e-02	8.500590e-03	2.507170e-03
-2.420000e+00	-2.200002e+00	4.865768e-02	7.337910e-03	1.761940e-03
-2.200001e+00	-1.980003e+00	3.881097e-02	7.168750e-03	8.828200e-04
-1.980003e+00	-1.759999e+00	2.954305e-02	7.272120e-03	2.080400e-04
-1.759999e+00	-1.540000e+00	2.083101e-02	6.275970e-03	1.505000e-04
-1.540001e+00	-1.320002e+00	1.259371e-02	4.306860e-03	9.332000e-05
-1.320002e+00	-1.100001e+00	4.692893e-03	1.699874e-03	3.559000e-05
-1.100000e+00	-8.799998e-01	4.213730e-05	1.536302e-05	3.245800e-07
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-6.667137e-02	2.701797e-01	1.911263e-01
-1.078000e+01	-1.056000e+01	-4.586940e-02	2.577113e-01	1.827050e-01
-1.056000e+01	-1.034000e+01	2.841584e-02	2.371734e-01	1.675249e-01
-1.034000e+01	-1.012000e+01	-3.429227e-02	2.475059e-01	1.741535e-01
-1.012000e+01	-9.900000e+00	9.634854e-02	2.133126e-01	1.501101e-01
-9.900000e+00	-9.680000e+00	1.429954e-01	1.965189e-01	1.381400e-01
-9.680000e+00	-9.460000e+00	1.818465e-01	1.806567e-01	1.271265e-01
-9.460000e+00	-9.240000e+00	2.110854e-01	1.732745e-01	1.211876e-01
-9.240001e+00	-9.020001e+00	2.402362e-01	1.586257e-01	1.112019e-01
-9.020001e+00	-8.800000e+00	2.293756e-01	1.564856e-01	1.091299e-01
-8.800000e+00	-8.580000e+00	2.826812e-01	1.403642e-01	9.770640e-02
-8.580001e+00	-8.360001e+00	3.192733e-01	1.266596e-01	8.782370e-02
-8.360001e+00	-8.140001e+00	3.490782e-01	1.142001e-01	7.917340e-02
-8.140001e+00	-7.920001e+00	3.088504e-01	1.197271e-01	8.267360e-02
-7.920001e+00	-7.700000e+00	3.382503e-01	1.092906e-01	7.514540e-02
-7.700000e+00	-7.480002e+00	3.473850e-01	1.009154e-01	6.935420e-02
-7.480001e+00	-7.260000e+00	3.725620e-01	8.918740e-02	6.099200e-02
-7.260000e+00	-7.040000e+00	3.711385e-01	8.391210e-02	5.725830e-02
-7.040000e+00	-6.820002e+00	3.687396e-01	8.024050e-02	5.459110e-02
-6.820001e+00	-6.599999e+00	3.747497e-01	7.464960e-02	5.043550e-02
-6.600000e+00	-6.380003e+00	3.677533e-01	7.147570e-02	4.828660e-02
-6.380002e+00	-6.160002e+00	3.749386e-01	6.466970e-02	4.348080e-02
-6.160002e+00	-5.940000e+00	3.672604e-01	6.218730e-02	4.154270e-02
-5.940000e+00	-5.720000e+00	3.492610e-01	6.181030e-02	4.128480e-02
-5.720000e+00	-5.500000e+00	3.368311e-01	5.951380e-02	3.962060e-02
-5.500000e+00	-5.280000e+00	3.278840e-01	5.791000e-02	3.846840e-02
-5.280000e+00	-5.060000e+00	2.974162e-01	5.977940e-02	3.966390e-02
-5.059999e+00	-4.840001e+00	2.779060e-01	6.105590e-02	4.070910e-02
-4.840001e+00	-4.620000e+00	2.563519e-01	6.262140e-02	4.163750e-02
-4.619999e+00	-4.400003e+00	2.466780e-01	6.037180e-02	4.003940e-02
-4.400003e+00	-4.180000e+00	2.383058e-01	5.711850e-02	3.772370e-02
-4.180000e+00	-3.960001e+00	2.282681e-01	5.491680e-02	3.613980e-02
-3.960001e+00	-3.740000e+00	2.125974e-01	5.373400e-02	3.544130e-02
-3.740000e+00	-3.520002e+00	1.974122e-01	5.252240e-02	3.462120e-02
-3.520001e+00	-3.299999e+00	1.971498e-01	4.689390e-02	3.064660e-02
-3.299999e+00	-3.079999e+00	1.792997e-01	4.555170e-02	2.982460e-02
-3.079999e+00	-2.859999e+00	1.685045e-01	4.348800e-02	2.836010e-02
-2.859999e+00	-2.640001e+00	1.559022e-01	3.918820e-02	2.556540e-02
-2.640000e+00	-2.420000e+00	1.423202e-01	3.538560e-02	2.293640e-02
-2.420000e+00	-2.200002e+00	1.304313e-01	3.066876e-02	1.969130e-02
-2.200001e+00	-1.980003e+00	1.140490e-01	2.638541e-02	1.686940e-02
-1.980003e+00	-1.759999e+00	9.241547e-02	2.180796e-02	1.387763e-02
-1.759999e+00	-1.540000e+00	7.352501e-02	1.660666e-02	1.048524e-02
-1.540001e+00	-1.320002e+00	4.707630e-02	1.221916e-02	7.704330e-03
-1.320002e+00	-1.100001e+00	1.724674e-02	3.842450e-03	2.387910e-03
-1.100000e+00	-8.799998e-01	4.641624e-05	7.565220e-06	9.565930e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-4.507503e-01	1.127404e-01	1.415548e-01
-1.078000e+01	-1.056000e+01	-3.876275e-01	1.015729e-01	1.301587e-01
-1.056000e+01	-1.034000e+01	-3.283818e-01	9.109270e-02	1.192783e-01
-1.034000e+01	-1.012000e+01	-2.729669e-01	8.124040e-02	1.090751e-01
-1.012000e+01	-9.900000e+00	-2.211447e-01	7.210450e-02	9.936160e-02
-9.900000e+00	-9.680000e+00	-1.729786e-01	6.358870e-02	9.032022e-02
-9.680000e+00	-9.460000e+00	-1.282352e-01	5.567080e-02	8.168005e-02
-9.460000e+00	-9.240000e+00	-8.685293e-02	4.837967e-02	7.358431e-02
-9.240001e+00	-9.020001e+00	-4.881210e-02	4.161766e-02	6.606022e-02
-9.020001e+00	-8.800000e+00	-1.386964e-02	3.547512e-02	5.893238e-02
-8.800000e+00	-8.580000e+00	1.795037e-02	2.980875e-02	5.232784e-02
-8.580001e+00	-8.360001e+00	4.676352e-02	2.467916e-02	4.620568e-02
-8.360001e+00	-8.140001e+00	7.275724e-02	2.003940e-02	4.045746e-02
-8.140001e+00	-7.920001e+00	9.593334e-02	1.583109e-02	3.517226e-02
-7.920001e+00	-7.700000e+00	1.164336e-01	1.217130e-02	3.029040e-02
-7.700000e+00	-7.480002e+00	1.343473e-01	1.127720e-02	2.579880e-02
-7.480001e+00	-7.260000e+00	1.497643e-01	1.192310e-02	2.169410e-02
-7.260000e+00	-7.040000e+00	1.627888e-01	1.260270e-02	1.796730e-02
-7.040000e+00	-6.820002e+00	1.735260e-01	1.333840e-02	1.457660e-02
-6.820001e+00	-6.599999e+00	1.820546e-01	1.410640e-02	1.165050e-02
-6.600000e+00	-6.380003e+00	1.884866e-01	1.493640e-02	9.028500e-03
-6.380002e+00	-6.160002e+00	1.928973e-01	1.580800e-02	8.315100e-03
-6.160002e+00	-5.940000e+00	1.954013e-01	1.674140e-02	8.657700e-03
-5.940000e+00	-5.720000e+00	1.960963e-01	1.774230e-02	9.040300e-03
-5.720000e+00	-5.500000e+00	1.950668e-01	1.879040e-02	9.451300e-03
-5.500000e+00	-5.280000e+00	1.924136e-01	1.988740e-02	9.901700e-03
-5.280000e+00	-5.060000e+00	1.882544e-01	2.102820e-02	1.036620e-02
-5.059999e+00	-4.840001e+00	1.826692e-01	2.216050e-02	1.087670e-02
-4.840001e+00	-4.620000e+00	1.757823e-01	2.328190e-02	1.139450e-02
-4.619999e+00	-4.400003e+00	1.677023e-01	2.433070e-02	1.192590e-02
-4.400003e+00	-4.180000e+00	1.585479e-01	2.524400e-02	1.244900e-02
-4.180000e+00	-3.960001e+00	1.484584e-01	2.595670e-02	1.292910e-02
-3.960001e+00	-3.740000e+00	1.375753e-01	2.639440e-02	1.334040e-02
-3.740000e+00	-3.520002e+00	1.260522e-01	2.646078e-02	1.363830e-02
-3.520001e+00	-3.299999e+00	1.140566e-01	2.608543e-02	1.377330e-02
-3.299999e+00	-3.079999e+00	1.017769e-01	2.521057e-02	1.368580e-02
-3.079999e+00	-2.859999e+00	8.939881e-02	2.380486e-02	1.331569e-02
-2.859999e+00	-2.640001e+00	7.711685e-02	2.187882e-02	1.261354e-02
-2.640000e+00	-2.420000e+00	6.511702e-02	1.948925e-02	1.153757e-02
-2.420000e+00	-2.200002e+00	5.356552e-02	1.672948e-02	1.008407e-02
-2.200001e+00	-1.980003e+00	4.259001e-02	1.372505e-02	8.290970e-03
-1.980003e+00	-1.759999e+00	3.226898e-02	1.060833e-02	6.252470e-03
-1.759999e+00	-1.540000e+00	2.261925e-02	7.503640e-03	4.130560e-03
-1.540001e+00	-1.320002e+00	1.358130e-02	4.940732e-03	2.154790e-03
-1.320002e+00	-1.100001e+00	5.024814e-03	1.929002e-03	6.170080e-04
-1.100000e+00	-8.799998e-01	4.486324e-05	1.730740e-05	3.937410e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.803150e-01	2.674641e-01	2.038695e-01
-1.078000e+01	-1.056000e+01	-1.263114e-01	2.520636e-01	1.916238e-01
-1.056000e+01	-1.034000e+01	-8.499347e-02	2.383543e-01	1.809021e-01
-1.034000e+01	-1.012000e+01	-3.018163e-02	2.228810e-01	1.686376e-01
-1.012000e+01	-9.900000e+00	1.419262e-02	2.087487e-01	1.573579e-01
-9.900000e+00	-9.680000e+00	5.857268e-02	1.952190e-01	1.468092e-01
-9.680000e+00	-9.460000e+00	9.593601e-02	1.826188e-01	1.367045e-01
-9.460000e+00	-9.240000e+00	1.250166e-01	1.718521e-01	1.280986e-01
-9.240001e+00	-9.020001e+00	1.549685e-01	1.606634e-01	1.194996e-01
-9.020001e+00	-8.800000e+00	1.843473e-01	1.500375e-01	1.107624e-01
-8.800000e+00	-8.580000e+00	2.071504e-01	1.402814e-01	1.030907e-01
-8.580001e+00	-8.360001e+00	2.297896e-01	1.307792e-01	9.560370e-02
-8.360001e+00	-8.140001e+00	2.486931e-01	1.220112e-01	8.851170e-02
-8.140001e+00	-7.920001e+00	2.657768e-01	1.134447e-01	8.175090e-02
-7.920001e+00	-7.700000e+00	2.801806e-01	1.056671e-01	7.537300e-02
-7.700000e+00	-7.480002e+00	2.918291e-01	9.819790e-02	6.946340e-02
-7.480001e+00	-7.260000e+00	3.017147e-01	9.118410e-02	6.377400e-02
-7.260000e+00	-7.040000e+00	3.083036e-01	8.474300e-02	5.862840e-02
-7.040000e+00	-6.820002e+00	3.132300e-01	7.864770e-02	5.367260e-02
-6.820001e+00	-6.599999e+00	3.152106e-01	7.306540e-02	4.918670e-02
-6.600000e+00	-6.380003e+00	3.163107e-01	6.769590e-02	4.483850e-02
-6.380002e+00	-6.160002e+00	3.152626e-01	6.270530e-02	4.081350e-02
-6.160002e+00	-5.940000e+00	3.118366e-01	5.812310e-02	3.713390e-02
-5.940000e+00	-5.720000e+00	3.075191e-01	5.375900e-02	3.356660e-02
-5.720000e+00	-5.500000e+00	3.013311e-01	4.970430e-02	3.029650e-02
-5.500000e+00	-5.280000e+00	2.935025e-01	4.594150e-02	2.727660e-02
-5.280000e+00	-5.060000e+00	2.843146e-01	4.242770e-02	2.440670e-02
-5.059999e+00	-4.840001e+00	2.737664e-01	3.913350e-02	2.178950e-02
-4.840001e+00	-4.620000e+00	2.619129e-01	3.608060e-02	1.932960e-02
-4.619999e+00	-4.400003e+00	2.493587e-01	3.371120e-02	1.699000e-02
-4.400003e+00	-4.180000e+00	2.359826e-01	3.444270e-02	1.566240e-02
-4.180000e+00	-3.960001e+00	2.216554e-01	3.498380e-02	1.613370e-02
-3.960001e+00	-3.740000e+00	2.062993e-01	3.523230e-02	1.652440e-02
-3.740000e+00	-3.520002e+00	1.902034e-01	3.507640e-02	1.678010e-02
-3.520001e+00	-3.299999e+00	1.734280e-01	3.441980e-02	1.683510e-02
-3.299999e+00	-3.079999e+00	1.561576e-01	3.317840e-02	1.660600e-02
-3.079999e+00	-2.859999e+00	1.385858e-01	3.129670e-02	1.600890e-02
-2.859999e+00	-2.640001e+00	1.209446e-01	2.877254e-02	1.497500e-02
-2.640000e+00	-2.420000e+00	1.033864e-01	2.564802e-02	1.344030e-02
-2.420000e+00	-2.200002e+00	8.613631e-02	2.202792e-02	1.140115e-02
-2.200001e+00	-1.980003e+00	6.936173e-02	1.806547e-02	8.927040e-03
-1.980003e+00	-1.759999e+00	5.318806e-02	1.393469e-02	6.187440e-03
-1.759999e+00	-1.540000e+00	3.768142e-02	1.190979e-02	3.484280e-03
-1.540001e+00	-1.320002e+00	2.282655e-02	8.135810e-03	1.250400e-03
-1.320002e+00	-1.100001e+00	8.502130e-03	3.197218e-03	1.904650e-04
-1.100000e+00	-8.799998e-01	7.614407e-05	2.877864e-05	1.706370e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc02_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax

RatioPlot=1
LogY=0
YMin=-0.5
YMax=2
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
XMax=-0.88
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.938436e-01	5.548670e-02	6.941880e-02
-1.078000e+01	-1.056000e+01	6.765951e-01	5.409270e-02	6.779830e-02
-1.056000e+01	-1.034000e+01	6.642327e-01	5.308350e-02	6.644640e-02
-1.034000e+01	-1.012000e+01	6.410408e-01	5.131930e-02	6.424720e-02
-1.012000e+01	-9.900000e+00	6.274840e-01	5.016230e-02	6.279240e-02
-9.900000e+00	-9.680000e+00	6.079153e-01	4.867670e-02	6.092080e-02
-9.680000e+00	-9.460000e+00	5.903045e-01	4.727370e-02	5.916950e-02
-9.460000e+00	-9.240000e+00	5.770575e-01	4.616770e-02	5.780170e-02
-9.240001e+00	-9.020001e+00	5.574724e-01	4.463850e-02	5.586660e-02
-9.020001e+00	-8.800000e+00	5.407940e-01	4.333040e-02	5.423720e-02
-8.800000e+00	-8.580000e+00	5.259534e-01	4.206720e-02	5.266520e-02
-8.580001e+00	-8.360001e+00	5.077696e-01	4.067720e-02	5.091510e-02
-8.360001e+00	-8.140001e+00	4.910290e-01	3.934090e-02	4.923580e-02
-8.140001e+00	-7.920001e+00	4.738717e-01	3.798570e-02	4.753050e-02
-7.920001e+00	-7.700000e+00	4.577726e-01	3.669620e-02	4.592860e-02
-7.700000e+00	-7.480002e+00	4.413703e-01	3.540660e-02	4.431720e-02
-7.480001e+00	-7.260000e+00	4.244329e-01	3.408400e-02	4.261980e-02
-7.260000e+00	-7.040000e+00	4.083911e-01	3.280380e-02	4.102840e-02
-7.040000e+00	-6.820002e+00	3.919110e-01	3.147080e-02	3.937770e-02
-6.820001e+00	-6.599999e+00	3.773027e-01	3.031920e-02	3.791080e-02
-6.600000e+00	-6.380003e+00	3.603804e-01	2.899630e-02	3.626650e-02
-6.380002e+00	-6.160002e+00	3.448003e-01	2.775120e-02	3.468320e-02
-6.160002e+00	-5.940000e+00	3.296642e-01	2.656790e-02	3.319550e-02
-5.940000e+00	-5.720000e+00	3.137538e-01	2.531020e-02	3.163150e-02
-5.720000e+00	-5.500000e+00	2.983921e-01	2.410750e-02	3.008710e-02
-5.500000e+00	-5.280000e+00	2.835540e-01	2.295650e-02	2.863870e-02
-5.280000e+00	-5.060000e+00	2.686489e-01	2.178060e-02	2.715030e-02
-5.059999e+00	-4.840001e+00	2.543120e-01	2.069050e-02	2.574830e-02
-4.840001e+00	-4.620000e+00	2.404999e-01	1.965050e-02	2.442850e-02
-4.619999e+00	-4.400003e+00	2.255540e-01	1.848990e-02	2.294400e-02
-4.400003e+00	-4.180000e+00	2.091649e-01	1.719740e-02	2.130720e-02
-4.180000e+00	-3.960001e+00	1.923908e-01	1.586770e-02	1.962980e-02
-3.960001e+00	-3.740000e+00	1.756079e-01	1.453240e-02	1.793710e-02
-3.740000e+00	-3.520002e+00	1.583025e-01	1.314230e-02	1.619320e-02
-3.520001e+00	-3.299999e+00	1.404785e-01	1.170510e-02	1.439750e-02
-3.299999e+00	-3.079999e+00	1.223441e-01	1.028120e-02	1.252240e-02
-3.079999e+00	-2.859999e+00	1.033779e-01	8.716030e-03	1.062770e-02
-2.859999e+00	-2.640001e+00	8.355181e-02	7.067700e-03	8.605140e-03
-2.640000e+00	-2.420000e+00	6.299155e-02	5.382790e-03	6.475740e-03
-2.420000e+00	-2.200002e+00	4.162577e-02	3.592400e-03	4.264340e-03
-2.200001e+00	-1.980003e+00	2.144628e-02	1.838870e-03	2.275370e-03
-1.980003e+00	-1.759999e+00	5.629951e-03	5.238920e-04	5.600750e-04
-1.759999e+00	-1.540000e+00	3.313271e-04	5.572220e-05	7.010150e-05
-1.540001e+00	-1.320002e+00	1.175882e-04	2.147900e-06	3.660350e-05
-1.320002e+00	-1.100001e+00	7.482476e-06	3.571003e-06	3.270754e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.960641e-01	5.578530e-02	6.193380e-02
-1.078000e+01	-1.056000e+01	6.779742e-01	5.425370e-02	6.017250e-02
-1.056000e+01	-1.034000e+01	6.599473e-01	5.277960e-02	5.843830e-02
-1.034000e+01	-1.012000e+01	6.419690e-01	5.144980e-02	5.653820e-02
-1.012000e+01	-9.900000e+00	6.239386e-01	4.993650e-02	5.478000e-02
-9.900000e+00	-9.680000e+00	6.059153e-01	4.856270e-02	5.292220e-02
-9.680000e+00	-9.460000e+00	5.878572e-01	4.706790e-02	5.115870e-02
-9.460000e+00	-9.240000e+00	5.698306e-01	4.565050e-02	4.933370e-02
-9.240001e+00	-9.020001e+00	5.517698e-01	4.417920e-02	4.756640e-02
-9.020001e+00	-8.800000e+00	5.337337e-01	4.277560e-02	4.570700e-02
-8.800000e+00	-8.580000e+00	5.156642e-01	4.132870e-02	4.389540e-02
-8.580001e+00	-8.360001e+00	4.975477e-01	3.984450e-02	4.215500e-02
-8.360001e+00	-8.140001e+00	4.794864e-01	3.843440e-02	4.025740e-02
-8.140001e+00	-7.920001e+00	4.613624e-01	3.697380e-02	3.848060e-02
-7.920001e+00	-7.700000e+00	4.432280e-01	3.552970e-02	3.667220e-02
-7.700000e+00	-7.480002e+00	4.250831e-01	3.407900e-02	3.483990e-02
-7.480001e+00	-7.260000e+00	4.068990e-01	3.262530e-02	3.301630e-02
-7.260000e+00	-7.040000e+00	3.886965e-01	3.116830e-02	3.118600e-02
-7.040000e+00	-6.820002e+00	3.704657e-01	2.972580e-02	2.935080e-02
-6.820001e+00	-6.599999e+00	3.521851e-01	2.825120e-02	2.752100e-02
-6.600000e+00	-6.380003e+00	3.338895e-01	2.679240e-02	2.567280e-02
-6.380002e+00	-6.160002e+00	3.155372e-01	2.532730e-02	2.383210e-02
-6.160002e+00	-5.940000e+00	2.971515e-01	2.386610e-02	2.198040e-02
-5.940000e+00	-5.720000e+00	2.787356e-01	2.238480e-02	2.012910e-02
-5.720000e+00	-5.500000e+00	2.602815e-01	2.091570e-02	1.827280e-02
-5.500000e+00	-5.280000e+00	2.418038e-01	1.943710e-02	1.642360e-02
-5.280000e+00	-5.060000e+00	2.233147e-01	1.795960e-02	1.456560e-02
-5.059999e+00	-4.840001e+00	2.048478e-01	1.648510e-02	1.272330e-02
-4.840001e+00	-4.620000e+00	1.864194e-01	1.501450e-02	1.088610e-02
-4.619999e+00	-4.400003e+00	1.680880e-01	1.354650e-02	9.079200e-03
-4.400003e+00	-4.180000e+00	1.499096e-01	1.209380e-02	7.297700e-03
-4.180000e+00	-3.960001e+00	1.319817e-01	1.066230e-02	5.562600e-03
-3.960001e+00	-3.740000e+00	1.143997e-01	9.254600e-03	3.893200e-03
-3.740000e+00	-3.520002e+00	9.730982e-02	7.886460e-03	2.309690e-03
-3.520001e+00	-3.299999e+00	8.087767e-02	7.676030e-03	8.364200e-04
-3.299999e+00	-3.079999e+00	6.530330e-02	9.912010e-03	1.691530e-03
-3.079999e+00	-2.859999e+00	5.080956e-02	1.251166e-02	3.704250e-03
-2.859999e+00	-2.640001e+00	3.764102e-02	1.539296e-02	5.796800e-03
-2.640000e+00	-2.420000e+00	2.604467e-02	1.836977e-02	7.755090e-03
-2.420000e+00	-2.200002e+00	1.625843e-02	2.110832e-02	9.306460e-03
-2.200001e+00	-1.980003e+00	8.487608e-03	2.307031e-02	1.014758e-02
-1.980003e+00	-1.759999e+00	2.888622e-03	2.345207e-02	9.969128e-03
-1.759999e+00	-1.540000e+00	-4.431264e-04	2.112500e-02	8.485651e-03
-1.540001e+00	-1.320002e+00	-1.475654e-03	1.456990e-02	5.451374e-03
-1.320002e+00	-1.100001e+00	-4.318448e-04	3.122709e-03	1.095353e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-3.973492e-01	4.328843e-01	3.065647e-01
-1.078000e+01	-1.056000e+01	-3.119916e-01	3.993596e-01	2.838355e-01
-1.056000e+01	-1.034000e+01	-1.743872e-01	3.648535e-01	2.580873e-01
-1.034000e+01	-1.012000e+01	-1.778889e-01	3.564218e-01	2.514846e-01
-1.012000e+01	-9.900000e+00	-4.366913e-02	3.214445e-01	2.266743e-01
-9.900000e+00	-9.680000e+00	7.084242e-02	2.856498e-01	2.012487e-01
-9.680000e+00	-9.460000e+00	1.343742e-01	2.621608e-01	1.845973e-01
-9.460000e+00	-9.240000e+00	1.879310e-01	2.482306e-01	1.739868e-01
-9.240001e+00	-9.020001e+00	2.568358e-01	2.208483e-01	1.547465e-01
-9.020001e+00	-8.800000e+00	2.583287e-01	2.136731e-01	1.490854e-01
-8.800000e+00	-8.580000e+00	3.457721e-01	1.872790e-01	1.302026e-01
-8.580001e+00	-8.360001e+00	3.843371e-01	1.714592e-01	1.187819e-01
-8.360001e+00	-8.140001e+00	4.387260e-01	1.500047e-01	1.038103e-01
-8.140001e+00	-7.920001e+00	4.073943e-01	1.505967e-01	1.036244e-01
-7.920001e+00	-7.700000e+00	4.521850e-01	1.341576e-01	9.191220e-02
-7.700000e+00	-7.480002e+00	4.709806e-01	1.203169e-01	8.222730e-02
-7.480001e+00	-7.260000e+00	5.061757e-01	1.037239e-01	7.056420e-02
-7.260000e+00	-7.040000e+00	5.019943e-01	9.638500e-02	6.514600e-02
-7.040000e+00	-6.820002e+00	4.954906e-01	9.095750e-02	6.125240e-02
-6.820001e+00	-6.599999e+00	5.025885e-01	8.167040e-02	5.463600e-02
-6.600000e+00	-6.380003e+00	4.924341e-01	7.623790e-02	5.077420e-02
-6.380002e+00	-6.160002e+00	4.845142e-01	7.002990e-02	4.647080e-02
-6.160002e+00	-5.940000e+00	4.779493e-01	6.384740e-02	4.191410e-02
-5.940000e+00	-5.720000e+00	4.485743e-01	6.308660e-02	4.145610e-02
-5.720000e+00	-5.500000e+00	4.221590e-01	6.053120e-02	3.963680e-02
-5.500000e+00	-5.280000e+00	4.109894e-01	5.583430e-02	3.645810e-02
-5.280000e+00	-5.060000e+00	3.677741e-01	5.734330e-02	3.740120e-02
-5.059999e+00	-4.840001e+00	3.360690e-01	5.770690e-02	3.791830e-02
-4.840001e+00	-4.620000e+00	3.006751e-01	5.846530e-02	3.842520e-02
-4.619999e+00	-4.400003e+00	2.826727e-01	5.460150e-02	3.574260e-02
-4.400003e+00	-4.180000e+00	2.616454e-01	5.030310e-02	3.285740e-02
-4.180000e+00	-3.960001e+00	2.388666e-01	4.712320e-02	3.065690e-02
-3.960001e+00	-3.740000e+00	2.115535e-01	4.422480e-02	2.888090e-02
-3.740000e+00	-3.520002e+00	1.848516e-01	4.185540e-02	2.732250e-02
-3.520001e+00	-3.299999e+00	1.688039e-01	3.519160e-02	2.289440e-02
-3.299999e+00	-3.079999e+00	1.388318e-01	3.279140e-02	2.136880e-02
-3.079999e+00	-2.859999e+00	1.151911e-01	2.947278e-02	1.923490e-02
-2.859999e+00	-2.640001e+00	9.296750e-02	2.317056e-02	1.517300e-02
-2.640000e+00	-2.420000e+00	6.943158e-02	1.745299e-02	1.136732e-02
-2.420000e+00	-2.200002e+00	4.773142e-02	1.114339e-02	7.152200e-03
-2.200001e+00	-1.980003e+00	2.571352e-02	5.423830e-03	3.519970e-03
-1.980003e+00	-1.759999e+00	7.311174e-03	1.515200e-03	8.909440e-04
-1.759999e+00	-1.540000e+00	1.250791e-04	3.137184e-04	2.287341e-04
-1.540001e+00	-1.320002e+00	7.213043e-05	1.794245e-04	1.269557e-04
-1.320002e+00	-1.100001e+00	2.007162e-05	4.652780e-06	3.624440e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-9.157779e-01	2.140021e-01	2.380316e-01
-1.078000e+01	-1.056000e+01	-7.950934e-01	1.913995e-01	2.170721e-01
-1.056000e+01	-1.034000e+01	-6.822104e-01	1.702338e-01	1.972145e-01
-1.034000e+01	-1.012000e+01	-5.769284e-01	1.507879e-01	1.783553e-01
-1.012000e+01	-9.900000e+00	-4.792394e-01	1.324956e-01	1.609208e-01
-9.900000e+00	-9.680000e+00	-3.887115e-01	1.156554e-01	1.443679e-01
-9.680000e+00	-9.460000e+00	-3.052415e-01	1.000494e-01	1.290235e-01
-9.460000e+00	-9.240000e+00	-2.285208e-01	8.578310e-02	1.146405e-01
-9.240001e+00	-9.020001e+00	-1.584246e-01	7.259830e-02	1.013372e-01
-9.020001e+00	-8.800000e+00	-9.462806e-02	6.067854e-02	8.893331e-02
-8.800000e+00	-8.580000e+00	-3.697647e-02	4.984111e-02	7.749662e-02
-8.580001e+00	-8.360001e+00	1.473133e-02	3.998034e-02	6.700655e-02
-8.360001e+00	-8.140001e+00	6.082791e-02	3.129445e-02	5.731169e-02
-8.140001e+00	-7.920001e+00	1.014214e-01	3.033282e-02	4.849220e-02
-7.920001e+00	-7.700000e+00	1.367799e-01	3.045550e-02	4.045780e-02
-7.700000e+00	-7.480002e+00	1.671262e-01	3.060460e-02	3.421930e-02
-7.480001e+00	-7.260000e+00	1.926606e-01	3.078130e-02	3.352720e-02
-7.260000e+00	-7.040000e+00	2.136144e-01	3.099670e-02	3.283960e-02
-7.040000e+00	-6.820002e+00	2.302121e-01	3.124620e-02	3.214290e-02
-6.820001e+00	-6.599999e+00	2.426499e-01	3.151910e-02	3.146940e-02
-6.600000e+00	-6.380003e+00	2.511804e-01	3.182840e-02	3.077940e-02
-6.380002e+00	-6.160002e+00	2.559924e-01	3.216130e-02	3.009560e-02
-6.160002e+00	-5.940000e+00	2.573289e-01	3.250210e-02	2.939320e-02
-5.940000e+00	-5.720000e+00	2.554186e-01	3.284980e-02	2.866380e-02
-5.720000e+00	-5.500000e+00	2.504817e-01	3.316650e-02	2.790810e-02
-5.500000e+00	-5.280000e+00	2.427608e-01	3.341400e-02	2.709160e-02
-5.280000e+00	-5.060000e+00	2.325048e-01	3.355130e-02	2.619590e-02
-5.059999e+00	-4.840001e+00	2.199826e-01	3.352760e-02	2.518890e-02
-4.840001e+00	-4.620000e+00	2.054533e-01	3.325440e-02	2.402860e-02
-4.619999e+00	-4.400003e+00	1.892270e-01	3.264960e-02	2.267860e-02
-4.400003e+00	-4.180000e+00	1.716107e-01	3.161880e-02	2.106570e-02
-4.180000e+00	-3.960001e+00	1.529671e-01	3.007800e-02	1.913930e-02
-3.960001e+00	-3.740000e+00	1.336559e-01	2.792700e-02	1.682850e-02
-3.740000e+00	-3.520002e+00	1.140917e-01	2.512021e-02	1.406960e-02
-3.520001e+00	-3.299999e+00	9.470610e-02	2.165428e-02	1.080660e-02
-3.299999e+00	-3.079999e+00	7.595701e-02	1.759240e-02	7.021400e-03
-3.079999e+00	-2.859999e+00	5.830772e-02	1.308358e-02	2.739190e-03
-2.859999e+00	-2.640001e+00	4.221690e-02	9.487550e-03	2.903000e-04
-2.640000e+00	-2.420000e+00	2.810902e-02	1.225176e-02	2.117500e-04
-2.420000e+00	-2.200002e+00	1.635481e-02	1.356074e-02	3.034200e-04
-2.200001e+00	-1.980003e+00	7.242610e-03	1.521141e-02	3.485010e-03
-1.980003e+00	-1.759999e+00	9.638435e-04	1.742937e-02	5.381146e-03
-1.759999e+00	-1.540000e+00	-2.392151e-03	1.693715e-02	5.670586e-03
-1.540001e+00	-1.320002e+00	-2.825741e-03	1.228285e-02	4.107873e-03
-1.320002e+00	-1.100001e+00	-7.111337e-04	2.713609e-03	8.798700e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-5.464354e-01	4.152257e-01	3.193943e-01
-1.078000e+01	-1.056000e+01	-4.381506e-01	3.862206e-01	2.970896e-01
-1.056000e+01	-1.034000e+01	-3.508197e-01	3.602215e-01	2.776479e-01
-1.034000e+01	-1.012000e+01	-2.412364e-01	3.318791e-01	2.544186e-01
-1.012000e+01	-9.900000e+00	-1.627855e-01	3.080238e-01	2.364104e-01
-9.900000e+00	-9.680000e+00	-7.932835e-02	2.842001e-01	2.172808e-01
-9.680000e+00	-9.460000e+00	-5.318320e-03	2.617013e-01	1.999479e-01
-9.460000e+00	-9.240000e+00	5.341859e-02	2.424118e-01	1.846390e-01
-9.240001e+00	-9.020001e+00	1.186082e-01	2.217657e-01	1.686088e-01
-9.020001e+00	-8.800000e+00	1.716296e-01	2.038414e-01	1.541873e-01
-8.800000e+00	-8.580000e+00	2.169666e-01	1.871101e-01	1.409866e-01
-8.580001e+00	-8.360001e+00	2.611421e-01	1.705881e-01	1.282104e-01
-8.360001e+00	-8.140001e+00	2.979067e-01	1.559907e-01	1.162929e-01
-8.140001e+00	-7.920001e+00	3.298898e-01	1.419388e-01	1.052434e-01
-7.920001e+00	-7.700000e+00	3.553066e-01	1.292017e-01	9.509750e-02
-7.700000e+00	-7.480002e+00	3.769050e-01	1.173562e-01	8.560510e-02
-7.480001e+00	-7.260000e+00	3.942872e-01	1.062644e-01	7.672690e-02
-7.260000e+00	-7.040000e+00	4.065023e-01	9.618080e-02	6.861070e-02
-7.040000e+00	-6.820002e+00	4.150201e-01	8.683440e-02	6.101490e-02
-6.820001e+00	-6.599999e+00	4.180049e-01	7.846010e-02	5.433510e-02
-6.600000e+00	-6.380003e+00	4.190457e-01	7.059130e-02	4.790980e-02
-6.380002e+00	-6.160002e+00	4.157837e-01	6.345220e-02	4.211100e-02
-6.160002e+00	-5.940000e+00	4.087659e-01	5.704450e-02	3.688200e-02
-5.940000e+00	-5.720000e+00	3.991644e-01	5.114560e-02	3.206510e-02
-5.720000e+00	-5.500000e+00	3.863963e-01	4.582440e-02	2.769300e-02
-5.500000e+00	-5.280000e+00	3.706718e-01	4.105280e-02	2.378290e-02
-5.280000e+00	-5.060000e+00	3.524805e-01	3.675860e-02	2.024330e-02
-5.059999e+00	-4.840001e+00	3.318820e-01	3.586890e-02	1.790690e-02
-4.840001e+00	-4.620000e+00	3.091609e-01	3.564700e-02	1.746790e-02
-4.619999e+00	-4.400003e+00	2.849453e-01	3.500770e-02	1.670610e-02
-4.400003e+00	-4.180000e+00	2.593381e-01	3.381940e-02	1.549490e-02
-4.180000e+00	-3.960001e+00	2.324145e-01	3.197810e-02	1.379660e-02
-3.960001e+00	-3.740000e+00	2.045007e-01	2.933540e-02	1.150380e-02
-3.740000e+00	-3.520002e+00	1.760998e-01	2.580970e-02	8.477300e-03
-3.520001e+00	-3.299999e+00	1.477199e-01	2.137340e-02	4.598400e-03
-3.299999e+00	-3.079999e+00	1.199290e-01	1.609320e-02	2.788600e-03
-3.079999e+00	-2.859999e+00	9.338963e-02	1.248894e-02	2.142760e-03
-2.859999e+00	-2.640001e+00	6.878752e-02	1.493279e-02	1.570350e-03
-2.640000e+00	-2.420000e+00	4.681529e-02	1.945200e-02	2.175310e-03
-2.420000e+00	-2.200002e+00	2.814850e-02	2.627006e-02	7.470530e-03
-2.200001e+00	-1.980003e+00	1.337308e-02	3.183923e-02	1.130657e-02
-1.980003e+00	-1.759999e+00	2.947412e-03	3.463277e-02	1.303879e-02
-1.759999e+00	-1.540000e+00	-2.863735e-03	3.262152e-02	1.214195e-02
-1.540001e+00	-1.320002e+00	-4.013531e-03	2.321595e-02	8.246206e-03
-1.320002e+00	-1.100001e+00	-1.050351e-03	5.071176e-03	1.710235e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc03_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlot=1
LogY=0
YMin=0.0
YMax=0.4
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
XMax=-0.88
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.776761e-02	7.844400e-03	9.888190e-03
-1.078000e+01	-1.056000e+01	9.565650e-02	7.718580e-03	9.697400e-03
-1.056000e+01	-1.034000e+01	9.785572e-02	7.839680e-03	9.888280e-03
-1.034000e+01	-1.012000e+01	9.597709e-02	7.744470e-03	9.732010e-03
-1.012000e+01	-9.900000e+00	9.703289e-02	7.808150e-03	9.826410e-03
-9.900000e+00	-9.680000e+00	9.752262e-02	7.843530e-03	9.877980e-03
-9.680000e+00	-9.460000e+00	9.793581e-02	7.897870e-03	9.925290e-03
-9.460000e+00	-9.240000e+00	9.787790e-02	7.893830e-03	9.949600e-03
-9.240001e+00	-9.020001e+00	9.920574e-02	8.019270e-03	1.007896e-02
-9.020001e+00	-8.800000e+00	9.919725e-02	8.014950e-03	1.008885e-02
-8.800000e+00	-8.580000e+00	9.973493e-02	8.040700e-03	1.012417e-02
-8.580001e+00	-8.360001e+00	9.995144e-02	8.094690e-03	1.018086e-02
-8.360001e+00	-8.140001e+00	1.008813e-01	8.175930e-03	1.028790e-02
-8.140001e+00	-7.920001e+00	1.018752e-01	8.263130e-03	1.039920e-02
-7.920001e+00	-7.700000e+00	1.021150e-01	8.299200e-03	1.043320e-02
-7.700000e+00	-7.480002e+00	1.029932e-01	8.374780e-03	1.053140e-02
-7.480001e+00	-7.260000e+00	1.038926e-01	8.463080e-03	1.063970e-02
-7.260000e+00	-7.040000e+00	1.049025e-01	8.562590e-03	1.076890e-02
-7.040000e+00	-6.820002e+00	1.060533e-01	8.673440e-03	1.090550e-02
-6.820001e+00	-6.599999e+00	1.072920e-01	8.788890e-03	1.104650e-02
-6.600000e+00	-6.380003e+00	1.091032e-01	8.963900e-03	1.125680e-02
-6.380002e+00	-6.160002e+00	1.103508e-01	9.090600e-03	1.141790e-02
-6.160002e+00	-5.940000e+00	1.123063e-01	9.264900e-03	1.164380e-02
-5.940000e+00	-5.720000e+00	1.142768e-01	9.463700e-03	1.187650e-02
-5.720000e+00	-5.500000e+00	1.164977e-01	9.678600e-03	1.214820e-02
-5.500000e+00	-5.280000e+00	1.192439e-01	9.944600e-03	1.247940e-02
-5.280000e+00	-5.060000e+00	1.220228e-01	1.021960e-02	1.278780e-02
-5.059999e+00	-4.840001e+00	1.255136e-01	1.055380e-02	1.321420e-02
-4.840001e+00	-4.620000e+00	1.300566e-01	1.100820e-02	1.374970e-02
-4.619999e+00	-4.400003e+00	1.338090e-01	1.138110e-02	1.419350e-02
-4.400003e+00	-4.180000e+00	1.367984e-01	1.167470e-02	1.457590e-02
-4.180000e+00	-3.960001e+00	1.397160e-01	1.198310e-02	1.492250e-02
-3.960001e+00	-3.740000e+00	1.430429e-01	1.231170e-02	1.532490e-02
-3.740000e+00	-3.520002e+00	1.462286e-01	1.263940e-02	1.571680e-02
-3.520001e+00	-3.299999e+00	1.497191e-01	1.300670e-02	1.614590e-02
-3.299999e+00	-3.079999e+00	1.532760e-01	1.338720e-02	1.660790e-02
-3.079999e+00	-2.859999e+00	1.569597e-01	1.380440e-02	1.702400e-02
-2.859999e+00	-2.640001e+00	1.603946e-01	1.419510e-02	1.745410e-02
-2.640000e+00	-2.420000e+00	1.640828e-01	1.463890e-02	1.794530e-02
-2.420000e+00	-2.200002e+00	1.675584e-01	1.509000e-02	1.837430e-02
-2.200001e+00	-1.980003e+00	1.711156e-01	1.557130e-02	1.885120e-02
-1.980003e+00	-1.759999e+00	1.742344e-01	1.605770e-02	1.921320e-02
-1.759999e+00	-1.540000e+00	1.519206e-01	1.416920e-02	1.689700e-02
-1.540001e+00	-1.320002e+00	8.542084e-02	8.138840e-03	9.563790e-03
-1.320002e+00	-1.100001e+00	2.578146e-02	2.481100e-03	2.874770e-03
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	4.301717e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.719574e-02	7.886380e-03	2.099990e-03
-1.078000e+01	-1.056000e+01	9.719619e-02	7.877590e-03	2.105560e-03
-1.056000e+01	-1.034000e+01	9.720748e-02	7.888380e-03	2.107140e-03
-1.034000e+01	-1.012000e+01	9.721583e-02	7.882400e-03	2.104810e-03
-1.012000e+01	-9.900000e+00	9.723090e-02	7.888230e-03	2.102380e-03
-9.900000e+00	-9.680000e+00	9.724268e-02	7.885180e-03	2.103180e-03
-9.680000e+00	-9.460000e+00	9.725488e-02	7.888040e-03	2.112570e-03
-9.460000e+00	-9.240000e+00	9.727414e-02	7.883280e-03	2.106550e-03
-9.240001e+00	-9.020001e+00	9.730555e-02	7.895290e-03	2.103200e-03
-9.020001e+00	-8.800000e+00	9.732072e-02	7.887200e-03	2.112340e-03
-8.800000e+00	-8.580000e+00	9.736002e-02	7.901930e-03	2.107990e-03
-8.580001e+00	-8.360001e+00	9.739604e-02	7.894610e-03	2.106960e-03
-8.360001e+00	-8.140001e+00	9.743427e-02	7.899790e-03	2.111970e-03
-8.140001e+00	-7.920001e+00	9.748159e-02	7.908170e-03	2.108970e-03
-7.920001e+00	-7.700000e+00	9.753942e-02	7.914140e-03	2.112800e-03
-7.700000e+00	-7.480002e+00	9.759904e-02	7.910430e-03	2.113890e-03
-7.480001e+00	-7.260000e+00	9.766888e-02	7.923600e-03	2.115320e-03
-7.260000e+00	-7.040000e+00	9.774732e-02	7.925300e-03	2.115580e-03
-7.040000e+00	-6.820002e+00	9.783368e-02	7.938850e-03	2.120630e-03
-6.820001e+00	-6.599999e+00	9.791494e-02	7.935300e-03	2.122660e-03
-6.600000e+00	-6.380003e+00	9.801857e-02	7.954860e-03	2.124730e-03
-6.380002e+00	-6.160002e+00	9.811109e-02	7.957890e-03	2.124910e-03
-6.160002e+00	-5.940000e+00	9.820401e-02	7.965060e-03	2.125090e-03
-5.940000e+00	-5.720000e+00	9.827956e-02	7.968020e-03	2.132240e-03
-5.720000e+00	-5.500000e+00	9.834228e-02	7.977480e-03	2.129020e-03
-5.500000e+00	-5.280000e+00	9.836196e-02	7.978840e-03	2.491840e-03
-5.280000e+00	-5.060000e+00	9.833121e-02	7.976690e-03	3.070090e-03
-5.059999e+00	-4.840001e+00	9.821834e-02	7.971260e-03	3.781760e-03
-4.840001e+00	-4.620000e+00	9.798337e-02	7.945380e-03	4.650030e-03
-4.619999e+00	-4.400003e+00	9.760885e-02	8.398430e-03	5.698850e-03
-4.400003e+00	-4.180000e+00	9.700675e-02	1.002607e-02	6.966750e-03
-4.180000e+00	-3.960001e+00	9.612967e-02	1.184401e-02	8.472530e-03
-3.960001e+00	-3.740000e+00	9.489708e-02	1.384735e-02	1.023982e-02
-3.740000e+00	-3.520002e+00	9.320532e-02	1.596262e-02	1.228988e-02
-3.520001e+00	-3.299999e+00	9.095259e-02	1.811848e-02	1.461941e-02
-3.299999e+00	-3.079999e+00	8.801181e-02	2.018037e-02	1.720609e-02
-3.079999e+00	-2.859999e+00	8.425618e-02	2.199675e-02	1.996682e-02
-2.859999e+00	-2.640001e+00	7.954971e-02	2.337566e-02	2.277309e-02
-2.640000e+00	-2.420000e+00	7.376218e-02	2.410913e-02	2.540484e-02
-2.420000e+00	-2.200002e+00	6.676978e-02	2.398677e-02	2.753716e-02
-2.200001e+00	-1.980003e+00	5.845871e-02	2.281213e-02	2.871068e-02
-1.980003e+00	-1.759999e+00	4.872325e-02	2.041808e-02	2.830863e-02
-1.759999e+00	-1.540000e+00	3.745940e-02	1.667649e-02	2.554875e-02
-1.540001e+00	-1.320002e+00	2.454078e-02	1.148784e-02	1.945502e-02
-1.320002e+00	-1.100001e+00	9.798480e-03	4.769343e-03	8.864450e-03
-1.100000e+00	-8.799998e-01	9.218713e-05	4.598021e-05	9.135837e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.211502e-01	2.269156e-02	1.558910e-02
-1.078000e+01	-1.056000e+01	1.195915e-01	2.232994e-02	1.523540e-02
-1.056000e+01	-1.034000e+01	1.179525e-01	2.389376e-02	1.634860e-02
-1.034000e+01	-1.012000e+01	1.105402e-01	2.515465e-02	1.721580e-02
-1.012000e+01	-9.900000e+00	1.221512e-01	2.260577e-02	1.532590e-02
-9.900000e+00	-9.680000e+00	1.167079e-01	2.401851e-02	1.644220e-02
-9.680000e+00	-9.460000e+00	1.248573e-01	2.273730e-02	1.538920e-02
-9.460000e+00	-9.240000e+00	1.162081e-01	2.473794e-02	1.693630e-02
-9.240001e+00	-9.020001e+00	1.236786e-01	2.316430e-02	1.570650e-02
-9.020001e+00	-8.800000e+00	1.234308e-01	2.357465e-02	1.598520e-02
-8.800000e+00	-8.580000e+00	1.295998e-01	2.238450e-02	1.520540e-02
-8.580001e+00	-8.360001e+00	1.341905e-01	2.070930e-02	1.407920e-02
-8.360001e+00	-8.140001e+00	1.192337e-01	2.672560e-02	1.792060e-02
-8.140001e+00	-7.920001e+00	1.179228e-01	2.696863e-02	1.820850e-02
-7.920001e+00	-7.700000e+00	1.385869e-01	2.198080e-02	1.474320e-02
-7.700000e+00	-7.480002e+00	1.278773e-01	2.477350e-02	1.680220e-02
-7.480001e+00	-7.260000e+00	1.400201e-01	2.236670e-02	1.492770e-02
-7.260000e+00	-7.040000e+00	1.373601e-01	2.346610e-02	1.576260e-02
-7.040000e+00	-6.820002e+00	1.315804e-01	2.574470e-02	1.727980e-02
-6.820001e+00	-6.599999e+00	1.440306e-01	2.350980e-02	1.567640e-02
-6.600000e+00	-6.380003e+00	1.428109e-01	2.487900e-02	1.654870e-02
-6.380002e+00	-6.160002e+00	1.411994e-01	2.599140e-02	1.735820e-02
-6.160002e+00	-5.940000e+00	1.456648e-01	2.610100e-02	1.735190e-02
-5.940000e+00	-5.720000e+00	1.470577e-01	2.681740e-02	1.776480e-02
-5.720000e+00	-5.500000e+00	1.476807e-01	2.752820e-02	1.820470e-02
-5.500000e+00	-5.280000e+00	1.412827e-01	3.094290e-02	2.063460e-02
-5.280000e+00	-5.060000e+00	1.512758e-01	2.992730e-02	1.967480e-02
-5.059999e+00	-4.840001e+00	1.381741e-01	3.476250e-02	2.316150e-02
-4.840001e+00	-4.620000e+00	1.343647e-01	3.831540e-02	2.543100e-02
-4.619999e+00	-4.400003e+00	1.306845e-01	4.083578e-02	2.711970e-02
-4.400003e+00	-4.180000e+00	1.382682e-01	3.985991e-02	2.636120e-02
-4.180000e+00	-3.960001e+00	1.446416e-01	4.056680e-02	2.664580e-02
-3.960001e+00	-3.740000e+00	1.407926e-01	4.309248e-02	2.842210e-02
-3.740000e+00	-3.520002e+00	1.417962e-01	4.476572e-02	2.953160e-02
-3.520001e+00	-3.299999e+00	1.542731e-01	4.359800e-02	2.855880e-02
-3.299999e+00	-3.079999e+00	1.540840e-01	4.560750e-02	2.989420e-02
-3.079999e+00	-2.859999e+00	1.591236e-01	4.717940e-02	3.072490e-02
-2.859999e+00	-2.640001e+00	1.659346e-01	4.683040e-02	3.045840e-02
-2.640000e+00	-2.420000e+00	1.732704e-01	4.666190e-02	3.018280e-02
-2.420000e+00	-2.200002e+00	1.782299e-01	4.795840e-02	3.081720e-02
-2.200001e+00	-1.980003e+00	1.887837e-01	4.733100e-02	3.011020e-02
-1.980003e+00	-1.759999e+00	1.920687e-01	4.871830e-02	3.081190e-02
-1.759999e+00	-1.540000e+00	1.733948e-01	4.231640e-02	2.658310e-02
-1.540001e+00	-1.320002e+00	1.100316e-01	1.998947e-02	1.197950e-02
-1.320002e+00	-1.100001e+00	3.501930e-02	5.536120e-03	3.212050e-03
-1.100000e+00	-8.799998e-01	7.250417e-05	1.208168e-05	1.546298e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.038124e-02	7.411260e-03	4.099250e-03
-1.078000e+01	-1.056000e+01	6.139405e-02	7.401010e-03	3.895800e-03
-1.056000e+01	-1.034000e+01	6.241293e-02	7.400910e-03	3.689830e-03
-1.034000e+01	-1.012000e+01	6.343625e-02	7.405000e-03	3.481980e-03
-1.012000e+01	-9.900000e+00	6.445915e-02	7.402540e-03	3.277310e-03
-9.900000e+00	-9.680000e+00	6.547767e-02	7.399310e-03	3.076510e-03
-9.680000e+00	-9.460000e+00	6.649657e-02	7.392470e-03	2.897720e-03
-9.460000e+00	-9.240000e+00	6.752205e-02	7.390200e-03	2.697410e-03
-9.240001e+00	-9.020001e+00	6.855742e-02	7.393090e-03	2.504820e-03
-9.020001e+00	-8.800000e+00	6.957459e-02	7.376380e-03	2.322820e-03
-8.800000e+00	-8.580000e+00	7.061480e-02	7.378440e-03	2.124700e-03
-8.580001e+00	-8.360001e+00	7.164929e-02	7.364220e-03	1.934330e-03
-8.360001e+00	-8.140001e+00	7.268476e-02	7.348180e-03	1.742160e-03
-8.140001e+00	-7.920001e+00	7.372738e-02	7.328820e-03	1.547880e-03
-7.920001e+00	-7.700000e+00	7.477904e-02	7.309410e-03	1.357120e-03
-7.700000e+00	-7.480002e+00	7.583081e-02	7.279600e-03	1.162850e-03
-7.480001e+00	-7.260000e+00	7.689219e-02	7.234390e-03	9.686100e-04
-7.260000e+00	-7.040000e+00	7.796066e-02	7.185780e-03	7.722500e-04
-7.040000e+00	-6.820002e+00	7.903773e-02	7.118930e-03	5.799300e-04
-6.820001e+00	-6.599999e+00	8.011040e-02	7.023340e-03	3.842300e-04
-6.600000e+00	-6.380003e+00	8.120745e-02	7.189480e-03	2.598900e-04
-6.380002e+00	-6.160002e+00	8.229725e-02	7.462230e-03	2.834900e-04
-6.160002e+00	-5.940000e+00	8.339272e-02	7.810510e-03	2.990200e-04
-5.940000e+00	-5.720000e+00	8.447782e-02	8.223890e-03	3.162800e-04
-5.720000e+00	-5.500000e+00	8.556028e-02	8.747830e-03	3.329400e-04
-5.500000e+00	-5.280000e+00	8.661134e-02	9.390700e-03	3.495800e-04
-5.280000e+00	-5.060000e+00	8.762714e-02	1.017951e-02	3.675100e-04
-5.059999e+00	-4.840001e+00	8.857779e-02	1.112626e-02	3.819400e-04
-4.840001e+00	-4.620000e+00	8.942519e-02	1.225899e-02	4.091200e-04
-4.619999e+00	-4.400003e+00	9.015197e-02	1.360658e-02	4.138400e-04
-4.400003e+00	-4.180000e+00	9.066948e-02	1.516708e-02	4.293300e-04
-4.180000e+00	-3.960001e+00	9.092527e-02	1.693289e-02	4.489700e-04
-3.960001e+00	-3.740000e+00	9.083126e-02	1.890083e-02	1.970770e-03
-3.740000e+00	-3.520002e+00	9.027035e-02	2.099981e-02	4.201640e-03
-3.520001e+00	-3.299999e+00	8.912157e-02	2.315522e-02	6.823710e-03
-3.299999e+00	-3.079999e+00	8.723171e-02	2.522390e-02	9.838460e-03
-3.079999e+00	-2.859999e+00	8.444083e-02	2.703714e-02	1.318392e-02
-2.859999e+00	-2.640001e+00	8.057412e-02	2.837754e-02	1.674257e-02
-2.640000e+00	-2.420000e+00	7.545826e-02	2.900214e-02	2.028846e-02
-2.420000e+00	-2.200002e+00	6.892697e-02	2.866076e-02	2.346398e-02
-2.200001e+00	-1.980003e+00	6.082871e-02	2.711463e-02	2.574391e-02
-1.980003e+00	-1.759999e+00	5.103188e-02	2.415973e-02	2.640924e-02
-1.759999e+00	-1.540000e+00	3.942529e-02	1.964327e-02	2.455016e-02
-1.540001e+00	-1.320002e+00	2.590171e-02	1.346089e-02	1.907236e-02
-1.320002e+00	-1.100001e+00	1.034746e-02	5.553997e-03	8.779100e-03
-1.100000e+00	-8.799998e-01	9.725305e-05	5.324428e-05	9.067525e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.087531e-01	3.080101e-02	1.501280e-02
-1.078000e+01	-1.056000e+01	1.116533e-01	3.039043e-02	1.462290e-02
-1.056000e+01	-1.034000e+01	1.105740e-01	3.042026e-02	1.472650e-02
-1.034000e+01	-1.012000e+01	1.132513e-01	3.006285e-02	1.436210e-02
-1.012000e+01	-9.900000e+00	1.133822e-01	2.997411e-02	1.431400e-02
-9.900000e+00	-9.680000e+00	1.140205e-01	2.984712e-02	1.423390e-02
-9.680000e+00	-9.460000e+00	1.147037e-01	2.967482e-02	1.413830e-02
-9.460000e+00	-9.240000e+00	1.156908e-01	2.952497e-02	1.400150e-02
-9.240001e+00	-9.020001e+00	1.157958e-01	2.945235e-02	1.397610e-02
-9.020001e+00	-8.800000e+00	1.168562e-01	2.924382e-02	1.383040e-02
-8.800000e+00	-8.580000e+00	1.177488e-01	2.909727e-02	1.367430e-02
-8.580001e+00	-8.360001e+00	1.186603e-01	2.893732e-02	1.357740e-02
-8.360001e+00	-8.140001e+00	1.192389e-01	2.882445e-02	1.349840e-02
-8.140001e+00	-7.920001e+00	1.198307e-01	2.870609e-02	1.341070e-02
-7.920001e+00	-7.700000e+00	1.209893e-01	2.851960e-02	1.324970e-02
-7.700000e+00	-7.480002e+00	1.217897e-01	2.838450e-02	1.316020e-02
-7.480001e+00	-7.260000e+00	1.226228e-01	2.824357e-02	1.303910e-02
-7.260000e+00	-7.040000e+00	1.234988e-01	2.811028e-02	1.293920e-02
-7.040000e+00	-6.820002e+00	1.243979e-01	2.796999e-02	1.281430e-02
-6.820001e+00	-6.599999e+00	1.252802e-01	2.782271e-02	1.272400e-02
-6.600000e+00	-6.380003e+00	1.260371e-01	2.771160e-02	1.261840e-02
-6.380002e+00	-6.160002e+00	1.271535e-01	2.755018e-02	1.248490e-02
-6.160002e+00	-5.940000e+00	1.280236e-01	2.741790e-02	1.237450e-02
-5.940000e+00	-5.720000e+00	1.290245e-01	2.724470e-02	1.225250e-02
-5.720000e+00	-5.500000e+00	1.300369e-01	2.708580e-02	1.210390e-02
-5.500000e+00	-5.280000e+00	1.309559e-01	2.689870e-02	1.196490e-02
-5.280000e+00	-5.060000e+00	1.319559e-01	2.668330e-02	1.179620e-02
-5.059999e+00	-4.840001e+00	1.327992e-01	2.645360e-02	1.161310e-02
-4.840001e+00	-4.620000e+00	1.334075e-01	2.618240e-02	1.145480e-02
-4.619999e+00	-4.400003e+00	1.342715e-01	2.583300e-02	1.117690e-02
-4.400003e+00	-4.180000e+00	1.351361e-01	2.561010e-02	1.082090e-02
-4.180000e+00	-3.960001e+00	1.357564e-01	2.804290e-02	1.141850e-02
-3.960001e+00	-3.740000e+00	1.358987e-01	3.072610e-02	1.421050e-02
-3.740000e+00	-3.520002e+00	1.355012e-01	3.358600e-02	1.751000e-02
-3.520001e+00	-3.299999e+00	1.343118e-01	3.650885e-02	2.130360e-02
-3.299999e+00	-3.079999e+00	1.321401e-01	3.931544e-02	2.558830e-02
-3.079999e+00	-2.859999e+00	1.287320e-01	4.178705e-02	3.024760e-02
-2.859999e+00	-2.640001e+00	1.238377e-01	4.364791e-02	3.511810e-02
-2.640000e+00	-2.420000e+00	1.171162e-01	4.455382e-02	3.985220e-02
-2.420000e+00	-2.200002e+00	1.082587e-01	4.415045e-02	4.394640e-02
-2.200001e+00	-1.980003e+00	9.688142e-02	4.204572e-02	4.662178e-02
-1.980003e+00	-1.759999e+00	8.262158e-02	3.786961e-02	4.681432e-02
-1.759999e+00	-1.540000e+00	6.525176e-02	3.134995e-02	4.324594e-02
-1.540001e+00	-1.320002e+00	4.377401e-02	2.188710e-02	3.361458e-02
-1.320002e+00	-1.100001e+00	1.764219e-02	9.109555e-03	1.541960e-02
-1.100000e+00	-8.799998e-01	1.661464e-04	8.759832e-05	1.589628e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc03_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlot=1
LogY=0
YMin=-0.5
YMax=2
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
XMax=-0.88
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.685116e-01	3.745840e-02	4.688820e-02
-1.078000e+01	-1.056000e+01	4.554995e-01	3.644330e-02	4.564030e-02
-1.056000e+01	-1.034000e+01	4.485939e-01	3.589260e-02	4.493040e-02
-1.034000e+01	-1.012000e+01	4.330588e-01	3.475440e-02	4.350740e-02
-1.012000e+01	-9.900000e+00	4.218489e-01	3.372860e-02	4.223070e-02
-9.900000e+00	-9.680000e+00	4.089863e-01	3.276470e-02	4.099980e-02
-9.680000e+00	-9.460000e+00	3.969246e-01	3.177910e-02	3.976940e-02
-9.460000e+00	-9.240000e+00	3.883757e-01	3.110850e-02	3.893900e-02
-9.240001e+00	-9.020001e+00	3.768542e-01	3.022160e-02	3.782590e-02
-9.020001e+00	-8.800000e+00	3.639390e-01	2.920350e-02	3.654450e-02
-8.800000e+00	-8.580000e+00	3.543567e-01	2.836430e-02	3.551170e-02
-8.580001e+00	-8.360001e+00	3.422181e-01	2.743900e-02	3.434210e-02
-8.360001e+00	-8.140001e+00	3.321064e-01	2.665540e-02	3.335560e-02
-8.140001e+00	-7.920001e+00	3.205614e-01	2.571270e-02	3.217550e-02
-7.920001e+00	-7.700000e+00	3.090560e-01	2.478620e-02	3.101970e-02
-7.700000e+00	-7.480002e+00	2.976522e-01	2.391550e-02	2.992030e-02
-7.480001e+00	-7.260000e+00	2.864145e-01	2.301510e-02	2.879190e-02
-7.260000e+00	-7.040000e+00	2.758587e-01	2.218840e-02	2.774220e-02
-7.040000e+00	-6.820002e+00	2.646163e-01	2.128010e-02	2.661000e-02
-6.820001e+00	-6.599999e+00	2.547212e-01	2.049740e-02	2.563490e-02
-6.600000e+00	-6.380003e+00	2.437131e-01	1.963560e-02	2.454440e-02
-6.380002e+00	-6.160002e+00	2.334081e-01	1.881900e-02	2.351740e-02
-6.160002e+00	-5.940000e+00	2.232905e-01	1.803040e-02	2.251870e-02
-5.940000e+00	-5.720000e+00	2.129741e-01	1.722260e-02	2.150290e-02
-5.720000e+00	-5.500000e+00	2.029431e-01	1.642850e-02	2.051020e-02
-5.500000e+00	-5.280000e+00	1.934911e-01	1.571410e-02	1.958640e-02
-5.280000e+00	-5.060000e+00	1.839364e-01	1.497240e-02	1.863560e-02
-5.059999e+00	-4.840001e+00	1.750970e-01	1.431260e-02	1.778470e-02
-4.840001e+00	-4.620000e+00	1.668865e-01	1.370470e-02	1.702050e-02
-4.619999e+00	-4.400003e+00	1.575351e-01	1.299290e-02	1.610360e-02
-4.400003e+00	-4.180000e+00	1.468865e-01	1.215220e-02	1.500090e-02
-4.180000e+00	-3.960001e+00	1.357473e-01	1.126740e-02	1.393220e-02
-3.960001e+00	-3.740000e+00	1.246396e-01	1.037170e-02	1.279230e-02
-3.740000e+00	-3.520002e+00	1.130871e-01	9.454400e-03	1.160890e-02
-3.520001e+00	-3.299999e+00	1.010510e-01	8.440010e-03	1.041170e-02
-3.299999e+00	-3.079999e+00	8.860224e-02	7.482440e-03	9.073520e-03
-3.079999e+00	-2.859999e+00	7.524409e-02	6.335410e-03	7.797400e-03
-2.859999e+00	-2.640001e+00	6.121709e-02	5.196770e-03	6.307500e-03
-2.640000e+00	-2.420000e+00	4.665656e-02	3.979950e-03	4.779720e-03
-2.420000e+00	-2.200002e+00	3.210558e-02	2.752250e-03	3.321670e-03
-2.200001e+00	-1.980003e+00	1.863041e-02	1.630520e-03	1.891790e-03
-1.980003e+00	-1.759999e+00	7.323444e-03	6.193300e-04	8.118050e-04
-1.759999e+00	-1.540000e+00	8.536086e-04	9.789100e-05	7.253950e-05
-1.540001e+00	-1.320002e+00	1.097315e-04	3.445800e-06	2.842300e-05
-1.320002e+00	-1.100001e+00	1.533908e-05	1.607210e-06	8.612290e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.742566e-01	3.796250e-02	3.983670e-02
-1.078000e+01	-1.056000e+01	4.623154e-01	3.711960e-02	3.853280e-02
-1.056000e+01	-1.034000e+01	4.502538e-01	3.606360e-02	3.742700e-02
-1.034000e+01	-1.012000e+01	4.382673e-01	3.514330e-02	3.616920e-02
-1.012000e+01	-9.900000e+00	4.262057e-01	3.413430e-02	3.501910e-02
-9.900000e+00	-9.680000e+00	4.142193e-01	3.321390e-02	3.379210e-02
-9.680000e+00	-9.460000e+00	4.022317e-01	3.227930e-02	3.256260e-02
-9.460000e+00	-9.240000e+00	3.901581e-01	3.127670e-02	3.139220e-02
-9.240001e+00	-9.020001e+00	3.781460e-01	3.032940e-02	3.015880e-02
-9.020001e+00	-8.800000e+00	3.661026e-01	2.936240e-02	2.897460e-02
-8.800000e+00	-8.580000e+00	3.540707e-01	2.840490e-02	2.775430e-02
-8.580001e+00	-8.360001e+00	3.420195e-01	2.744320e-02	2.654930e-02
-8.360001e+00	-8.140001e+00	3.299574e-01	2.647940e-02	2.535400e-02
-8.140001e+00	-7.920001e+00	3.178889e-01	2.551200e-02	2.413410e-02
-7.920001e+00	-7.700000e+00	3.058104e-01	2.455070e-02	2.291540e-02
-7.700000e+00	-7.480002e+00	2.937166e-01	2.358060e-02	2.170330e-02
-7.480001e+00	-7.260000e+00	2.816052e-01	2.261640e-02	2.048440e-02
-7.260000e+00	-7.040000e+00	2.694813e-01	2.165140e-02	1.925970e-02
-7.040000e+00	-6.820002e+00	2.573379e-01	2.067710e-02	1.803860e-02
-6.820001e+00	-6.599999e+00	2.451660e-01	1.970740e-02	1.681530e-02
-6.600000e+00	-6.380003e+00	2.329791e-01	1.872930e-02	1.558540e-02
-6.380002e+00	-6.160002e+00	2.207633e-01	1.775970e-02	1.434960e-02
-6.160002e+00	-5.940000e+00	2.085136e-01	1.677420e-02	1.312050e-02
-5.940000e+00	-5.720000e+00	1.962554e-01	1.580130e-02	1.187860e-02
-5.720000e+00	-5.500000e+00	1.839602e-01	1.481110e-02	1.064360e-02
-5.500000e+00	-5.280000e+00	1.716608e-01	1.383740e-02	9.400400e-03
-5.280000e+00	-5.060000e+00	1.593358e-01	1.284910e-02	8.167100e-03
-5.059999e+00	-4.840001e+00	1.470165e-01	1.186270e-02	6.942500e-03
-4.840001e+00	-4.620000e+00	1.347202e-01	1.088500e-02	5.718600e-03
-4.619999e+00	-4.400003e+00	1.224721e-01	9.905000e-03	4.513200e-03
-4.400003e+00	-4.180000e+00	1.102987e-01	8.929800e-03	3.337500e-03
-4.180000e+00	-3.960001e+00	9.826531e-02	7.968230e-03	2.931790e-03
-3.960001e+00	-3.740000e+00	8.642517e-02	7.021250e-03	2.443530e-03
-3.740000e+00	-3.520002e+00	7.486242e-02	6.094240e-03	1.649480e-03
-3.520001e+00	-3.299999e+00	6.367482e-02	5.197470e-03	5.063800e-04
-3.299999e+00	-3.079999e+00	5.298221e-02	4.705970e-03	3.699500e-04
-3.079999e+00	-2.859999e+00	4.291646e-02	6.133080e-03	3.161100e-04
-2.859999e+00	-2.640001e+00	3.362115e-02	7.743570e-03	1.316830e-03
-2.640000e+00	-2.420000e+00	2.524528e-02	9.442010e-03	2.550520e-03
-2.420000e+00	-2.200002e+00	1.792755e-02	1.104533e-02	3.615520e-03
-2.200001e+00	-1.980003e+00	1.178732e-02	1.225425e-02	4.333650e-03
-1.980003e+00	-1.759999e+00	6.910700e-03	1.261495e-02	4.522430e-03
-1.759999e+00	-1.540000e+00	3.342500e-03	1.148396e-02	4.010879e-03
-1.540001e+00	-1.320002e+00	1.082006e-03	7.990060e-03	2.651897e-03
-1.320002e+00	-1.100001e+00	9.399555e-05	1.722847e-03	5.423387e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.997013e-01	1.915438e-01	1.337360e-01
-1.078000e+01	-1.056000e+01	2.144210e-01	1.794237e-01	1.257875e-01
-1.056000e+01	-1.034000e+01	2.736452e-01	1.627500e-01	1.135914e-01
-1.034000e+01	-1.012000e+01	1.890649e-01	1.779268e-01	1.233939e-01
-1.012000e+01	-9.900000e+00	2.985815e-01	1.468664e-01	1.021022e-01
-9.900000e+00	-9.680000e+00	3.343245e-01	1.325835e-01	9.176160e-02
-9.680000e+00	-9.460000e+00	3.629913e-01	1.191306e-01	8.230590e-02
-9.460000e+00	-9.240000e+00	3.697633e-01	1.162672e-01	7.988660e-02
-9.240001e+00	-9.020001e+00	3.962402e-01	1.018065e-01	7.003710e-02
-9.020001e+00	-8.800000e+00	3.715090e-01	1.024105e-01	6.998080e-02
-8.800000e+00	-8.580000e+00	4.095534e-01	8.959830e-02	6.108170e-02
-8.580001e+00	-8.360001e+00	4.343243e-01	7.811450e-02	5.273790e-02
-8.360001e+00	-8.140001e+00	4.446101e-01	6.988530e-02	4.710600e-02
-8.140001e+00	-7.920001e+00	4.023750e-01	7.556490e-02	5.075970e-02
-7.920001e+00	-7.700000e+00	4.176457e-01	6.739730e-02	4.501600e-02
-7.700000e+00	-7.480002e+00	4.143196e-01	6.167980e-02	4.104510e-02
-7.480001e+00	-7.260000e+00	4.294090e-01	5.182070e-02	3.428580e-02
-7.260000e+00	-7.040000e+00	4.191597e-01	4.808380e-02	3.156320e-02
-7.040000e+00	-6.820002e+00	4.041819e-01	4.673360e-02	3.066850e-02
-6.820001e+00	-6.599999e+00	4.009680e-01	4.223590e-02	2.741240e-02
-6.600000e+00	-6.380003e+00	3.800891e-01	4.214050e-02	2.734280e-02
-6.380002e+00	-6.160002e+00	3.835345e-01	3.533010e-02	2.270310e-02
-6.160002e+00	-5.940000e+00	3.611387e-01	3.576240e-02	2.293690e-02
-5.940000e+00	-5.720000e+00	3.420393e-01	3.472800e-02	2.225330e-02
-5.720000e+00	-5.500000e+00	3.199979e-01	3.398730e-02	2.179020e-02
-5.500000e+00	-5.280000e+00	3.016826e-01	3.373920e-02	2.167880e-02
-5.280000e+00	-5.060000e+00	2.628862e-01	3.668960e-02	2.374160e-02
-5.059999e+00	-4.840001e+00	2.323621e-01	3.959500e-02	2.594360e-02
-4.840001e+00	-4.620000e+00	2.036076e-01	4.170870e-02	2.741890e-02
-4.619999e+00	-4.400003e+00	1.879605e-01	4.026330e-02	2.641720e-02
-4.400003e+00	-4.180000e+00	1.757720e-01	3.672520e-02	2.398280e-02
-4.180000e+00	-3.960001e+00	1.583723e-01	3.562790e-02	2.325150e-02
-3.960001e+00	-3.740000e+00	1.411459e-01	3.328020e-02	2.183070e-02
-3.740000e+00	-3.520002e+00	1.233486e-01	3.193871e-02	2.093470e-02
-3.520001e+00	-3.299999e+00	1.138909e-01	2.701191e-02	1.768520e-02
-3.299999e+00	-3.079999e+00	9.283941e-02	2.548195e-02	1.669419e-02
-3.079999e+00	-2.859999e+00	7.728730e-02	2.332629e-02	1.536988e-02
-2.859999e+00	-2.640001e+00	6.454070e-02	1.773208e-02	1.164900e-02
-2.640000e+00	-2.420000e+00	4.899690e-02	1.348355e-02	8.829190e-03
-2.420000e+00	-2.200002e+00	3.588466e-02	8.741540e-03	5.670590e-03
-2.200001e+00	-1.980003e+00	2.137546e-02	4.916930e-03	3.127410e-03
-1.980003e+00	-1.759999e+00	8.795173e-03	1.869680e-03	1.237957e-03
-1.759999e+00	-1.540000e+00	1.171481e-03	3.577768e-04	2.010660e-04
-1.540001e+00	-1.320002e+00	1.299577e-04	1.526350e-04	1.033957e-04
-1.320002e+00	-1.100001e+00	1.176668e-05	0.000000e+00	9.108900e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.201812e-01	6.589690e-02	9.992500e-02
-1.078000e+01	-1.056000e+01	-1.712345e-01	5.745580e-02	9.060186e-02
-1.056000e+01	-1.034000e+01	-1.258941e-01	4.951730e-02	8.199691e-02
-1.034000e+01	-1.012000e+01	-8.387916e-02	4.233084e-02	7.378312e-02
-1.012000e+01	-9.900000e+00	-4.524741e-02	3.559086e-02	6.616357e-02
-9.900000e+00	-9.680000e+00	-9.744323e-03	2.950243e-02	5.895683e-02
-9.680000e+00	-9.460000e+00	2.265375e-02	2.394971e-02	5.223120e-02
-9.460000e+00	-9.240000e+00	5.196312e-02	2.124444e-02	4.603087e-02
-9.240001e+00	-9.020001e+00	7.842803e-02	2.137097e-02	4.022657e-02
-9.020001e+00	-8.800000e+00	1.020565e-01	2.149847e-02	3.487450e-02
-8.800000e+00	-8.580000e+00	1.229927e-01	2.164000e-02	2.992010e-02
-8.580001e+00	-8.360001e+00	1.413019e-01	2.178110e-02	2.537300e-02
-8.360001e+00	-8.140001e+00	1.570883e-01	2.192840e-02	2.121540e-02
-8.140001e+00	-7.920001e+00	1.704685e-01	2.210700e-02	1.742270e-02
-7.920001e+00	-7.700000e+00	1.815257e-01	2.229270e-02	1.690210e-02
-7.700000e+00	-7.480002e+00	1.903566e-01	2.249180e-02	1.669690e-02
-7.480001e+00	-7.260000e+00	1.970601e-01	2.271650e-02	1.650400e-02
-7.260000e+00	-7.040000e+00	2.017386e-01	2.296500e-02	1.631270e-02
-7.040000e+00	-6.820002e+00	2.044836e-01	2.323160e-02	1.612930e-02
-6.820001e+00	-6.599999e+00	2.053861e-01	2.351690e-02	1.594770e-02
-6.600000e+00	-6.380003e+00	2.045569e-01	2.382980e-02	1.577040e-02
-6.380002e+00	-6.160002e+00	2.020835e-01	2.416160e-02	1.559840e-02
-6.160002e+00	-5.940000e+00	1.980591e-01	2.449540e-02	1.543200e-02
-5.940000e+00	-5.720000e+00	1.926089e-01	2.483630e-02	1.524300e-02
-5.720000e+00	-5.500000e+00	1.858068e-01	2.516250e-02	1.505870e-02
-5.500000e+00	-5.280000e+00	1.777874e-01	2.546550e-02	1.482880e-02
-5.280000e+00	-5.060000e+00	1.686336e-01	2.568910e-02	1.458610e-02
-5.059999e+00	-4.840001e+00	1.584824e-01	2.581830e-02	1.428930e-02
-4.840001e+00	-4.620000e+00	1.474586e-01	2.580810e-02	1.390650e-02
-4.619999e+00	-4.400003e+00	1.356997e-01	2.559500e-02	1.343230e-02
-4.400003e+00	-4.180000e+00	1.233444e-01	2.511165e-02	1.282460e-02
-4.180000e+00	-3.960001e+00	1.105763e-01	2.430941e-02	1.204520e-02
-3.960001e+00	-3.740000e+00	9.756670e-02	2.311847e-02	1.105150e-02
-3.740000e+00	-3.520002e+00	8.452072e-02	2.149452e-02	9.801990e-03
-3.520001e+00	-3.299999e+00	7.165564e-02	1.941933e-02	8.255450e-03
-3.299999e+00	-3.079999e+00	5.920864e-02	1.691431e-02	6.382870e-03
-3.079999e+00	-2.859999e+00	4.742134e-02	1.404883e-02	4.182230e-03
-2.859999e+00	-2.640001e+00	3.653642e-02	1.094972e-02	1.692160e-03
-2.640000e+00	-2.420000e+00	2.678629e-02	7.796870e-03	2.141700e-04
-2.420000e+00	-2.200002e+00	1.837358e-02	8.343790e-03	1.633600e-04
-2.200001e+00	-1.980003e+00	1.145946e-02	8.195826e-03	1.175900e-04
-1.980003e+00	-1.759999e+00	6.149615e-03	7.664269e-03	7.808700e-05
-1.759999e+00	-1.540000e+00	2.488910e-03	7.914039e-03	8.780900e-04
-1.540001e+00	-1.320002e+00	4.627629e-04	5.969756e-03	1.045508e-03
-1.320002e+00	-1.100001e+00	-3.696773e-05	1.348826e-03	2.677268e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.023960e-01	1.903872e-01	1.446124e-01
-1.078000e+01	-1.056000e+01	1.439449e-01	1.778083e-01	1.337667e-01
-1.056000e+01	-1.034000e+01	1.693071e-01	1.670871e-01	1.261146e-01
-1.034000e+01	-1.012000e+01	2.089564e-01	1.549699e-01	1.159415e-01
-1.012000e+01	-9.900000e+00	2.385459e-01	1.437388e-01	1.072497e-01
-9.900000e+00	-9.680000e+00	2.661287e-01	1.335637e-01	9.887400e-02
-9.680000e+00	-9.460000e+00	2.899021e-01	1.240063e-01	9.099010e-02
-9.460000e+00	-9.240000e+00	3.052252e-01	1.157692e-01	8.467240e-02
-9.240001e+00	-9.020001e+00	3.227862e-01	1.074577e-01	7.783280e-02
-9.020001e+00	-8.800000e+00	3.394961e-01	9.918640e-02	7.116950e-02
-8.800000e+00	-8.580000e+00	3.500198e-01	9.208880e-02	6.536210e-02
-8.580001e+00	-8.360001e+00	3.603715e-01	8.510570e-02	5.967320e-02
-8.360001e+00	-8.140001e+00	3.663059e-01	7.887110e-02	5.466500e-02
-8.140001e+00	-7.920001e+00	3.718951e-01	7.281820e-02	4.966490e-02
-7.920001e+00	-7.700000e+00	3.749074e-01	6.721150e-02	4.504440e-02
-7.700000e+00	-7.480002e+00	3.757222e-01	6.205740e-02	4.081330e-02
-7.480001e+00	-7.260000e+00	3.745005e-01	5.726220e-02	3.683580e-02
-7.260000e+00	-7.040000e+00	3.708667e-01	5.291060e-02	3.323280e-02
-7.040000e+00	-6.820002e+00	3.659558e-01	4.881460e-02	2.983580e-02
-6.820001e+00	-6.599999e+00	3.584353e-01	4.515360e-02	2.680860e-02
-6.600000e+00	-6.380003e+00	3.500515e-01	4.170140e-02	2.393930e-02
-6.380002e+00	-6.160002e+00	3.398443e-01	3.856570e-02	2.130300e-02
-6.160002e+00	-5.940000e+00	3.280648e-01	3.568330e-02	1.893490e-02
-5.940000e+00	-5.720000e+00	3.151595e-01	3.304430e-02	1.670400e-02
-5.720000e+00	-5.500000e+00	3.009232e-01	3.061390e-02	1.469030e-02
-5.500000e+00	-5.280000e+00	2.854258e-01	2.856140e-02	1.284610e-02
-5.280000e+00	-5.060000e+00	2.689359e-01	2.882160e-02	1.180990e-02
-5.059999e+00	-4.840001e+00	2.514161e-01	2.897480e-02	1.175700e-02
-4.840001e+00	-4.620000e+00	2.330554e-01	2.897110e-02	1.158190e-02
-4.619999e+00	-4.400003e+00	2.142688e-01	2.872000e-02	1.124850e-02
-4.400003e+00	-4.180000e+00	1.950408e-01	2.812760e-02	1.068840e-02
-4.180000e+00	-3.960001e+00	1.753864e-01	2.713310e-02	9.857200e-03
-3.960001e+00	-3.740000e+00	1.554172e-01	2.563640e-02	8.699700e-03
-3.740000e+00	-3.520002e+00	1.354094e-01	2.356890e-02	7.138600e-03
-3.520001e+00	-3.299999e+00	1.156223e-01	2.089810e-02	5.102300e-03
-3.299999e+00	-3.079999e+00	9.635292e-02	1.764509e-02	2.539540e-03
-3.079999e+00	-2.859999e+00	7.794873e-02	1.389865e-02	1.785170e-03
-2.859999e+00	-2.640001e+00	6.075966e-02	1.112955e-02	1.386140e-03
-2.640000e+00	-2.420000e+00	4.515728e-02	1.196126e-02	1.027920e-03
-2.420000e+00	-2.200002e+00	3.149519e-02	1.361940e-02	7.228900e-04
-2.200001e+00	-1.980003e+00	2.008757e-02	1.526097e-02	1.186020e-03
-1.980003e+00	-1.759999e+00	1.116723e-02	1.718723e-02	3.264590e-03
-1.759999e+00	-1.540000e+00	4.865806e-03	1.660231e-02	3.976383e-03
-1.540001e+00	-1.320002e+00	1.196123e-03	1.202597e-02	3.080156e-03
-1.320002e+00	-1.100001e+00	1.879173e-05	2.656814e-03	6.826372e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/FOVSExp/FOVSExp_SDT_zc03_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax

RatioPlot=1
LogY=0
YMin=-0.5
YMax=2.0
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlotYLabel=$\text{fo}-\text{exp}$
Legend=1
LegendXPos=0.05
LegendYPos=0.95
YLabel=$1/ \sigma^{(0)} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$

RatioPlotYMax=0.34
RatioPlotYMin=-0.05
RatioPlotMode=difference
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.597027e-01	5.275180e-02	6.600110e-02
-1.078000e+01	-1.056000e+01	6.430167e-01	5.144000e-02	6.440950e-02
-1.056000e+01	-1.034000e+01	6.293739e-01	5.026410e-02	6.295520e-02
-1.034000e+01	-1.012000e+01	6.070066e-01	4.861600e-02	6.085430e-02
-1.012000e+01	-9.900000e+00	5.926484e-01	4.738030e-02	5.929160e-02
-9.900000e+00	-9.680000e+00	5.715507e-01	4.577160e-02	5.728360e-02
-9.680000e+00	-9.460000e+00	5.544840e-01	4.439990e-02	5.558700e-02
-9.460000e+00	-9.240000e+00	5.408320e-01	4.327130e-02	5.416510e-02
-9.240001e+00	-9.020001e+00	5.216499e-01	4.175740e-02	5.226630e-02
-9.020001e+00	-8.800000e+00	5.045122e-01	4.042910e-02	5.058880e-02
-8.800000e+00	-8.580000e+00	4.893211e-01	3.913520e-02	4.899180e-02
-8.580001e+00	-8.360001e+00	4.706338e-01	3.770220e-02	4.720430e-02
-8.360001e+00	-8.140001e+00	4.541872e-01	3.639560e-02	4.554680e-02
-8.140001e+00	-7.920001e+00	4.368095e-01	3.500820e-02	4.380730e-02
-7.920001e+00	-7.700000e+00	4.202020e-01	3.367320e-02	4.214930e-02
-7.700000e+00	-7.480002e+00	4.034826e-01	3.237760e-02	4.049050e-02
-7.480001e+00	-7.260000e+00	3.861120e-01	3.098340e-02	3.876790e-02
-7.260000e+00	-7.040000e+00	3.698541e-01	2.970030e-02	3.715010e-02
-7.040000e+00	-6.820002e+00	3.529094e-01	2.833890e-02	3.544450e-02
-6.820001e+00	-6.599999e+00	3.378221e-01	2.712190e-02	3.392620e-02
-6.600000e+00	-6.380003e+00	3.205669e-01	2.577990e-02	3.223170e-02
-6.380002e+00	-6.160002e+00	3.043752e-01	2.448730e-02	3.059640e-02
-6.160002e+00	-5.940000e+00	2.888653e-01	2.325880e-02	2.906660e-02
-5.940000e+00	-5.720000e+00	2.723954e-01	2.196900e-02	2.743250e-02
-5.720000e+00	-5.500000e+00	2.564904e-01	2.069620e-02	2.584530e-02
-5.500000e+00	-5.280000e+00	2.412876e-01	1.952240e-02	2.434560e-02
-5.280000e+00	-5.060000e+00	2.258870e-01	1.830610e-02	2.280480e-02
-5.059999e+00	-4.840001e+00	2.109255e-01	1.715250e-02	2.134170e-02
-4.840001e+00	-4.620000e+00	1.967285e-01	1.606800e-02	1.995840e-02
-4.619999e+00	-4.400003e+00	1.812896e-01	1.487080e-02	1.844160e-02
-4.400003e+00	-4.180000e+00	1.646030e-01	1.353720e-02	1.673830e-02
-4.180000e+00	-3.960001e+00	1.473845e-01	1.215450e-02	1.501870e-02
-3.960001e+00	-3.740000e+00	1.302701e-01	1.079440e-02	1.327670e-02
-3.740000e+00	-3.520002e+00	1.126982e-01	9.361800e-03	1.149170e-02
-3.520001e+00	-3.299999e+00	9.473064e-02	7.889720e-03	9.725360e-03
-3.299999e+00	-3.079999e+00	7.639056e-02	6.410880e-03	7.799430e-03
-3.079999e+00	-2.859999e+00	5.736680e-02	4.804250e-03	5.891160e-03
-2.859999e+00	-2.640001e+00	3.809584e-02	3.226270e-03	3.888000e-03
-2.640000e+00	-2.420000e+00	1.984040e-02	1.686230e-03	2.065800e-03
-2.420000e+00	-2.200002e+00	5.124982e-03	4.607260e-04	5.035820e-04
-2.200001e+00	-1.980003e+00	1.914409e-04	3.083700e-06	6.035020e-05
-1.980003e+00	-1.759999e+00	5.652959e-05	6.134080e-06	9.366020e-06
-1.759999e+00	-1.540000e+00	7.482544e-06	0.000000e+00	5.015496e-06
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=exp LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.628396e-01	5.312170e-02	5.864570e-02
-1.078000e+01	-1.056000e+01	6.447794e-01	5.156900e-02	5.685770e-02
-1.056000e+01	-1.034000e+01	6.267823e-01	5.022090e-02	5.503620e-02
-1.034000e+01	-1.012000e+01	6.087598e-01	4.871550e-02	5.326750e-02
-1.012000e+01	-9.900000e+00	5.907395e-01	4.734460e-02	5.143650e-02
-9.900000e+00	-9.680000e+00	5.726796e-01	4.584810e-02	4.964460e-02
-9.680000e+00	-9.460000e+00	5.546537e-01	4.443140e-02	4.780400e-02
-9.460000e+00	-9.240000e+00	5.366267e-01	4.301400e-02	4.601450e-02
-9.240001e+00	-9.020001e+00	5.185612e-01	4.155740e-02	4.420230e-02
-9.020001e+00	-8.800000e+00	5.004465e-01	4.006620e-02	4.239870e-02
-8.800000e+00	-8.580000e+00	4.824194e-01	3.867700e-02	4.057120e-02
-8.580001e+00	-8.360001e+00	4.643027e-01	3.721200e-02	3.879040e-02
-8.360001e+00	-8.140001e+00	4.461948e-01	3.576570e-02	3.693200e-02
-8.140001e+00	-7.920001e+00	4.280621e-01	3.431660e-02	3.512350e-02
-7.920001e+00	-7.700000e+00	4.099028e-01	3.286240e-02	3.331430e-02
-7.700000e+00	-7.480002e+00	3.917332e-01	3.141690e-02	3.147130e-02
-7.480001e+00	-7.260000e+00	3.735172e-01	2.995670e-02	2.964390e-02
-7.260000e+00	-7.040000e+00	3.552814e-01	2.850630e-02	2.779810e-02
-7.040000e+00	-6.820002e+00	3.370019e-01	2.704130e-02	2.596040e-02
-6.820001e+00	-6.599999e+00	3.186843e-01	2.558310e-02	2.410360e-02
-6.600000e+00	-6.380003e+00	3.003300e-01	2.411280e-02	2.225130e-02
-6.380002e+00	-6.160002e+00	2.819212e-01	2.264130e-02	2.038740e-02
-6.160002e+00	-5.940000e+00	2.634658e-01	2.116640e-02	1.851820e-02
-5.940000e+00	-5.720000e+00	2.449827e-01	1.969830e-02	1.663070e-02
-5.720000e+00	-5.500000e+00	2.264466e-01	1.821140e-02	1.475860e-02
-5.500000e+00	-5.280000e+00	2.078873e-01	1.672890e-02	1.287170e-02
-5.280000e+00	-5.060000e+00	1.893177e-01	1.524370e-02	1.098000e-02
-5.059999e+00	-4.840001e+00	1.707665e-01	1.376480e-02	9.100200e-03
-4.840001e+00	-4.620000e+00	1.522644e-01	1.228480e-02	7.230500e-03
-4.619999e+00	-4.400003e+00	1.338812e-01	1.081670e-02	5.867200e-03
-4.400003e+00	-4.180000e+00	1.156799e-01	9.362100e-03	5.692500e-03
-4.180000e+00	-3.960001e+00	9.777758e-02	9.118770e-03	5.146720e-03
-3.960001e+00	-3.740000e+00	8.030545e-02	1.126967e-02	4.113540e-03
-3.740000e+00	-3.520002e+00	6.344620e-02	1.382581e-02	5.762030e-03
-3.520001e+00	-3.299999e+00	4.742432e-02	1.680123e-02	8.046170e-03
-3.299999e+00	-3.079999e+00	3.252345e-02	2.016449e-02	1.057607e-02
-3.079999e+00	-2.859999e+00	1.908174e-02	2.380148e-02	1.316731e-02
-2.859999e+00	-2.640001e+00	7.499310e-03	2.746039e-02	1.552723e-02
-2.640000e+00	-2.420000e+00	-1.766709e-03	3.066547e-02	1.724197e-02
-2.420000e+00	-2.200002e+00	-8.208920e-03	3.259427e-02	1.777868e-02
-2.200001e+00	-1.980003e+00	-1.128175e-02	3.188379e-02	1.649825e-02
-1.980003e+00	-1.759999e+00	-1.041492e-02	2.635589e-02	1.268296e-02
-1.759999e+00	-1.540000e+00	-5.025552e-03	1.258255e-02	5.569084e-03
-1.540001e+00	-1.320002e+00	-2.158483e-05	5.542590e-05	2.287213e-05
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.243379e-01	3.569779e-01	2.516485e-01
-1.078000e+01	-1.056000e+01	-7.539635e-02	3.333068e-01	2.358136e-01
-1.056000e+01	-1.034000e+01	6.071399e-02	2.955558e-01	2.082409e-01
-1.034000e+01	-1.012000e+01	2.960519e-02	2.962772e-01	2.076331e-01
-1.012000e+01	-9.900000e+00	1.562287e-01	2.620022e-01	1.835846e-01
-9.900000e+00	-9.680000e+00	2.574579e-01	2.284163e-01	1.597639e-01
-9.680000e+00	-9.460000e+00	2.957271e-01	2.108378e-01	1.474849e-01
-9.460000e+00	-9.240000e+00	3.396055e-01	1.985231e-01	1.378683e-01
-9.240001e+00	-9.020001e+00	3.881556e-01	1.757452e-01	1.220704e-01
-9.020001e+00	-8.800000e+00	3.846038e-01	1.692947e-01	1.170265e-01
-8.800000e+00	-8.580000e+00	4.611944e-01	1.451952e-01	9.987810e-02
-8.580001e+00	-8.360001e+00	4.786941e-01	1.329730e-01	9.099060e-02
-8.360001e+00	-8.140001e+00	5.224812e-01	1.141402e-01	7.793120e-02
-8.140001e+00	-7.920001e+00	4.851239e-01	1.157466e-01	7.859490e-02
-7.920001e+00	-7.700000e+00	5.160520e-01	1.022094e-01	6.893860e-02
-7.700000e+00	-7.480002e+00	5.243484e-01	9.064830e-02	6.089670e-02
-7.480001e+00	-7.260000e+00	5.446125e-01	7.676990e-02	5.126030e-02
-7.260000e+00	-7.040000e+00	5.348075e-01	7.028730e-02	4.653470e-02
-7.040000e+00	-6.820002e+00	5.205350e-01	6.602270e-02	4.360730e-02
-6.820001e+00	-6.599999e+00	5.199472e-01	5.838960e-02	3.808090e-02
-6.600000e+00	-6.380003e+00	4.984161e-01	5.513690e-02	3.584170e-02
-6.380002e+00	-6.160002e+00	4.878855e-01	4.934110e-02	3.188440e-02
-6.160002e+00	-5.940000e+00	4.707989e-01	4.491600e-02	2.871360e-02
-5.940000e+00	-5.720000e+00	4.336466e-01	4.547310e-02	2.914860e-02
-5.720000e+00	-5.500000e+00	4.014286e-01	4.357960e-02	2.795530e-02
-5.500000e+00	-5.280000e+00	3.801364e-01	4.103990e-02	2.627590e-02
-5.280000e+00	-5.060000e+00	3.276703e-01	4.427670e-02	2.856390e-02
-5.059999e+00	-4.840001e+00	2.951738e-01	4.441410e-02	2.888430e-02
-4.840001e+00	-4.620000e+00	2.519332e-01	4.666010e-02	3.051940e-02
-4.619999e+00	-4.400003e+00	2.304298e-01	4.320370e-02	2.818230e-02
-4.400003e+00	-4.180000e+00	2.068122e-01	3.934460e-02	2.561130e-02
-4.180000e+00	-3.960001e+00	1.835446e-01	3.600940e-02	2.338950e-02
-3.960001e+00	-3.740000e+00	1.547876e-01	3.326040e-02	2.170860e-02
-3.740000e+00	-3.520002e+00	1.286303e-01	3.066592e-02	2.004730e-02
-3.520001e+00	-3.299999e+00	1.115674e-01	2.401413e-02	1.566510e-02
-3.299999e+00	-3.079999e+00	8.033950e-02	2.187465e-02	1.437055e-02
-3.079999e+00	-2.859999e+00	6.000137e-02	1.780791e-02	1.171526e-02
-2.859999e+00	-2.640001e+00	3.925340e-02	1.116895e-02	7.335640e-03
-2.640000e+00	-2.420000e+00	1.930671e-02	5.944940e-03	3.955700e-03
-2.420000e+00	-2.200002e+00	7.293289e-03	1.131280e-03	6.450110e-04
-2.200001e+00	-1.980003e+00	7.403864e-04	6.584470e-05	1.343665e-04
-1.980003e+00	-1.759999e+00	-8.027699e-05	4.462131e-05	3.230689e-05
-1.759999e+00	-1.540000e+00	3.392957e-05	3.410310e-06	8.402960e-06
-1.540001e+00	-1.320002e+00	1.094978e-11	3.041632e-12	4.620220e-12
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
LineColor=orange
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=exp NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-6.707745e-01	1.638912e-01	1.958612e-01
-1.078000e+01	-1.056000e+01	-5.651694e-01	1.443269e-01	1.771479e-01
-1.056000e+01	-1.034000e+01	-4.670550e-01	1.261671e-01	1.594467e-01
-1.034000e+01	-1.012000e+01	-3.761798e-01	1.093280e-01	1.429865e-01
-1.012000e+01	-9.900000e+00	-2.923791e-01	9.387510e-02	1.274957e-01
-9.900000e+00	-9.680000e+00	-2.154183e-01	7.958650e-02	1.131468e-01
-9.680000e+00	-9.460000e+00	-1.450342e-01	6.660310e-02	9.974198e-02
-9.460000e+00	-9.240000e+00	-8.101939e-02	5.470101e-02	8.731081e-02
-9.240001e+00	-9.020001e+00	-2.319768e-02	4.396213e-02	7.586181e-02
-9.020001e+00	-8.800000e+00	2.865702e-02	4.217180e-02	6.535888e-02
-8.800000e+00	-8.580000e+00	7.489286e-02	4.180619e-02	5.561864e-02
-8.580001e+00	-8.360001e+00	1.155627e-01	4.140918e-02	4.690760e-02
-8.360001e+00	-8.140001e+00	1.509855e-01	4.104480e-02	4.572190e-02
-8.140001e+00	-7.920001e+00	1.813518e-01	4.068400e-02	4.453970e-02
-7.920001e+00	-7.700000e+00	2.068821e-01	4.034340e-02	4.335560e-02
-7.700000e+00	-7.480002e+00	2.278100e-01	4.001770e-02	4.215920e-02
-7.480001e+00	-7.260000e+00	2.443307e-01	3.970260e-02	4.095810e-02
-7.260000e+00	-7.040000e+00	2.566845e-01	3.940800e-02	3.974360e-02
-7.040000e+00	-6.820002e+00	2.650725e-01	3.912310e-02	3.851540e-02
-6.820001e+00	-6.599999e+00	2.697238e-01	3.883900e-02	3.725300e-02
-6.600000e+00	-6.380003e+00	2.708584e-01	3.855730e-02	3.596980e-02
-6.380002e+00	-6.160002e+00	2.686843e-01	3.825510e-02	3.463180e-02
-6.160002e+00	-5.940000e+00	2.634330e-01	3.791520e-02	3.324270e-02
-5.940000e+00	-5.720000e+00	2.553486e-01	3.753260e-02	3.175860e-02
-5.720000e+00	-5.500000e+00	2.446339e-01	3.703550e-02	3.019650e-02
-5.500000e+00	-5.280000e+00	2.315515e-01	3.640740e-02	2.848920e-02
-5.280000e+00	-5.060000e+00	2.163474e-01	3.559060e-02	2.662430e-02
-5.059999e+00	-4.840001e+00	1.992928e-01	3.450740e-02	2.455000e-02
-4.840001e+00	-4.620000e+00	1.806643e-01	3.308840e-02	2.223210e-02
-4.619999e+00	-4.400003e+00	1.607856e-01	3.123650e-02	1.960710e-02
-4.400003e+00	-4.180000e+00	1.399785e-01	2.886690e-02	1.662090e-02
-4.180000e+00	-3.960001e+00	1.186305e-01	2.589759e-02	1.321770e-02
-3.960001e+00	-3.740000e+00	9.714396e-02	2.226719e-02	9.343840e-03
-3.740000e+00	-3.520002e+00	7.597814e-02	1.796031e-02	4.964060e-03
-3.520001e+00	-3.299999e+00	5.563048e-02	1.303369e-02	5.124100e-04
-3.299999e+00	-3.079999e+00	3.664889e-02	7.637010e-03	2.786200e-04
-3.079999e+00	-2.859999e+00	1.961627e-02	1.090903e-02	1.851100e-04
-2.859999e+00	-2.640001e+00	5.147447e-03	1.656543e-02	3.347522e-03
-2.640000e+00	-2.420000e+00	-6.126334e-03	2.172249e-02	7.989937e-03
-2.420000e+00	-2.200002e+00	-1.357287e-02	2.554801e-02	1.123028e-02
-2.200001e+00	-1.980003e+00	-1.657180e-02	2.671780e-02	1.232709e-02
-1.980003e+00	-1.759999e+00	-1.451745e-02	2.314178e-02	1.048952e-02
-1.759999e+00	-1.540000e+00	-6.803648e-03	1.143603e-02	4.903349e-03
-1.540001e+00	-1.320002e+00	-2.878164e-05	5.157210e-05	2.084014e-05
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
LineColor=lilac
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_expNLO_Channels.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1/Envelopes/Resum_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=exp NLO w C
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.806617e-01	3.461137e-01	2.670569e-01
-1.078000e+01	-1.056000e+01	-1.903126e-01	3.207637e-01	2.476227e-01
-1.056000e+01	-1.034000e+01	-1.128897e-01	2.975382e-01	2.290812e-01
-1.034000e+01	-1.012000e+01	-2.367799e-02	2.726270e-01	2.098112e-01
-1.012000e+01	-9.900000e+00	4.279630e-02	2.515777e-01	1.929860e-01
-9.900000e+00	-9.680000e+00	1.143189e-01	2.300840e-01	1.762029e-01
-9.680000e+00	-9.460000e+00	1.721866e-01	2.111749e-01	1.610218e-01
-9.460000e+00	-9.240000e+00	2.184326e-01	1.942167e-01	1.476863e-01
-9.240001e+00	-9.020001e+00	2.685839e-01	1.768091e-01	1.338632e-01
-9.020001e+00	-8.800000e+00	3.090642e-01	1.612210e-01	1.216657e-01
-8.800000e+00	-8.580000e+00	3.424819e-01	1.470496e-01	1.101315e-01
-8.580001e+00	-8.360001e+00	3.742745e-01	1.332026e-01	9.917480e-02
-8.360001e+00	-8.140001e+00	3.985255e-01	1.209662e-01	8.928090e-02
-8.140001e+00	-7.920001e+00	4.190645e-01	1.093280e-01	7.993300e-02
-7.920001e+00	-7.700000e+00	4.338369e-01	9.875360e-02	7.145490e-02
-7.700000e+00	-7.480002e+00	4.447256e-01	8.908000e-02	6.358310e-02
-7.480001e+00	-7.260000e+00	4.518090e-01	8.008900e-02	5.626650e-02
-7.260000e+00	-7.040000e+00	4.540240e-01	7.203640e-02	4.967260e-02
-7.040000e+00	-6.820002e+00	4.529599e-01	6.460160e-02	4.359230e-02
-6.820001e+00	-6.599999e+00	4.471058e-01	5.804830e-02	3.820190e-02
-6.600000e+00	-6.380003e+00	4.391784e-01	5.194340e-02	3.316330e-02
-6.380002e+00	-6.160002e+00	4.275453e-01	4.650330e-02	2.864500e-02
-6.160002e+00	-5.940000e+00	4.125386e-01	4.168010e-02	2.463570e-02
-5.940000e+00	-5.720000e+00	3.952616e-01	3.732990e-02	2.094940e-02
-5.720000e+00	-5.500000e+00	3.751918e-01	3.344360e-02	1.769300e-02
-5.500000e+00	-5.280000e+00	3.525754e-01	3.263240e-02	1.526270e-02
-5.280000e+00	-5.060000e+00	3.279086e-01	3.222270e-02	1.451660e-02
-5.059999e+00	-4.840001e+00	3.013034e-01	3.147400e-02	1.349470e-02
-4.840001e+00	-4.620000e+00	2.729984e-01	3.030760e-02	1.215870e-02
-4.619999e+00	-4.400003e+00	2.435485e-01	2.852130e-02	1.139440e-02
-4.400003e+00	-4.180000e+00	2.130796e-01	2.599680e-02	1.110350e-02
-4.180000e+00	-3.960001e+00	1.818581e-01	2.261840e-02	1.009180e-02
-3.960001e+00	-3.740000e+00	1.502846e-01	1.829840e-02	8.137100e-03
-3.740000e+00	-3.520002e+00	1.189453e-01	1.404450e-02	5.013800e-03
-3.520001e+00	-3.299999e+00	8.847499e-02	1.293671e-02	1.964720e-03
-3.299999e+00	-3.079999e+00	5.964163e-02	1.775494e-02	1.333440e-03
-3.079999e+00	-2.859999e+00	3.332994e-02	2.573101e-02	7.778760e-03
-2.859999e+00	-2.640001e+00	1.055216e-02	3.414187e-02	1.492622e-02
-2.640000e+00	-2.420000e+00	-7.570111e-03	4.209155e-02	2.090316e-02
-2.420000e+00	-2.200002e+00	-1.985904e-02	4.803100e-02	2.459083e-02
-2.200001e+00	-1.980003e+00	-2.515791e-02	4.944431e-02	2.472613e-02
-1.980003e+00	-1.759999e+00	-2.244071e-02	4.250529e-02	2.004074e-02
-1.759999e+00	-1.540000e+00	-1.063135e-02	2.087613e-02	9.109923e-03
-1.540001e+00	-1.320002e+00	-4.521938e-05	9.343682e-05	3.813528e-05
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Other-channel/Other_SDT_zc00_b0_R1.dat <==
# BEGIN PLOT
ConnectGaps=1
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1 //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1 //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
Legend=1
LogY=0
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1
Title=Resum_LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.009717e-02	0.000000e+00	0.000000e+00
-1.078000e+01	-1.056000e+01	1.103932e-02	0.000000e+00	0.000000e+00
-1.056000e+01	-1.034000e+01	1.251064e-02	0.000000e+00	0.000000e+00
-1.034000e+01	-1.012000e+01	1.382227e-02	0.000000e+00	0.000000e+00
-1.012000e+01	-9.900000e+00	1.537750e-02	0.000000e+00	0.000000e+00
-9.900000e+00	-9.680000e+00	1.716429e-02	0.000000e+00	0.000000e+00
-9.680000e+00	-9.460000e+00	1.943712e-02	0.000000e+00	0.000000e+00
-9.460000e+00	-9.240000e+00	2.127247e-02	0.000000e+00	0.000000e+00
-9.240001e+00	-9.020001e+00	2.400774e-02	0.000000e+00	0.000000e+00
-9.020001e+00	-8.800000e+00	2.680677e-02	0.000000e+00	0.000000e+00
-8.800000e+00	-8.580000e+00	2.944765e-02	0.000000e+00	0.000000e+00
-8.580001e+00	-8.360001e+00	3.252718e-02	0.000000e+00	0.000000e+00
-8.360001e+00	-8.140001e+00	3.683763e-02	0.000000e+00	0.000000e+00
-8.140001e+00	-7.920001e+00	4.061518e-02	0.000000e+00	0.000000e+00
-7.920001e+00	-7.700000e+00	4.464040e-02	0.000000e+00	0.000000e+00
-7.700000e+00	-7.480002e+00	4.974206e-02	0.000000e+00	0.000000e+00
-7.480001e+00	-7.260000e+00	5.483892e-02	0.000000e+00	0.000000e+00
-7.260000e+00	-7.040000e+00	6.129633e-02	0.000000e+00	0.000000e+00
-7.040000e+00	-6.820002e+00	6.768774e-02	0.000000e+00	0.000000e+00
-6.820001e+00	-6.599999e+00	7.548428e-02	0.000000e+00	0.000000e+00
-6.600000e+00	-6.380003e+00	8.275525e-02	0.000000e+00	0.000000e+00
-6.380002e+00	-6.160002e+00	9.067987e-02	0.000000e+00	0.000000e+00
-6.160002e+00	-5.940000e+00	1.005861e-01	0.000000e+00	0.000000e+00
-5.940000e+00	-5.720000e+00	1.103816e-01	0.000000e+00	0.000000e+00
-5.720000e+00	-5.500000e+00	1.211474e-01	0.000000e+00	0.000000e+00
-5.500000e+00	-5.280000e+00	1.323483e-01	0.000000e+00	0.000000e+00
-5.280000e+00	-5.060000e+00	1.444195e-01	0.000000e+00	0.000000e+00
-5.059999e+00	-4.840001e+00	1.556756e-01	0.000000e+00	0.000000e+00
-4.840001e+00	-4.620000e+00	1.701541e-01	0.000000e+00	0.000000e+00
-4.619999e+00	-4.400003e+00	1.826094e-01	0.000000e+00	0.000000e+00
-4.400003e+00	-4.180000e+00	1.957827e-01	0.000000e+00	0.000000e+00
-4.180000e+00	-3.960001e+00	2.060082e-01	0.000000e+00	0.000000e+00
-3.960001e+00	-3.740000e+00	2.186836e-01	0.000000e+00	0.000000e+00
-3.740000e+00	-3.520002e+00	2.265725e-01	0.000000e+00	0.000000e+00
-3.520001e+00	-3.299999e+00	2.312937e-01	0.000000e+00	0.000000e+00
-3.299999e+00	-3.079999e+00	2.347070e-01	0.000000e+00	0.000000e+00
-3.079999e+00	-2.859999e+00	2.299010e-01	0.000000e+00	0.000000e+00
-2.859999e+00	-2.640001e+00	2.180290e-01	0.000000e+00	0.000000e+00
-2.640000e+00	-2.420000e+00	2.007817e-01	0.000000e+00	0.000000e+00
-2.420000e+00	-2.200002e+00	1.731628e-01	0.000000e+00	0.000000e+00
-2.200001e+00	-1.980003e+00	1.403330e-01	0.000000e+00	0.000000e+00
-1.980003e+00	-1.759999e+00	1.060637e-01	0.000000e+00	0.000000e+00
-1.759999e+00	-1.540000e+00	7.276956e-02	0.000000e+00	0.000000e+00
-1.540001e+00	-1.320002e+00	3.815254e-02	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	1.115039e-02	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ALL/resum-p1_MUQ1_gzip_ALL/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
Title=Resum_NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-4.954019e-02	0.000000e+00	0.000000e+00
-1.078000e+01	-1.056000e+01	-7.618274e-02	0.000000e+00	0.000000e+00
-1.056000e+01	-1.034000e+01	-6.476539e-02	0.000000e+00	0.000000e+00
-1.034000e+01	-1.012000e+01	-8.082047e-02	0.000000e+00	0.000000e+00
-1.012000e+01	-9.900000e+00	-5.828532e-02	0.000000e+00	0.000000e+00
-9.900000e+00	-9.680000e+00	-6.147155e-02	0.000000e+00	0.000000e+00
-9.680000e+00	-9.460000e+00	-5.892676e-02	0.000000e+00	0.000000e+00
-9.460000e+00	-9.240000e+00	-6.322997e-02	0.000000e+00	0.000000e+00
-9.240001e+00	-9.020001e+00	-6.352554e-02	0.000000e+00	0.000000e+00
-9.020001e+00	-8.800000e+00	-8.158897e-02	0.000000e+00	0.000000e+00
-8.800000e+00	-8.580000e+00	-2.968464e-02	0.000000e+00	0.000000e+00
-8.580001e+00	-8.360001e+00	-5.516150e-02	0.000000e+00	0.000000e+00
-8.360001e+00	-8.140001e+00	-2.540279e-02	0.000000e+00	0.000000e+00
-8.140001e+00	-7.920001e+00	4.799700e-02	0.000000e+00	0.000000e+00
-7.920001e+00	-7.700000e+00	1.864873e-03	0.000000e+00	0.000000e+00
-7.700000e+00	-7.480002e+00	1.186148e-02	0.000000e+00	0.000000e+00
-7.480001e+00	-7.260000e+00	7.309914e-02	0.000000e+00	0.000000e+00
-7.260000e+00	-7.040000e+00	6.953289e-02	0.000000e+00	0.000000e+00
-7.040000e+00	-6.820002e+00	9.374958e-02	0.000000e+00	0.000000e+00
-6.820001e+00	-6.599999e+00	6.177364e-02	0.000000e+00	0.000000e+00
-6.600000e+00	-6.380003e+00	1.158651e-01	0.000000e+00	0.000000e+00
-6.380002e+00	-6.160002e+00	1.601817e-01	0.000000e+00	0.000000e+00
-6.160002e+00	-5.940000e+00	2.074934e-01	0.000000e+00	0.000000e+00
-5.940000e+00	-5.720000e+00	2.601160e-01	0.000000e+00	0.000000e+00
-5.720000e+00	-5.500000e+00	3.158255e-01	0.000000e+00	0.000000e+00
-5.500000e+00	-5.280000e+00	3.557339e-01	0.000000e+00	0.000000e+00
-5.280000e+00	-5.060000e+00	3.816364e-01	0.000000e+00	0.000000e+00
-5.059999e+00	-4.840001e+00	4.042538e-01	0.000000e+00	0.000000e+00
-4.840001e+00	-4.620000e+00	5.080380e-01	0.000000e+00	0.000000e+00
-4.619999e+00	-4.400003e+00	5.393389e-01	0.000000e+00	0.000000e+00
-4.400003e+00	-4.180000e+00	6.245597e-01	0.000000e+00	0.000000e+00
-4.180000e+00	-3.960001e+00	6.488186e-01	0.000000e+00	0.000000e+00
-3.960001e+00	-3.740000e+00	7.018450e-01	0.000000e+00	0.000000e+00
-3.740000e+00	-3.520002e+00	7.789374e-01	0.000000e+00	0.000000e+00
-3.520001e+00	-3.299999e+00	7.842105e-01	0.000000e+00	0.000000e+00
-3.299999e+00	-3.079999e+00	8.152990e-01	0.000000e+00	0.000000e+00
-3.079999e+00	-2.859999e+00	8.417182e-01	0.000000e+00	0.000000e+00
-2.859999e+00	-2.640001e+00	7.989927e-01	0.000000e+00	0.000000e+00
-2.640000e+00	-2.420000e+00	7.595119e-01	0.000000e+00	0.000000e+00
-2.420000e+00	-2.200002e+00	6.636444e-01	0.000000e+00	0.000000e+00
-2.200001e+00	-1.980003e+00	6.176500e-01	0.000000e+00	0.000000e+00
-1.980003e+00	-1.759999e+00	5.151552e-01	0.000000e+00	0.000000e+00
-1.759999e+00	-1.540000e+00	3.829027e-01	0.000000e+00	0.000000e+00
-1.540001e+00	-1.320002e+00	2.373008e-01	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	6.613403e-02	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	7.459519e-05	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Other_SDT_zc00_b0_R1.dat <==
# BEGIN PLOT
LegendOnly=//Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
DrawOnly=//Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1 //Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1
RatioPlotReference=//Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
Legend=1
XLabel=$\ln (\tau_\perp)$
YLabel=$\frac{1}{\sigma^{\text{other},(2)}}\frac{d\sigma^{\text{other},(2)}}{d\ln (\tau_\perp)}$
LegendXPos=0.05
LegendYPos=0.9
CustomLegend=$p_T^\text{lead}>200~\text{GeV}$ \\$\sqrt{s} = 13~\text{TeV}$
LeftMargin=1.6
XMax=-8.999992e-01
YMin=-0.15
YMax=0.45
#XTwosidedTicks=0
#YTwosidedTicks=0
#PlotSizeY=4
#PlotSizeX=6.66
#PlotSizeY=6
#PlotSizeX=9
# END PLOT

# BEGIN HISTO1D //Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
LineColor=red
LineStyle=solid
LineWidth=0.06
Path=//Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_NLO.yoda/ResumAnalysis/SDT_zc00_b0_R1
Title=$\Sigma^{\text{other},(2)}_\text{fo} \left(\tau_\perp\right)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.740000e+01	-8.632006e-03	0.000000e+00	0.000000e+00
-1.740000e+01	-1.680000e+01	-1.070945e-02	0.000000e+00	0.000000e+00
-1.680000e+01	-1.620000e+01	-9.721764e-03	0.000000e+00	0.000000e+00
-1.620000e+01	-1.560000e+01	-1.086756e-02	0.000000e+00	0.000000e+00
-1.560000e+01	-1.500000e+01	-1.527663e-02	0.000000e+00	0.000000e+00
-1.500000e+01	-1.440000e+01	-2.153398e-02	0.000000e+00	0.000000e+00
-1.440000e+01	-1.380000e+01	-2.271280e-02	0.000000e+00	0.000000e+00
-1.380000e+01	-1.320000e+01	-3.256166e-02	0.000000e+00	0.000000e+00
-1.320000e+01	-1.260000e+01	-3.242456e-02	0.000000e+00	0.000000e+00
-1.260000e+01	-1.200000e+01	-3.985373e-02	0.000000e+00	0.000000e+00
-1.200000e+01	-1.140000e+01	-4.471511e-02	0.000000e+00	0.000000e+00
-1.140000e+01	-1.080000e+01	-5.140277e-02	0.000000e+00	0.000000e+00
-1.080000e+01	-1.035000e+01	-5.805373e-02	0.000000e+00	0.000000e+00
-1.035000e+01	-9.900000e+00	-5.634187e-02	0.000000e+00	0.000000e+00
-9.900000e+00	-9.450000e+00	-6.009648e-02	0.000000e+00	0.000000e+00
-9.450000e+00	-8.999998e+00	-5.705945e-02	0.000000e+00	0.000000e+00
-8.999997e+00	-8.550000e+00	-5.525081e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.099999e+00	-4.719006e-02	0.000000e+00	0.000000e+00
-8.100000e+00	-7.650000e+00	-3.458006e-02	0.000000e+00	0.000000e+00
-7.650000e+00	-7.200000e+00	-2.108934e-02	0.000000e+00	0.000000e+00
-7.200000e+00	-7.050000e+00	-9.846851e-04	0.000000e+00	0.000000e+00
-7.050000e+00	-6.899995e+00	5.119392e-03	0.000000e+00	0.000000e+00
-6.899996e+00	-6.750000e+00	8.033858e-03	0.000000e+00	0.000000e+00
-6.750000e+00	-6.600000e+00	2.420068e-02	0.000000e+00	0.000000e+00
-6.599999e+00	-6.450001e+00	2.718328e-02	0.000000e+00	0.000000e+00
-6.450001e+00	-6.300003e+00	4.395517e-02	0.000000e+00	0.000000e+00
-6.300003e+00	-6.150001e+00	6.173013e-02	0.000000e+00	0.000000e+00
-6.150001e+00	-6.000001e+00	6.615803e-02	0.000000e+00	0.000000e+00
-6.000000e+00	-5.850000e+00	8.657566e-02	0.000000e+00	0.000000e+00
-5.850000e+00	-5.699999e+00	1.008335e-01	0.000000e+00	0.000000e+00
-5.699999e+00	-5.549999e+00	1.156365e-01	0.000000e+00	0.000000e+00
-5.549999e+00	-5.400000e+00	1.295230e-01	0.000000e+00	0.000000e+00
-5.400000e+00	-5.250000e+00	1.568131e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.100000e+00	1.741040e-01	0.000000e+00	0.000000e+00
-5.099998e+00	-4.950000e+00	1.887526e-01	0.000000e+00	0.000000e+00
-4.950000e+00	-4.800000e+00	2.138008e-01	0.000000e+00	0.000000e+00
-4.800000e+00	-4.650000e+00	2.232593e-01	0.000000e+00	0.000000e+00
-4.650000e+00	-4.500000e+00	2.544771e-01	0.000000e+00	0.000000e+00
-4.499999e+00	-4.350001e+00	2.739805e-01	0.000000e+00	0.000000e+00
-4.350001e+00	-4.199998e+00	2.971168e-01	0.000000e+00	0.000000e+00
-4.199998e+00	-4.050000e+00	3.102900e-01	0.000000e+00	0.000000e+00
-4.049999e+00	-3.900001e+00	3.362064e-01	0.000000e+00	0.000000e+00
-3.900000e+00	-3.750001e+00	3.532722e-01	0.000000e+00	0.000000e+00
-3.750001e+00	-3.600001e+00	3.669489e-01	0.000000e+00	0.000000e+00
-3.600001e+00	-3.450001e+00	3.809851e-01	0.000000e+00	0.000000e+00
-3.450001e+00	-3.299999e+00	3.933805e-01	0.000000e+00	0.000000e+00
-3.299999e+00	-3.150001e+00	4.047710e-01	0.000000e+00	0.000000e+00
-3.150001e+00	-2.999999e+00	4.160327e-01	0.000000e+00	0.000000e+00
-2.999999e+00	-2.850000e+00	4.094520e-01	0.000000e+00	0.000000e+00
-2.850000e+00	-2.700000e+00	4.105192e-01	0.000000e+00	0.000000e+00
-2.700000e+00	-2.550000e+00	4.050490e-01	0.000000e+00	0.000000e+00
-2.550000e+00	-2.400000e+00	3.949206e-01	0.000000e+00	0.000000e+00
-2.399999e+00	-2.250002e+00	3.753619e-01	0.000000e+00	0.000000e+00
-2.250002e+00	-2.100002e+00	3.554209e-01	0.000000e+00	0.000000e+00
-2.100003e+00	-1.950001e+00	3.251859e-01	0.000000e+00	0.000000e+00
-1.950001e+00	-1.799999e+00	2.906860e-01	0.000000e+00	0.000000e+00
-1.800000e+00	-1.650000e+00	2.468278e-01	0.000000e+00	0.000000e+00
-1.649999e+00	-1.500001e+00	1.943849e-01	0.000000e+00	0.000000e+00
-1.500001e+00	-1.350001e+00	1.336395e-01	0.000000e+00	0.000000e+00
-1.350001e+00	-1.200001e+00	7.046709e-02	0.000000e+00	0.000000e+00
-1.200001e+00	-1.049999e+00	1.323133e-02	0.000000e+00	0.000000e+00
-1.049999e+00	-8.999992e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.999993e-01	-7.499992e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.499991e-01	-5.999993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.999992e-01	-4.500001e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.500002e-01	-3.000004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.000004e-01	-1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D //Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1
LineColor=black
LineStyle=solid
LineWidth=0.03
Path=//Users/Daniel/external/rocks/workspace/ppProjects/SdHadShapes/resum-plots/Summary-other/Resum_LO.yoda/ResumAnalysis/SDT_zc00_b0_R1
Title=$\Sigma^{other,(2)}_\text{fo}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.710000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.710000e+01	-1.620000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.620000e+01	-1.530000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.530000e+01	-1.440000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.440000e+01	-1.350000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.350000e+01	-1.260000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.260000e+01	-1.170000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.170000e+01	-1.080000e+01	0.000000e+00	0.000000e+00    0.000000e+00
-1.080000e+01	-9.900000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-9.900000e+00	-8.999998e+00	0.000000e+00	0.000000e+00    0.000000e+00
-8.999998e+00	-8.100000e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -8.100000e+00	-7.200000e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -7.200000e+00	-6.300002e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -6.300003e+00	-5.400000e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -5.400000e+00	-4.500000e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -4.499999e+00	-3.600000e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -3.600001e+00	-2.699999e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -2.699999e+00	-1.799998e+00	0.000000e+00	0.000000e+00    0.000000e+00
# -1.799999e+00	-8.999991e-01	0.000000e+00	0.000000e+00    0.000000e+00
# -8.999992e-01	0.000000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-8.100000e+00	-7.950000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.950000e+00	-7.800000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.800000e+00	-7.650000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.649999e+00	-7.500001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.500001e+00	-7.350001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.350001e+00	-7.200000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.200000e+00	-7.050000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-7.050000e+00	-6.899995e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.899996e+00	-6.750000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.750000e+00	-6.600000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.599999e+00	-6.450001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.450001e+00	-6.300003e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.300003e+00	-6.150001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.150001e+00	-6.000001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-6.000000e+00	-5.850000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-5.850000e+00	-5.699999e+00	0.000000e+00	0.000000e+00    0.000000e+00
-5.699999e+00	-5.549999e+00	0.000000e+00	0.000000e+00    0.000000e+00
-5.549999e+00	-5.400000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-5.400000e+00	-5.250000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-5.250000e+00	-5.100000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-5.099998e+00	-4.950000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.950000e+00	-4.800000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.800000e+00	-4.650000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.650000e+00	-4.500000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.499999e+00	-4.350001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.350001e+00	-4.199998e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.199998e+00	-4.050000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-4.049999e+00	-3.900001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-3.900000e+00	-3.750001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-3.750001e+00	-3.600001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-3.600001e+00	-3.450001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-3.450001e+00	-3.299999e+00	0.000000e+00	0.000000e+00    0.000000e+00
-3.299999e+00	-3.150001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-3.150001e+00	-2.999999e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.999999e+00	-2.850000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.850000e+00	-2.700000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.700000e+00	-2.550000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.550000e+00	-2.400000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.399999e+00	-2.250002e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.250002e+00	-2.100002e+00	0.000000e+00	0.000000e+00    0.000000e+00
-2.100003e+00	-1.950001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.950001e+00	-1.799999e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.800000e+00	-1.650000e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.649999e+00	-1.500001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.500001e+00	-1.350001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.350001e+00	-1.200001e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.200001e+00	-1.049999e+00	0.000000e+00	0.000000e+00    0.000000e+00
-1.049999e+00	-8.999992e-01	0.000000e+00	0.000000e+00    0.000000e+00
-8.999993e-01	-7.499992e-01	0.000000e+00	0.000000e+00    0.000000e+00
-7.499991e-01	-5.999993e-01	0.000000e+00	0.000000e+00    0.000000e+00
-5.999992e-01	-4.500001e-01	0.000000e+00	0.000000e+00    0.000000e+00
-4.500002e-01	-3.000004e-01	0.000000e+00	0.000000e+00    0.000000e+00
-3.000004e-01	-1.500000e-01	0.000000e+00	0.000000e+00    0.000000e+00
-1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00    0.000000e+00
# END HISTO1D





==> Plots/fixed_order/Resum/Resum_SDT_zc01_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.243982e-03	9.590860e-04	7.351350e-04
-1.078000e+01	-1.056000e+01	7.924860e-03	8.748560e-04	7.539200e-04
-1.056000e+01	-1.034000e+01	9.778260e-03	1.127050e-03	1.144200e-03
-1.034000e+01	-1.012000e+01	1.060421e-02	1.050458e-03	8.929000e-04
-1.012000e+01	-9.900000e+00	1.195174e-02	1.182550e-03	1.073430e-03
-9.900000e+00	-9.680000e+00	1.340933e-02	1.205240e-03	1.006930e-03
-9.680000e+00	-9.460000e+00	1.488360e-02	1.330870e-03	1.180110e-03
-9.460000e+00	-9.240000e+00	1.709431e-02	1.517540e-03	1.406480e-03
-9.240001e+00	-9.020001e+00	1.940310e-02	1.678910e-03	1.598700e-03
-9.020001e+00	-8.800000e+00	2.038679e-02	1.507500e-03	1.185020e-03
-8.800000e+00	-8.580000e+00	2.396846e-02	1.873420e-03	1.732620e-03
-8.580001e+00	-8.360001e+00	2.827012e-02	2.452300e-03	2.615500e-03
-8.360001e+00	-8.140001e+00	3.042506e-02	2.434640e-03	2.498120e-03
-8.140001e+00	-7.920001e+00	3.296025e-02	2.285340e-03	2.017140e-03
-7.920001e+00	-7.700000e+00	3.720090e-02	2.631280e-03	2.492450e-03
-7.700000e+00	-7.480002e+00	4.120607e-02	2.719610e-03	2.611010e-03
-7.480001e+00	-7.260000e+00	4.545449e-02	3.044300e-03	3.001340e-03
-7.260000e+00	-7.040000e+00	5.095319e-02	3.286780e-03	3.824310e-03
-7.040000e+00	-6.820002e+00	5.569303e-02	3.394900e-03	4.206790e-03
-6.820001e+00	-6.599999e+00	6.276992e-02	3.889210e-03	5.128340e-03
-6.600000e+00	-6.380003e+00	6.782402e-02	3.794310e-03	5.315970e-03
-6.380002e+00	-6.160002e+00	7.686923e-02	4.483750e-03	6.686380e-03
-6.160002e+00	-5.940000e+00	8.386146e-02	4.550400e-03	7.025670e-03
-5.940000e+00	-5.720000e+00	9.233312e-02	4.602490e-03	7.689580e-03
-5.720000e+00	-5.500000e+00	1.010930e-01	4.718200e-03	8.301200e-03
-5.500000e+00	-5.280000e+00	1.092918e-01	4.505700e-03	7.996200e-03
-5.280000e+00	-5.060000e+00	1.173021e-01	3.843900e-03	7.702400e-03
-5.059999e+00	-4.840001e+00	1.268683e-01	3.370300e-03	6.968000e-03
-4.840001e+00	-4.620000e+00	1.356831e-01	2.337200e-03	5.382500e-03
-4.619999e+00	-4.400003e+00	1.476838e-01	1.753400e-03	4.545900e-03
-4.400003e+00	-4.180000e+00	1.587908e-01	2.150800e-03	2.806600e-03
-4.180000e+00	-3.960001e+00	1.740784e-01	2.852800e-03	1.548700e-03
-3.960001e+00	-3.740000e+00	1.865807e-01	4.091900e-03	1.697900e-03
-3.740000e+00	-3.520002e+00	2.021848e-01	4.868600e-03	3.050300e-03
-3.520001e+00	-3.299999e+00	2.250744e-01	6.115900e-03	3.591800e-03
-3.299999e+00	-3.079999e+00	2.466224e-01	1.000530e-02	4.971800e-03
-3.079999e+00	-2.859999e+00	2.695181e-01	1.384070e-02	6.149700e-03
-2.859999e+00	-2.640001e+00	2.802310e-01	8.545300e-03	6.503900e-03
-2.640000e+00	-2.420000e+00	2.693445e-01	5.430600e-03	8.556700e-03
-2.420000e+00	-2.200002e+00	2.451653e-01	6.100900e-03	1.062320e-02
-2.200001e+00	-1.980003e+00	2.160363e-01	6.627200e-03	1.162430e-02
-1.980003e+00	-1.759999e+00	1.787385e-01	7.530600e-03	1.121110e-02
-1.759999e+00	-1.540000e+00	1.335593e-01	7.942600e-03	9.281400e-03
-1.540001e+00	-1.320002e+00	8.401790e-02	3.476820e-03	6.211900e-03
-1.320002e+00	-1.100001e+00	2.825472e-02	1.395230e-03	2.544560e-03
-1.100000e+00	-8.799998e-01	7.158754e-05	1.432716e-05	2.532167e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-8.875842e-02	1.159543e-01	7.057118e-02
-1.078000e+01	-1.056000e+01	-9.507940e-02	1.183141e-01	7.206605e-02
-1.056000e+01	-1.034000e+01	-6.731126e-02	1.101701e-01	6.648256e-02
-1.034000e+01	-1.012000e+01	-7.328644e-02	1.119496e-01	6.770377e-02
-1.012000e+01	-9.900000e+00	-6.098104e-02	1.074877e-01	6.481766e-02
-9.900000e+00	-9.680000e+00	-6.170041e-02	1.081580e-01	6.531395e-02
-9.680000e+00	-9.460000e+00	-4.524578e-02	1.026959e-01	6.159605e-02
-9.460000e+00	-9.240000e+00	-3.826157e-02	1.018140e-01	6.094046e-02
-9.240001e+00	-9.020001e+00	-2.795859e-02	9.768511e-02	5.837242e-02
-9.020001e+00	-8.800000e+00	-3.273855e-02	9.958655e-02	5.950828e-02
-8.800000e+00	-8.580000e+00	-1.381855e-02	9.411515e-02	5.585860e-02
-8.580001e+00	-8.360001e+00	8.965680e-03	8.658496e-02	5.099153e-02
-8.360001e+00	-8.140001e+00	1.412107e-02	8.484339e-02	4.998865e-02
-8.140001e+00	-7.920001e+00	3.974969e-03	9.011665e-02	5.297687e-02
-7.920001e+00	-7.700000e+00	1.998539e-02	8.558332e-02	5.001662e-02
-7.700000e+00	-7.480002e+00	2.341985e-02	8.471187e-02	4.941186e-02
-7.480001e+00	-7.260000e+00	4.142873e-02	7.871995e-02	4.557889e-02
-7.260000e+00	-7.040000e+00	4.772768e-02	7.732252e-02	4.456483e-02
-7.040000e+00	-6.820002e+00	5.492884e-02	7.600414e-02	4.357251e-02
-6.820001e+00	-6.599999e+00	6.899983e-02	7.229859e-02	4.111897e-02
-6.600000e+00	-6.380003e+00	7.174094e-02	7.302458e-02	4.138416e-02
-6.380002e+00	-6.160002e+00	9.051677e-02	6.710783e-02	3.762873e-02
-6.160002e+00	-5.940000e+00	9.655911e-02	6.699436e-02	3.719309e-02
-5.940000e+00	-5.720000e+00	1.027637e-01	6.676118e-02	3.688410e-02
-5.720000e+00	-5.500000e+00	1.127419e-01	6.446292e-02	3.532640e-02
-5.500000e+00	-5.280000e+00	1.191940e-01	6.489266e-02	3.535310e-02
-5.280000e+00	-5.060000e+00	1.211609e-01	6.589689e-02	3.575060e-02
-5.059999e+00	-4.840001e+00	1.292077e-01	6.601316e-02	3.566060e-02
-4.840001e+00	-4.620000e+00	1.334511e-01	6.786782e-02	3.639640e-02
-4.619999e+00	-4.400003e+00	1.449957e-01	6.637940e-02	3.527940e-02
-4.400003e+00	-4.180000e+00	1.565219e-01	6.488884e-02	3.398910e-02
-4.180000e+00	-3.960001e+00	1.732705e-01	6.220280e-02	3.195810e-02
-3.960001e+00	-3.740000e+00	1.850360e-01	6.156980e-02	3.121110e-02
-3.740000e+00	-3.520002e+00	2.014640e-01	5.963980e-02	2.960920e-02
-3.520001e+00	-3.299999e+00	2.283277e-01	5.383300e-02	2.556640e-02
-3.299999e+00	-3.079999e+00	2.499250e-01	5.171890e-02	2.366730e-02
-3.079999e+00	-2.859999e+00	2.733685e-01	4.818550e-02	2.088470e-02
-2.859999e+00	-2.640001e+00	2.866536e-01	3.063840e-02	1.021690e-02
-2.640000e+00	-2.420000e+00	2.719234e-01	1.866520e-02	3.370200e-03
-2.420000e+00	-2.200002e+00	2.427865e-01	1.308690e-02	1.376600e-03
-2.200001e+00	-1.980003e+00	2.101201e-01	9.371700e-03	6.864000e-04
-1.980003e+00	-1.759999e+00	1.713053e-01	8.030700e-03	4.088000e-04
-1.759999e+00	-1.540000e+00	1.266290e-01	6.892300e-03	5.000000e-04
-1.540001e+00	-1.320002e+00	7.910771e-02	2.470990e-03	5.949500e-04
-1.320002e+00	-1.100001e+00	2.622273e-02	1.348590e-03	7.700000e-04
-1.100000e+00	-8.799998e-01	5.341078e-05	1.234768e-05	1.804914e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.702825e-03	2.093641e-03	3.820165e-03
-1.078000e+01	-1.056000e+01	9.587564e-03	2.270021e-03	4.080226e-03
-1.056000e+01	-1.034000e+01	1.054515e-02	2.458532e-03	4.352960e-03
-1.034000e+01	-1.012000e+01	1.158128e-02	2.661893e-03	4.639020e-03
-1.012000e+01	-9.900000e+00	1.270006e-02	2.878864e-03	4.938610e-03
-9.900000e+00	-9.680000e+00	1.390721e-02	3.111340e-03	5.251760e-03
-9.680000e+00	-9.460000e+00	1.520794e-02	3.359350e-03	5.578740e-03
-9.460000e+00	-9.240000e+00	1.660896e-02	3.624990e-03	5.919440e-03
-9.240001e+00	-9.020001e+00	1.811541e-02	3.907470e-03	6.273690e-03
-9.020001e+00	-8.800000e+00	1.973413e-02	4.208840e-03	6.641860e-03
-8.800000e+00	-8.580000e+00	2.147179e-02	4.529320e-03	7.022830e-03
-8.580001e+00	-8.360001e+00	2.333587e-02	4.870280e-03	7.416190e-03
-8.360001e+00	-8.140001e+00	2.533288e-02	5.231170e-03	7.821130e-03
-8.140001e+00	-7.920001e+00	2.747164e-02	5.613250e-03	8.234870e-03
-7.920001e+00	-7.700000e+00	2.975961e-02	6.017220e-03	8.656530e-03
-7.700000e+00	-7.480002e+00	3.220654e-02	6.442510e-03	9.083030e-03
-7.480001e+00	-7.260000e+00	3.481996e-02	6.888940e-03	9.507500e-03
-7.260000e+00	-7.040000e+00	3.761047e-02	7.355590e-03	9.926810e-03
-7.040000e+00	-6.820002e+00	4.058719e-02	7.839970e-03	1.033258e-02
-6.820001e+00	-6.599999e+00	4.376229e-02	8.342310e-03	1.070975e-02
-6.600000e+00	-6.380003e+00	4.714093e-02	8.852290e-03	1.105361e-02
-6.380002e+00	-6.160002e+00	5.073700e-02	9.366230e-03	1.133598e-02
-6.160002e+00	-5.940000e+00	5.455849e-02	9.876840e-03	1.153694e-02
-5.940000e+00	-5.720000e+00	5.861093e-02	1.036942e-02	1.162483e-02
-5.720000e+00	-5.500000e+00	6.290007e-02	1.081931e-02	1.156174e-02
-5.500000e+00	-5.280000e+00	6.742853e-02	1.121491e-02	1.129263e-02
-5.280000e+00	-5.060000e+00	7.218466e-02	1.150743e-02	1.076336e-02
-5.059999e+00	-4.840001e+00	7.715334e-02	1.165788e-02	9.900520e-03
-4.840001e+00	-4.620000e+00	8.230641e-02	1.160766e-02	1.041991e-02
-4.619999e+00	-4.400003e+00	8.758976e-02	1.127641e-02	1.111120e-02
-4.400003e+00	-4.180000e+00	9.292937e-02	1.057204e-02	1.178543e-02
-4.180000e+00	-3.960001e+00	9.821481e-02	9.374510e-03	1.244419e-02
-3.960001e+00	-3.740000e+00	1.032812e-01	9.475740e-03	1.306040e-02
-3.740000e+00	-3.520002e+00	1.079300e-01	1.008734e-02	1.360570e-02
-3.520001e+00	-3.299999e+00	1.118702e-01	1.206705e-02	1.405450e-02
-3.299999e+00	-3.079999e+00	1.147701e-01	1.768793e-02	1.435990e-02
-3.079999e+00	-2.859999e+00	1.162032e-01	2.345340e-02	1.448060e-02
-2.859999e+00	-2.640001e+00	1.156995e-01	2.891962e-02	1.592130e-02
-2.640000e+00	-2.420000e+00	1.127278e-01	3.350231e-02	2.356090e-02
-2.420000e+00	-2.200002e+00	1.067559e-01	3.654699e-02	3.134810e-02
-2.200001e+00	-1.980003e+00	9.728333e-02	3.738753e-02	3.817087e-02
-1.980003e+00	-1.759999e+00	8.386966e-02	3.539229e-02	4.239384e-02
-1.759999e+00	-1.540000e+00	6.622401e-02	3.012026e-02	4.179499e-02
-1.540001e+00	-1.320002e+00	4.418920e-02	2.130054e-02	3.378163e-02
-1.320002e+00	-1.100001e+00	1.779854e-02	8.942244e-03	1.586347e-02
-1.100000e+00	-8.799998e-01	1.672364e-04	8.702732e-05	1.648859e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/Resum/Resum_SDT_zc01_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.018116e-03	8.359000e-04	5.925100e-04
-1.078000e+01	-1.056000e+01	2.557025e-03	9.303210e-04	7.104650e-04
-1.056000e+01	-1.034000e+01	3.550478e-03	1.229742e-03	8.701850e-04
-1.034000e+01	-1.012000e+01	4.152654e-03	1.236881e-03	9.867040e-04
-1.012000e+01	-9.900000e+00	5.691718e-03	1.671439e-03	1.204314e-03
-9.900000e+00	-9.680000e+00	7.497229e-03	2.023441e-03	1.364300e-03
-9.680000e+00	-9.460000e+00	9.764594e-03	2.353519e-03	1.748266e-03
-9.460000e+00	-9.240000e+00	1.222919e-02	2.675830e-03	2.218700e-03
-9.240001e+00	-9.020001e+00	1.535464e-02	2.841010e-03	2.610450e-03
-9.020001e+00	-8.800000e+00	1.835650e-02	2.998500e-03	2.691060e-03
-8.800000e+00	-8.580000e+00	2.372477e-02	3.795980e-03	3.721970e-03
-8.580001e+00	-8.360001e+00	2.924203e-02	4.399790e-03	4.368780e-03
-8.360001e+00	-8.140001e+00	3.530310e-02	4.975060e-03	5.016420e-03
-8.140001e+00	-7.920001e+00	4.055535e-02	4.997010e-03	4.634420e-03
-7.920001e+00	-7.700000e+00	4.910396e-02	5.716370e-03	5.536620e-03
-7.700000e+00	-7.480002e+00	5.795440e-02	6.131580e-03	5.923360e-03
-7.480001e+00	-7.260000e+00	6.635509e-02	6.485810e-03	6.329520e-03
-7.260000e+00	-7.040000e+00	7.695693e-02	6.706460e-03	6.485140e-03
-7.040000e+00	-6.820002e+00	8.557924e-02	6.518680e-03	6.588540e-03
-6.820001e+00	-6.599999e+00	9.797084e-02	6.745690e-03	8.843760e-03
-6.600000e+00	-6.380003e+00	1.074173e-01	6.325500e-03	1.040200e-02
-6.380002e+00	-6.160002e+00	1.195982e-01	6.111800e-03	1.258400e-02
-6.160002e+00	-5.940000e+00	1.305046e-01	5.786000e-03	1.415240e-02
-5.940000e+00	-5.720000e+00	1.400969e-01	6.323300e-03	1.517050e-02
-5.720000e+00	-5.500000e+00	1.496428e-01	6.817900e-03	1.595370e-02
-5.500000e+00	-5.280000e+00	1.583858e-01	6.792900e-03	1.575630e-02
-5.280000e+00	-5.060000e+00	1.643219e-01	6.538800e-03	1.487090e-02
-5.059999e+00	-4.840001e+00	1.693172e-01	5.563500e-03	1.281940e-02
-4.840001e+00	-4.620000e+00	1.728902e-01	4.328000e-03	1.000860e-02
-4.619999e+00	-4.400003e+00	1.778271e-01	5.059800e-03	7.599000e-03
-4.400003e+00	-4.180000e+00	1.816812e-01	5.811100e-03	5.210000e-03
-4.180000e+00	-3.960001e+00	1.861469e-01	6.562300e-03	5.509800e-03
-3.960001e+00	-3.740000e+00	1.854634e-01	7.462500e-03	6.809400e-03
-3.740000e+00	-3.520002e+00	1.861844e-01	7.772900e-03	7.658600e-03
-3.520001e+00	-3.299999e+00	1.907977e-01	7.504500e-03	8.037200e-03
-3.299999e+00	-3.079999e+00	1.886469e-01	1.089350e-02	8.643900e-03
-3.079999e+00	-2.859999e+00	1.914012e-01	1.269970e-02	8.645500e-03
-2.859999e+00	-2.640001e+00	1.887170e-01	1.537700e-02	8.699600e-03
-2.640000e+00	-2.420000e+00	1.892598e-01	1.617030e-02	8.372600e-03
-2.420000e+00	-2.200002e+00	1.827527e-01	1.796850e-02	7.952300e-03
-2.200001e+00	-1.980003e+00	1.725363e-01	1.600840e-02	7.248400e-03
-1.980003e+00	-1.759999e+00	1.499552e-01	1.414730e-02	6.347900e-03
-1.759999e+00	-1.540000e+00	1.154555e-01	1.180950e-02	5.102900e-03
-1.540001e+00	-1.320002e+00	7.312838e-02	3.639650e-03	3.461820e-03
-1.320002e+00	-1.100001e+00	2.406237e-02	7.525800e-04	1.424870e-03
-1.100000e+00	-8.799998e-01	5.444669e-05	1.095587e-05	1.294106e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-3.794354e-01	3.131059e-01	1.929389e-01
-1.078000e+01	-1.056000e+01	-3.497586e-01	2.984714e-01	1.838941e-01
-1.056000e+01	-1.034000e+01	-2.818540e-01	2.716223e-01	1.665970e-01
-1.034000e+01	-1.012000e+01	-2.929581e-01	2.737199e-01	1.674452e-01
-1.012000e+01	-9.900000e+00	-2.320859e-01	2.500672e-01	1.525496e-01
-9.900000e+00	-9.680000e+00	-1.640190e-01	2.214433e-01	1.344691e-01
-9.680000e+00	-9.460000e+00	-1.407301e-01	2.102205e-01	1.274025e-01
-9.460000e+00	-9.240000e+00	-1.067414e-01	1.978694e-01	1.192411e-01
-9.240001e+00	-9.020001e+00	-8.016654e-02	1.841364e-01	1.106502e-01
-9.020001e+00	-8.800000e+00	-6.999221e-02	1.776890e-01	1.064419e-01
-8.800000e+00	-8.580000e+00	-1.978081e-02	1.580973e-01	9.385874e-02
-8.580001e+00	-8.360001e+00	6.974311e-03	1.456636e-01	8.603078e-02
-8.360001e+00	-8.140001e+00	3.860891e-02	1.314382e-01	7.705129e-02
-8.140001e+00	-7.920001e+00	2.743164e-02	1.334806e-01	7.810996e-02
-7.920001e+00	-7.700000e+00	6.232568e-02	1.192474e-01	6.907302e-02
-7.700000e+00	-7.480002e+00	8.093562e-02	1.091689e-01	6.276888e-02
-7.480001e+00	-7.260000e+00	1.054893e-01	9.722139e-02	5.529080e-02
-7.260000e+00	-7.040000e+00	1.170541e-01	9.038254e-02	5.092590e-02
-7.040000e+00	-6.820002e+00	1.235463e-01	8.613953e-02	4.819660e-02
-6.820001e+00	-6.599999e+00	1.416110e-01	7.765133e-02	4.274860e-02
-6.600000e+00	-6.380003e+00	1.474579e-01	7.319377e-02	4.000920e-02
-6.380002e+00	-6.160002e+00	1.594540e-01	6.675643e-02	3.586500e-02
-6.160002e+00	-5.940000e+00	1.676792e-01	6.155870e-02	3.261420e-02
-5.940000e+00	-5.720000e+00	1.673432e-01	5.997940e-02	3.150550e-02
-5.720000e+00	-5.500000e+00	1.717936e-01	5.589190e-02	2.899780e-02
-5.500000e+00	-5.280000e+00	1.762362e-01	5.306400e-02	2.720440e-02
-5.280000e+00	-5.060000e+00	1.721164e-01	5.239300e-02	2.667490e-02
-5.059999e+00	-4.840001e+00	1.712393e-01	5.146840e-02	2.617300e-02
-4.840001e+00	-4.620000e+00	1.687251e-01	5.122190e-02	2.590220e-02
-4.619999e+00	-4.400003e+00	1.705492e-01	4.900400e-02	2.446800e-02
-4.400003e+00	-4.180000e+00	1.742184e-01	4.527020e-02	2.214810e-02
-4.180000e+00	-3.960001e+00	1.779341e-01	4.228790e-02	2.019140e-02
-3.960001e+00	-3.740000e+00	1.754381e-01	4.149840e-02	1.972120e-02
-3.740000e+00	-3.520002e+00	1.763958e-01	3.919010e-02	1.827840e-02
-3.520001e+00	-3.299999e+00	1.827244e-01	3.454530e-02	1.537120e-02
-3.299999e+00	-3.079999e+00	1.804571e-01	3.357460e-02	1.477030e-02
-3.079999e+00	-2.859999e+00	1.846837e-01	3.012560e-02	1.252580e-02
-2.859999e+00	-2.640001e+00	1.823987e-01	2.833470e-02	1.148860e-02
-2.640000e+00	-2.420000e+00	1.838101e-01	2.503210e-02	9.424600e-03
-2.420000e+00	-2.200002e+00	1.777548e-01	2.349390e-02	8.508700e-03
-2.200001e+00	-1.980003e+00	1.681811e-01	1.870240e-02	5.799600e-03
-1.980003e+00	-1.759999e+00	1.461166e-01	1.492810e-02	4.114700e-03
-1.759999e+00	-1.540000e+00	1.123465e-01	1.152270e-02	2.999500e-03
-1.540001e+00	-1.320002e+00	7.105449e-02	3.062290e-03	6.417000e-05
-1.320002e+00	-1.100001e+00	2.323389e-02	6.465100e-04	1.885300e-04
-1.100000e+00	-8.799998e-01	4.831530e-05	1.116315e-05	1.632688e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.379898e-03	1.605546e-03	2.112001e-03
-1.078000e+01	-1.056000e+01	4.289896e-03	1.816272e-03	2.522443e-03
-1.056000e+01	-1.034000e+01	5.389738e-03	2.023023e-03	2.988162e-03
-1.034000e+01	-1.012000e+01	6.706973e-03	2.215239e-03	3.509987e-03
-1.012000e+01	-9.900000e+00	8.270235e-03	2.379361e-03	4.086465e-03
-9.900000e+00	-9.680000e+00	1.010790e-02	2.634778e-03	4.713870e-03
-9.680000e+00	-9.460000e+00	1.224704e-02	3.049968e-03	5.386360e-03
-9.460000e+00	-9.240000e+00	1.471227e-02	3.498610e-03	6.094530e-03
-9.240001e+00	-9.020001e+00	1.752418e-02	3.975890e-03	6.828170e-03
-9.020001e+00	-8.800000e+00	2.069726e-02	4.474420e-03	7.571880e-03
-8.800000e+00	-8.580000e+00	2.424066e-02	4.986090e-03	8.310370e-03
-8.580001e+00	-8.360001e+00	2.815314e-02	5.499910e-03	9.025590e-03
-8.360001e+00	-8.140001e+00	3.242621e-02	6.006020e-03	9.696500e-03
-8.140001e+00	-7.920001e+00	3.703941e-02	6.489900e-03	1.030370e-02
-7.920001e+00	-7.700000e+00	4.196294e-02	6.941070e-03	1.082431e-02
-7.700000e+00	-7.480002e+00	4.715538e-02	7.344210e-03	1.123889e-02
-7.480001e+00	-7.260000e+00	5.256435e-02	7.687070e-03	1.152459e-02
-7.260000e+00	-7.040000e+00	5.812864e-02	7.957200e-03	1.166077e-02
-7.040000e+00	-6.820002e+00	6.377561e-02	8.140080e-03	1.162948e-02
-6.820001e+00	-6.599999e+00	6.942567e-02	8.225710e-03	1.141502e-02
-6.600000e+00	-6.380003e+00	7.499774e-02	8.203400e-03	1.099760e-02
-6.380002e+00	-6.160002e+00	8.039569e-02	8.063580e-03	1.037268e-02
-6.160002e+00	-5.940000e+00	8.552800e-02	7.794720e-03	1.161834e-02
-5.940000e+00	-5.720000e+00	9.030425e-02	7.387780e-03	1.274995e-02
-5.720000e+00	-5.500000e+00	9.463184e-02	7.876470e-03	1.373286e-02
-5.500000e+00	-5.280000e+00	9.841878e-02	8.531220e-03	1.455442e-02
-5.280000e+00	-5.060000e+00	1.015814e-01	9.129330e-03	1.519150e-02
-5.059999e+00	-4.840001e+00	1.040438e-01	9.649650e-03	1.562240e-02
-4.840001e+00	-4.620000e+00	1.057266e-01	1.008378e-02	1.585330e-02
-4.619999e+00	-4.400003e+00	1.065849e-01	1.042778e-02	1.586370e-02
-4.400003e+00	-4.180000e+00	1.065435e-01	1.065396e-02	1.567740e-02
-4.180000e+00	-3.960001e+00	1.055791e-01	1.077538e-02	1.528110e-02
-3.960001e+00	-3.740000e+00	1.036428e-01	1.112655e-02	1.470800e-02
-3.740000e+00	-3.520002e+00	1.007297e-01	1.373036e-02	1.395960e-02
-3.520001e+00	-3.299999e+00	9.681045e-02	1.611506e-02	1.306925e-02
-3.299999e+00	-3.079999e+00	9.190946e-02	1.815272e-02	1.204384e-02
-3.079999e+00	-2.859999e+00	8.602343e-02	1.968622e-02	1.252590e-02
-2.859999e+00	-2.640001e+00	7.919426e-02	2.059752e-02	1.465710e-02
-2.640000e+00	-2.420000e+00	7.145272e-02	2.075425e-02	1.647746e-02
-2.420000e+00	-2.200002e+00	6.285108e-02	2.006870e-02	1.776288e-02
-2.200001e+00	-1.980003e+00	5.342960e-02	1.849579e-02	1.822969e-02
-1.980003e+00	-1.759999e+00	4.323022e-02	1.600960e-02	1.755868e-02
-1.759999e+00	-1.540000e+00	3.227681e-02	1.263606e-02	1.537285e-02
-1.540001e+00	-1.320002e+00	2.054433e-02	8.405290e-03	1.129385e-02
-1.320002e+00	-1.100001e+00	7.986640e-03	3.378044e-03	4.951160e-03
-1.100000e+00	-8.799998e-01	7.300975e-05	3.078776e-05	4.838375e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum/Resum_SDT_zc01_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.117196e-03	7.303166e-04	4.976180e-04
-1.078000e+01	-1.056000e+01	1.682052e-03	9.856186e-04	6.464500e-04
-1.056000e+01	-1.034000e+01	1.964292e-03	1.049045e-03	8.480120e-04
-1.034000e+01	-1.012000e+01	2.901724e-03	1.355985e-03	1.010727e-03
-1.012000e+01	-9.900000e+00	4.164347e-03	1.820658e-03	1.323839e-03
-9.900000e+00	-9.680000e+00	5.759770e-03	2.298444e-03	1.626084e-03
-9.680000e+00	-9.460000e+00	8.031709e-03	2.934502e-03	2.067131e-03
-9.460000e+00	-9.240000e+00	1.133352e-02	3.732013e-03	2.981990e-03
-9.240001e+00	-9.020001e+00	1.426430e-02	4.236390e-03	3.386600e-03
-9.020001e+00	-8.800000e+00	1.807044e-02	4.804410e-03	3.911560e-03
-8.800000e+00	-8.580000e+00	2.423609e-02	5.591360e-03	5.159330e-03
-8.580001e+00	-8.360001e+00	3.135326e-02	6.044350e-03	6.230210e-03
-8.360001e+00	-8.140001e+00	3.992132e-02	6.923240e-03	7.441440e-03
-8.140001e+00	-7.920001e+00	4.831576e-02	7.451090e-03	7.636790e-03
-7.920001e+00	-7.700000e+00	5.991280e-02	8.480550e-03	8.726420e-03
-7.700000e+00	-7.480002e+00	7.254897e-02	9.182450e-03	9.345350e-03
-7.480001e+00	-7.260000e+00	8.615163e-02	9.848410e-03	1.004013e-02
-7.260000e+00	-7.040000e+00	1.018682e-01	1.007359e-02	1.007880e-02
-7.040000e+00	-6.820002e+00	1.160059e-01	9.867700e-03	9.609400e-03
-6.820001e+00	-6.599999e+00	1.328991e-01	9.614800e-03	9.217800e-03
-6.600000e+00	-6.380003e+00	1.480729e-01	8.817200e-03	1.009810e-02
-6.380002e+00	-6.160002e+00	1.646815e-01	7.907900e-03	1.342780e-02
-6.160002e+00	-5.940000e+00	1.782576e-01	6.562200e-03	1.554060e-02
-5.940000e+00	-5.720000e+00	1.908316e-01	7.594100e-03	1.745790e-02
-5.720000e+00	-5.500000e+00	2.033185e-01	8.754400e-03	1.925280e-02
-5.500000e+00	-5.280000e+00	2.122763e-01	8.972300e-03	1.933780e-02
-5.280000e+00	-5.060000e+00	2.136751e-01	8.194500e-03	1.738400e-02
-5.059999e+00	-4.840001e+00	2.147823e-01	6.968500e-03	1.463460e-02
-4.840001e+00	-4.620000e+00	2.113294e-01	7.932000e-03	1.048720e-02
-4.619999e+00	-4.400003e+00	2.102951e-01	9.274900e-03	7.523900e-03
-4.400003e+00	-4.180000e+00	2.062346e-01	1.008980e-02	8.560300e-03
-4.180000e+00	-3.960001e+00	1.995038e-01	1.072090e-02	9.609400e-03
-3.960001e+00	-3.740000e+00	1.885602e-01	1.106240e-02	1.037470e-02
-3.740000e+00	-3.520002e+00	1.777288e-01	1.083190e-02	1.070640e-02
-3.520001e+00	-3.299999e+00	1.714201e-01	1.007840e-02	1.057190e-02
-3.299999e+00	-3.079999e+00	1.562224e-01	1.047620e-02	1.040860e-02
-3.079999e+00	-2.859999e+00	1.434601e-01	1.216390e-02	9.888000e-03
-2.859999e+00	-2.640001e+00	1.286319e-01	1.254020e-02	9.178000e-03
-2.640000e+00	-2.420000e+00	1.139821e-01	1.215580e-02	8.310500e-03
-2.420000e+00	-2.200002e+00	9.879279e-02	1.150048e-02	7.298510e-03
-2.200001e+00	-1.980003e+00	8.334308e-02	9.862430e-03	6.187600e-03
-1.980003e+00	-1.759999e+00	6.473587e-02	8.484710e-03	4.980010e-03
-1.759999e+00	-1.540000e+00	4.637058e-02	6.408900e-03	3.687610e-03
-1.540001e+00	-1.320002e+00	2.642939e-02	3.562260e-03	2.329540e-03
-1.320002e+00	-1.100001e+00	7.825018e-03	7.981100e-04	8.975560e-04
-1.100000e+00	-8.799998e-01	1.444204e-05	2.237340e-06	1.019977e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-5.589755e-01	4.244272e-01	2.620257e-01
-1.078000e+01	-1.056000e+01	-4.934027e-01	3.932767e-01	2.428081e-01
-1.056000e+01	-1.034000e+01	-3.920794e-01	3.559438e-01	2.184441e-01
-1.034000e+01	-1.012000e+01	-3.901835e-01	3.498964e-01	2.141793e-01
-1.012000e+01	-9.900000e+00	-2.863552e-01	3.102431e-01	1.891637e-01
-9.900000e+00	-9.680000e+00	-2.119026e-01	2.780373e-01	1.686651e-01
-9.680000e+00	-9.460000e+00	-1.528927e-01	2.525492e-01	1.525695e-01
-9.460000e+00	-9.240000e+00	-9.592964e-02	2.311846e-01	1.386412e-01
-9.240001e+00	-9.020001e+00	-6.328487e-02	2.129783e-01	1.271107e-01
-9.020001e+00	-8.800000e+00	-3.828519e-02	1.999257e-01	1.187919e-01
-8.800000e+00	-8.580000e+00	2.354069e-02	1.745680e-01	1.025793e-01
-8.580001e+00	-8.360001e+00	5.756606e-02	1.586180e-01	9.239834e-02
-8.360001e+00	-8.140001e+00	1.053760e-01	1.366171e-01	7.860180e-02
-8.140001e+00	-7.920001e+00	1.009927e-01	1.344454e-01	7.710010e-02
-7.920001e+00	-7.700000e+00	1.373063e-01	1.181625e-01	6.673310e-02
-7.700000e+00	-7.480002e+00	1.601047e-01	1.046557e-01	5.829390e-02
-7.480001e+00	-7.260000e+00	1.921144e-01	8.800940e-02	4.801680e-02
-7.260000e+00	-7.040000e+00	2.020867e-01	8.025310e-02	4.301190e-02
-7.040000e+00	-6.820002e+00	2.111590e-01	7.306820e-02	3.853820e-02
-6.820001e+00	-6.599999e+00	2.236372e-01	6.474040e-02	3.332080e-02
-6.600000e+00	-6.380003e+00	2.300444e-01	5.808320e-02	2.919220e-02
-6.380002e+00	-6.160002e+00	2.391766e-01	5.024550e-02	2.436140e-02
-6.160002e+00	-5.940000e+00	2.389668e-01	4.667170e-02	2.209040e-02
-5.940000e+00	-5.720000e+00	2.368536e-01	4.294980e-02	1.990300e-02
-5.720000e+00	-5.500000e+00	2.403109e-01	3.661670e-02	1.612160e-02
-5.500000e+00	-5.280000e+00	2.378658e-01	3.393170e-02	1.456700e-02
-5.280000e+00	-5.060000e+00	2.225647e-01	3.486390e-02	1.519840e-02
-5.059999e+00	-4.840001e+00	2.146748e-01	3.388290e-02	1.484540e-02
-4.840001e+00	-4.620000e+00	2.021354e-01	3.444950e-02	1.530440e-02
-4.619999e+00	-4.400003e+00	1.974684e-01	3.181760e-02	1.376350e-02
-4.400003e+00	-4.180000e+00	1.919212e-01	2.865190e-02	1.203230e-02
-4.180000e+00	-3.960001e+00	1.838760e-01	2.680860e-02	1.101580e-02
-3.960001e+00	-3.740000e+00	1.721979e-01	2.613240e-02	1.086790e-02
-3.740000e+00	-3.520002e+00	1.623922e-01	2.459500e-02	1.014510e-02
-3.520001e+00	-3.299999e+00	1.585829e-01	2.004340e-02	7.587300e-03
-3.299999e+00	-3.079999e+00	1.446063e-01	1.964790e-02	7.630600e-03
-3.079999e+00	-2.859999e+00	1.338634e-01	1.830180e-02	7.040100e-03
-2.859999e+00	-2.640001e+00	1.209335e-01	1.628210e-02	6.208500e-03
-2.640000e+00	-2.420000e+00	1.080546e-01	1.418691e-02	5.283200e-03
-2.420000e+00	-2.200002e+00	9.446657e-02	1.239168e-02	4.488220e-03
-2.200001e+00	-1.980003e+00	8.034400e-02	1.007434e-02	3.540670e-03
-1.980003e+00	-1.759999e+00	6.276909e-02	8.380570e-03	2.987260e-03
-1.759999e+00	-1.540000e+00	4.522389e-02	6.200860e-03	2.187910e-03
-1.540001e+00	-1.320002e+00	2.586968e-02	3.407190e-03	1.134900e-03
-1.320002e+00	-1.100001e+00	7.655855e-03	7.392630e-04	1.948930e-04
-1.100000e+00	-8.799998e-01	1.729538e-05	3.929190e-06	5.701010e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.594316e-03	1.090952e-03	1.199185e-03
-1.078000e+01	-1.056000e+01	2.219059e-03	1.373582e-03	1.524029e-03
-1.056000e+01	-1.034000e+01	3.031298e-03	1.680434e-03	1.918387e-03
-1.034000e+01	-1.012000e+01	4.074531e-03	2.013642e-03	2.390853e-03
-1.012000e+01	-9.900000e+00	5.398832e-03	2.366958e-03	2.948205e-03
-9.900000e+00	-9.680000e+00	7.060094e-03	2.728475e-03	3.593936e-03
-9.680000e+00	-9.460000e+00	9.118466e-03	3.077261e-03	4.327364e-03
-9.460000e+00	-9.240000e+00	1.163626e-02	3.387244e-03	5.142340e-03
-9.240001e+00	-9.020001e+00	1.467431e-02	3.628590e-03	6.025360e-03
-9.020001e+00	-8.800000e+00	1.828774e-02	4.113220e-03	6.956740e-03
-8.800000e+00	-8.580000e+00	2.252206e-02	4.734120e-03	7.909510e-03
-8.580001e+00	-8.360001e+00	2.740742e-02	5.360770e-03	8.848830e-03
-8.360001e+00	-8.140001e+00	3.295284e-02	5.966840e-03	9.735410e-03
-8.140001e+00	-7.920001e+00	3.914286e-02	6.522730e-03	1.052466e-02
-7.920001e+00	-7.700000e+00	4.593378e-02	6.995720e-03	1.117018e-02
-7.700000e+00	-7.480002e+00	5.325084e-02	7.353740e-03	1.162634e-02
-7.480001e+00	-7.260000e+00	6.098521e-02	7.564250e-03	1.184968e-02
-7.260000e+00	-7.040000e+00	6.900054e-02	7.599230e-03	1.180218e-02
-7.040000e+00	-6.820002e+00	7.712942e-02	7.434820e-03	1.144978e-02
-6.820001e+00	-6.599999e+00	8.518283e-02	7.056700e-03	1.077512e-02
-6.600000e+00	-6.380003e+00	9.295592e-02	6.454390e-03	1.113008e-02
-6.380002e+00	-6.160002e+00	1.002229e-01	7.233920e-03	1.328990e-02
-6.160002e+00	-5.940000e+00	1.067792e-01	8.340920e-03	1.527160e-02
-5.940000e+00	-5.720000e+00	1.124102e-01	9.376600e-03	1.698760e-02
-5.720000e+00	-5.500000e+00	1.169212e-01	1.030730e-02	1.838080e-02
-5.500000e+00	-5.280000e+00	1.201454e-01	1.110060e-02	1.938950e-02
-5.280000e+00	-5.060000e+00	1.219464e-01	1.172850e-02	1.997720e-02
-5.059999e+00	-4.840001e+00	1.222355e-01	1.216840e-02	2.012780e-02
-4.840001e+00	-4.620000e+00	1.209522e-01	1.240050e-02	1.985170e-02
-4.619999e+00	-4.400003e+00	1.181084e-01	1.242410e-02	1.916120e-02
-4.400003e+00	-4.180000e+00	1.137382e-01	1.223540e-02	1.811070e-02
-4.180000e+00	-3.960001e+00	1.079557e-01	1.377708e-02	1.674570e-02
-3.960001e+00	-3.740000e+00	1.009076e-01	1.511920e-02	1.513430e-02
-3.740000e+00	-3.520002e+00	9.278283e-02	1.591048e-02	1.335527e-02
-3.520001e+00	-3.299999e+00	8.383007e-02	1.611360e-02	1.147745e-02
-3.299999e+00	-3.079999e+00	7.429915e-02	1.568853e-02	1.095706e-02
-3.079999e+00	-2.859999e+00	6.448903e-02	1.467726e-02	1.034215e-02
-2.859999e+00	-2.640001e+00	5.467742e-02	1.314462e-02	9.246500e-03
-2.640000e+00	-2.420000e+00	4.513681e-02	1.122437e-02	7.702580e-03
-2.420000e+00	-2.200002e+00	3.610544e-02	9.073180e-03	5.805580e-03
-2.200001e+00	-1.980003e+00	2.777564e-02	7.525210e-03	3.710540e-03
-1.980003e+00	-1.759999e+00	2.026170e-02	7.132900e-03	1.648720e-03
-1.759999e+00	-1.540000e+00	1.362183e-02	5.759794e-03	5.948400e-04
-1.540001e+00	-1.320002e+00	7.819751e-03	3.706536e-03	2.126060e-04
-1.320002e+00	-1.100001e+00	2.772179e-03	1.385698e-03	7.411800e-05
-1.100000e+00	-8.799998e-01	2.164036e-05	1.016377e-05	2.917740e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum/Resum_SDT_zc02_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.4

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.087640e-02	1.787150e-03	2.455210e-03
-1.078000e+01	-1.056000e+01	3.250923e-02	1.634960e-03	2.917020e-03
-1.056000e+01	-1.034000e+01	3.546915e-02	1.835450e-03	3.290470e-03
-1.034000e+01	-1.012000e+01	3.572127e-02	1.407670e-03	3.496390e-03
-1.012000e+01	-9.900000e+00	3.911438e-02	1.658890e-03	4.145240e-03
-9.900000e+00	-9.680000e+00	4.140656e-02	1.516880e-03	4.473730e-03
-9.680000e+00	-9.460000e+00	4.379986e-02	1.594980e-03	4.963620e-03
-9.460000e+00	-9.240000e+00	4.585425e-02	1.459620e-03	5.157270e-03
-9.240001e+00	-9.020001e+00	4.898491e-02	1.780550e-03	5.736010e-03
-9.020001e+00	-8.800000e+00	4.984266e-02	1.670040e-03	5.676590e-03
-8.800000e+00	-8.580000e+00	5.483611e-02	2.266970e-03	6.664010e-03
-8.580001e+00	-8.360001e+00	5.818552e-02	2.604430e-03	7.229530e-03
-8.360001e+00	-8.140001e+00	5.939022e-02	2.444890e-03	6.957650e-03
-8.140001e+00	-7.920001e+00	6.216020e-02	2.579110e-03	7.168700e-03
-7.920001e+00	-7.700000e+00	6.764477e-02	3.233190e-03	8.274580e-03
-7.700000e+00	-7.480002e+00	6.947735e-02	3.209680e-03	8.152630e-03
-7.480001e+00	-7.260000e+00	7.323902e-02	3.407560e-03	8.490590e-03
-7.260000e+00	-7.040000e+00	7.637038e-02	3.588330e-03	8.664290e-03
-7.040000e+00	-6.820002e+00	8.027888e-02	3.839550e-03	8.995580e-03
-6.820001e+00	-6.599999e+00	8.628094e-02	4.398040e-03	9.735280e-03
-6.600000e+00	-6.380003e+00	8.821483e-02	4.137300e-03	9.239620e-03
-6.380002e+00	-6.160002e+00	9.393312e-02	4.633990e-03	9.841680e-03
-6.160002e+00	-5.940000e+00	9.906861e-02	4.833630e-03	9.928690e-03
-5.940000e+00	-5.720000e+00	1.025813e-01	4.778230e-03	9.609100e-03
-5.720000e+00	-5.500000e+00	1.082944e-01	5.116600e-03	9.877700e-03
-5.500000e+00	-5.280000e+00	1.117689e-01	4.532600e-03	8.676400e-03
-5.280000e+00	-5.060000e+00	1.152708e-01	4.406200e-03	8.015600e-03
-5.059999e+00	-4.840001e+00	1.155136e-01	3.738500e-03	5.218800e-03
-4.840001e+00	-4.620000e+00	1.182728e-01	4.663000e-03	3.139000e-03
-4.619999e+00	-4.400003e+00	1.219961e-01	5.418500e-03	3.206600e-03
-4.400003e+00	-4.180000e+00	1.259616e-01	5.804000e-03	3.759900e-03
-4.180000e+00	-3.960001e+00	1.321819e-01	6.057500e-03	4.274500e-03
-3.960001e+00	-3.740000e+00	1.325249e-01	6.906300e-03	5.399700e-03
-3.740000e+00	-3.520002e+00	1.363787e-01	7.325200e-03	6.075300e-03
-3.520001e+00	-3.299999e+00	1.456869e-01	7.886200e-03	6.245600e-03
-3.299999e+00	-3.079999e+00	1.481035e-01	1.158360e-02	7.029000e-03
-3.079999e+00	-2.859999e+00	1.559607e-01	1.373670e-02	7.177500e-03
-2.859999e+00	-2.640001e+00	1.610444e-01	1.660100e-02	7.367400e-03
-2.640000e+00	-2.420000e+00	1.713743e-01	1.769340e-02	7.127400e-03
-2.420000e+00	-2.200002e+00	1.789219e-01	2.062080e-02	8.256600e-03
-2.200001e+00	-1.980003e+00	1.788334e-01	1.786770e-02	6.322700e-03
-1.980003e+00	-1.759999e+00	1.546045e-01	1.392840e-02	5.162500e-03
-1.759999e+00	-1.540000e+00	1.165051e-01	1.174130e-02	4.224000e-03
-1.540001e+00	-1.320002e+00	7.319738e-02	3.788800e-03	2.833360e-03
-1.320002e+00	-1.100001e+00	2.368331e-02	7.765800e-04	1.170190e-03
-1.100000e+00	-8.799998e-01	5.279291e-05	8.826350e-06	1.905581e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.737077e-02	3.549487e-02	2.005001e-02
-1.078000e+01	-1.056000e+01	4.698949e-02	3.519721e-02	1.983276e-02
-1.056000e+01	-1.034000e+01	5.674617e-02	3.266900e-02	1.814292e-02
-1.034000e+01	-1.012000e+01	4.784614e-02	3.539699e-02	1.989569e-02
-1.012000e+01	-9.900000e+00	5.915479e-02	3.126294e-02	1.728050e-02
-9.900000e+00	-9.680000e+00	5.756022e-02	3.250243e-02	1.801082e-02
-9.680000e+00	-9.460000e+00	6.483733e-02	2.961535e-02	1.612947e-02
-9.460000e+00	-9.240000e+00	6.068459e-02	3.221812e-02	1.772247e-02
-9.240001e+00	-9.020001e+00	6.938395e-02	2.875981e-02	1.553785e-02
-9.020001e+00	-8.800000e+00	6.281552e-02	3.146594e-02	1.723024e-02
-8.800000e+00	-8.580000e+00	7.499801e-02	2.729395e-02	1.464423e-02
-8.580001e+00	-8.360001e+00	8.017789e-02	2.536273e-02	1.335419e-02
-8.360001e+00	-8.140001e+00	7.336246e-02	2.929286e-02	1.557396e-02
-8.140001e+00	-7.920001e+00	7.469897e-02	2.924357e-02	1.551804e-02
-7.920001e+00	-7.700000e+00	8.757210e-02	2.451697e-02	1.260980e-02
-7.700000e+00	-7.480002e+00	8.170150e-02	2.719955e-02	1.423909e-02
-7.480001e+00	-7.260000e+00	8.980749e-02	2.469002e-02	1.266141e-02
-7.260000e+00	-7.040000e+00	8.846758e-02	2.578089e-02	1.320202e-02
-7.040000e+00	-6.820002e+00	9.288870e-02	2.457703e-02	1.244010e-02
-6.820001e+00	-6.599999e+00	9.986449e-02	2.308118e-02	1.135551e-02
-6.600000e+00	-6.380003e+00	9.805602e-02	2.436852e-02	1.216308e-02
-6.380002e+00	-6.160002e+00	1.037163e-01	2.308826e-02	1.127560e-02
-6.160002e+00	-5.940000e+00	1.089158e-01	2.252039e-02	1.073490e-02
-5.940000e+00	-5.720000e+00	1.083168e-01	2.351852e-02	1.130890e-02
-5.720000e+00	-5.500000e+00	1.136520e-01	2.242184e-02	1.051030e-02
-5.500000e+00	-5.280000e+00	1.146942e-01	2.396522e-02	1.139010e-02
-5.280000e+00	-5.060000e+00	1.142319e-01	2.477508e-02	1.173790e-02
-5.059999e+00	-4.840001e+00	1.096855e-01	2.850743e-02	1.400930e-02
-4.840001e+00	-4.620000e+00	1.094293e-01	3.060611e-02	1.510560e-02
-4.619999e+00	-4.400003e+00	1.114448e-01	3.143215e-02	1.547650e-02
-4.400003e+00	-4.180000e+00	1.155806e-01	3.093067e-02	1.501850e-02
-4.180000e+00	-3.960001e+00	1.222708e-01	3.030538e-02	1.442020e-02
-3.960001e+00	-3.740000e+00	1.210585e-01	3.251535e-02	1.568630e-02
-3.740000e+00	-3.520002e+00	1.255142e-01	3.258762e-02	1.558100e-02
-3.520001e+00	-3.299999e+00	1.370104e-01	2.989730e-02	1.370970e-02
-3.299999e+00	-3.079999e+00	1.394411e-01	3.106290e-02	1.423950e-02
-3.079999e+00	-2.859999e+00	1.488374e-01	2.999010e-02	1.326620e-02
-2.859999e+00	-2.640001e+00	1.548398e-01	2.964920e-02	1.288550e-02
-2.640000e+00	-2.420000e+00	1.665779e-01	2.731720e-02	1.113140e-02
-2.420000e+00	-2.200002e+00	1.748562e-01	2.720490e-02	1.067010e-02
-2.200001e+00	-1.980003e+00	1.756262e-01	2.115660e-02	7.003600e-03
-1.980003e+00	-1.759999e+00	1.516719e-01	1.471640e-02	3.781500e-03
-1.759999e+00	-1.540000e+00	1.138674e-01	1.124770e-02	2.899500e-03
-1.540001e+00	-1.320002e+00	7.133618e-02	2.946580e-03	1.316300e-04
-1.320002e+00	-1.100001e+00	2.290241e-02	5.788000e-04	1.818900e-04
-1.100000e+00	-8.799998e-01	4.948936e-05	1.143793e-05	1.672145e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.302676e-02	2.859320e-03	4.522020e-03
-1.078000e+01	-1.056000e+01	2.419243e-02	2.939350e-03	4.542240e-03
-1.056000e+01	-1.034000e+01	2.539155e-02	3.023430e-03	4.560440e-03
-1.034000e+01	-1.012000e+01	2.662488e-02	3.110840e-03	4.577570e-03
-1.012000e+01	-9.900000e+00	2.789199e-02	3.201770e-03	4.587070e-03
-9.900000e+00	-9.680000e+00	2.919520e-02	3.297640e-03	4.598290e-03
-9.680000e+00	-9.460000e+00	3.053093e-02	3.394680e-03	4.849080e-03
-9.460000e+00	-9.240000e+00	3.190615e-02	3.498070e-03	5.089860e-03
-9.240001e+00	-9.020001e+00	3.331425e-02	3.602340e-03	5.331530e-03
-9.020001e+00	-8.800000e+00	3.476077e-02	3.709970e-03	5.567450e-03
-8.800000e+00	-8.580000e+00	3.624661e-02	3.822300e-03	5.797820e-03
-8.580001e+00	-8.360001e+00	3.776881e-02	3.937400e-03	6.025800e-03
-8.360001e+00	-8.140001e+00	3.933186e-02	4.052890e-03	6.243140e-03
-8.140001e+00	-7.920001e+00	4.093015e-02	4.167770e-03	6.463150e-03
-7.920001e+00	-7.700000e+00	4.257497e-02	4.286660e-03	6.669810e-03
-7.700000e+00	-7.480002e+00	4.425840e-02	4.402430e-03	6.878870e-03
-7.480001e+00	-7.260000e+00	4.598796e-02	4.518960e-03	7.070920e-03
-7.260000e+00	-7.040000e+00	4.775365e-02	4.621590e-03	7.272750e-03
-7.040000e+00	-6.820002e+00	4.957052e-02	4.725470e-03	7.457770e-03
-6.820001e+00	-6.599999e+00	5.143362e-02	4.819920e-03	7.632660e-03
-6.600000e+00	-6.380003e+00	5.333432e-02	4.889740e-03	7.812270e-03
-6.380002e+00	-6.160002e+00	5.528577e-02	4.944710e-03	7.978130e-03
-6.160002e+00	-5.940000e+00	5.727991e-02	5.189790e-03	8.135320e-03
-5.940000e+00	-5.720000e+00	5.930868e-02	5.430680e-03	8.288760e-03
-5.720000e+00	-5.500000e+00	6.137411e-02	5.686130e-03	8.431950e-03
-5.500000e+00	-5.280000e+00	6.346357e-02	5.942570e-03	8.567290e-03
-5.280000e+00	-5.060000e+00	6.556561e-02	6.201970e-03	8.683730e-03
-5.059999e+00	-4.840001e+00	6.765866e-02	6.464740e-03	8.793240e-03
-4.840001e+00	-4.620000e+00	6.970965e-02	6.726490e-03	8.886270e-03
-4.619999e+00	-4.400003e+00	7.169282e-02	6.984730e-03	8.952980e-03
-4.400003e+00	-4.180000e+00	7.353610e-02	7.229810e-03	9.001500e-03
-4.180000e+00	-3.960001e+00	7.518855e-02	7.459730e-03	9.016700e-03
-3.960001e+00	-3.740000e+00	7.653810e-02	9.350430e-03	8.997240e-03
-3.740000e+00	-3.520002e+00	7.748919e-02	1.193629e-02	8.920480e-03
-3.520001e+00	-3.299999e+00	7.788744e-02	1.468691e-02	8.791410e-03
-3.299999e+00	-3.079999e+00	7.757011e-02	1.747480e-02	8.586460e-03
-3.079999e+00	-2.859999e+00	7.634840e-02	2.012326e-02	1.153299e-02
-2.859999e+00	-2.640001e+00	7.400851e-02	2.238576e-02	1.524569e-02
-2.640000e+00	-2.420000e+00	7.033382e-02	2.399620e-02	1.909373e-02
-2.420000e+00	-2.200002e+00	6.511713e-02	2.465174e-02	2.270016e-02
-2.200001e+00	-1.980003e+00	5.815504e-02	2.405865e-02	2.549663e-02
-1.980003e+00	-1.759999e+00	4.928432e-02	2.196581e-02	2.665916e-02
-1.759999e+00	-1.540000e+00	3.838330e-02	1.819153e-02	2.515558e-02
-1.540001e+00	-1.320002e+00	2.536211e-02	1.262870e-02	1.972678e-02
-1.320002e+00	-1.100001e+00	1.016361e-02	5.250525e-03	9.113860e-03
-1.100000e+00	-8.799998e-01	9.337963e-05	4.901901e-05	9.337967e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum/Resum_SDT_zc02_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.212507e-03	3.790413e-03	3.264133e-03
-1.078000e+01	-1.056000e+01	1.143185e-02	4.215788e-03	3.598670e-03
-1.056000e+01	-1.034000e+01	1.471056e-02	4.922926e-03	4.496570e-03
-1.034000e+01	-1.012000e+01	1.692834e-02	4.924450e-03	4.098500e-03
-1.012000e+01	-9.900000e+00	2.250142e-02	5.918450e-03	5.808540e-03
-9.900000e+00	-9.680000e+00	2.711556e-02	6.180600e-03	6.363030e-03
-9.680000e+00	-9.460000e+00	3.328134e-02	6.346680e-03	7.185620e-03
-9.460000e+00	-9.240000e+00	3.981153e-02	6.819550e-03	7.939670e-03
-9.240001e+00	-9.020001e+00	4.751221e-02	7.413050e-03	8.491430e-03
-9.020001e+00	-8.800000e+00	5.391929e-02	7.509090e-03	8.204490e-03
-8.800000e+00	-8.580000e+00	6.450794e-02	8.285640e-03	9.145710e-03
-8.580001e+00	-8.360001e+00	7.523487e-02	8.810100e-03	9.709980e-03
-8.360001e+00	-8.140001e+00	8.604577e-02	9.093310e-03	9.985510e-03
-8.140001e+00	-7.920001e+00	9.380235e-02	8.249930e-03	8.386950e-03
-7.920001e+00	-7.700000e+00	1.058790e-01	8.243150e-03	8.367100e-03
-7.700000e+00	-7.480002e+00	1.174649e-01	7.761200e-03	7.649300e-03
-7.480001e+00	-7.260000e+00	1.283181e-01	7.459800e-03	8.857800e-03
-7.260000e+00	-7.040000e+00	1.398432e-01	6.532700e-03	1.166900e-02
-7.040000e+00	-6.820002e+00	1.486209e-01	5.485300e-03	1.339860e-02
-6.820001e+00	-6.599999e+00	1.596101e-01	6.724000e-03	1.562490e-02
-6.600000e+00	-6.380003e+00	1.669284e-01	7.369900e-03	1.683760e-02
-6.380002e+00	-6.160002e+00	1.766485e-01	8.657100e-03	1.884050e-02
-6.160002e+00	-5.940000e+00	1.821942e-01	9.051600e-03	1.923450e-02
-5.940000e+00	-5.720000e+00	1.846061e-01	8.998100e-03	1.873220e-02
-5.720000e+00	-5.500000e+00	1.861378e-01	8.896000e-03	1.797980e-02
-5.500000e+00	-5.280000e+00	1.870468e-01	8.454100e-03	1.652690e-02
-5.280000e+00	-5.060000e+00	1.797655e-01	8.288300e-03	1.291990e-02
-5.059999e+00	-4.840001e+00	1.735573e-01	9.657600e-03	8.891500e-03
-4.840001e+00	-4.620000e+00	1.651847e-01	1.084570e-02	8.343100e-03
-4.619999e+00	-4.400003e+00	1.599931e-01	1.131940e-02	9.083200e-03
-4.400003e+00	-4.180000e+00	1.540654e-01	1.135690e-02	9.498600e-03
-4.180000e+00	-3.960001e+00	1.470969e-01	1.123370e-02	9.800400e-03
-3.960001e+00	-3.740000e+00	1.369309e-01	1.095060e-02	9.937600e-03
-3.740000e+00	-3.520002e+00	1.265593e-01	1.041570e-02	9.874000e-03
-3.520001e+00	-3.299999e+00	1.234272e-01	9.615000e-03	9.427600e-03
-3.299999e+00	-3.079999e+00	1.116107e-01	1.198005e-02	9.041200e-03
-3.079999e+00	-2.859999e+00	1.034034e-01	1.319838e-02	8.427300e-03
-2.859999e+00	-2.640001e+00	9.441791e-02	1.280940e-02	7.710390e-03
-2.640000e+00	-2.420000e+00	8.518707e-02	1.234905e-02	6.929410e-03
-2.420000e+00	-2.200002e+00	7.711384e-02	1.088393e-02	6.073510e-03
-2.200001e+00	-1.980003e+00	6.682449e-02	9.654730e-03	5.147080e-03
-1.980003e+00	-1.759999e+00	5.381576e-02	8.288190e-03	4.201500e-03
-1.759999e+00	-1.540000e+00	4.251669e-02	6.243600e-03	3.146420e-03
-1.540001e+00	-1.320002e+00	2.712028e-02	5.011910e-03	2.089450e-03
-1.320002e+00	-1.100001e+00	9.910939e-03	1.446587e-03	8.042810e-04
-1.100000e+00	-8.799998e-01	2.806056e-05	6.432900e-06	7.322210e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-3.773428e-02	1.727046e-01	1.027035e-01
-1.078000e+01	-1.056000e+01	-2.596090e-02	1.636932e-01	9.739325e-02
-1.056000e+01	-1.034000e+01	1.608263e-02	1.464985e-01	8.620437e-02
-1.034000e+01	-1.012000e+01	-1.940854e-02	1.566375e-01	9.242034e-02
-1.012000e+01	-9.900000e+00	5.453079e-02	1.276010e-01	7.412811e-02
-9.900000e+00	-9.680000e+00	8.093172e-02	1.143691e-01	6.582948e-02
-9.680000e+00	-9.460000e+00	1.029204e-01	1.021771e-01	5.837290e-02
-9.460000e+00	-9.240000e+00	1.194689e-01	9.584754e-02	5.398770e-02
-9.240001e+00	-9.020001e+00	1.359675e-01	8.498345e-02	4.749390e-02
-9.020001e+00	-8.800000e+00	1.298207e-01	8.428459e-02	4.688950e-02
-8.800000e+00	-8.580000e+00	1.599903e-01	7.108148e-02	3.858360e-02
-8.580001e+00	-8.360001e+00	1.807005e-01	6.037010e-02	3.181650e-02
-8.360001e+00	-8.140001e+00	1.975693e-01	5.083540e-02	2.599110e-02
-8.140001e+00	-7.920001e+00	1.748013e-01	5.665150e-02	2.958610e-02
-7.920001e+00	-7.700000e+00	1.914410e-01	4.840440e-02	2.436410e-02
-7.700000e+00	-7.480002e+00	1.966109e-01	4.263550e-02	2.093960e-02
-7.480001e+00	-7.260000e+00	2.108605e-01	3.382960e-02	1.546790e-02
-7.260000e+00	-7.040000e+00	2.100548e-01	3.061760e-02	1.358140e-02
-7.040000e+00	-6.820002e+00	2.086971e-01	2.846490e-02	1.229440e-02
-6.820001e+00	-6.599999e+00	2.120987e-01	2.461900e-02	9.860900e-03
-6.600000e+00	-6.380003e+00	2.081389e-01	2.304720e-02	9.046600e-03
-6.380002e+00	-6.160002e+00	2.122056e-01	1.837330e-02	6.222000e-03
-6.160002e+00	-5.940000e+00	2.078599e-01	1.727350e-02	5.547700e-03
-5.940000e+00	-5.720000e+00	1.976727e-01	1.809540e-02	6.204100e-03
-5.720000e+00	-5.500000e+00	1.906377e-01	1.739100e-02	5.881500e-03
-5.500000e+00	-5.280000e+00	1.855739e-01	1.691470e-02	5.673200e-03
-5.280000e+00	-5.060000e+00	1.683299e-01	1.987260e-02	7.636200e-03
-5.059999e+00	-4.840001e+00	1.572876e-01	2.181620e-02	9.039200e-03
-4.840001e+00	-4.620000e+00	1.450886e-01	2.406060e-02	1.047090e-02
-4.619999e+00	-4.400003e+00	1.396134e-01	2.322350e-02	1.006180e-02
-4.400003e+00	-4.180000e+00	1.348749e-01	2.168290e-02	9.220900e-03
-4.180000e+00	-3.960001e+00	1.291939e-01	2.089720e-02	8.835000e-03
-3.960001e+00	-3.740000e+00	1.203247e-01	2.107895e-02	9.159000e-03
-3.740000e+00	-3.520002e+00	1.117302e-01	2.121412e-02	9.398300e-03
-3.520001e+00	-3.299999e+00	1.115817e-01	1.771329e-02	7.335000e-03
-3.299999e+00	-3.079999e+00	1.014790e-01	1.792345e-02	7.690200e-03
-3.079999e+00	-2.859999e+00	9.536923e-02	1.726847e-02	7.400070e-03
-2.859999e+00	-2.640001e+00	8.823664e-02	1.532262e-02	6.494980e-03
-2.640000e+00	-2.420000e+00	8.054958e-02	1.374499e-02	5.719380e-03
-2.420000e+00	-2.200002e+00	7.382073e-02	1.149670e-02	4.547830e-03
-2.200001e+00	-1.980003e+00	6.454879e-02	9.783260e-03	3.794610e-03
-1.980003e+00	-1.759999e+00	5.230477e-02	8.194580e-03	3.183450e-03
-1.759999e+00	-1.540000e+00	4.161326e-02	6.055010e-03	2.242640e-03
-1.540001e+00	-1.320002e+00	2.664397e-02	4.867880e-03	1.953180e-03
-1.320002e+00	-1.100001e+00	9.761209e-03	1.387233e-03	4.886810e-04
-1.100000e+00	-8.799998e-01	2.627040e-05	5.988990e-06	8.703000e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.094050e-03	3.057714e-03	4.219550e-03
-1.078000e+01	-1.056000e+01	1.001431e-02	3.292028e-03	4.860690e-03
-1.056000e+01	-1.034000e+01	1.226380e-02	3.462851e-03	5.537430e-03
-1.034000e+01	-1.012000e+01	1.486857e-02	3.542040e-03	6.236260e-03
-1.012000e+01	-9.900000e+00	1.784998e-02	3.985100e-03	6.940260e-03
-9.900000e+00	-9.680000e+00	2.122015e-02	4.433360e-03	7.631970e-03
-9.680000e+00	-9.460000e+00	2.498470e-02	4.871340e-03	8.289030e-03
-9.460000e+00	-9.240000e+00	2.913610e-02	5.283120e-03	8.891640e-03
-9.240001e+00	-9.020001e+00	3.365648e-02	5.653550e-03	9.415530e-03
-9.020001e+00	-8.800000e+00	3.851507e-02	5.969000e-03	9.839520e-03
-8.800000e+00	-8.580000e+00	4.366835e-02	6.213460e-03	1.014311e-02
-8.580001e+00	-8.360001e+00	4.906020e-02	6.374590e-03	1.030801e-02
-8.360001e+00	-8.140001e+00	5.462190e-02	6.440630e-03	1.031771e-02
-8.140001e+00	-7.920001e+00	6.027598e-02	6.403920e-03	1.016067e-02
-7.920001e+00	-7.700000e+00	6.593125e-02	6.253490e-03	9.830480e-03
-7.700000e+00	-7.480002e+00	7.150287e-02	5.995910e-03	9.314240e-03
-7.480001e+00	-7.260000e+00	7.687891e-02	5.619110e-03	1.004459e-02
-7.260000e+00	-7.040000e+00	8.197038e-02	5.858750e-03	1.157000e-02
-7.040000e+00	-6.820002e+00	8.667483e-02	6.618590e-03	1.296406e-02
-6.820001e+00	-6.599999e+00	9.089057e-02	7.333530e-03	1.420183e-02
-6.600000e+00	-6.380003e+00	9.454164e-02	8.005460e-03	1.523136e-02
-6.380002e+00	-6.160002e+00	9.752934e-02	8.610900e-03	1.604406e-02
-6.160002e+00	-5.940000e+00	9.979329e-02	9.133050e-03	1.661851e-02
-5.940000e+00	-5.720000e+00	1.012784e-01	9.571370e-03	1.693040e-02
-5.720000e+00	-5.500000e+00	1.019293e-01	9.899150e-03	1.699730e-02
-5.500000e+00	-5.280000e+00	1.017250e-01	1.013290e-02	1.681250e-02
-5.280000e+00	-5.060000e+00	1.006468e-01	1.024355e-02	1.639240e-02
-5.059999e+00	-4.840001e+00	9.870508e-02	1.025009e-02	1.574682e-02
-4.840001e+00	-4.620000e+00	9.590557e-02	1.013344e-02	1.491113e-02
-4.619999e+00	-4.400003e+00	9.230256e-02	1.048726e-02	1.390674e-02
-4.400003e+00	-4.180000e+00	8.793220e-02	1.179834e-02	1.276330e-02
-4.180000e+00	-3.960001e+00	8.287992e-02	1.288799e-02	1.152477e-02
-3.960001e+00	-3.740000e+00	7.722360e-02	1.370328e-02	1.021294e-02
-3.740000e+00	-3.520002e+00	7.106792e-02	1.419450e-02	8.874800e-03
-3.520001e+00	-3.299999e+00	6.451991e-02	1.431882e-02	8.942390e-03
-3.299999e+00	-3.079999e+00	5.771481e-02	1.406204e-02	9.064880e-03
-3.079999e+00	-2.859999e+00	5.077917e-02	1.342027e-02	8.943170e-03
-2.859999e+00	-2.640001e+00	4.384558e-02	1.241359e-02	8.551080e-03
-2.640000e+00	-2.420000e+00	3.703726e-02	1.109396e-02	7.877350e-03
-2.420000e+00	-2.200002e+00	3.046244e-02	9.533560e-03	6.933450e-03
-2.200001e+00	-1.980003e+00	2.421476e-02	7.824240e-03	5.737440e-03
-1.980003e+00	-1.759999e+00	1.833121e-02	6.028190e-03	4.382560e-03
-1.759999e+00	-1.540000e+00	1.284369e-02	4.261165e-03	2.945960e-03
-1.540001e+00	-1.320002e+00	7.706360e-03	2.810085e-03	1.590216e-03
-1.320002e+00	-1.100001e+00	2.847920e-03	1.093681e-03	4.881140e-04
-1.100000e+00	-8.799998e-01	2.589644e-05	1.082018e-05	3.387920e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum/Resum_SDT_zc02_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.527636e-03	2.159379e-03	1.599022e-03
-1.078000e+01	-1.056000e+01	4.919176e-03	2.687717e-03	2.001142e-03
-1.056000e+01	-1.034000e+01	5.976473e-03	3.048849e-03	2.264027e-03
-1.034000e+01	-1.012000e+01	8.453456e-03	3.812388e-03	2.838144e-03
-1.012000e+01	-9.900000e+00	1.150328e-02	4.817933e-03	3.862090e-03
-9.900000e+00	-9.680000e+00	1.556015e-02	5.869502e-03	4.898170e-03
-9.680000e+00	-9.460000e+00	2.045916e-02	6.893320e-03	5.967890e-03
-9.460000e+00	-9.240000e+00	2.623396e-02	7.995890e-03	7.174180e-03
-9.240001e+00	-9.020001e+00	3.375760e-02	8.839620e-03	8.450720e-03
-9.020001e+00	-8.800000e+00	4.120585e-02	9.212610e-03	9.051800e-03
-8.800000e+00	-8.580000e+00	5.242364e-02	9.675400e-03	1.070954e-02
-8.580001e+00	-8.360001e+00	6.500627e-02	1.056265e-02	1.184640e-02
-8.360001e+00	-8.140001e+00	7.871805e-02	1.159733e-02	1.288802e-02
-8.140001e+00	-7.920001e+00	9.117606e-02	1.163626e-02	1.230434e-02
-7.920001e+00	-7.700000e+00	1.086182e-01	1.226154e-02	1.288650e-02
-7.700000e+00	-7.480002e+00	1.254762e-01	1.222500e-02	1.257770e-02
-7.480001e+00	-7.260000e+00	1.438163e-01	1.213530e-02	1.241590e-02
-7.260000e+00	-7.040000e+00	1.616956e-01	1.111360e-02	1.096620e-02
-7.040000e+00	-6.820002e+00	1.767248e-01	9.664700e-03	9.585300e-03
-6.820001e+00	-6.599999e+00	1.944010e-01	8.213100e-03	1.356270e-02
-6.600000e+00	-6.380003e+00	2.072578e-01	7.194200e-03	1.638130e-02
-6.380002e+00	-6.160002e+00	2.199882e-01	8.780100e-03	1.927450e-02
-6.160002e+00	-5.940000e+00	2.306060e-01	1.005800e-02	2.129290e-02
-5.940000e+00	-5.720000e+00	2.343092e-01	1.024190e-02	2.136400e-02
-5.720000e+00	-5.500000e+00	2.341973e-01	1.000080e-02	2.033010e-02
-5.500000e+00	-5.280000e+00	2.358166e-01	1.001740e-02	1.954680e-02
-5.280000e+00	-5.060000e+00	2.241599e-01	1.124730e-02	1.501940e-02
-5.059999e+00	-4.840001e+00	2.124486e-01	1.298240e-02	1.004010e-02
-4.840001e+00	-4.620000e+00	1.965761e-01	1.430440e-02	1.134780e-02
-4.619999e+00	-4.400003e+00	1.855325e-01	1.459810e-02	1.205790e-02
-4.400003e+00	-4.180000e+00	1.715971e-01	1.445500e-02	1.238520e-02
-4.180000e+00	-3.960001e+00	1.562379e-01	1.396620e-02	1.246120e-02
-3.960001e+00	-3.740000e+00	1.377718e-01	1.310730e-02	1.214360e-02
-3.740000e+00	-3.520002e+00	1.194062e-01	1.198480e-02	1.162590e-02
-3.520001e+00	-3.299999e+00	1.065031e-01	1.055808e-02	1.092420e-02
-3.299999e+00	-3.079999e+00	8.662770e-02	1.121341e-02	1.002990e-02
-3.079999e+00	-2.859999e+00	7.046730e-02	1.131486e-02	9.075950e-03
-2.859999e+00	-2.640001e+00	5.562631e-02	9.053660e-03	8.061480e-03
-2.640000e+00	-2.420000e+00	4.059647e-02	6.918670e-03	6.983570e-03
-2.420000e+00	-2.200002e+00	2.711577e-02	4.127370e-03	5.860840e-03
-2.200001e+00	-1.980003e+00	1.392732e-02	2.640700e-03	4.654710e-03
-1.980003e+00	-1.759999e+00	3.189382e-03	1.734846e-03	3.416865e-03
-1.759999e+00	-1.540000e+00	-8.485570e-04	1.021295e-03	2.204784e-03
-1.540001e+00	-1.320002e+00	-5.787565e-04	4.578025e-04	1.101760e-03
-1.320002e+00	-1.100001e+00	-1.130501e-04	7.346950e-05	1.804181e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.248894e-01	2.937772e-01	1.774971e-01
-1.078000e+01	-1.056000e+01	-1.765792e-01	2.678188e-01	1.618809e-01
-1.056000e+01	-1.034000e+01	-9.869868e-02	2.381778e-01	1.423927e-01
-1.034000e+01	-1.012000e+01	-1.006805e-01	2.331161e-01	1.390997e-01
-1.012000e+01	-9.900000e+00	-2.471560e-02	2.033795e-01	1.202499e-01
-9.900000e+00	-9.680000e+00	4.009499e-02	1.742903e-01	1.019448e-01
-9.680000e+00	-9.460000e+00	7.605232e-02	1.558836e-01	9.046048e-02
-9.460000e+00	-9.240000e+00	1.063641e-01	1.440347e-01	8.256800e-02
-9.240001e+00	-9.020001e+00	1.453624e-01	1.228802e-01	6.949610e-02
-9.020001e+00	-8.800000e+00	1.462074e-01	1.183100e-01	6.647510e-02
-8.800000e+00	-8.580000e+00	1.956981e-01	9.668366e-02	5.277520e-02
-8.580001e+00	-8.360001e+00	2.175249e-01	8.453500e-02	4.511850e-02
-8.360001e+00	-8.140001e+00	2.483076e-01	6.793650e-02	3.491280e-02
-8.140001e+00	-7.920001e+00	2.305747e-01	7.014710e-02	3.619260e-02
-7.920001e+00	-7.700000e+00	2.559251e-01	5.724580e-02	2.811020e-02
-7.700000e+00	-7.480002e+00	2.665629e-01	4.749500e-02	2.222850e-02
-7.480001e+00	-7.260000e+00	2.864824e-01	3.506120e-02	1.459330e-02
-7.260000e+00	-7.040000e+00	2.841158e-01	3.072200e-02	1.194870e-02
-7.040000e+00	-6.820002e+00	2.804349e-01	2.771350e-02	1.020180e-02
-6.820001e+00	-6.599999e+00	2.844521e-01	2.149460e-02	6.436000e-03
-6.600000e+00	-6.380003e+00	2.787050e-01	1.869730e-02	4.866300e-03
-6.380002e+00	-6.160002e+00	2.742226e-01	1.528440e-02	2.967700e-03
-6.160002e+00	-5.940000e+00	2.705070e-01	1.180770e-02	2.178500e-03
-5.940000e+00	-5.720000e+00	2.538815e-01	1.305810e-02	2.497500e-03
-5.720000e+00	-5.500000e+00	2.389311e-01	1.301360e-02	2.235500e-03
-5.500000e+00	-5.280000e+00	2.326094e-01	1.073560e-02	2.156300e-03
-5.280000e+00	-5.060000e+00	2.081507e-01	1.421720e-02	3.363100e-03
-5.059999e+00	-4.840001e+00	1.902064e-01	1.630700e-02	5.026300e-03
-4.840001e+00	-4.620000e+00	1.701743e-01	1.886010e-02	6.846300e-03
-4.619999e+00	-4.400003e+00	1.599855e-01	1.750400e-02	6.237000e-03
-4.400003e+00	-4.180000e+00	1.480845e-01	1.605390e-02	5.654900e-03
-4.180000e+00	-3.960001e+00	1.351923e-01	1.540560e-02	5.507200e-03
-3.960001e+00	-3.740000e+00	1.197338e-01	1.519960e-02	5.780300e-03
-3.740000e+00	-3.520002e+00	1.046212e-01	1.528808e-02	6.140100e-03
-3.520001e+00	-3.299999e+00	9.553867e-02	1.206786e-02	4.533630e-03
-3.299999e+00	-3.079999e+00	7.857524e-02	1.232931e-02	5.054360e-03
-3.079999e+00	-2.859999e+00	6.519518e-02	1.164490e-02	4.979280e-03
-2.859999e+00	-2.640001e+00	5.261721e-02	9.013400e-03	3.835420e-03
-2.640000e+00	-2.420000e+00	3.929648e-02	6.824220e-03	2.883000e-03
-2.420000e+00	-2.200002e+00	2.701475e-02	4.157340e-03	1.636170e-03
-2.200001e+00	-1.980003e+00	1.455319e-02	1.877740e-03	7.075800e-04
-1.980003e+00	-1.759999e+00	4.137936e-03	5.170530e-04	1.438190e-04
-1.759999e+00	-1.540000e+00	7.079154e-05	1.886390e-04	1.139098e-04
-1.540001e+00	-1.320002e+00	4.082396e-05	1.078531e-04	6.310504e-05
-1.320002e+00	-1.100001e+00	1.136002e-05	3.310915e-06	3.402400e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.142516e-03	1.923070e-03	2.064720e-03
-1.078000e+01	-1.056000e+01	4.275147e-03	2.338887e-03	2.578316e-03
-1.056000e+01	-1.034000e+01	5.724279e-03	2.786352e-03	3.181831e-03
-1.034000e+01	-1.012000e+01	7.554615e-03	3.250632e-03	3.876755e-03
-1.012000e+01	-9.900000e+00	9.835626e-03	3.706916e-03	4.658564e-03
-9.900000e+00	-9.680000e+00	1.263856e-02	4.123357e-03	5.516010e-03
-9.680000e+00	-9.460000e+00	1.603200e-02	4.455490e-03	6.429130e-03
-9.460000e+00	-9.240000e+00	2.007707e-02	4.646280e-03	7.369650e-03
-9.240001e+00	-9.020001e+00	2.482132e-02	4.977370e-03	8.302150e-03
-9.020001e+00	-8.800000e+00	3.029129e-02	5.553140e-03	9.182070e-03
-8.800000e+00	-8.580000e+00	3.648980e-02	6.066370e-03	9.962080e-03
-8.580001e+00	-8.360001e+00	4.338648e-02	6.479140e-03	1.059120e-02
-8.360001e+00	-8.140001e+00	5.091542e-02	6.751920e-03	1.101976e-02
-8.140001e+00	-7.920001e+00	5.897692e-02	6.847470e-03	1.119944e-02
-7.920001e+00	-7.700000e+00	6.743084e-02	6.734040e-03	1.109123e-02
-7.700000e+00	-7.480002e+00	7.610475e-02	6.386220e-03	1.066489e-02
-7.480001e+00	-7.260000e+00	8.479480e-02	5.788440e-03	9.901900e-03
-7.260000e+00	-7.040000e+00	9.327623e-02	5.735070e-03	1.062717e-02
-7.040000e+00	-6.820002e+00	1.013115e-01	6.993810e-03	1.326410e-02
-6.820001e+00	-6.599999e+00	1.086431e-01	8.235100e-03	1.575000e-02
-6.600000e+00	-6.380003e+00	1.150474e-01	9.411400e-03	1.797680e-02
-6.380002e+00	-6.160002e+00	1.202930e-01	1.049000e-02	1.983940e-02
-6.160002e+00	-5.940000e+00	1.241808e-01	1.142370e-02	2.126730e-02
-5.940000e+00	-5.720000e+00	1.265470e-01	1.217670e-02	2.220720e-02
-5.720000e+00	-5.500000e+00	1.272796e-01	1.272820e-02	2.261610e-02
-5.500000e+00	-5.280000e+00	1.262953e-01	1.304960e-02	2.250320e-02
-5.280000e+00	-5.060000e+00	1.235831e-01	1.313740e-02	2.186760e-02
-5.059999e+00	-4.840001e+00	1.191662e-01	1.297430e-02	2.077210e-02
-4.840001e+00	-4.620000e+00	1.131518e-01	1.430310e-02	1.924910e-02
-4.619999e+00	-4.400003e+00	1.056695e-01	1.546249e-02	1.739460e-02
-4.400003e+00	-4.180000e+00	9.691948e-02	1.611265e-02	1.528042e-02
-4.180000e+00	-3.960001e+00	8.714226e-02	1.616503e-02	1.300864e-02
-3.960001e+00	-3.740000e+00	7.662307e-02	1.560250e-02	1.192100e-02
-3.740000e+00	-3.520002e+00	6.566693e-02	1.441015e-02	1.073537e-02
-3.520001e+00	-3.299999e+00	5.460684e-02	1.262846e-02	9.012440e-03
-3.299999e+00	-3.079999e+00	4.379231e-02	1.035490e-02	6.769610e-03
-3.079999e+00	-2.859999e+00	3.355212e-02	7.716750e-03	4.077900e-03
-2.859999e+00	-2.640001e+00	2.420733e-02	5.479250e-03	1.038850e-03
-2.640000e+00	-2.420000e+00	1.603129e-02	7.041131e-03	4.331500e-04
-2.420000e+00	-2.200002e+00	9.252723e-03	7.738864e-03	2.613400e-04
-2.200001e+00	-1.980003e+00	4.034446e-03	7.811726e-03	2.088306e-03
-1.980003e+00	-1.759999e+00	4.679933e-04	9.407508e-03	3.180119e-03
-1.759999e+00	-1.540000e+00	-1.408981e-03	9.376829e-03	3.315588e-03
-1.540001e+00	-1.320002e+00	-1.627334e-03	6.887241e-03	2.390828e-03
-1.320002e+00	-1.100001e+00	-4.059988e-04	1.531674e-03	5.083349e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum/Resum_SDT_zc03_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.3

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.335276e-02	2.982600e-03	9.337390e-03
-1.078000e+01	-1.056000e+01	5.388563e-02	3.318200e-03	9.371060e-03
-1.056000e+01	-1.034000e+01	5.556786e-02	3.487910e-03	9.277240e-03
-1.034000e+01	-1.012000e+01	5.471391e-02	4.143860e-03	8.808960e-03
-1.012000e+01	-9.900000e+00	5.813688e-02	3.608010e-03	9.460050e-03
-9.900000e+00	-9.680000e+00	5.835777e-02	4.090110e-03	9.072110e-03
-9.680000e+00	-9.460000e+00	6.085640e-02	3.772610e-03	9.368240e-03
-9.460000e+00	-9.240000e+00	6.037962e-02	4.404360e-03	8.826560e-03
-9.240001e+00	-9.020001e+00	6.275809e-02	4.118160e-03	9.126680e-03
-9.020001e+00	-8.800000e+00	6.348364e-02	4.247280e-03	8.863720e-03
-8.800000e+00	-8.580000e+00	6.627267e-02	4.051330e-03	9.306840e-03
-8.580001e+00	-8.360001e+00	6.856725e-02	4.340220e-03	9.764450e-03
-8.360001e+00	-8.140001e+00	6.619525e-02	4.877820e-03	7.882010e-03
-8.140001e+00	-7.920001e+00	6.666757e-02	5.066050e-03	7.504170e-03
-7.920001e+00	-7.700000e+00	7.268667e-02	4.354470e-03	9.177890e-03
-7.700000e+00	-7.480002e+00	7.173055e-02	4.813470e-03	8.189370e-03
-7.480001e+00	-7.260000e+00	7.541874e-02	4.454850e-03	8.892830e-03
-7.260000e+00	-7.040000e+00	7.597593e-02	4.476860e-03	8.415420e-03
-7.040000e+00	-6.820002e+00	7.536621e-02	4.909860e-03	7.292050e-03
-6.820001e+00	-6.599999e+00	8.046880e-02	4.527720e-03	8.326610e-03
-6.600000e+00	-6.380003e+00	8.140608e-02	4.607300e-03	7.667830e-03
-6.380002e+00	-6.160002e+00	8.196936e-02	4.835110e-03	6.970060e-03
-6.160002e+00	-5.940000e+00	8.439030e-02	4.702800e-03	6.772200e-03
-5.940000e+00	-5.720000e+00	8.645015e-02	4.866460e-03	6.425600e-03
-5.720000e+00	-5.500000e+00	8.772673e-02	4.998600e-03	5.835320e-03
-5.500000e+00	-5.280000e+00	8.606425e-02	5.423820e-03	3.665990e-03
-5.280000e+00	-5.060000e+00	9.136045e-02	5.233030e-03	4.241970e-03
-5.059999e+00	-4.840001e+00	8.660962e-02	5.933660e-03	3.564430e-03
-4.840001e+00	-4.620000e+00	8.604971e-02	6.373270e-03	4.028710e-03
-4.619999e+00	-4.400003e+00	8.493721e-02	6.718130e-03	4.475320e-03
-4.400003e+00	-4.180000e+00	8.805207e-02	6.452850e-03	4.482020e-03
-4.180000e+00	-3.960001e+00	9.099316e-02	6.304980e-03	4.605840e-03
-3.960001e+00	-3.740000e+00	8.903472e-02	7.228770e-03	5.008890e-03
-3.740000e+00	-3.520002e+00	8.905558e-02	9.236290e-03	5.220490e-03
-3.520001e+00	-3.299999e+00	9.470314e-02	9.174500e-03	5.128890e-03
-3.299999e+00	-3.079999e+00	9.414311e-02	1.153552e-02	5.312430e-03
-3.079999e+00	-2.859999e+00	9.603787e-02	1.348980e-02	5.755630e-03
-2.859999e+00	-2.640001e+00	9.883092e-02	1.427608e-02	6.131280e-03
-2.640000e+00	-2.420000e+00	1.020601e-01	1.506975e-02	6.422400e-03
-2.420000e+00	-2.200002e+00	1.040743e-01	1.682066e-02	7.213200e-03
-2.200001e+00	-1.980003e+00	1.092503e-01	1.696213e-02	7.009500e-03
-1.980003e+00	-1.759999e+00	1.105191e-01	1.856560e-02	7.692300e-03
-1.759999e+00	-1.540000e+00	9.940057e-02	1.639573e-02	6.651330e-03
-1.540001e+00	-1.320002e+00	6.306647e-02	6.483360e-03	1.975400e-03
-1.320002e+00	-1.100001e+00	2.013519e-02	1.627630e-03	6.113500e-04
-1.100000e+00	-8.799998e-01	4.759875e-05	9.392030e-06	9.877110e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.858102e-02	7.088530e-03	2.813290e-03
-1.078000e+01	-1.056000e+01	6.769871e-02	6.953850e-03	2.697100e-03
-1.056000e+01	-1.034000e+01	6.677086e-02	8.026330e-03	3.350430e-03
-1.034000e+01	-1.012000e+01	6.257492e-02	9.247240e-03	4.129040e-03
-1.012000e+01	-9.900000e+00	6.914769e-02	6.976440e-03	2.631830e-03
-9.900000e+00	-9.680000e+00	6.606632e-02	8.177020e-03	3.454030e-03
-9.680000e+00	-9.460000e+00	7.067958e-02	6.900380e-03	2.545890e-03
-9.460000e+00	-9.240000e+00	6.578341e-02	8.655580e-03	3.733950e-03
-9.240001e+00	-9.020001e+00	7.001234e-02	7.235970e-03	2.763380e-03
-9.020001e+00	-8.800000e+00	6.987208e-02	7.506770e-03	2.919780e-03
-8.800000e+00	-8.580000e+00	7.336421e-02	6.402750e-03	2.241490e-03
-8.580001e+00	-8.360001e+00	7.596290e-02	5.088060e-03	1.451660e-03
-8.360001e+00	-8.140001e+00	6.749615e-02	9.720070e-03	4.114860e-03
-8.140001e+00	-7.920001e+00	6.675407e-02	9.948500e-03	4.322790e-03
-7.920001e+00	-7.700000e+00	7.845165e-02	5.625130e-03	1.605080e-03
-7.700000e+00	-7.480002e+00	7.238916e-02	7.995510e-03	3.150910e-03
-7.480001e+00	-7.260000e+00	7.926299e-02	5.782360e-03	1.638320e-03
-7.260000e+00	-7.040000e+00	7.775721e-02	6.624540e-03	2.191230e-03
-7.040000e+00	-6.820002e+00	7.448542e-02	8.385540e-03	3.237440e-03
-6.820001e+00	-6.599999e+00	8.153322e-02	6.261780e-03	1.852990e-03
-6.600000e+00	-6.380003e+00	8.084280e-02	7.188250e-03	2.362010e-03
-6.380002e+00	-6.160002e+00	7.993056e-02	7.977210e-03	2.855520e-03
-6.160002e+00	-5.940000e+00	8.245835e-02	7.784570e-03	2.655930e-03
-5.940000e+00	-5.720000e+00	8.324683e-02	8.150540e-03	2.810260e-03
-5.720000e+00	-5.500000e+00	8.359952e-02	8.558090e-03	3.012550e-03
-5.500000e+00	-5.280000e+00	7.997770e-02	1.106482e-02	4.562560e-03
-5.280000e+00	-5.060000e+00	8.563462e-02	9.846200e-03	3.622100e-03
-5.059999e+00	-4.840001e+00	7.821796e-02	1.363207e-02	6.018560e-03
-4.840001e+00	-4.620000e+00	7.606152e-02	1.607378e-02	7.371020e-03
-4.619999e+00	-4.400003e+00	7.397822e-02	1.786306e-02	8.414490e-03
-4.400003e+00	-4.180000e+00	7.827123e-02	1.681018e-02	7.685040e-03
-4.180000e+00	-3.960001e+00	8.187914e-02	1.687903e-02	7.553430e-03
-3.960001e+00	-3.740000e+00	7.970028e-02	1.868152e-02	8.650060e-03
-3.740000e+00	-3.520002e+00	8.026840e-02	1.966786e-02	9.185280e-03
-3.520001e+00	-3.299999e+00	8.733135e-02	1.820908e-02	8.128810e-03
-3.299999e+00	-3.079999e+00	8.722427e-02	1.947511e-02	8.834430e-03
-3.079999e+00	-2.859999e+00	9.007711e-02	2.016216e-02	9.046580e-03
-2.859999e+00	-2.640001e+00	9.393273e-02	1.954603e-02	8.607970e-03
-2.640000e+00	-2.420000e+00	9.808541e-02	1.901190e-02	8.141590e-03
-2.420000e+00	-2.200002e+00	1.008929e-01	1.953164e-02	8.254800e-03
-2.200001e+00	-1.980003e+00	1.068672e-01	1.852267e-02	7.421700e-03
-1.980003e+00	-1.759999e+00	1.087268e-01	1.919708e-02	7.643600e-03
-1.759999e+00	-1.540000e+00	9.815578e-02	1.629059e-02	6.256720e-03
-1.540001e+00	-1.320002e+00	6.228698e-02	6.051030e-03	1.534600e-03
-1.320002e+00	-1.100001e+00	1.982382e-02	1.410060e-03	2.708800e-04
-1.100000e+00	-8.799998e-01	4.104336e-05	9.495580e-06	1.389666e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.292006e-02	3.050070e-03	8.159020e-03
-1.078000e+01	-1.056000e+01	3.354175e-02	3.128090e-03	8.088670e-03
-1.056000e+01	-1.034000e+01	3.416345e-02	3.211620e-03	8.015850e-03
-1.034000e+01	-1.012000e+01	3.478599e-02	3.296210e-03	7.940300e-03
-1.012000e+01	-9.900000e+00	3.540537e-02	3.375980e-03	7.864160e-03
-9.900000e+00	-9.680000e+00	3.602834e-02	3.456690e-03	7.782900e-03
-9.680000e+00	-9.460000e+00	3.665196e-02	3.542350e-03	7.702480e-03
-9.460000e+00	-9.240000e+00	3.727262e-02	3.624100e-03	7.622950e-03
-9.240001e+00	-9.020001e+00	3.789600e-02	3.705770e-03	7.536030e-03
-9.020001e+00	-8.800000e+00	3.852034e-02	3.790060e-03	7.450320e-03
-8.800000e+00	-8.580000e+00	3.914374e-02	3.870540e-03	7.364670e-03
-8.580001e+00	-8.360001e+00	3.977222e-02	3.957520e-03	7.270940e-03
-8.360001e+00	-8.140001e+00	4.040121e-02	4.037690e-03	7.182090e-03
-8.140001e+00	-7.920001e+00	4.103101e-02	4.125180e-03	7.086790e-03
-7.920001e+00	-7.700000e+00	4.166551e-02	4.209890e-03	6.990550e-03
-7.700000e+00	-7.480002e+00	4.229975e-02	4.292860e-03	6.896860e-03
-7.480001e+00	-7.260000e+00	4.294169e-02	4.382060e-03	6.796290e-03
-7.260000e+00	-7.040000e+00	4.358106e-02	4.459550e-03	6.696540e-03
-7.040000e+00	-6.820002e+00	4.423420e-02	4.557970e-03	6.588610e-03
-6.820001e+00	-6.599999e+00	4.487786e-02	4.637570e-03	6.490010e-03
-6.600000e+00	-6.380003e+00	4.553291e-02	4.722090e-03	6.379820e-03
-6.380002e+00	-6.160002e+00	4.619289e-02	4.819420e-03	6.269360e-03
-6.160002e+00	-5.940000e+00	4.684269e-02	4.901420e-03	6.160680e-03
-5.940000e+00	-5.720000e+00	4.749780e-02	4.990320e-03	6.048410e-03
-5.720000e+00	-5.500000e+00	4.814400e-02	5.080770e-03	5.929950e-03
-5.500000e+00	-5.280000e+00	4.877532e-02	5.163300e-03	5.813250e-03
-5.280000e+00	-5.060000e+00	4.938396e-02	5.250880e-03	5.690720e-03
-5.059999e+00	-4.840001e+00	4.995783e-02	5.517420e-03	5.562730e-03
-4.840001e+00	-4.620000e+00	5.047579e-02	6.250380e-03	5.429350e-03
-4.619999e+00	-4.400003e+00	5.091960e-02	7.101770e-03	5.288590e-03
-4.400003e+00	-4.180000e+00	5.124861e-02	8.076390e-03	5.143080e-03
-4.180000e+00	-3.960001e+00	5.143389e-02	9.167260e-03	4.982680e-03
-3.960001e+00	-3.740000e+00	5.141405e-02	1.036707e-02	4.813430e-03
-3.740000e+00	-3.520002e+00	5.114102e-02	1.164963e-02	4.623920e-03
-3.520001e+00	-3.299999e+00	5.052724e-02	1.295044e-02	5.959650e-03
-3.299999e+00	-3.079999e+00	4.949686e-02	1.420547e-02	7.602470e-03
-3.079999e+00	-2.859999e+00	4.795237e-02	1.530191e-02	9.436050e-03
-2.859999e+00	-2.640001e+00	4.579923e-02	1.612942e-02	1.137783e-02
-2.640000e+00	-2.420000e+00	4.292340e-02	1.653090e-02	1.331649e-02
-2.420000e+00	-2.200002e+00	3.924126e-02	1.637634e-02	1.501972e-02
-2.200001e+00	-1.980003e+00	3.465612e-02	1.551804e-02	1.618695e-02
-1.980003e+00	-1.759999e+00	2.909253e-02	1.384101e-02	1.639057e-02
-1.759999e+00	-1.540000e+00	2.248344e-02	1.125953e-02	1.509404e-02
-1.540001e+00	-1.320002e+00	1.477788e-02	7.719866e-03	1.163545e-02
-1.320002e+00	-1.100001e+00	5.902016e-03	3.181672e-03	5.327234e-03
-1.100000e+00	-8.799998e-01	5.751000e-05	3.288403e-05	5.094590e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/Resum/Resum_SDT_zc03_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.982768e-02	7.522920e-03	7.009810e-03
-1.078000e+01	-1.056000e+01	2.406968e-02	8.094120e-03	7.606970e-03
-1.056000e+01	-1.034000e+01	3.023761e-02	8.980730e-03	8.986150e-03
-1.034000e+01	-1.012000e+01	3.380320e-02	8.651090e-03	8.087190e-03
-1.012000e+01	-9.900000e+00	4.320350e-02	9.528120e-03	1.025562e-02
-9.900000e+00	-9.680000e+00	5.107619e-02	9.362550e-03	1.089991e-02
-9.680000e+00	-9.460000e+00	6.060701e-02	9.727350e-03	1.164817e-02
-9.460000e+00	-9.240000e+00	7.023080e-02	1.023577e-02	1.198252e-02
-9.240001e+00	-9.020001e+00	8.143819e-02	1.064986e-02	1.230727e-02
-9.020001e+00	-8.800000e+00	8.961744e-02	1.018867e-02	1.119086e-02
-8.800000e+00	-8.580000e+00	1.037171e-01	1.052110e-02	1.159370e-02
-8.580001e+00	-8.360001e+00	1.173448e-01	1.051200e-02	1.153010e-02
-8.360001e+00	-8.140001e+00	1.296789e-01	1.005170e-02	1.085400e-02
-8.140001e+00	-7.920001e+00	1.375388e-01	8.368600e-03	8.231900e-03
-7.920001e+00	-7.700000e+00	1.503125e-01	7.567700e-03	7.635200e-03
-7.700000e+00	-7.480002e+00	1.610339e-01	6.225900e-03	1.037830e-02
-7.480001e+00	-7.260000e+00	1.720069e-01	5.311600e-03	1.299440e-02
-7.260000e+00	-7.040000e+00	1.813709e-01	6.747100e-03	1.555200e-02
-7.040000e+00	-6.820002e+00	1.864296e-01	7.194600e-03	1.649970e-02
-6.820001e+00	-6.599999e+00	1.941138e-01	8.402400e-03	1.830240e-02
-6.600000e+00	-6.380003e+00	1.952981e-01	8.392900e-03	1.800360e-02
-6.380002e+00	-6.160002e+00	2.020040e-01	9.804300e-03	1.994510e-02
-6.160002e+00	-5.940000e+00	2.000291e-01	9.423700e-03	1.867090e-02
-5.940000e+00	-5.720000e+00	1.976147e-01	9.268600e-03	1.768430e-02
-5.720000e+00	-5.500000e+00	1.918282e-01	1.054160e-02	1.580730e-02
-5.500000e+00	-5.280000e+00	1.855967e-01	1.167760e-02	1.344910e-02
-5.280000e+00	-5.060000e+00	1.695916e-01	1.320930e-02	1.005700e-02
-5.059999e+00	-4.840001e+00	1.545482e-01	1.397530e-02	1.080070e-02
-4.840001e+00	-4.620000e+00	1.389331e-01	1.435090e-02	1.127120e-02
-4.619999e+00	-4.400003e+00	1.279723e-01	1.401450e-02	1.131570e-02
-4.400003e+00	-4.180000e+00	1.180223e-01	1.329860e-02	1.108400e-02
-4.180000e+00	-3.960001e+00	1.055668e-01	1.251799e-02	1.077680e-02
-3.960001e+00	-3.740000e+00	9.300079e-02	1.150289e-02	1.027231e-02
-3.740000e+00	-3.520002e+00	8.030001e-02	1.053510e-02	9.669310e-03
-3.520001e+00	-3.299999e+00	7.216668e-02	9.108880e-03	8.937030e-03
-3.299999e+00	-3.079999e+00	5.819244e-02	9.996310e-03	8.174110e-03
-3.079999e+00	-2.859999e+00	4.750717e-02	9.941980e-03	7.347180e-03
-2.859999e+00	-2.640001e+00	3.875868e-02	7.369920e-03	6.525610e-03
-2.640000e+00	-2.420000e+00	2.884991e-02	5.626850e-03	5.659690e-03
-2.420000e+00	-2.200002e+00	2.065437e-02	3.446570e-03	4.797800e-03
-2.200001e+00	-1.980003e+00	1.196364e-02	2.571702e-03	3.894450e-03
-1.980003e+00	-1.759999e+00	4.613421e-03	1.807638e-03	2.974291e-03
-1.759999e+00	-1.540000e+00	2.578268e-04	1.134841e-03	2.034908e-03
-1.540001e+00	-1.320002e+00	-2.097165e-04	5.627738e-04	1.091400e-03
-1.320002e+00	-1.100001e+00	-5.097442e-05	9.592408e-05	1.919457e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.130258e-01	1.079296e-01	6.103860e-02
-1.078000e+01	-1.056000e+01	1.213568e-01	9.949315e-02	5.624240e-02
-1.056000e+01	-1.034000e+01	1.548761e-01	8.559721e-02	4.727320e-02
-1.034000e+01	-1.012000e+01	1.070058e-01	1.000476e-01	5.610720e-02
-1.012000e+01	-9.900000e+00	1.689894e-01	7.420936e-02	4.017970e-02
-9.900000e+00	-9.680000e+00	1.892190e-01	6.318660e-02	3.321090e-02
-9.680000e+00	-9.460000e+00	2.054437e-01	5.309810e-02	2.701500e-02
-9.460000e+00	-9.240000e+00	2.092765e-01	5.091150e-02	2.545440e-02
-9.240001e+00	-9.020001e+00	2.242617e-01	4.032200e-02	1.914920e-02
-9.020001e+00	-8.800000e+00	2.102645e-01	4.215230e-02	2.020660e-02
-8.800000e+00	-8.580000e+00	2.317967e-01	3.191310e-02	1.388910e-02
-8.580001e+00	-8.360001e+00	2.458164e-01	2.328370e-02	8.444800e-03
-8.360001e+00	-8.140001e+00	2.516379e-01	1.753840e-02	5.052900e-03
-8.140001e+00	-7.920001e+00	2.277339e-01	2.356790e-02	8.816200e-03
-7.920001e+00	-7.700000e+00	2.363767e-01	1.756820e-02	5.146800e-03
-7.700000e+00	-7.480002e+00	2.344942e-01	1.419170e-02	3.220000e-03
-7.480001e+00	-7.260000e+00	2.430344e-01	7.146000e-03	1.743600e-03
-7.260000e+00	-7.040000e+00	2.372336e-01	5.413600e-03	1.229400e-03
-7.040000e+00	-6.820002e+00	2.287565e-01	5.450100e-03	1.505600e-03
-6.820001e+00	-6.599999e+00	2.269376e-01	3.736200e-03	1.142800e-03
-6.600000e+00	-6.380003e+00	2.151206e-01	3.996100e-03	1.408400e-03
-6.380002e+00	-6.160002e+00	2.170706e-01	5.191400e-03	2.216300e-03
-6.160002e+00	-5.940000e+00	2.043952e-01	4.156900e-03	8.744000e-04
-5.940000e+00	-5.720000e+00	1.935855e-01	3.763600e-03	9.603000e-04
-5.720000e+00	-5.500000e+00	1.811105e-01	2.954800e-03	8.554000e-04
-5.500000e+00	-5.280000e+00	1.707446e-01	3.354000e-03	1.114400e-03
-5.280000e+00	-5.060000e+00	1.487868e-01	7.476400e-03	1.092300e-03
-5.059999e+00	-4.840001e+00	1.315110e-01	1.108480e-02	3.332400e-03
-4.840001e+00	-4.620000e+00	1.152367e-01	1.409460e-02	5.366200e-03
-4.619999e+00	-4.400003e+00	1.063808e-01	1.411084e-02	5.530900e-03
-4.400003e+00	-4.180000e+00	9.948244e-02	1.261663e-02	4.795660e-03
-4.180000e+00	-3.960001e+00	8.963466e-02	1.295334e-02	5.178480e-03
-3.960001e+00	-3.740000e+00	7.988496e-02	1.249872e-02	5.193770e-03
-3.740000e+00	-3.520002e+00	6.981211e-02	1.270618e-02	5.508130e-03
-3.520001e+00	-3.299999e+00	6.445933e-02	1.018396e-02	4.227390e-03
-3.299999e+00	-3.079999e+00	5.254471e-02	1.046490e-02	4.635170e-03
-3.079999e+00	-2.859999e+00	4.374262e-02	1.003190e-02	4.627240e-03
-2.859999e+00	-2.640001e+00	3.652837e-02	7.285910e-03	3.244970e-03
-2.640000e+00	-2.420000e+00	2.773098e-02	5.544950e-03	2.456000e-03
-2.420000e+00	-2.200002e+00	2.030979e-02	3.352840e-03	1.383320e-03
-2.200001e+00	-1.980003e+00	1.209796e-02	1.815930e-03	6.932800e-04
-1.980003e+00	-1.759999e+00	4.977841e-03	6.513210e-04	2.597550e-04
-1.759999e+00	-1.540000e+00	6.630278e-04	1.546874e-04	5.348360e-05
-1.540001e+00	-1.320002e+00	7.355270e-05	8.771973e-05	4.826490e-05
-1.320002e+00	-1.100001e+00	6.659640e-06	0.000000e+00	4.481630e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.365801e-02	4.352488e-03	6.243110e-03
-1.078000e+01	-1.056000e+01	1.662549e-02	4.476130e-03	6.988230e-03
-1.056000e+01	-1.034000e+01	2.001871e-02	4.444080e-03	7.718800e-03
-1.034000e+01	-1.012000e+01	2.384811e-02	4.873020e-03	8.409960e-03
-1.012000e+01	-9.900000e+00	2.811131e-02	5.281820e-03	9.035280e-03
-9.900000e+00	-9.680000e+00	3.279270e-02	5.635360e-03	9.568960e-03
-9.680000e+00	-9.460000e+00	3.786126e-02	5.914350e-03	9.983980e-03
-9.460000e+00	-9.240000e+00	4.327062e-02	6.100450e-03	1.025932e-02
-9.240001e+00	-9.020001e+00	4.896177e-02	6.179870e-03	1.037094e-02
-9.020001e+00	-8.800000e+00	5.485669e-02	6.136710e-03	1.030547e-02
-8.800000e+00	-8.580000e+00	6.087032e-02	5.964510e-03	1.004779e-02
-8.580001e+00	-8.360001e+00	6.690232e-02	5.655940e-03	9.597240e-03
-8.360001e+00	-8.140001e+00	7.284814e-02	5.212700e-03	8.944710e-03
-8.140001e+00	-7.920001e+00	7.859579e-02	5.023250e-03	1.025244e-02
-7.920001e+00	-7.700000e+00	8.402952e-02	5.874640e-03	1.211681e-02
-7.700000e+00	-7.480002e+00	8.904175e-02	6.705650e-03	1.383565e-02
-7.480001e+00	-7.260000e+00	9.352075e-02	7.500340e-03	1.537025e-02
-7.260000e+00	-7.040000e+00	9.737255e-02	8.238570e-03	1.666545e-02
-7.040000e+00	-6.820002e+00	1.004989e-01	8.897540e-03	1.769790e-02
-6.820001e+00	-6.599999e+00	1.028326e-01	9.471960e-03	1.843720e-02
-6.600000e+00	-6.380003e+00	1.043081e-01	9.945850e-03	1.887050e-02
-6.380002e+00	-6.160002e+00	1.048725e-01	1.029886e-02	1.900010e-02
-6.160002e+00	-5.940000e+00	1.045056e-01	1.053573e-02	1.881920e-02
-5.940000e+00	-5.720000e+00	1.031976e-01	1.065093e-02	1.835610e-02
-5.720000e+00	-5.500000e+00	1.009490e-01	1.063111e-02	1.762260e-02
-5.500000e+00	-5.280000e+00	9.779277e-02	1.049687e-02	1.664993e-02
-5.280000e+00	-5.060000e+00	9.377227e-02	1.101846e-02	1.546973e-02
-5.059999e+00	-4.840001e+00	8.894101e-02	1.206914e-02	1.412319e-02
-4.840001e+00	-4.620000e+00	8.338904e-02	1.289231e-02	1.264542e-02
-4.619999e+00	-4.400003e+00	7.720827e-02	1.344506e-02	1.108389e-02
-4.400003e+00	-4.180000e+00	7.049994e-02	1.369552e-02	9.473940e-03
-4.180000e+00	-3.960001e+00	6.340304e-02	1.361232e-02	8.900290e-03
-3.960001e+00	-3.740000e+00	5.604748e-02	1.317323e-02	8.504570e-03
-3.740000e+00	-3.520002e+00	4.858592e-02	1.237837e-02	7.849380e-03
-3.520001e+00	-3.299999e+00	4.117314e-02	1.122897e-02	6.921230e-03
-3.299999e+00	-3.079999e+00	3.397182e-02	9.769470e-03	5.730440e-03
-3.079999e+00	-2.859999e+00	2.715150e-02	8.076730e-03	4.269820e-03
-2.859999e+00	-2.640001e+00	2.085850e-02	6.230090e-03	2.607270e-03
-2.640000e+00	-2.420000e+00	1.524021e-02	4.365220e-03	7.954200e-04
-2.420000e+00	-2.200002e+00	1.041288e-02	4.749385e-03	2.969700e-04
-2.200001e+00	-1.980003e+00	6.465252e-03	4.634260e-03	1.939890e-04
-1.980003e+00	-1.759999e+00	3.452059e-03	3.884289e-03	1.089390e-04
-1.759999e+00	-1.540000e+00	1.384144e-03	4.175512e-03	6.119470e-04
-1.540001e+00	-1.320002e+00	2.502418e-04	3.242260e-03	6.602040e-04
-1.320002e+00	-1.100001e+00	-2.208494e-05	7.437312e-04	1.632761e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum/Resum_SDT_zc03_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5

RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
XMax=-0.88
Rebin=2
ErrorType=env
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_2_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.576725e-03	3.267559e-03	2.616006e-03
-1.078000e+01	-1.056000e+01	7.714194e-03	4.063873e-03	3.250096e-03
-1.056000e+01	-1.034000e+01	1.051423e-02	5.035018e-03	4.211540e-03
-1.034000e+01	-1.012000e+01	1.331245e-02	5.721930e-03	4.595690e-03
-1.012000e+01	-9.900000e+00	1.808335e-02	7.176260e-03	6.131060e-03
-9.900000e+00	-9.680000e+00	2.396405e-02	8.481350e-03	7.489300e-03
-9.680000e+00	-9.460000e+00	3.088175e-02	9.624410e-03	8.790090e-03
-9.460000e+00	-9.240000e+00	3.903307e-02	1.078021e-02	1.022434e-02
-9.240001e+00	-9.020001e+00	4.929069e-02	1.137322e-02	1.157894e-02
-9.020001e+00	-8.800000e+00	5.912385e-02	1.136285e-02	1.207224e-02
-8.800000e+00	-8.580000e+00	7.388126e-02	1.216785e-02	1.376312e-02
-8.580001e+00	-8.360001e+00	8.883526e-02	1.300361e-02	1.435944e-02
-8.360001e+00	-8.140001e+00	1.058022e-01	1.379586e-02	1.508480e-02
-8.140001e+00	-7.920001e+00	1.199107e-01	1.326600e-02	1.375110e-02
-7.920001e+00	-7.700000e+00	1.394982e-01	1.326610e-02	1.358550e-02
-7.700000e+00	-7.480002e+00	1.579078e-01	1.250820e-02	1.244750e-02
-7.480001e+00	-7.260000e+00	1.762311e-01	1.165240e-02	1.139800e-02
-7.260000e+00	-7.040000e+00	1.938844e-01	9.830300e-03	1.027560e-02
-7.040000e+00	-6.820002e+00	2.072441e-01	7.671700e-03	1.352170e-02
-6.820001e+00	-6.599999e+00	2.235360e-01	7.903700e-03	1.756030e-02
-6.600000e+00	-6.380003e+00	2.322059e-01	8.914100e-03	1.962760e-02
-6.380002e+00	-6.160002e+00	2.420500e-01	1.047010e-02	2.213700e-02
-6.160002e+00	-5.940000e+00	2.473630e-01	1.139480e-02	2.329290e-02
-5.940000e+00	-5.720000e+00	2.442919e-01	1.093540e-02	2.191500e-02
-5.720000e+00	-5.500000e+00	2.378779e-01	1.095940e-02	1.990820e-02
-5.500000e+00	-5.280000e+00	2.323536e-01	1.284410e-02	1.782830e-02
-5.280000e+00	-5.060000e+00	2.112557e-01	1.497470e-02	1.156030e-02
-5.059999e+00	-4.840001e+00	1.949488e-01	1.595880e-02	1.264410e-02
-4.840001e+00	-4.620000e+00	1.711454e-01	1.644540e-02	1.319620e-02
-4.619999e+00	-4.400003e+00	1.556879e-01	1.606270e-02	1.335980e-02
-4.400003e+00	-4.180000e+00	1.383152e-01	1.527440e-02	1.319780e-02
-4.180000e+00	-3.960001e+00	1.210142e-01	1.420730e-02	1.286810e-02
-3.960001e+00	-3.740000e+00	1.006557e-01	1.286787e-02	1.223490e-02
-3.740000e+00	-3.520002e+00	8.194330e-02	1.136425e-02	1.150189e-02
-3.520001e+00	-3.299999e+00	6.873520e-02	9.793560e-03	1.077019e-02
-3.299999e+00	-3.079999e+00	4.816549e-02	9.197100e-03	9.729760e-03
-3.079999e+00	-2.859999e+00	3.438959e-02	7.692760e-03	8.743480e-03
-2.859999e+00	-2.640001e+00	2.104098e-02	5.073960e-03	7.591240e-03
-2.640000e+00	-2.420000e+00	8.751798e-03	3.679067e-03	6.255752e-03
-2.420000e+00	-2.200002e+00	1.555032e-03	2.463459e-03	4.773696e-03
-2.200001e+00	-1.980003e+00	-2.059930e-03	1.413491e-03	3.167972e-03
-1.980003e+00	-1.759999e+00	-1.929237e-03	6.443320e-04	1.663007e-03
-1.759999e+00	-1.540000e+00	-7.825629e-04	2.605021e-04	4.750058e-04
-1.540001e+00	-1.320002e+00	-6.639327e-06	1.479151e-06	8.346318e-06
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-7.037206e-02	2.303173e-01	1.368321e-01
-1.078000e+01	-1.056000e+01	-4.267239e-02	2.126542e-01	1.264151e-01
-1.056000e+01	-1.034000e+01	3.436255e-02	1.810738e-01	1.060400e-01
-1.034000e+01	-1.012000e+01	1.675577e-02	1.833521e-01	1.070898e-01
-1.012000e+01	-9.900000e+00	8.842143e-02	1.545006e-01	8.897147e-02
-9.900000e+00	-9.680000e+00	1.457145e-01	1.275715e-01	7.208790e-02
-9.680000e+00	-9.460000e+00	1.673739e-01	1.143415e-01	6.399620e-02
-9.460000e+00	-9.240000e+00	1.922080e-01	1.040704e-01	5.704780e-02
-9.240001e+00	-9.020001e+00	2.196861e-01	8.698830e-02	4.666740e-02
-9.020001e+00	-8.800000e+00	2.176759e-01	8.316720e-02	4.419040e-02
-8.800000e+00	-8.580000e+00	2.610241e-01	6.361190e-02	3.187280e-02
-8.580001e+00	-8.360001e+00	2.709285e-01	5.494830e-02	2.646420e-02
-8.360001e+00	-8.140001e+00	2.957109e-01	4.061060e-02	1.772260e-02
-8.140001e+00	-7.920001e+00	2.745676e-01	4.380880e-02	1.971070e-02
-7.920001e+00	-7.700000e+00	2.920722e-01	3.353490e-02	1.331070e-02
-7.700000e+00	-7.480002e+00	2.967677e-01	2.582490e-02	8.748000e-03
-7.480001e+00	-7.260000e+00	3.082366e-01	1.596420e-02	2.864700e-03
-7.260000e+00	-7.040000e+00	3.026873e-01	1.249050e-02	2.211200e-03
-7.040000e+00	-6.820002e+00	2.946094e-01	1.066470e-02	2.228700e-03
-6.820001e+00	-6.599999e+00	2.942767e-01	5.930700e-03	1.699300e-03
-6.600000e+00	-6.380003e+00	2.820907e-01	5.163700e-03	1.632000e-03
-6.380002e+00	-6.160002e+00	2.761306e-01	5.311100e-03	1.374000e-03
-6.160002e+00	-5.940000e+00	2.664600e-01	5.830800e-03	1.580400e-03
-5.940000e+00	-5.720000e+00	2.454328e-01	4.306300e-03	1.251300e-03
-5.720000e+00	-5.500000e+00	2.271982e-01	3.641400e-03	1.070100e-03
-5.500000e+00	-5.280000e+00	2.151474e-01	3.434400e-03	1.172900e-03
-5.280000e+00	-5.060000e+00	1.854529e-01	8.410200e-03	1.314600e-03
-5.059999e+00	-4.840001e+00	1.670608e-01	1.040520e-02	2.107400e-03
-4.840001e+00	-4.620000e+00	1.425877e-01	1.434870e-02	4.861200e-03
-4.619999e+00	-4.400003e+00	1.304173e-01	1.345270e-02	4.586100e-03
-4.400003e+00	-4.180000e+00	1.170504e-01	1.242940e-02	4.281700e-03
-4.180000e+00	-3.960001e+00	1.038815e-01	1.171276e-02	4.144400e-03
-3.960001e+00	-3.740000e+00	8.760579e-02	1.168488e-02	4.530590e-03
-3.740000e+00	-3.520002e+00	7.280144e-02	1.160076e-02	4.812780e-03
-3.520001e+00	-3.299999e+00	6.314425e-02	8.447640e-03	3.275000e-03
-3.299999e+00	-3.079999e+00	4.547009e-02	8.945710e-03	3.971440e-03
-3.079999e+00	-2.859999e+00	3.395923e-02	7.599970e-03	3.479030e-03
-2.859999e+00	-2.640001e+00	2.221641e-02	4.671380e-03	2.104480e-03
-2.640000e+00	-2.420000e+00	1.092710e-02	2.579684e-03	1.216590e-03
-2.420000e+00	-2.200002e+00	4.127813e-03	2.782590e-04	1.622100e-05
-2.200001e+00	-1.980003e+00	4.190396e-04	6.690830e-05	1.274394e-04
-1.980003e+00	-1.759999e+00	-4.543470e-05	3.259227e-05	2.039285e-05
-1.759999e+00	-1.540000e+00	1.920326e-05	3.271280e-06	7.242880e-06
-1.540001e+00	-1.320002e+00	6.197295e-12	2.069002e-12	3.529656e-12
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.687335e-03	2.671609e-03	2.854113e-03
-1.078000e+01	-1.056000e+01	6.305136e-03	3.199773e-03	3.519392e-03
-1.056000e+01	-1.034000e+01	8.354178e-03	3.750761e-03	4.279982e-03
-1.034000e+01	-1.012000e+01	1.091268e-02	4.293194e-03	5.127250e-03
-1.012000e+01	-9.900000e+00	1.405971e-02	4.788287e-03	6.044840e-03
-9.900000e+00	-9.680000e+00	1.787071e-02	5.176470e-03	7.004210e-03
-9.680000e+00	-9.460000e+00	2.240857e-02	5.388480e-03	7.971180e-03
-9.460000e+00	-9.240000e+00	2.772100e-02	5.354230e-03	8.899880e-03
-9.240001e+00	-9.020001e+00	3.382918e-02	5.894070e-03	9.737860e-03
-9.020001e+00	-8.800000e+00	4.072183e-02	6.331010e-03	1.043159e-02
-8.800000e+00	-8.580000e+00	4.835337e-02	6.620990e-03	1.092260e-02
-8.580001e+00	-8.360001e+00	5.663519e-02	6.719530e-03	1.115829e-02
-8.360001e+00	-8.140001e+00	6.543619e-02	6.586490e-03	1.109261e-02
-8.140001e+00	-7.920001e+00	7.458701e-02	6.192270e-03	1.068966e-02
-7.920001e+00	-7.700000e+00	8.387771e-02	5.514070e-03	9.925610e-03
-7.700000e+00	-7.480002e+00	9.307519e-02	5.308500e-03	9.647610e-03
-7.480001e+00	-7.260000e+00	1.019179e-01	6.676520e-03	1.268810e-02
-7.260000e+00	-7.040000e+00	1.101332e-01	8.045200e-03	1.563920e-02
-7.040000e+00	-6.820002e+00	1.174594e-01	9.374900e-03	1.835460e-02
-6.820001e+00	-6.599999e+00	1.236369e-01	1.061390e-02	2.071650e-02
-6.600000e+00	-6.380003e+00	1.284291e-01	1.170300e-02	2.262660e-02
-6.380002e+00	-6.160002e+00	1.316454e-01	1.262250e-02	2.398900e-02
-6.160002e+00	-5.940000e+00	1.331219e-01	1.331540e-02	2.476020e-02
-5.940000e+00	-5.720000e+00	1.327582e-01	1.376990e-02	2.491990e-02
-5.720000e+00	-5.500000e+00	1.305065e-01	1.396270e-02	2.446450e-02
-5.500000e+00	-5.280000e+00	1.263695e-01	1.388650e-02	2.343180e-02
-5.280000e+00	-5.060000e+00	1.204175e-01	1.529520e-02	2.188020e-02
-5.059999e+00	-4.840001e+00	1.127698e-01	1.652331e-02	1.988540e-02
-4.840001e+00	-4.620000e+00	1.036047e-01	1.721441e-02	1.753800e-02
-4.619999e+00	-4.400003e+00	9.316077e-02	1.731088e-02	1.493653e-02
-4.400003e+00	-4.180000e+00	8.170152e-02	1.676589e-02	1.327522e-02
-4.180000e+00	-3.960001e+00	6.955027e-02	1.554392e-02	1.178079e-02
-3.960001e+00	-3.740000e+00	5.705208e-02	1.366660e-02	9.694800e-03
-3.740000e+00	-3.520002e+00	4.457784e-02	1.117606e-02	7.042000e-03
-3.520001e+00	-3.299999e+00	3.252054e-02	8.178680e-03	3.865540e-03
-3.299999e+00	-3.079999e+00	2.127023e-02	4.826170e-03	5.759300e-04
-3.079999e+00	-2.859999e+00	1.122526e-02	4.579948e-03	3.270000e-04
-2.859999e+00	-2.640001e+00	2.769007e-03	7.496011e-03	1.955859e-03
-2.640000e+00	-2.420000e+00	-3.741499e-03	1.106196e-02	4.756628e-03
-2.420000e+00	-2.200002e+00	-7.960964e-03	1.377673e-02	6.655971e-03
-2.200001e+00	-1.980003e+00	-9.590374e-03	1.483398e-02	7.259597e-03
-1.980003e+00	-1.759999e+00	-8.329717e-03	1.304393e-02	6.130411e-03
-1.759999e+00	-1.540000e+00	-3.881904e-03	6.491936e-03	2.848391e-03
-1.540001e+00	-1.320002e+00	-1.825254e-05	2.759055e-05	1.357295e-05
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc01_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.243982e-03	9.590860e-04	7.351350e-04
-1.078000e+01	-1.056000e+01	7.924860e-03	8.748560e-04	7.539200e-04
-1.056000e+01	-1.034000e+01	9.778260e-03	1.127050e-03	1.144200e-03
-1.034000e+01	-1.012000e+01	1.060421e-02	1.050458e-03	8.929000e-04
-1.012000e+01	-9.900000e+00	1.195174e-02	1.182550e-03	1.073430e-03
-9.900000e+00	-9.680000e+00	1.340933e-02	1.205240e-03	1.006930e-03
-9.680000e+00	-9.460000e+00	1.488360e-02	1.330870e-03	1.180110e-03
-9.460000e+00	-9.240000e+00	1.709431e-02	1.517540e-03	1.406480e-03
-9.240001e+00	-9.020001e+00	1.940310e-02	1.678910e-03	1.598700e-03
-9.020001e+00	-8.800000e+00	2.038679e-02	1.507500e-03	1.185020e-03
-8.800000e+00	-8.580000e+00	2.396846e-02	1.873420e-03	1.732620e-03
-8.580001e+00	-8.360001e+00	2.827012e-02	2.452300e-03	2.615500e-03
-8.360001e+00	-8.140001e+00	3.042506e-02	2.434640e-03	2.498120e-03
-8.140001e+00	-7.920001e+00	3.296025e-02	2.285340e-03	2.017140e-03
-7.920001e+00	-7.700000e+00	3.720090e-02	2.631280e-03	2.492450e-03
-7.700000e+00	-7.480002e+00	4.120607e-02	2.719610e-03	2.611010e-03
-7.480001e+00	-7.260000e+00	4.545449e-02	3.044300e-03	3.001340e-03
-7.260000e+00	-7.040000e+00	5.095319e-02	3.286780e-03	3.824310e-03
-7.040000e+00	-6.820002e+00	5.569303e-02	3.394900e-03	4.206790e-03
-6.820001e+00	-6.599999e+00	6.276992e-02	3.889210e-03	5.128340e-03
-6.600000e+00	-6.380003e+00	6.782402e-02	3.794310e-03	5.315970e-03
-6.380002e+00	-6.160002e+00	7.686923e-02	4.483750e-03	6.686380e-03
-6.160002e+00	-5.940000e+00	8.386146e-02	4.550400e-03	7.025670e-03
-5.940000e+00	-5.720000e+00	9.233312e-02	4.602490e-03	7.689580e-03
-5.720000e+00	-5.500000e+00	1.010930e-01	4.718200e-03	8.301200e-03
-5.500000e+00	-5.280000e+00	1.092918e-01	4.505700e-03	7.996200e-03
-5.280000e+00	-5.060000e+00	1.173021e-01	3.843900e-03	7.702400e-03
-5.059999e+00	-4.840001e+00	1.268683e-01	3.370300e-03	6.968000e-03
-4.840001e+00	-4.620000e+00	1.356831e-01	2.337200e-03	5.382500e-03
-4.619999e+00	-4.400003e+00	1.476838e-01	1.753400e-03	4.545900e-03
-4.400003e+00	-4.180000e+00	1.587908e-01	2.150800e-03	2.806600e-03
-4.180000e+00	-3.960001e+00	1.740784e-01	2.852800e-03	1.548700e-03
-3.960001e+00	-3.740000e+00	1.865807e-01	4.091900e-03	1.697900e-03
-3.740000e+00	-3.520002e+00	2.021848e-01	4.868600e-03	3.050300e-03
-3.520001e+00	-3.299999e+00	2.250744e-01	6.115900e-03	3.591800e-03
-3.299999e+00	-3.079999e+00	2.466224e-01	1.000530e-02	4.971800e-03
-3.079999e+00	-2.859999e+00	2.695181e-01	1.384070e-02	6.149700e-03
-2.859999e+00	-2.640001e+00	2.802310e-01	8.545300e-03	6.503900e-03
-2.640000e+00	-2.420000e+00	2.693445e-01	5.430600e-03	8.556700e-03
-2.420000e+00	-2.200002e+00	2.451653e-01	6.100900e-03	1.062320e-02
-2.200001e+00	-1.980003e+00	2.160363e-01	6.627200e-03	1.162430e-02
-1.980003e+00	-1.759999e+00	1.787385e-01	7.530600e-03	1.121110e-02
-1.759999e+00	-1.540000e+00	1.335593e-01	7.942600e-03	9.281400e-03
-1.540001e+00	-1.320002e+00	8.401790e-02	3.476820e-03	6.211900e-03
-1.320002e+00	-1.100001e+00	2.825472e-02	1.395230e-03	2.544560e-03
-1.100000e+00	-8.799998e-01	7.158754e-05	1.432716e-05	2.532167e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.045395e-02	2.688764e-03	2.639970e-03
-1.078000e+01	-1.056000e+01	1.150686e-02	2.813177e-03	2.746730e-03
-1.056000e+01	-1.034000e+01	1.274492e-02	2.959599e-03	2.905770e-03
-1.034000e+01	-1.012000e+01	1.401299e-02	3.090980e-03	3.020070e-03
-1.012000e+01	-9.900000e+00	1.541804e-02	3.232230e-03	3.152640e-03
-9.900000e+00	-9.680000e+00	1.696993e-02	3.374420e-03	3.296720e-03
-9.680000e+00	-9.460000e+00	1.857088e-02	3.517150e-03	3.416400e-03
-9.460000e+00	-9.240000e+00	2.037883e-02	3.660440e-03	3.549190e-03
-9.240001e+00	-9.020001e+00	2.237099e-02	3.808100e-03	3.713890e-03
-9.020001e+00	-8.800000e+00	2.446024e-02	3.947280e-03	3.845940e-03
-8.800000e+00	-8.580000e+00	2.683242e-02	4.090470e-03	4.000180e-03
-8.580001e+00	-8.360001e+00	2.932009e-02	4.223840e-03	4.141710e-03
-8.360001e+00	-8.140001e+00	3.204086e-02	4.358360e-03	4.290470e-03
-8.140001e+00	-7.920001e+00	3.499605e-02	4.485330e-03	4.437090e-03
-7.920001e+00	-7.700000e+00	3.820138e-02	4.601040e-03	4.583930e-03
-7.700000e+00	-7.480002e+00	4.164921e-02	4.712130e-03	4.723110e-03
-7.480001e+00	-7.260000e+00	4.544204e-02	4.807090e-03	4.873600e-03
-7.260000e+00	-7.040000e+00	4.954882e-02	4.878270e-03	5.026190e-03
-7.040000e+00	-6.820002e+00	5.401977e-02	4.940840e-03	5.172730e-03
-6.820001e+00	-6.599999e+00	5.898259e-02	5.263060e-03	5.356140e-03
-6.600000e+00	-6.380003e+00	6.429482e-02	5.619860e-03	5.512000e-03
-6.380002e+00	-6.160002e+00	7.017457e-02	6.012950e-03	5.679070e-03
-6.160002e+00	-5.940000e+00	7.662759e-02	6.444530e-03	5.859140e-03
-5.940000e+00	-5.720000e+00	8.364725e-02	6.886730e-03	6.013580e-03
-5.720000e+00	-5.500000e+00	9.144971e-02	7.356350e-03	6.177490e-03
-5.500000e+00	-5.280000e+00	1.000929e-01	7.862730e-03	6.327300e-03
-5.280000e+00	-5.060000e+00	1.096141e-01	8.358700e-03	6.433500e-03
-5.059999e+00	-4.840001e+00	1.202531e-01	8.864100e-03	6.515100e-03
-4.840001e+00	-4.620000e+00	1.321226e-01	9.348100e-03	6.518600e-03
-4.619999e+00	-4.400003e+00	1.449644e-01	9.686200e-03	6.297700e-03
-4.400003e+00	-4.180000e+00	1.587810e-01	9.808000e-03	5.768600e-03
-4.180000e+00	-3.960001e+00	1.739053e-01	9.675100e-03	4.913500e-03
-3.960001e+00	-3.740000e+00	1.905524e-01	9.189700e-03	4.526400e-03
-3.740000e+00	-3.520002e+00	2.086137e-01	8.165300e-03	6.992400e-03
-3.520001e+00	-3.299999e+00	2.283559e-01	7.152500e-03	1.024010e-02
-3.299999e+00	-3.079999e+00	2.499367e-01	1.021360e-02	1.429190e-02
-3.079999e+00	-2.859999e+00	2.712677e-01	1.366390e-02	1.884550e-02
-2.859999e+00	-2.640001e+00	2.683694e-01	1.536720e-02	1.892500e-02
-2.640000e+00	-2.420000e+00	2.546870e-01	2.253790e-02	1.748950e-02
-2.420000e+00	-2.200002e+00	2.360567e-01	2.783400e-02	2.634100e-02
-2.200001e+00	-1.980003e+00	2.122617e-01	3.059390e-02	3.353350e-02
-1.980003e+00	-1.759999e+00	1.822128e-01	3.025040e-02	3.765140e-02
-1.759999e+00	-1.540000e+00	1.408898e-01	2.650870e-02	3.703750e-02
-1.540001e+00	-1.320002e+00	8.608571e-02	1.903813e-02	2.961599e-02
-1.320002e+00	-1.100001e+00	2.995108e-02	7.990710e-03	1.367740e-02
-1.100000e+00	-8.799998e-01	1.437532e-04	7.800880e-05	1.410972e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b0
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.028891e-03	5.389955e-04	1.200973e-03
-1.078000e+01	-1.056000e+01	6.905991e-03	4.758955e-04	1.352523e-03
-1.056000e+01	-1.034000e+01	7.958568e-03	9.599455e-04	8.735864e-04
-1.034000e+01	-1.012000e+01	7.912736e-03	1.825518e-03	1.942077e-03
-1.012000e+01	-9.900000e+00	1.101447e-02	5.859955e-04	2.756482e-03
-9.900000e+00	-9.680000e+00	1.185654e-02	3.196164e-03	1.700423e-03
-9.680000e+00	-9.460000e+00	1.308198e-02	2.084323e-03	1.935555e-03
-9.460000e+00	-9.240000e+00	1.623866e-02	4.466727e-04	2.239882e-03
-9.240000e+00	-9.020000e+00	1.558399e-02	1.184136e-03	2.422582e-03
-9.020000e+00	-8.800000e+00	1.587701e-02	2.355586e-03	2.866695e-03
-8.800000e+00	-8.580000e+00	2.115830e-02	3.044655e-03	2.763805e-03
-8.580000e+00	-8.360000e+00	2.825495e-02	2.871323e-03	4.683659e-03
-8.360000e+00	-8.140000e+00	2.423300e-02	1.920077e-03	1.870150e-03
-8.140000e+00	-7.920000e+00	2.600560e-02	3.958932e-03	2.722714e-03
-7.920000e+00	-7.700000e+00	2.845888e-02	1.131618e-03	3.864823e-03
-7.700000e+00	-7.480000e+00	3.137427e-02	2.852114e-03	2.820159e-03
-7.480000e+00	-7.260000e+00	3.180235e-02	5.306964e-03	3.500486e-03
-7.260000e+00	-7.040000e+00	3.397388e-02	2.195832e-03	3.750695e-03
-7.040000e+00	-6.820000e+00	3.770888e-02	4.186495e-03	2.086368e-03
-6.820000e+00	-6.600000e+00	3.927800e-02	4.726891e-03	4.656486e-03
-6.600000e+00	-6.380000e+00	4.671109e-02	3.720318e-03	3.710455e-03
-6.380000e+00	-6.160000e+00	4.958200e-02	3.072682e-03	3.773227e-03
-6.160000e+00	-5.940000e+00	5.304773e-02	6.093864e-03	3.952500e-03
-5.940000e+00	-5.720000e+00	5.603159e-02	5.845909e-03	3.959864e-03
-5.720000e+00	-5.500000e+00	6.456209e-02	5.782045e-03	5.645227e-03
-5.500000e+00	-5.280000e+00	6.954645e-02	2.961682e-03	5.466864e-03
-5.280000e+00	-5.060000e+00	7.414595e-02	7.829500e-03	6.953455e-03
-5.060000e+00	-4.840000e+00	8.785532e-02	6.895227e-03	3.241773e-03
-4.840000e+00	-4.620000e+00	1.031290e-01	7.849818e-03	4.497273e-03
-4.620000e+00	-4.400000e+00	1.183797e-01	2.275091e-03	4.461545e-03
-4.400000e+00	-4.180000e+00	1.307305e-01	5.861682e-03	1.808136e-03
-4.180000e+00	-3.960000e+00	1.499326e-01	1.560827e-02	1.540636e-03
-3.960000e+00	-3.740000e+00	1.628679e-01	4.064773e-03	5.861909e-03
-3.740000e+00	-3.520000e+00	2.155546e-01	1.155864e-03	1.220473e-02
-3.520000e+00	-3.300000e+00	2.389208e-01	7.487500e-03	2.567818e-03
-3.300000e+00	-3.080000e+00	2.722395e-01	9.755591e-03	1.464318e-03
-3.080000e+00	-2.860000e+00	3.218231e-01	9.717318e-03	1.417514e-02
-2.860000e+00	-2.640000e+00	3.423076e-01	1.121723e-02	1.319982e-02
-2.640000e+00	-2.420000e+00	3.501119e-01	1.551327e-02	2.245536e-02
-2.420000e+00	-2.200000e+00	3.373188e-01	1.792673e-02	1.505605e-02
-2.200000e+00	-1.980000e+00	2.942793e-01	1.674214e-02	2.091059e-02
-1.980000e+00	-1.760000e+00	2.314782e-01	1.253377e-02	1.622773e-02
-1.760000e+00	-1.540000e+00	1.731260e-01	1.246636e-02	1.075482e-02
-1.540000e+00	-1.320000e+00	9.763114e-02	6.108318e-03	5.870500e-03
-1.320000e+00	-1.100000e+00	3.102130e-02	1.943173e-03	3.303986e-03
-1.100000e+00	-8.800000e-01	2.293065e-04	3.023568e-05	7.168227e-06
-8.800000e-01	-6.600000e-01	1.504168e-09	5.952827e-10	1.542491e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc01_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.018116e-03	8.359000e-04	5.925100e-04
-1.078000e+01	-1.056000e+01	2.557025e-03	9.303210e-04	7.104650e-04
-1.056000e+01	-1.034000e+01	3.550478e-03	1.229742e-03	8.701850e-04
-1.034000e+01	-1.012000e+01	4.152654e-03	1.236881e-03	9.867040e-04
-1.012000e+01	-9.900000e+00	5.691718e-03	1.671439e-03	1.204314e-03
-9.900000e+00	-9.680000e+00	7.497229e-03	2.023441e-03	1.364300e-03
-9.680000e+00	-9.460000e+00	9.764594e-03	2.353519e-03	1.748266e-03
-9.460000e+00	-9.240000e+00	1.222919e-02	2.675830e-03	2.218700e-03
-9.240001e+00	-9.020001e+00	1.535464e-02	2.841010e-03	2.610450e-03
-9.020001e+00	-8.800000e+00	1.835650e-02	2.998500e-03	2.691060e-03
-8.800000e+00	-8.580000e+00	2.372477e-02	3.795980e-03	3.721970e-03
-8.580001e+00	-8.360001e+00	2.924203e-02	4.399790e-03	4.368780e-03
-8.360001e+00	-8.140001e+00	3.530310e-02	4.975060e-03	5.016420e-03
-8.140001e+00	-7.920001e+00	4.055535e-02	4.997010e-03	4.634420e-03
-7.920001e+00	-7.700000e+00	4.910396e-02	5.716370e-03	5.536620e-03
-7.700000e+00	-7.480002e+00	5.795440e-02	6.131580e-03	5.923360e-03
-7.480001e+00	-7.260000e+00	6.635509e-02	6.485810e-03	6.329520e-03
-7.260000e+00	-7.040000e+00	7.695693e-02	6.706460e-03	6.485140e-03
-7.040000e+00	-6.820002e+00	8.557924e-02	6.518680e-03	6.588540e-03
-6.820001e+00	-6.599999e+00	9.797084e-02	6.745690e-03	8.843760e-03
-6.600000e+00	-6.380003e+00	1.074173e-01	6.325500e-03	1.040200e-02
-6.380002e+00	-6.160002e+00	1.195982e-01	6.111800e-03	1.258400e-02
-6.160002e+00	-5.940000e+00	1.305046e-01	5.786000e-03	1.415240e-02
-5.940000e+00	-5.720000e+00	1.400969e-01	6.323300e-03	1.517050e-02
-5.720000e+00	-5.500000e+00	1.496428e-01	6.817900e-03	1.595370e-02
-5.500000e+00	-5.280000e+00	1.583858e-01	6.792900e-03	1.575630e-02
-5.280000e+00	-5.060000e+00	1.643219e-01	6.538800e-03	1.487090e-02
-5.059999e+00	-4.840001e+00	1.693172e-01	5.563500e-03	1.281940e-02
-4.840001e+00	-4.620000e+00	1.728902e-01	4.328000e-03	1.000860e-02
-4.619999e+00	-4.400003e+00	1.778271e-01	5.059800e-03	7.599000e-03
-4.400003e+00	-4.180000e+00	1.816812e-01	5.811100e-03	5.210000e-03
-4.180000e+00	-3.960001e+00	1.861469e-01	6.562300e-03	5.509800e-03
-3.960001e+00	-3.740000e+00	1.854634e-01	7.462500e-03	6.809400e-03
-3.740000e+00	-3.520002e+00	1.861844e-01	7.772900e-03	7.658600e-03
-3.520001e+00	-3.299999e+00	1.907977e-01	7.504500e-03	8.037200e-03
-3.299999e+00	-3.079999e+00	1.886469e-01	1.089350e-02	8.643900e-03
-3.079999e+00	-2.859999e+00	1.914012e-01	1.269970e-02	8.645500e-03
-2.859999e+00	-2.640001e+00	1.887170e-01	1.537700e-02	8.699600e-03
-2.640000e+00	-2.420000e+00	1.892598e-01	1.617030e-02	8.372600e-03
-2.420000e+00	-2.200002e+00	1.827527e-01	1.796850e-02	7.952300e-03
-2.200001e+00	-1.980003e+00	1.725363e-01	1.600840e-02	7.248400e-03
-1.980003e+00	-1.759999e+00	1.499552e-01	1.414730e-02	6.347900e-03
-1.759999e+00	-1.540000e+00	1.154555e-01	1.180950e-02	5.102900e-03
-1.540001e+00	-1.320002e+00	7.312838e-02	3.639650e-03	3.461820e-03
-1.320002e+00	-1.100001e+00	2.406237e-02	7.525800e-04	1.424870e-03
-1.100000e+00	-8.799998e-01	5.444669e-05	1.095587e-05	1.294106e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.061888e-03	2.225446e-03	2.100030e-03
-1.078000e+01	-1.056000e+01	5.111996e-03	2.590246e-03	2.464949e-03
-1.056000e+01	-1.034000e+01	6.426100e-03	3.022313e-03	2.905717e-03
-1.034000e+01	-1.012000e+01	7.923784e-03	3.470318e-03	3.348266e-03
-1.012000e+01	-9.900000e+00	9.772680e-03	3.993893e-03	3.878320e-03
-9.900000e+00	-9.680000e+00	1.187473e-02	4.532671e-03	4.400680e-03
-9.680000e+00	-9.460000e+00	1.432977e-02	5.118071e-03	4.976210e-03
-9.460000e+00	-9.240000e+00	1.730219e-02	5.750340e-03	5.605490e-03
-9.240001e+00	-9.020001e+00	2.059418e-02	6.370130e-03	6.210920e-03
-9.020001e+00	-8.800000e+00	2.436720e-02	6.989810e-03	6.818410e-03
-8.800000e+00	-8.580000e+00	2.876920e-02	7.604250e-03	7.448050e-03
-8.580001e+00	-8.360001e+00	3.352516e-02	8.151320e-03	7.987170e-03
-8.360001e+00	-8.140001e+00	3.886467e-02	8.650620e-03	8.491500e-03
-8.140001e+00	-7.920001e+00	4.469612e-02	9.072340e-03	8.908770e-03
-7.920001e+00	-7.700000e+00	5.099343e-02	9.411050e-03	9.242320e-03
-7.700000e+00	-7.480002e+00	5.784373e-02	9.638050e-03	9.467190e-03
-7.480001e+00	-7.260000e+00	6.505658e-02	9.761620e-03	9.550830e-03
-7.260000e+00	-7.040000e+00	7.278903e-02	9.751880e-03	9.524840e-03
-7.040000e+00	-6.820002e+00	8.084362e-02	9.622540e-03	9.333370e-03
-6.820001e+00	-6.599999e+00	8.936872e-02	9.344600e-03	9.040960e-03
-6.600000e+00	-6.380003e+00	9.788683e-02	8.946520e-03	8.524270e-03
-6.380002e+00	-6.160002e+00	1.067461e-01	8.392520e-03	7.878000e-03
-6.160002e+00	-5.940000e+00	1.157500e-01	7.685700e-03	7.100100e-03
-5.940000e+00	-5.720000e+00	1.246587e-01	6.840600e-03	6.126600e-03
-5.720000e+00	-5.500000e+00	1.336414e-01	5.946100e-03	5.275600e-03
-5.500000e+00	-5.280000e+00	1.425854e-01	5.295100e-03	4.456500e-03
-5.280000e+00	-5.060000e+00	1.513660e-01	4.528800e-03	3.482900e-03
-5.059999e+00	-4.840001e+00	1.600473e-01	3.660800e-03	2.343500e-03
-4.840001e+00	-4.620000e+00	1.684956e-01	2.675700e-03	1.552200e-03
-4.619999e+00	-4.400003e+00	1.762650e-01	2.362900e-03	3.003400e-03
-4.400003e+00	-4.180000e+00	1.829904e-01	4.258300e-03	4.459000e-03
-4.180000e+00	-3.960001e+00	1.889033e-01	6.245700e-03	5.929300e-03
-3.960001e+00	-3.740000e+00	1.940104e-01	8.253500e-03	7.606500e-03
-3.740000e+00	-3.520002e+00	1.979342e-01	1.028470e-02	9.665100e-03
-3.520001e+00	-3.299999e+00	2.006156e-01	1.225600e-02	1.174830e-02
-3.299999e+00	-3.079999e+00	2.020546e-01	1.407230e-02	1.383370e-02
-3.079999e+00	-2.859999e+00	2.018043e-01	1.563160e-02	1.585830e-02
-2.859999e+00	-2.640001e+00	1.998326e-01	1.683330e-02	1.777740e-02
-2.640000e+00	-2.420000e+00	1.960610e-01	1.751950e-02	1.957370e-02
-2.420000e+00	-2.200002e+00	1.884959e-01	1.760010e-02	2.083140e-02
-2.200001e+00	-1.980003e+00	1.716667e-01	1.697810e-02	2.035240e-02
-1.980003e+00	-1.759999e+00	1.471416e-01	1.531690e-02	1.843520e-02
-1.759999e+00	-1.540000e+00	1.122190e-01	1.250618e-02	1.589070e-02
-1.540001e+00	-1.320002e+00	6.599335e-02	8.491310e-03	1.179663e-02
-1.320002e+00	-1.100001e+00	2.156440e-02	3.423790e-03	5.150930e-03
-1.100000e+00	-8.799998e-01	6.292052e-05	3.014957e-05	4.937588e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b1
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.124699e-03	6.085864e-05	5.464755e-04
-1.078000e+01	-1.056000e+01	1.995580e-03	1.070268e-04	6.391773e-04
-1.056000e+01	-1.034000e+01	3.099595e-03	7.404000e-05	6.504823e-04
-1.034000e+01	-1.012000e+01	3.443851e-03	1.636964e-04	8.494277e-04
-1.012000e+01	-9.900000e+00	4.779845e-03	2.586318e-04	1.077977e-03
-9.900000e+00	-9.680000e+00	5.338473e-03	2.069500e-04	9.918636e-04
-9.680000e+00	-9.460000e+00	4.761668e-03	1.589113e-03	1.782177e-03
-9.460000e+00	-9.240000e+00	1.025430e-02	1.580455e-05	1.984936e-03
-9.240000e+00	-9.020000e+00	8.379282e-03	2.904191e-03	2.127186e-03
-9.020000e+00	-8.800000e+00	1.496061e-02	1.435577e-03	2.238205e-03
-8.800000e+00	-8.580000e+00	2.046164e-02	1.311000e-04	2.288309e-03
-8.580000e+00	-8.360000e+00	2.129556e-02	1.237645e-03	4.530282e-03
-8.360000e+00	-8.140000e+00	2.479157e-02	1.580723e-03	3.692927e-03
-8.140000e+00	-7.920000e+00	3.090022e-02	9.210273e-04	3.907045e-03
-7.920000e+00	-7.700000e+00	4.280737e-02	8.926727e-04	4.444768e-03
-7.700000e+00	-7.480000e+00	5.011114e-02	1.471955e-03	4.359000e-03
-7.480000e+00	-7.260000e+00	5.350100e-02	4.110500e-03	4.191409e-03
-7.260000e+00	-7.040000e+00	5.998232e-02	5.821227e-03	4.476955e-03
-7.040000e+00	-6.820000e+00	6.940205e-02	5.122727e-03	6.032409e-03
-6.820000e+00	-6.600000e+00	7.147105e-02	3.224909e-03	7.535909e-03
-6.600000e+00	-6.380000e+00	8.815241e-02	7.167273e-03	3.273682e-03
-6.380000e+00	-6.160000e+00	9.981236e-02	4.923818e-03	4.158909e-03
-6.160000e+00	-5.940000e+00	9.924814e-02	9.557500e-03	5.803136e-03
-5.940000e+00	-5.720000e+00	1.067511e-01	1.230377e-02	3.259045e-03
-5.720000e+00	-5.500000e+00	1.168981e-01	5.280864e-03	4.102364e-03
-5.500000e+00	-5.280000e+00	1.303825e-01	2.710591e-03	7.000000e-03
-5.280000e+00	-5.060000e+00	1.330665e-01	1.029355e-02	5.253273e-03
-5.060000e+00	-4.840000e+00	1.460540e-01	5.877727e-03	4.134227e-03
-4.840000e+00	-4.620000e+00	1.577147e-01	9.198636e-03	3.585909e-04
-4.620000e+00	-4.400000e+00	1.615080e-01	2.481591e-03	4.557409e-03
-4.400000e+00	-4.180000e+00	1.698897e-01	3.645045e-03	3.095864e-03
-4.180000e+00	-3.960000e+00	1.905984e-01	1.159473e-02	5.052727e-04
-3.960000e+00	-3.740000e+00	1.859472e-01	3.635955e-03	6.606364e-04
-3.740000e+00	-3.520000e+00	2.154724e-01	6.135773e-03	1.384291e-02
-3.520000e+00	-3.300000e+00	2.220615e-01	7.682182e-03	9.461318e-03
-3.300000e+00	-3.080000e+00	2.279564e-01	1.456936e-02	2.865818e-03
-3.080000e+00	-2.860000e+00	2.379104e-01	7.703500e-03	1.044677e-02
-2.860000e+00	-2.640000e+00	2.415643e-01	9.301045e-03	1.179086e-02
-2.640000e+00	-2.420000e+00	2.477904e-01	1.019314e-02	1.787718e-02
-2.420000e+00	-2.200000e+00	2.393839e-01	9.531136e-03	9.761318e-03
-2.200000e+00	-1.980000e+00	2.091038e-01	8.203500e-03	9.372318e-03
-1.980000e+00	-1.760000e+00	1.727743e-01	7.963955e-03	8.170773e-03
-1.760000e+00	-1.540000e+00	1.316305e-01	6.413227e-03	7.464818e-03
-1.540000e+00	-1.320000e+00	7.503345e-02	3.409318e-03	4.296591e-03
-1.320000e+00	-1.100000e+00	2.172328e-02	1.180595e-03	1.234968e-03
-1.100000e+00	-8.800000e-01	1.466524e-04	1.970682e-05	1.048968e-05
-8.800000e-01	-6.600000e-01	4.334229e-10	1.707141e-10	3.593008e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc01_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.117196e-03	7.303166e-04	4.976180e-04
-1.078000e+01	-1.056000e+01	1.682052e-03	9.856186e-04	6.464500e-04
-1.056000e+01	-1.034000e+01	1.964292e-03	1.049045e-03	8.480120e-04
-1.034000e+01	-1.012000e+01	2.901724e-03	1.355985e-03	1.010727e-03
-1.012000e+01	-9.900000e+00	4.164347e-03	1.820658e-03	1.323839e-03
-9.900000e+00	-9.680000e+00	5.759770e-03	2.298444e-03	1.626084e-03
-9.680000e+00	-9.460000e+00	8.031709e-03	2.934502e-03	2.067131e-03
-9.460000e+00	-9.240000e+00	1.133352e-02	3.732013e-03	2.981990e-03
-9.240001e+00	-9.020001e+00	1.426430e-02	4.236390e-03	3.386600e-03
-9.020001e+00	-8.800000e+00	1.807044e-02	4.804410e-03	3.911560e-03
-8.800000e+00	-8.580000e+00	2.423609e-02	5.591360e-03	5.159330e-03
-8.580001e+00	-8.360001e+00	3.135326e-02	6.044350e-03	6.230210e-03
-8.360001e+00	-8.140001e+00	3.992132e-02	6.923240e-03	7.441440e-03
-8.140001e+00	-7.920001e+00	4.831576e-02	7.451090e-03	7.636790e-03
-7.920001e+00	-7.700000e+00	5.991280e-02	8.480550e-03	8.726420e-03
-7.700000e+00	-7.480002e+00	7.254897e-02	9.182450e-03	9.345350e-03
-7.480001e+00	-7.260000e+00	8.615163e-02	9.848410e-03	1.004013e-02
-7.260000e+00	-7.040000e+00	1.018682e-01	1.007359e-02	1.007880e-02
-7.040000e+00	-6.820002e+00	1.160059e-01	9.867700e-03	9.609400e-03
-6.820001e+00	-6.599999e+00	1.328991e-01	9.614800e-03	9.217800e-03
-6.600000e+00	-6.380003e+00	1.480729e-01	8.817200e-03	1.009810e-02
-6.380002e+00	-6.160002e+00	1.646815e-01	7.907900e-03	1.342780e-02
-6.160002e+00	-5.940000e+00	1.782576e-01	6.562200e-03	1.554060e-02
-5.940000e+00	-5.720000e+00	1.908316e-01	7.594100e-03	1.745790e-02
-5.720000e+00	-5.500000e+00	2.033185e-01	8.754400e-03	1.925280e-02
-5.500000e+00	-5.280000e+00	2.122763e-01	8.972300e-03	1.933780e-02
-5.280000e+00	-5.060000e+00	2.136751e-01	8.194500e-03	1.738400e-02
-5.059999e+00	-4.840001e+00	2.147823e-01	6.968500e-03	1.463460e-02
-4.840001e+00	-4.620000e+00	2.113294e-01	7.932000e-03	1.048720e-02
-4.619999e+00	-4.400003e+00	2.102951e-01	9.274900e-03	7.523900e-03
-4.400003e+00	-4.180000e+00	2.062346e-01	1.008980e-02	8.560300e-03
-4.180000e+00	-3.960001e+00	1.995038e-01	1.072090e-02	9.609400e-03
-3.960001e+00	-3.740000e+00	1.885602e-01	1.106240e-02	1.037470e-02
-3.740000e+00	-3.520002e+00	1.777288e-01	1.083190e-02	1.070640e-02
-3.520001e+00	-3.299999e+00	1.714201e-01	1.007840e-02	1.057190e-02
-3.299999e+00	-3.079999e+00	1.562224e-01	1.047620e-02	1.040860e-02
-3.079999e+00	-2.859999e+00	1.434601e-01	1.216390e-02	9.888000e-03
-2.859999e+00	-2.640001e+00	1.286319e-01	1.254020e-02	9.178000e-03
-2.640000e+00	-2.420000e+00	1.139821e-01	1.215580e-02	8.310500e-03
-2.420000e+00	-2.200002e+00	9.879279e-02	1.150048e-02	7.298510e-03
-2.200001e+00	-1.980003e+00	8.334308e-02	9.862430e-03	6.187600e-03
-1.980003e+00	-1.759999e+00	6.473587e-02	8.484710e-03	4.980010e-03
-1.759999e+00	-1.540000e+00	4.637058e-02	6.408900e-03	3.687610e-03
-1.540001e+00	-1.320002e+00	2.642939e-02	3.562260e-03	2.329540e-03
-1.320002e+00	-1.100001e+00	7.825018e-03	7.981100e-04	8.975560e-04
-1.100000e+00	-8.799998e-01	1.444204e-05	2.237340e-06	1.019977e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.285137e-03	1.638757e-03	1.572506e-03
-1.078000e+01	-1.056000e+01	3.164989e-03	2.072248e-03	1.970534e-03
-1.056000e+01	-1.034000e+01	4.280760e-03	2.540796e-03	2.439072e-03
-1.034000e+01	-1.012000e+01	5.687037e-03	3.064140e-03	2.985184e-03
-1.012000e+01	-9.900000e+00	7.486898e-03	3.673816e-03	3.652502e-03
-9.900000e+00	-9.680000e+00	9.682535e-03	4.340086e-03	4.393655e-03
-9.680000e+00	-9.460000e+00	1.237946e-02	5.091334e-03	5.246100e-03
-9.460000e+00	-9.240000e+00	1.577076e-02	5.950410e-03	6.227630e-03
-9.240001e+00	-9.020001e+00	1.975832e-02	6.835600e-03	7.256620e-03
-9.020001e+00	-8.800000e+00	2.452953e-02	7.758360e-03	8.351660e-03
-8.800000e+00	-8.580000e+00	3.030413e-02	8.701920e-03	9.523650e-03
-8.580001e+00	-8.360001e+00	3.687632e-02	9.554960e-03	1.063560e-02
-8.360001e+00	-8.140001e+00	4.448389e-02	1.032089e-02	1.171642e-02
-8.140001e+00	-7.920001e+00	5.298390e-02	1.091322e-02	1.265375e-02
-7.920001e+00	-7.700000e+00	6.246225e-02	1.131670e-02	1.344821e-02
-7.700000e+00	-7.480002e+00	7.293390e-02	1.147003e-02	1.402828e-02
-7.480001e+00	-7.260000e+00	8.406735e-02	1.135165e-02	1.429494e-02
-7.260000e+00	-7.040000e+00	9.600956e-02	1.102263e-02	1.428204e-02
-7.040000e+00	-6.820002e+00	1.084409e-01	1.103487e-02	1.389640e-02
-6.820001e+00	-6.599999e+00	1.213066e-01	1.079550e-02	1.316710e-02
-6.600000e+00	-6.380003e+00	1.339264e-01	1.022010e-02	1.197460e-02
-6.380002e+00	-6.160002e+00	1.465391e-01	9.350600e-03	1.043610e-02
-6.160002e+00	-5.940000e+00	1.586421e-01	8.189200e-03	8.515700e-03
-5.940000e+00	-5.720000e+00	1.699774e-01	6.729200e-03	6.257200e-03
-5.720000e+00	-5.500000e+00	1.803089e-01	5.001300e-03	3.696400e-03
-5.500000e+00	-5.280000e+00	1.894763e-01	3.052800e-03	2.213900e-03
-5.280000e+00	-5.060000e+00	1.971214e-01	1.990900e-03	3.944400e-03
-5.059999e+00	-4.840001e+00	2.031833e-01	4.986200e-03	5.613300e-03
-4.840001e+00	-4.620000e+00	2.074587e-01	7.931500e-03	7.180500e-03
-4.619999e+00	-4.400003e+00	2.094713e-01	1.080850e-02	8.561900e-03
-4.400003e+00	-4.180000e+00	2.087108e-01	1.346820e-02	9.786900e-03
-4.180000e+00	-3.960001e+00	2.055268e-01	1.577480e-02	1.111030e-02
-3.960001e+00	-3.740000e+00	2.001049e-01	1.760450e-02	1.249800e-02
-3.740000e+00	-3.520002e+00	1.923104e-01	1.883930e-02	1.408870e-02
-3.520001e+00	-3.299999e+00	1.822838e-01	1.943060e-02	1.521360e-02
-3.299999e+00	-3.079999e+00	1.703652e-01	1.929060e-02	1.582430e-02
-3.079999e+00	-2.859999e+00	1.565513e-01	1.845280e-02	1.581280e-02
-2.859999e+00	-2.640001e+00	1.411273e-01	1.695100e-02	1.515010e-02
-2.640000e+00	-2.420000e+00	1.244781e-01	1.491000e-02	1.382240e-02
-2.420000e+00	-2.200002e+00	1.068860e-01	1.248426e-02	1.189230e-02
-2.200001e+00	-1.980003e+00	8.833007e-02	9.858350e-03	1.004660e-02
-1.980003e+00	-1.759999e+00	6.886027e-02	7.231520e-03	8.180940e-03
-1.759999e+00	-1.540000e+00	4.856061e-02	5.303330e-03	5.910600e-03
-1.540001e+00	-1.320002e+00	2.754585e-02	3.340070e-03	3.302320e-03
-1.320002e+00	-1.100001e+00	8.244937e-03	1.239180e-03	8.151490e-04
-1.100000e+00	-8.799998e-01	1.531727e-05	5.243720e-06	3.605800e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z01_b2
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.380618e-03	0.000000e+00	3.583073e-04
-1.078000e+01	-1.056000e+01	1.178713e-03	6.230909e-06	3.195668e-04
-1.056000e+01	-1.034000e+01	1.692410e-03	8.346409e-05	5.112145e-04
-1.034000e+01	-1.012000e+01	3.307650e-03	1.947177e-04	5.098632e-04
-1.012000e+01	-9.900000e+00	3.059869e-03	1.599668e-04	6.314068e-04
-9.900000e+00	-9.680000e+00	3.914716e-03	1.217373e-04	7.206068e-04
-9.680000e+00	-9.460000e+00	4.669941e-03	6.610950e-04	9.272773e-04
-9.460000e+00	-9.240000e+00	6.927018e-03	0.000000e+00	1.625414e-03
-9.240000e+00	-9.020000e+00	7.726741e-03	2.525945e-03	1.765550e-03
-9.020000e+00	-8.800000e+00	1.071382e-02	0.000000e+00	3.181877e-03
-8.800000e+00	-8.580000e+00	1.724186e-02	0.000000e+00	2.500855e-03
-8.580000e+00	-8.360000e+00	1.715350e-02	5.903773e-04	4.207750e-03
-8.360000e+00	-8.140000e+00	2.397437e-02	2.250409e-04	4.967645e-03
-8.140000e+00	-7.920000e+00	3.061346e-02	7.418682e-04	3.963564e-03
-7.920000e+00	-7.700000e+00	4.054776e-02	9.361091e-04	5.549464e-03
-7.700000e+00	-7.480000e+00	5.366227e-02	1.239818e-03	9.396773e-03
-7.480000e+00	-7.260000e+00	6.141905e-02	3.437955e-03	5.344000e-03
-7.260000e+00	-7.040000e+00	7.672018e-02	2.688773e-03	5.307000e-03
-7.040000e+00	-6.820000e+00	8.975941e-02	3.044591e-03	6.535909e-03
-6.820000e+00	-6.600000e+00	1.059604e-01	1.650409e-03	1.018191e-02
-6.600000e+00	-6.380000e+00	1.205843e-01	1.022873e-02	7.450364e-03
-6.380000e+00	-6.160000e+00	1.442046e-01	5.334682e-03	5.363364e-03
-6.160000e+00	-5.940000e+00	1.518788e-01	8.134727e-03	5.636682e-03
-5.940000e+00	-5.720000e+00	1.641671e-01	1.553473e-02	3.570182e-03
-5.720000e+00	-5.500000e+00	1.826396e-01	7.797227e-03	3.077136e-03
-5.500000e+00	-5.280000e+00	1.962008e-01	3.218636e-03	9.218364e-03
-5.280000e+00	-5.060000e+00	1.947901e-01	7.500182e-03	3.147136e-03
-5.060000e+00	-4.840000e+00	2.144020e-01	4.579273e-03	1.609409e-03
-4.840000e+00	-4.620000e+00	2.163449e-01	1.038314e-02	2.436364e-04
-4.620000e+00	-4.400000e+00	2.196337e-01	2.672545e-03	3.134591e-03
-4.400000e+00	-4.180000e+00	2.138770e-01	3.105364e-03	2.514182e-03
-4.180000e+00	-3.960000e+00	2.231460e-01	1.022986e-02	1.977864e-03
-3.960000e+00	-3.740000e+00	2.113090e-01	1.005414e-02	4.557364e-03
-3.740000e+00	-3.520000e+00	2.233181e-01	1.165814e-02	1.473695e-02
-3.520000e+00	-3.300000e+00	2.172231e-01	1.474927e-02	1.005464e-02
-3.300000e+00	-3.080000e+00	1.942274e-01	1.214523e-02	5.306818e-03
-3.080000e+00	-2.860000e+00	1.867292e-01	9.533273e-03	1.102795e-02
-2.860000e+00	-2.640000e+00	1.662636e-01	9.646636e-03	8.076591e-03
-2.640000e+00	-2.420000e+00	1.452447e-01	4.515455e-03	1.002973e-02
-2.420000e+00	-2.200000e+00	1.283323e-01	6.128409e-03	1.339545e-03
-2.200000e+00	-1.980000e+00	1.016305e-01	5.725455e-03	4.918364e-03
-1.980000e+00	-1.760000e+00	7.541436e-02	2.340000e-03	2.166318e-03
-1.760000e+00	-1.540000e+00	5.066550e-02	2.123409e-03	1.287455e-03
-1.540000e+00	-1.320000e+00	2.635555e-02	1.113373e-03	9.290409e-04
-1.320000e+00	-1.100000e+00	6.460632e-03	7.858182e-05	3.886727e-04
-1.100000e+00	-8.800000e-01	1.707844e-05	1.435341e-06	4.038145e-06
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc02_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.4
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.087640e-02	1.787150e-03	2.455210e-03
-1.078000e+01	-1.056000e+01	3.250923e-02	1.634960e-03	2.917020e-03
-1.056000e+01	-1.034000e+01	3.546915e-02	1.835450e-03	3.290470e-03
-1.034000e+01	-1.012000e+01	3.572127e-02	1.407670e-03	3.496390e-03
-1.012000e+01	-9.900000e+00	3.911438e-02	1.658890e-03	4.145240e-03
-9.900000e+00	-9.680000e+00	4.140656e-02	1.516880e-03	4.473730e-03
-9.680000e+00	-9.460000e+00	4.379986e-02	1.594980e-03	4.963620e-03
-9.460000e+00	-9.240000e+00	4.585425e-02	1.459620e-03	5.157270e-03
-9.240001e+00	-9.020001e+00	4.898491e-02	1.780550e-03	5.736010e-03
-9.020001e+00	-8.800000e+00	4.984266e-02	1.670040e-03	5.676590e-03
-8.800000e+00	-8.580000e+00	5.483611e-02	2.266970e-03	6.664010e-03
-8.580001e+00	-8.360001e+00	5.818552e-02	2.604430e-03	7.229530e-03
-8.360001e+00	-8.140001e+00	5.939022e-02	2.444890e-03	6.957650e-03
-8.140001e+00	-7.920001e+00	6.216020e-02	2.579110e-03	7.168700e-03
-7.920001e+00	-7.700000e+00	6.764477e-02	3.233190e-03	8.274580e-03
-7.700000e+00	-7.480002e+00	6.947735e-02	3.209680e-03	8.152630e-03
-7.480001e+00	-7.260000e+00	7.323902e-02	3.407560e-03	8.490590e-03
-7.260000e+00	-7.040000e+00	7.637038e-02	3.588330e-03	8.664290e-03
-7.040000e+00	-6.820002e+00	8.027888e-02	3.839550e-03	8.995580e-03
-6.820001e+00	-6.599999e+00	8.628094e-02	4.398040e-03	9.735280e-03
-6.600000e+00	-6.380003e+00	8.821483e-02	4.137300e-03	9.239620e-03
-6.380002e+00	-6.160002e+00	9.393312e-02	4.633990e-03	9.841680e-03
-6.160002e+00	-5.940000e+00	9.906861e-02	4.833630e-03	9.928690e-03
-5.940000e+00	-5.720000e+00	1.025813e-01	4.778230e-03	9.609100e-03
-5.720000e+00	-5.500000e+00	1.082944e-01	5.116600e-03	9.877700e-03
-5.500000e+00	-5.280000e+00	1.117689e-01	4.532600e-03	8.676400e-03
-5.280000e+00	-5.060000e+00	1.152708e-01	4.406200e-03	8.015600e-03
-5.059999e+00	-4.840001e+00	1.155136e-01	3.738500e-03	5.218800e-03
-4.840001e+00	-4.620000e+00	1.182728e-01	4.663000e-03	3.139000e-03
-4.619999e+00	-4.400003e+00	1.219961e-01	5.418500e-03	3.206600e-03
-4.400003e+00	-4.180000e+00	1.259616e-01	5.804000e-03	3.759900e-03
-4.180000e+00	-3.960001e+00	1.321819e-01	6.057500e-03	4.274500e-03
-3.960001e+00	-3.740000e+00	1.325249e-01	6.906300e-03	5.399700e-03
-3.740000e+00	-3.520002e+00	1.363787e-01	7.325200e-03	6.075300e-03
-3.520001e+00	-3.299999e+00	1.456869e-01	7.886200e-03	6.245600e-03
-3.299999e+00	-3.079999e+00	1.481035e-01	1.158360e-02	7.029000e-03
-3.079999e+00	-2.859999e+00	1.559607e-01	1.373670e-02	7.177500e-03
-2.859999e+00	-2.640001e+00	1.610444e-01	1.660100e-02	7.367400e-03
-2.640000e+00	-2.420000e+00	1.713743e-01	1.769340e-02	7.127400e-03
-2.420000e+00	-2.200002e+00	1.789219e-01	2.062080e-02	8.256600e-03
-2.200001e+00	-1.980003e+00	1.788334e-01	1.786770e-02	6.322700e-03
-1.980003e+00	-1.759999e+00	1.546045e-01	1.392840e-02	5.162500e-03
-1.759999e+00	-1.540000e+00	1.165051e-01	1.174130e-02	4.224000e-03
-1.540001e+00	-1.320002e+00	7.319738e-02	3.788800e-03	2.833360e-03
-1.320002e+00	-1.100001e+00	2.368331e-02	7.765800e-04	1.170190e-03
-1.100000e+00	-8.799998e-01	5.279291e-05	8.826350e-06	1.905581e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.106411e-02	2.326330e-03	3.378340e-03
-1.078000e+01	-1.056000e+01	3.260201e-02	2.289050e-03	3.221150e-03
-1.056000e+01	-1.034000e+01	3.438037e-02	2.267070e-03	3.171600e-03
-1.034000e+01	-1.012000e+01	3.590283e-02	2.249120e-03	2.970490e-03
-1.012000e+01	-9.900000e+00	3.778070e-02	2.227850e-03	2.886490e-03
-9.900000e+00	-9.680000e+00	3.972079e-02	2.208100e-03	2.776940e-03
-9.680000e+00	-9.460000e+00	4.156832e-02	2.198150e-03	2.643480e-03
-9.460000e+00	-9.240000e+00	4.342512e-02	2.203050e-03	2.533660e-03
-9.240001e+00	-9.020001e+00	4.566383e-02	2.172990e-03	2.527820e-03
-9.020001e+00	-8.800000e+00	4.780397e-02	2.159010e-03	2.526180e-03
-8.800000e+00	-8.580000e+00	5.007833e-02	2.146230e-03	2.524370e-03
-8.580001e+00	-8.360001e+00	5.234651e-02	2.129200e-03	2.513700e-03
-8.360001e+00	-8.140001e+00	5.478369e-02	2.112160e-03	2.495400e-03
-8.140001e+00	-7.920001e+00	5.731237e-02	2.080390e-03	2.469290e-03
-7.920001e+00	-7.700000e+00	5.991737e-02	2.057740e-03	2.439580e-03
-7.700000e+00	-7.480002e+00	6.257968e-02	2.052600e-03	2.398190e-03
-7.480001e+00	-7.260000e+00	6.544352e-02	2.097060e-03	2.334830e-03
-7.260000e+00	-7.040000e+00	6.844565e-02	2.128060e-03	2.272350e-03
-7.040000e+00	-6.820002e+00	7.159985e-02	2.175060e-03	2.180510e-03
-6.820001e+00	-6.599999e+00	7.495351e-02	2.231490e-03	2.072190e-03
-6.600000e+00	-6.380003e+00	7.844426e-02	2.270810e-03	1.951430e-03
-6.380002e+00	-6.160002e+00	8.211669e-02	2.312150e-03	1.799010e-03
-6.160002e+00	-5.940000e+00	8.613845e-02	2.368070e-03	1.603080e-03
-5.940000e+00	-5.720000e+00	9.032657e-02	2.386550e-03	1.392550e-03
-5.720000e+00	-5.500000e+00	9.483643e-02	2.407500e-03	1.120720e-03
-5.500000e+00	-5.280000e+00	9.975679e-02	2.412540e-03	7.918100e-04
-5.280000e+00	-5.060000e+00	1.049959e-01	2.373400e-03	9.099000e-04
-5.059999e+00	-4.840001e+00	1.107869e-01	2.313300e-03	1.310600e-03
-4.840001e+00	-4.620000e+00	1.172045e-01	2.620500e-03	1.842200e-03
-4.619999e+00	-4.400003e+00	1.236263e-01	3.289100e-03	2.367500e-03
-4.400003e+00	-4.180000e+00	1.300405e-01	4.133200e-03	2.943900e-03
-4.180000e+00	-3.960001e+00	1.366052e-01	5.149900e-03	3.730300e-03
-3.960001e+00	-3.740000e+00	1.436348e-01	6.303500e-03	4.844500e-03
-3.740000e+00	-3.520002e+00	1.506391e-01	7.678000e-03	6.080800e-03
-3.520001e+00	-3.299999e+00	1.578190e-01	9.215000e-03	7.579000e-03
-3.299999e+00	-3.079999e+00	1.650784e-01	1.089460e-02	9.335100e-03
-3.079999e+00	-2.859999e+00	1.721451e-01	1.268570e-02	1.137280e-02
-2.859999e+00	-2.640001e+00	1.787064e-01	1.446920e-02	1.369380e-02
-2.640000e+00	-2.420000e+00	1.847531e-01	1.608210e-02	1.637850e-02
-2.420000e+00	-2.200002e+00	1.901733e-01	1.729190e-02	1.946540e-02
-2.200001e+00	-1.980003e+00	1.804099e-01	1.815910e-02	1.982250e-02
-1.980003e+00	-1.759999e+00	1.525773e-01	1.783620e-02	2.086700e-02
-1.759999e+00	-1.540000e+00	1.161846e-01	1.552220e-02	2.051040e-02
-1.540001e+00	-1.320002e+00	6.904570e-02	1.108845e-02	1.636910e-02
-1.320002e+00	-1.100001e+00	2.302013e-02	4.640860e-03	7.549730e-03
-1.100000e+00	-8.799998e-01	7.535951e-05	4.183058e-05	7.635719e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b0
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.767677e-02	8.478305e-03	2.090409e-04
-1.078000e+01	-1.056000e+01	2.800604e-02	1.830082e-03	2.519100e-03
-1.056000e+01	-1.034000e+01	3.908790e-02	2.827759e-03	3.789768e-03
-1.034000e+01	-1.012000e+01	3.415010e-02	9.111005e-03	4.041755e-03
-1.012000e+01	-9.900000e+00	3.979516e-02	4.728727e-04	2.736359e-03
-9.900000e+00	-9.680000e+00	3.257210e-02	9.413805e-03	3.448500e-03
-9.680000e+00	-9.460000e+00	4.564723e-02	3.067714e-03	1.907545e-03
-9.460000e+00	-9.240000e+00	4.950545e-02	8.877727e-04	1.933045e-03
-9.240000e+00	-9.020000e+00	4.940209e-02	2.709227e-03	1.398864e-03
-9.020000e+00	-8.800000e+00	4.842755e-02	4.045173e-03	1.360318e-03
-8.800000e+00	-8.580000e+00	5.333277e-02	1.443818e-03	3.845955e-03
-8.580000e+00	-8.360000e+00	5.380864e-02	7.068636e-03	2.170409e-03
-8.360000e+00	-8.140000e+00	5.686782e-02	0.000000e+00	5.518545e-03
-8.140000e+00	-7.920000e+00	5.300518e-02	4.639773e-03	2.146955e-03
-7.920000e+00	-7.700000e+00	5.703455e-02	2.087636e-03	4.008773e-03
-7.700000e+00	-7.480000e+00	6.579095e-02	6.795136e-03	0.000000e+00
-7.480000e+00	-7.260000e+00	5.764741e-02	4.676500e-03	1.590227e-03
-7.260000e+00	-7.040000e+00	6.560068e-02	9.293091e-03	0.000000e+00
-7.040000e+00	-6.820000e+00	6.269955e-02	3.613545e-03	3.358864e-03
-6.820000e+00	-6.600000e+00	6.710795e-02	4.522318e-03	1.281273e-03
-6.600000e+00	-6.380000e+00	6.952818e-02	3.606455e-03	1.375909e-03
-6.380000e+00	-6.160000e+00	7.799982e-02	3.274182e-03	4.075455e-04
-6.160000e+00	-5.940000e+00	7.784645e-02	5.938000e-03	3.041818e-04
-5.940000e+00	-5.720000e+00	8.053377e-02	1.231000e-03	0.000000e+00
-5.720000e+00	-5.500000e+00	8.499755e-02	2.825591e-03	2.343000e-03
-5.500000e+00	-5.280000e+00	9.212636e-02	2.068000e-03	2.161182e-03
-5.280000e+00	-5.060000e+00	9.651395e-02	2.270364e-03	1.185409e-03
-5.060000e+00	-4.840000e+00	9.945909e-02	1.486591e-03	3.566136e-03
-4.840000e+00	-4.620000e+00	1.049954e-01	1.002864e-03	5.415000e-04
-4.620000e+00	-4.400000e+00	1.039835e-01	3.579591e-03	3.308864e-03
-4.400000e+00	-4.180000e+00	1.118636e-01	3.321864e-03	2.764545e-04
-4.180000e+00	-3.960000e+00	1.264279e-01	2.524182e-03	3.369955e-03
-3.960000e+00	-3.740000e+00	1.319512e-01	6.638455e-03	5.022273e-03
-3.740000e+00	-3.520000e+00	1.474882e-01	2.627273e-03	9.298409e-03
-3.520000e+00	-3.300000e+00	1.660654e-01	6.643091e-03	7.413182e-03
-3.300000e+00	-3.080000e+00	1.708960e-01	7.355500e-03	3.151864e-03
-3.080000e+00	-2.860000e+00	1.927388e-01	7.400955e-03	1.470205e-02
-2.860000e+00	-2.640000e+00	1.989295e-01	7.164045e-03	8.848545e-03
-2.640000e+00	-2.420000e+00	2.114398e-01	5.204455e-03	1.763264e-02
-2.420000e+00	-2.200000e+00	2.209984e-01	9.734773e-03	4.689364e-03
-2.200000e+00	-1.980000e+00	2.096484e-01	8.720500e-03	1.107500e-02
-1.980000e+00	-1.760000e+00	1.750309e-01	6.155273e-03	6.908864e-03
-1.760000e+00	-1.540000e+00	1.327017e-01	7.646000e-03	7.190455e-03
-1.540000e+00	-1.320000e+00	7.556573e-02	3.848045e-03	5.127273e-03
-1.320000e+00	-1.100000e+00	2.292372e-02	1.232941e-03	2.699568e-03
-1.100000e+00	-8.800000e-01	1.534562e-04	1.932764e-05	1.607282e-05
-8.800000e-01	-6.600000e-01	4.316185e-10	1.705593e-10	3.581597e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc02_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.212507e-03	3.790413e-03	3.264133e-03
-1.078000e+01	-1.056000e+01	1.143185e-02	4.215788e-03	3.598670e-03
-1.056000e+01	-1.034000e+01	1.471056e-02	4.922926e-03	4.496570e-03
-1.034000e+01	-1.012000e+01	1.692834e-02	4.924450e-03	4.098500e-03
-1.012000e+01	-9.900000e+00	2.250142e-02	5.918450e-03	5.808540e-03
-9.900000e+00	-9.680000e+00	2.711556e-02	6.180600e-03	6.363030e-03
-9.680000e+00	-9.460000e+00	3.328134e-02	6.346680e-03	7.185620e-03
-9.460000e+00	-9.240000e+00	3.981153e-02	6.819550e-03	7.939670e-03
-9.240001e+00	-9.020001e+00	4.751221e-02	7.413050e-03	8.491430e-03
-9.020001e+00	-8.800000e+00	5.391929e-02	7.509090e-03	8.204490e-03
-8.800000e+00	-8.580000e+00	6.450794e-02	8.285640e-03	9.145710e-03
-8.580001e+00	-8.360001e+00	7.523487e-02	8.810100e-03	9.709980e-03
-8.360001e+00	-8.140001e+00	8.604577e-02	9.093310e-03	9.985510e-03
-8.140001e+00	-7.920001e+00	9.380235e-02	8.249930e-03	8.386950e-03
-7.920001e+00	-7.700000e+00	1.058790e-01	8.243150e-03	8.367100e-03
-7.700000e+00	-7.480002e+00	1.174649e-01	7.761200e-03	7.649300e-03
-7.480001e+00	-7.260000e+00	1.283181e-01	7.459800e-03	8.857800e-03
-7.260000e+00	-7.040000e+00	1.398432e-01	6.532700e-03	1.166900e-02
-7.040000e+00	-6.820002e+00	1.486209e-01	5.485300e-03	1.339860e-02
-6.820001e+00	-6.599999e+00	1.596101e-01	6.724000e-03	1.562490e-02
-6.600000e+00	-6.380003e+00	1.669284e-01	7.369900e-03	1.683760e-02
-6.380002e+00	-6.160002e+00	1.766485e-01	8.657100e-03	1.884050e-02
-6.160002e+00	-5.940000e+00	1.821942e-01	9.051600e-03	1.923450e-02
-5.940000e+00	-5.720000e+00	1.846061e-01	8.998100e-03	1.873220e-02
-5.720000e+00	-5.500000e+00	1.861378e-01	8.896000e-03	1.797980e-02
-5.500000e+00	-5.280000e+00	1.870468e-01	8.454100e-03	1.652690e-02
-5.280000e+00	-5.060000e+00	1.797655e-01	8.288300e-03	1.291990e-02
-5.059999e+00	-4.840001e+00	1.735573e-01	9.657600e-03	8.891500e-03
-4.840001e+00	-4.620000e+00	1.651847e-01	1.084570e-02	8.343100e-03
-4.619999e+00	-4.400003e+00	1.599931e-01	1.131940e-02	9.083200e-03
-4.400003e+00	-4.180000e+00	1.540654e-01	1.135690e-02	9.498600e-03
-4.180000e+00	-3.960001e+00	1.470969e-01	1.123370e-02	9.800400e-03
-3.960001e+00	-3.740000e+00	1.369309e-01	1.095060e-02	9.937600e-03
-3.740000e+00	-3.520002e+00	1.265593e-01	1.041570e-02	9.874000e-03
-3.520001e+00	-3.299999e+00	1.234272e-01	9.615000e-03	9.427600e-03
-3.299999e+00	-3.079999e+00	1.116107e-01	1.198005e-02	9.041200e-03
-3.079999e+00	-2.859999e+00	1.034034e-01	1.319838e-02	8.427300e-03
-2.859999e+00	-2.640001e+00	9.441791e-02	1.280940e-02	7.710390e-03
-2.640000e+00	-2.420000e+00	8.518707e-02	1.234905e-02	6.929410e-03
-2.420000e+00	-2.200002e+00	7.711384e-02	1.088393e-02	6.073510e-03
-2.200001e+00	-1.980003e+00	6.682449e-02	9.654730e-03	5.147080e-03
-1.980003e+00	-1.759999e+00	5.381576e-02	8.288190e-03	4.201500e-03
-1.759999e+00	-1.540000e+00	4.251669e-02	6.243600e-03	3.146420e-03
-1.540001e+00	-1.320002e+00	2.712028e-02	5.011910e-03	2.089450e-03
-1.320002e+00	-1.100001e+00	9.910939e-03	1.446587e-03	8.042810e-04
-1.100000e+00	-8.799998e-01	2.806056e-05	6.432900e-06	7.322210e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.230732e-02	5.281553e-03	5.797960e-03
-1.078000e+01	-1.056000e+01	1.511332e-02	5.900862e-03	6.632300e-03
-1.056000e+01	-1.034000e+01	1.842926e-02	6.545290e-03	7.538920e-03
-1.034000e+01	-1.012000e+01	2.216391e-02	7.133790e-03	8.411120e-03
-1.012000e+01	-9.900000e+00	2.655188e-02	7.719140e-03	9.340780e-03
-9.900000e+00	-9.680000e+00	3.138036e-02	8.190910e-03	1.018629e-02
-9.680000e+00	-9.460000e+00	3.681199e-02	8.585670e-03	1.100891e-02
-9.460000e+00	-9.240000e+00	4.296115e-02	8.866360e-03	1.178120e-02
-9.240001e+00	-9.020001e+00	4.958330e-02	8.985880e-03	1.241955e-02
-9.020001e+00	-8.800000e+00	5.669017e-02	8.938720e-03	1.289476e-02
-8.800000e+00	-8.580000e+00	6.452021e-02	8.877260e-03	1.325191e-02
-8.580001e+00	-8.360001e+00	7.253476e-02	9.110640e-03	1.335681e-02
-8.360001e+00	-8.140001e+00	8.098565e-02	9.218460e-03	1.326882e-02
-8.140001e+00	-7.920001e+00	8.964458e-02	9.175570e-03	1.293942e-02
-7.920001e+00	-7.700000e+00	9.828731e-02	8.963100e-03	1.236629e-02
-7.700000e+00	-7.480002e+00	1.070047e-01	8.597850e-03	1.154890e-02
-7.480001e+00	-7.260000e+00	1.155123e-01	8.055400e-03	1.049500e-02
-7.260000e+00	-7.040000e+00	1.238651e-01	7.371900e-03	9.232300e-03
-7.040000e+00	-6.820002e+00	1.317775e-01	6.525100e-03	7.747700e-03
-6.820001e+00	-6.599999e+00	1.393253e-01	5.566900e-03	6.118500e-03
-6.600000e+00	-6.380003e+00	1.459746e-01	4.456100e-03	4.272500e-03
-6.380002e+00	-6.160002e+00	1.520287e-01	3.240500e-03	2.314300e-03
-6.160002e+00	-5.940000e+00	1.573992e-01	1.971500e-03	2.993500e-03
-5.940000e+00	-5.720000e+00	1.615849e-01	1.839500e-03	3.779500e-03
-5.720000e+00	-5.500000e+00	1.649799e-01	3.972300e-03	4.530700e-03
-5.500000e+00	-5.280000e+00	1.674861e-01	6.085100e-03	5.205600e-03
-5.280000e+00	-5.060000e+00	1.689666e-01	8.138600e-03	5.828100e-03
-5.059999e+00	-4.840001e+00	1.695390e-01	1.009190e-02	6.397600e-03
-4.840001e+00	-4.620000e+00	1.693373e-01	1.187970e-02	6.961700e-03
-4.619999e+00	-4.400003e+00	1.676935e-01	1.354670e-02	7.672300e-03
-4.400003e+00	-4.180000e+00	1.644749e-01	1.501030e-02	8.908200e-03
-4.180000e+00	-3.960001e+00	1.599559e-01	1.620920e-02	1.003980e-02
-3.960001e+00	-3.740000e+00	1.545655e-01	1.706340e-02	1.100710e-02
-3.740000e+00	-3.520002e+00	1.479048e-01	1.755620e-02	1.180170e-02
-3.520001e+00	-3.299999e+00	1.402950e-01	1.763240e-02	1.237970e-02
-3.299999e+00	-3.079999e+00	1.317632e-01	1.728400e-02	1.268990e-02
-3.079999e+00	-2.859999e+00	1.223090e-01	1.651070e-02	1.270300e-02
-2.859999e+00	-2.640001e+00	1.117876e-01	1.533490e-02	1.238420e-02
-2.640000e+00	-2.420000e+00	1.005312e-01	1.379359e-02	1.170020e-02
-2.420000e+00	-2.200002e+00	8.824313e-02	1.195981e-02	1.064741e-02
-2.200001e+00	-1.980003e+00	7.488938e-02	9.926270e-03	9.208800e-03
-1.980003e+00	-1.759999e+00	6.028150e-02	7.738970e-03	7.471580e-03
-1.759999e+00	-1.540000e+00	4.519799e-02	5.544950e-03	5.468300e-03
-1.540001e+00	-1.320002e+00	3.019680e-02	3.509360e-03	3.890090e-03
-1.320002e+00	-1.100001e+00	1.067879e-02	1.242576e-03	1.320690e-03
-1.100000e+00	-8.799998e-01	2.103714e-05	1.155602e-05	1.057688e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b1
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.437164e-03	9.230909e-05	1.625059e-03
-1.078000e+01	-1.056000e+01	9.411355e-03	5.715455e-05	9.781273e-04
-1.056000e+01	-1.034000e+01	1.029730e-02	1.178818e-04	1.553027e-03
-1.034000e+01	-1.012000e+01	1.474104e-02	2.937318e-04	1.778150e-03
-1.012000e+01	-9.900000e+00	1.768565e-02	7.800409e-04	2.442982e-03
-9.900000e+00	-9.680000e+00	2.031910e-02	1.267118e-03	2.975023e-03
-9.680000e+00	-9.460000e+00	2.223329e-02	1.193818e-03	4.244905e-03
-9.460000e+00	-9.240000e+00	3.138401e-02	6.527273e-06	3.430718e-03
-9.240000e+00	-9.020000e+00	3.485458e-02	7.486409e-04	3.461300e-03
-9.020000e+00	-8.800000e+00	4.746941e-02	1.148455e-03	4.485818e-03
-8.800000e+00	-8.580000e+00	5.614168e-02	1.393545e-03	5.070227e-03
-8.580000e+00	-8.360000e+00	6.361518e-02	8.747727e-04	6.333636e-03
-8.360000e+00	-8.140000e+00	7.557995e-02	6.769864e-03	2.907818e-03
-8.140000e+00	-7.920000e+00	8.369595e-02	7.506091e-03	5.259545e-03
-7.920000e+00	-7.700000e+00	1.032978e-01	0.000000e+00	6.584955e-03
-7.700000e+00	-7.480000e+00	1.138534e-01	1.257818e-03	6.035409e-03
-7.480000e+00	-7.260000e+00	1.232087e-01	2.413500e-03	5.598227e-03
-7.260000e+00	-7.040000e+00	1.308613e-01	1.112836e-02	1.766273e-03
-7.040000e+00	-6.820000e+00	1.489771e-01	1.848368e-02	3.426364e-04
-6.820000e+00	-6.600000e+00	1.441302e-01	1.951909e-03	7.905136e-03
-6.600000e+00	-6.380000e+00	1.603178e-01	3.492591e-03	1.378364e-03
-6.380000e+00	-6.160000e+00	1.692186e-01	6.716500e-03	2.338182e-03
-6.160000e+00	-5.940000e+00	1.689271e-01	4.578136e-03	2.202091e-03
-5.940000e+00	-5.720000e+00	1.762774e-01	1.758227e-03	6.927273e-05
-5.720000e+00	-5.500000e+00	1.785889e-01	5.390136e-03	1.117182e-03
-5.500000e+00	-5.280000e+00	1.734104e-01	4.223773e-03	0.000000e+00
-5.280000e+00	-5.060000e+00	1.792733e-01	3.775455e-03	2.678182e-03
-5.060000e+00	-4.840000e+00	1.743982e-01	3.645909e-03	1.166409e-03
-4.840000e+00	-4.620000e+00	1.740838e-01	4.055455e-03	2.816591e-03
-4.620000e+00	-4.400000e+00	1.655880e-01	4.081909e-03	4.777636e-03
-4.400000e+00	-4.180000e+00	1.555863e-01	4.887545e-03	6.013955e-03
-4.180000e+00	-3.960000e+00	1.595681e-01	8.057273e-03	7.473227e-03
-3.960000e+00	-3.740000e+00	1.456266e-01	9.007045e-03	6.569045e-03
-3.740000e+00	-3.520000e+00	1.468352e-01	6.293273e-03	8.136318e-03
-3.520000e+00	-3.300000e+00	1.479965e-01	1.114350e-02	2.564727e-03
-3.300000e+00	-3.080000e+00	1.268541e-01	5.212545e-03	4.637455e-03
-3.080000e+00	-2.860000e+00	1.227509e-01	5.439818e-03	7.604864e-03
-2.860000e+00	-2.640000e+00	1.109893e-01	5.508636e-03	3.637955e-03
-2.640000e+00	-2.420000e+00	9.982395e-02	1.914455e-03	6.430182e-03
-2.420000e+00	-2.200000e+00	8.940732e-02	4.119682e-03	1.690455e-04
-2.200000e+00	-1.980000e+00	7.730959e-02	3.805727e-03	3.348818e-03
-1.980000e+00	-1.760000e+00	6.007418e-02	1.981455e-03	2.201045e-03
-1.760000e+00	-1.540000e+00	4.464137e-02	1.973627e-03	5.805909e-04
-1.540000e+00	-1.320000e+00	2.557520e-02	8.873773e-04	1.171623e-03
-1.320000e+00	-1.100000e+00	6.792477e-03	4.540909e-05	2.765409e-04
-1.100000e+00	-8.800000e-01	2.492723e-05	1.452455e-06	6.551818e-06
-8.800000e-01	-6.600000e-01	-1.505736e-12	1.898301e-12	4.145427e-13
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc02_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.527636e-03	2.159379e-03	1.599022e-03
-1.078000e+01	-1.056000e+01	4.919176e-03	2.687717e-03	2.001142e-03
-1.056000e+01	-1.034000e+01	5.976473e-03	3.048849e-03	2.264027e-03
-1.034000e+01	-1.012000e+01	8.453456e-03	3.812388e-03	2.838144e-03
-1.012000e+01	-9.900000e+00	1.150328e-02	4.817933e-03	3.862090e-03
-9.900000e+00	-9.680000e+00	1.556015e-02	5.869502e-03	4.898170e-03
-9.680000e+00	-9.460000e+00	2.045916e-02	6.893320e-03	5.967890e-03
-9.460000e+00	-9.240000e+00	2.623396e-02	7.995890e-03	7.174180e-03
-9.240001e+00	-9.020001e+00	3.375760e-02	8.839620e-03	8.450720e-03
-9.020001e+00	-8.800000e+00	4.120585e-02	9.212610e-03	9.051800e-03
-8.800000e+00	-8.580000e+00	5.242364e-02	9.675400e-03	1.070954e-02
-8.580001e+00	-8.360001e+00	6.500627e-02	1.056265e-02	1.184640e-02
-8.360001e+00	-8.140001e+00	7.871805e-02	1.159733e-02	1.288802e-02
-8.140001e+00	-7.920001e+00	9.117606e-02	1.163626e-02	1.230434e-02
-7.920001e+00	-7.700000e+00	1.086182e-01	1.226154e-02	1.288650e-02
-7.700000e+00	-7.480002e+00	1.254762e-01	1.222500e-02	1.257770e-02
-7.480001e+00	-7.260000e+00	1.438163e-01	1.213530e-02	1.241590e-02
-7.260000e+00	-7.040000e+00	1.616956e-01	1.111360e-02	1.096620e-02
-7.040000e+00	-6.820002e+00	1.767248e-01	9.664700e-03	9.585300e-03
-6.820001e+00	-6.599999e+00	1.944010e-01	8.213100e-03	1.356270e-02
-6.600000e+00	-6.380003e+00	2.072578e-01	7.194200e-03	1.638130e-02
-6.380002e+00	-6.160002e+00	2.199882e-01	8.780100e-03	1.927450e-02
-6.160002e+00	-5.940000e+00	2.306060e-01	1.005800e-02	2.129290e-02
-5.940000e+00	-5.720000e+00	2.343092e-01	1.024190e-02	2.136400e-02
-5.720000e+00	-5.500000e+00	2.341973e-01	1.000080e-02	2.033010e-02
-5.500000e+00	-5.280000e+00	2.358166e-01	1.001740e-02	1.954680e-02
-5.280000e+00	-5.060000e+00	2.241599e-01	1.124730e-02	1.501940e-02
-5.059999e+00	-4.840001e+00	2.124486e-01	1.298240e-02	1.004010e-02
-4.840001e+00	-4.620000e+00	1.965761e-01	1.430440e-02	1.134780e-02
-4.619999e+00	-4.400003e+00	1.855325e-01	1.459810e-02	1.205790e-02
-4.400003e+00	-4.180000e+00	1.715971e-01	1.445500e-02	1.238520e-02
-4.180000e+00	-3.960001e+00	1.562379e-01	1.396620e-02	1.246120e-02
-3.960001e+00	-3.740000e+00	1.377718e-01	1.310730e-02	1.214360e-02
-3.740000e+00	-3.520002e+00	1.194062e-01	1.198480e-02	1.162590e-02
-3.520001e+00	-3.299999e+00	1.065031e-01	1.055808e-02	1.092420e-02
-3.299999e+00	-3.079999e+00	8.662770e-02	1.121341e-02	1.002990e-02
-3.079999e+00	-2.859999e+00	7.046730e-02	1.131486e-02	9.075950e-03
-2.859999e+00	-2.640001e+00	5.562631e-02	9.053660e-03	8.061480e-03
-2.640000e+00	-2.420000e+00	4.059647e-02	6.918670e-03	6.983570e-03
-2.420000e+00	-2.200002e+00	2.711577e-02	4.127370e-03	5.860840e-03
-2.200001e+00	-1.980003e+00	1.392732e-02	2.640700e-03	4.654710e-03
-1.980003e+00	-1.759999e+00	3.189382e-03	1.734846e-03	3.416865e-03
-1.759999e+00	-1.540000e+00	-8.485570e-04	1.021295e-03	2.204784e-03
-1.540001e+00	-1.320002e+00	-5.787565e-04	4.578025e-04	1.101760e-03
-1.320002e+00	-1.100001e+00	-1.130501e-04	7.346950e-05	1.804181e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.382467e-03	3.401890e-03	3.301102e-03
-1.078000e+01	-1.056000e+01	7.237731e-03	4.106318e-03	4.065669e-03
-1.056000e+01	-1.034000e+01	9.567112e-03	4.868184e-03	4.961408e-03
-1.034000e+01	-1.012000e+01	1.243430e-02	5.680184e-03	5.966930e-03
-1.012000e+01	-9.900000e+00	1.602993e-02	6.605179e-03	7.140980e-03
-9.900000e+00	-9.680000e+00	2.032107e-02	7.549620e-03	8.388930e-03
-9.680000e+00	-9.460000e+00	2.547806e-02	8.529640e-03	9.745040e-03
-9.460000e+00	-9.240000e+00	3.177415e-02	9.526300e-03	1.120302e-02
-9.240001e+00	-9.020001e+00	3.896009e-02	1.038857e-02	1.260918e-02
-9.020001e+00	-8.800000e+00	4.729682e-02	1.110908e-02	1.397826e-02
-8.800000e+00	-8.580000e+00	5.695216e-02	1.162598e-02	1.526123e-02
-8.580001e+00	-8.360001e+00	6.752190e-02	1.181137e-02	1.628237e-02
-8.360001e+00	-8.140001e+00	7.918507e-02	1.189479e-02	1.704504e-02
-8.140001e+00	-7.920001e+00	9.171748e-02	1.243239e-02	1.744642e-02
-7.920001e+00	-7.700000e+00	1.049805e-01	1.270928e-02	1.745790e-02
-7.700000e+00	-7.480002e+00	1.188132e-01	1.265890e-02	1.700380e-02
-7.480001e+00	-7.260000e+00	1.327524e-01	1.224100e-02	1.604110e-02
-7.260000e+00	-7.040000e+00	1.467038e-01	1.145560e-02	1.458870e-02
-7.040000e+00	-6.820002e+00	1.601722e-01	1.027090e-02	1.262250e-02
-6.820001e+00	-6.599999e+00	1.731166e-01	8.736200e-03	1.025280e-02
-6.600000e+00	-6.380003e+00	1.844787e-01	6.812900e-03	7.388900e-03
-6.380002e+00	-6.160002e+00	1.946778e-01	4.602500e-03	4.206200e-03
-6.160002e+00	-5.940000e+00	2.031180e-01	2.149500e-03	5.573400e-03
-5.940000e+00	-5.720000e+00	2.093154e-01	2.831200e-03	7.215700e-03
-5.720000e+00	-5.500000e+00	2.134109e-01	6.493900e-03	8.616600e-03
-5.500000e+00	-5.280000e+00	2.152201e-01	1.006530e-02	9.765300e-03
-5.280000e+00	-5.060000e+00	2.144999e-01	1.346790e-02	1.062320e-02
-5.059999e+00	-4.840001e+00	2.114523e-01	1.651520e-02	1.130260e-02
-4.840001e+00	-4.620000e+00	2.061901e-01	1.914730e-02	1.359900e-02
-4.619999e+00	-4.400003e+00	1.980936e-01	2.123480e-02	1.557120e-02
-4.400003e+00	-4.180000e+00	1.870856e-01	2.270640e-02	1.711400e-02
-4.180000e+00	-3.960001e+00	1.738236e-01	2.339460e-02	1.813190e-02
-3.960001e+00	-3.740000e+00	1.588226e-01	2.327340e-02	1.852700e-02
-3.740000e+00	-3.520002e+00	1.421691e-01	2.230300e-02	1.825530e-02
-3.520001e+00	-3.299999e+00	1.242729e-01	2.051630e-02	1.726340e-02
-3.299999e+00	-3.079999e+00	1.056877e-01	1.801405e-02	1.553100e-02
-3.079999e+00	-2.859999e+00	8.657062e-02	1.493142e-02	1.310488e-02
-2.859999e+00	-2.640001e+00	6.735179e-02	1.151639e-02	1.005957e-02
-2.640000e+00	-2.420000e+00	4.850124e-02	8.020550e-03	6.593970e-03
-2.420000e+00	-2.200002e+00	3.033938e-02	7.131130e-03	2.972780e-03
-2.200001e+00	-1.980003e+00	1.426978e-02	6.707647e-03	1.114550e-03
-1.980003e+00	-1.759999e+00	2.268395e-03	5.334454e-03	7.056200e-05
-1.759999e+00	-1.540000e+00	-2.104484e-03	4.395711e-03	1.049948e-03
-1.540001e+00	-1.320002e+00	-1.990773e-03	3.820649e-03	1.125287e-03
-1.320002e+00	-1.100001e+00	-4.702905e-04	9.234045e-04	2.745939e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z02_b2
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.856185e-03	0.000000e+00	9.481155e-04
-1.078000e+01	-1.056000e+01	3.769558e-03	3.316227e-05	9.839105e-04
-1.056000e+01	-1.034000e+01	4.327961e-03	6.060682e-05	6.154750e-04
-1.034000e+01	-1.012000e+01	6.624545e-03	1.349591e-04	7.974818e-04
-1.012000e+01	-9.900000e+00	8.540227e-03	7.105500e-04	8.147773e-04
-9.900000e+00	-9.680000e+00	8.439068e-03	6.021364e-05	1.890514e-03
-9.680000e+00	-9.460000e+00	1.007031e-02	1.315686e-03	2.830068e-03
-9.460000e+00	-9.240000e+00	1.544576e-02	0.000000e+00	2.322745e-03
-9.240000e+00	-9.020000e+00	1.937414e-02	2.924600e-03	2.668609e-03
-9.020000e+00	-8.800000e+00	2.835552e-02	0.000000e+00	3.967727e-03
-8.800000e+00	-8.580000e+00	3.767737e-02	3.298182e-05	3.991014e-03
-8.580000e+00	-8.360000e+00	4.220748e-02	1.331932e-03	6.375745e-03
-8.360000e+00	-8.140000e+00	5.598855e-02	2.303636e-04	6.569364e-03
-8.140000e+00	-7.920000e+00	6.436055e-02	1.918091e-03	5.910591e-03
-7.920000e+00	-7.700000e+00	8.629964e-02	0.000000e+00	8.260318e-03
-7.700000e+00	-7.480000e+00	1.060638e-01	2.185682e-03	8.832500e-03
-7.480000e+00	-7.260000e+00	1.201911e-01	5.367409e-03	6.382455e-03
-7.260000e+00	-7.040000e+00	1.423738e-01	2.786636e-03	3.457455e-03
-7.040000e+00	-6.820000e+00	1.626650e-01	2.956273e-03	4.012318e-03
-6.820000e+00	-6.600000e+00	1.754552e-01	4.787273e-03	1.211782e-02
-6.600000e+00	-6.380000e+00	1.959245e-01	8.004273e-03	4.236455e-03
-6.380000e+00	-6.160000e+00	2.199853e-01	1.255482e-02	2.066773e-03
-6.160000e+00	-5.940000e+00	2.214261e-01	9.665545e-03	2.746091e-03
-5.940000e+00	-5.720000e+00	2.347390e-01	1.417773e-02	0.000000e+00
-5.720000e+00	-5.500000e+00	2.347994e-01	4.973409e-03	0.000000e+00
-5.500000e+00	-5.280000e+00	2.379596e-01	2.497727e-03	5.509591e-03
-5.280000e+00	-5.060000e+00	2.361166e-01	4.318591e-03	1.115545e-03
-5.060000e+00	-4.840000e+00	2.335439e-01	7.463818e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	2.183488e-01	7.053455e-03	6.242273e-04
-4.620000e+00	-4.400000e+00	2.095968e-01	6.191045e-03	2.447773e-03
-4.400000e+00	-4.180000e+00	1.895115e-01	6.772045e-03	1.124000e-02
-4.180000e+00	-3.960000e+00	1.807552e-01	1.154873e-02	1.884682e-03
-3.960000e+00	-3.740000e+00	1.566566e-01	1.008055e-02	6.861318e-03
-3.740000e+00	-3.520000e+00	1.465791e-01	8.516636e-03	7.418000e-03
-3.520000e+00	-3.300000e+00	1.354906e-01	9.696000e-03	3.119364e-03
-3.300000e+00	-3.080000e+00	1.067344e-01	4.319909e-03	5.392273e-03
-3.080000e+00	-2.860000e+00	8.453555e-02	4.140227e-03	5.246955e-03
-2.860000e+00	-2.640000e+00	7.023818e-02	3.746636e-03	3.574864e-03
-2.640000e+00	-2.420000e+00	4.945232e-02	5.536364e-04	4.421227e-03
-2.420000e+00	-2.200000e+00	3.422978e-02	2.466391e-03	2.226191e-03
-2.200000e+00	-1.980000e+00	1.787209e-02	6.236773e-04	3.587136e-04
-1.980000e+00	-1.760000e+00	5.909686e-03	3.477955e-04	6.242273e-05
-1.760000e+00	-1.540000e+00	6.797845e-04	7.337955e-05	1.281318e-05
-1.540000e+00	-1.320000e+00	1.223809e-04	1.013114e-05	9.019818e-06
-1.320000e+00	-1.100000e+00	6.188395e-06	3.814091e-08	1.772268e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc03_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.3
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.335276e-02	2.982600e-03	9.337390e-03
-1.078000e+01	-1.056000e+01	5.388563e-02	3.318200e-03	9.371060e-03
-1.056000e+01	-1.034000e+01	5.556786e-02	3.487910e-03	9.277240e-03
-1.034000e+01	-1.012000e+01	5.471391e-02	4.143860e-03	8.808960e-03
-1.012000e+01	-9.900000e+00	5.813688e-02	3.608010e-03	9.460050e-03
-9.900000e+00	-9.680000e+00	5.835777e-02	4.090110e-03	9.072110e-03
-9.680000e+00	-9.460000e+00	6.085640e-02	3.772610e-03	9.368240e-03
-9.460000e+00	-9.240000e+00	6.037962e-02	4.404360e-03	8.826560e-03
-9.240001e+00	-9.020001e+00	6.275809e-02	4.118160e-03	9.126680e-03
-9.020001e+00	-8.800000e+00	6.348364e-02	4.247280e-03	8.863720e-03
-8.800000e+00	-8.580000e+00	6.627267e-02	4.051330e-03	9.306840e-03
-8.580001e+00	-8.360001e+00	6.856725e-02	4.340220e-03	9.764450e-03
-8.360001e+00	-8.140001e+00	6.619525e-02	4.877820e-03	7.882010e-03
-8.140001e+00	-7.920001e+00	6.666757e-02	5.066050e-03	7.504170e-03
-7.920001e+00	-7.700000e+00	7.268667e-02	4.354470e-03	9.177890e-03
-7.700000e+00	-7.480002e+00	7.173055e-02	4.813470e-03	8.189370e-03
-7.480001e+00	-7.260000e+00	7.541874e-02	4.454850e-03	8.892830e-03
-7.260000e+00	-7.040000e+00	7.597593e-02	4.476860e-03	8.415420e-03
-7.040000e+00	-6.820002e+00	7.536621e-02	4.909860e-03	7.292050e-03
-6.820001e+00	-6.599999e+00	8.046880e-02	4.527720e-03	8.326610e-03
-6.600000e+00	-6.380003e+00	8.140608e-02	4.607300e-03	7.667830e-03
-6.380002e+00	-6.160002e+00	8.196936e-02	4.835110e-03	6.970060e-03
-6.160002e+00	-5.940000e+00	8.439030e-02	4.702800e-03	6.772200e-03
-5.940000e+00	-5.720000e+00	8.645015e-02	4.866460e-03	6.425600e-03
-5.720000e+00	-5.500000e+00	8.772673e-02	4.998600e-03	5.835320e-03
-5.500000e+00	-5.280000e+00	8.606425e-02	5.423820e-03	3.665990e-03
-5.280000e+00	-5.060000e+00	9.136045e-02	5.233030e-03	4.241970e-03
-5.059999e+00	-4.840001e+00	8.660962e-02	5.933660e-03	3.564430e-03
-4.840001e+00	-4.620000e+00	8.604971e-02	6.373270e-03	4.028710e-03
-4.619999e+00	-4.400003e+00	8.493721e-02	6.718130e-03	4.475320e-03
-4.400003e+00	-4.180000e+00	8.805207e-02	6.452850e-03	4.482020e-03
-4.180000e+00	-3.960001e+00	9.099316e-02	6.304980e-03	4.605840e-03
-3.960001e+00	-3.740000e+00	8.903472e-02	7.228770e-03	5.008890e-03
-3.740000e+00	-3.520002e+00	8.905558e-02	9.236290e-03	5.220490e-03
-3.520001e+00	-3.299999e+00	9.470314e-02	9.174500e-03	5.128890e-03
-3.299999e+00	-3.079999e+00	9.414311e-02	1.153552e-02	5.312430e-03
-3.079999e+00	-2.859999e+00	9.603787e-02	1.348980e-02	5.755630e-03
-2.859999e+00	-2.640001e+00	9.883092e-02	1.427608e-02	6.131280e-03
-2.640000e+00	-2.420000e+00	1.020601e-01	1.506975e-02	6.422400e-03
-2.420000e+00	-2.200002e+00	1.040743e-01	1.682066e-02	7.213200e-03
-2.200001e+00	-1.980003e+00	1.092503e-01	1.696213e-02	7.009500e-03
-1.980003e+00	-1.759999e+00	1.105191e-01	1.856560e-02	7.692300e-03
-1.759999e+00	-1.540000e+00	9.940057e-02	1.639573e-02	6.651330e-03
-1.540001e+00	-1.320002e+00	6.306647e-02	6.483360e-03	1.975400e-03
-1.320002e+00	-1.100001e+00	2.013519e-02	1.627630e-03	6.113500e-04
-1.100000e+00	-8.799998e-01	4.759875e-05	9.392030e-06	9.877110e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.839162e-02	2.402740e-03	2.877560e-03
-1.078000e+01	-1.056000e+01	4.903347e-02	2.711380e-03	2.713220e-03
-1.056000e+01	-1.034000e+01	5.028949e-02	2.768730e-03	2.627070e-03
-1.034000e+01	-1.012000e+01	5.093539e-02	3.063480e-03	2.460030e-03
-1.012000e+01	-9.900000e+00	5.206458e-02	3.185410e-03	2.368170e-03
-9.900000e+00	-9.680000e+00	5.312991e-02	3.353110e-03	2.259700e-03
-9.680000e+00	-9.460000e+00	5.415507e-02	3.513830e-03	2.153260e-03
-9.460000e+00	-9.240000e+00	5.507536e-02	3.705700e-03	2.035050e-03
-9.240001e+00	-9.020001e+00	5.631247e-02	3.819410e-03	1.968990e-03
-9.020001e+00	-8.800000e+00	5.728044e-02	4.007930e-03	1.852150e-03
-8.800000e+00	-8.580000e+00	5.842966e-02	4.169650e-03	1.785580e-03
-8.580001e+00	-8.360001e+00	5.943945e-02	4.349000e-03	1.677690e-03
-8.360001e+00	-8.140001e+00	6.067646e-02	4.497290e-03	1.614020e-03
-8.140001e+00	-7.920001e+00	6.194410e-02	4.644300e-03	1.564610e-03
-7.920001e+00	-7.700000e+00	6.304951e-02	4.832260e-03	1.475860e-03
-7.700000e+00	-7.480002e+00	6.434025e-02	4.994040e-03	1.429480e-03
-7.480001e+00	-7.260000e+00	6.565756e-02	5.161170e-03	1.379640e-03
-7.260000e+00	-7.040000e+00	6.703766e-02	5.325380e-03	1.355420e-03
-7.040000e+00	-6.820002e+00	6.851537e-02	5.502300e-03	1.330590e-03
-6.820001e+00	-6.599999e+00	7.002953e-02	5.674920e-03	1.323850e-03
-6.600000e+00	-6.380003e+00	7.178417e-02	5.840860e-03	1.360340e-03
-6.380002e+00	-6.160002e+00	7.342325e-02	6.055310e-03	1.358480e-03
-6.160002e+00	-5.940000e+00	7.531785e-02	6.237670e-03	1.432770e-03
-5.940000e+00	-5.720000e+00	7.731142e-02	6.459180e-03	1.498830e-03
-5.720000e+00	-5.500000e+00	7.945146e-02	6.697690e-03	1.602280e-03
-5.500000e+00	-5.280000e+00	8.186662e-02	6.940600e-03	1.755000e-03
-5.280000e+00	-5.060000e+00	8.437278e-02	7.220550e-03	1.926780e-03
-5.059999e+00	-4.840001e+00	8.724641e-02	7.519870e-03	2.176000e-03
-4.840001e+00	-4.620000e+00	9.066048e-02	7.829050e-03	2.647150e-03
-4.619999e+00	-4.400003e+00	9.384359e-02	8.233250e-03	3.152040e-03
-4.400003e+00	-4.180000e+00	9.673938e-02	8.728920e-03	3.645220e-03
-4.180000e+00	-3.960001e+00	9.962929e-02	9.286560e-03	4.166910e-03
-3.960001e+00	-3.740000e+00	1.026801e-01	9.880530e-03	4.817500e-03
-3.740000e+00	-3.520002e+00	1.056306e-01	1.053876e-02	5.527300e-03
-3.520001e+00	-3.299999e+00	1.086141e-01	1.119783e-02	6.380800e-03
-3.299999e+00	-3.079999e+00	1.114710e-01	1.185777e-02	7.367000e-03
-3.079999e+00	-2.859999e+00	1.141429e-01	1.244720e-02	8.463600e-03
-2.859999e+00	-2.640001e+00	1.163487e-01	1.293050e-02	9.699600e-03
-2.640000e+00	-2.420000e+00	1.182124e-01	1.318600e-02	1.114960e-02
-2.420000e+00	-2.200002e+00	1.193643e-01	1.313240e-02	1.269750e-02
-2.200001e+00	-1.980003e+00	1.197802e-01	1.261720e-02	1.444420e-02
-1.980003e+00	-1.759999e+00	1.189975e-01	1.293630e-02	1.624300e-02
-1.759999e+00	-1.540000e+00	1.027806e-01	1.188123e-02	1.504520e-02
-1.540001e+00	-1.320002e+00	6.000597e-02	6.872880e-03	9.323610e-03
-1.320002e+00	-1.100001e+00	1.934446e-02	2.853870e-03	4.301320e-03
-1.100000e+00	-8.799998e-01	4.842233e-05	3.133116e-05	3.731798e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b0
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.682377e-02	6.843968e-03	1.242955e-03
-1.078000e+01	-1.056000e+01	5.254823e-02	5.778636e-04	3.054545e-03
-1.056000e+01	-1.034000e+01	5.630650e-02	3.910000e-04	2.201773e-03
-1.034000e+01	-1.012000e+01	5.580864e-02	1.098633e-02	1.452045e-03
-1.012000e+01	-9.900000e+00	5.803282e-02	3.357182e-03	2.283636e-04
-9.900000e+00	-9.680000e+00	6.023123e-02	4.477591e-03	1.850864e-03
-9.680000e+00	-9.460000e+00	6.559868e-02	4.507955e-03	0.000000e+00
-9.460000e+00	-9.240000e+00	6.440532e-02	6.214000e-03	0.000000e+00
-9.240000e+00	-9.020000e+00	6.576864e-02	4.193909e-03	0.000000e+00
-9.020000e+00	-8.800000e+00	5.291964e-02	1.066302e-02	2.122591e-03
-8.800000e+00	-8.580000e+00	6.343486e-02	3.819864e-03	1.486318e-03
-8.580000e+00	-8.360000e+00	6.198459e-02	3.801591e-03	0.000000e+00
-8.360000e+00	-8.140000e+00	6.548105e-02	1.386864e-03	2.681864e-03
-8.140000e+00	-7.920000e+00	5.888077e-02	5.887455e-03	4.023636e-04
-7.920000e+00	-7.700000e+00	6.619400e-02	4.415545e-03	4.250455e-04
-7.700000e+00	-7.480000e+00	6.598577e-02	3.238591e-03	1.382727e-04
-7.480000e+00	-7.260000e+00	6.749895e-02	1.872864e-03	5.151818e-04
-7.260000e+00	-7.040000e+00	7.300305e-02	6.548273e-03	8.019545e-04
-7.040000e+00	-6.820000e+00	6.719455e-02	4.482682e-03	8.876364e-04
-6.820000e+00	-6.600000e+00	7.096468e-02	4.801091e-03	1.373091e-03
-6.600000e+00	-6.380000e+00	6.642023e-02	2.805000e-03	2.791591e-03
-6.380000e+00	-6.160000e+00	7.485900e-02	3.302727e-03	1.255364e-03
-6.160000e+00	-5.940000e+00	7.193473e-02	2.545909e-03	0.000000e+00
-5.940000e+00	-5.720000e+00	7.453291e-02	2.704500e-03	3.630727e-03
-5.720000e+00	-5.500000e+00	7.647568e-02	1.510727e-03	4.437364e-03
-5.500000e+00	-5.280000e+00	7.721364e-02	1.916909e-03	6.193318e-03
-5.280000e+00	-5.060000e+00	7.700941e-02	1.710318e-03	2.874455e-03
-5.060000e+00	-4.840000e+00	7.861064e-02	2.147045e-03	4.129455e-03
-4.840000e+00	-4.620000e+00	8.037355e-02	3.727000e-03	3.015818e-03
-4.620000e+00	-4.400000e+00	7.922382e-02	2.831864e-03	2.655773e-03
-4.400000e+00	-4.180000e+00	7.954091e-02	2.578091e-03	5.374773e-03
-4.180000e+00	-3.960000e+00	8.378105e-02	2.643727e-03	1.011136e-03
-3.960000e+00	-3.740000e+00	8.747795e-02	3.715682e-03	6.274682e-03
-3.740000e+00	-3.520000e+00	9.704214e-02	2.665773e-03	7.256545e-03
-3.520000e+00	-3.300000e+00	1.040130e-01	6.639500e-03	5.306955e-03
-3.300000e+00	-3.080000e+00	9.854118e-02	2.584818e-03	3.477818e-03
-3.080000e+00	-2.860000e+00	1.097497e-01	5.394591e-03	8.655545e-03
-2.860000e+00	-2.640000e+00	1.099193e-01	3.131818e-03	2.804909e-03
-2.640000e+00	-2.420000e+00	1.200464e-01	1.133545e-03	6.677318e-03
-2.420000e+00	-2.200000e+00	1.181006e-01	6.099682e-03	3.266273e-03
-2.200000e+00	-1.980000e+00	1.228656e-01	4.003636e-03	5.769091e-03
-1.980000e+00	-1.760000e+00	1.183310e-01	3.890955e-03	2.321773e-03
-1.760000e+00	-1.540000e+00	9.693641e-02	3.142727e-03	3.009773e-03
-1.540000e+00	-1.320000e+00	5.552264e-02	2.041727e-03	3.519045e-03
-1.320000e+00	-1.100000e+00	1.443211e-02	6.468682e-04	3.853545e-04
-1.100000e+00	-8.800000e-01	7.523150e-05	8.413500e-06	7.731455e-06
-8.800000e-01	-6.600000e-01	3.115163e-10	1.245956e-10	4.077087e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc03_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.982768e-02	7.522920e-03	7.009810e-03
-1.078000e+01	-1.056000e+01	2.406968e-02	8.094120e-03	7.606970e-03
-1.056000e+01	-1.034000e+01	3.023761e-02	8.980730e-03	8.986150e-03
-1.034000e+01	-1.012000e+01	3.380320e-02	8.651090e-03	8.087190e-03
-1.012000e+01	-9.900000e+00	4.320350e-02	9.528120e-03	1.025562e-02
-9.900000e+00	-9.680000e+00	5.107619e-02	9.362550e-03	1.089991e-02
-9.680000e+00	-9.460000e+00	6.060701e-02	9.727350e-03	1.164817e-02
-9.460000e+00	-9.240000e+00	7.023080e-02	1.023577e-02	1.198252e-02
-9.240001e+00	-9.020001e+00	8.143819e-02	1.064986e-02	1.230727e-02
-9.020001e+00	-8.800000e+00	8.961744e-02	1.018867e-02	1.119086e-02
-8.800000e+00	-8.580000e+00	1.037171e-01	1.052110e-02	1.159370e-02
-8.580001e+00	-8.360001e+00	1.173448e-01	1.051200e-02	1.153010e-02
-8.360001e+00	-8.140001e+00	1.296789e-01	1.005170e-02	1.085400e-02
-8.140001e+00	-7.920001e+00	1.375388e-01	8.368600e-03	8.231900e-03
-7.920001e+00	-7.700000e+00	1.503125e-01	7.567700e-03	7.635200e-03
-7.700000e+00	-7.480002e+00	1.610339e-01	6.225900e-03	1.037830e-02
-7.480001e+00	-7.260000e+00	1.720069e-01	5.311600e-03	1.299440e-02
-7.260000e+00	-7.040000e+00	1.813709e-01	6.747100e-03	1.555200e-02
-7.040000e+00	-6.820002e+00	1.864296e-01	7.194600e-03	1.649970e-02
-6.820001e+00	-6.599999e+00	1.941138e-01	8.402400e-03	1.830240e-02
-6.600000e+00	-6.380003e+00	1.952981e-01	8.392900e-03	1.800360e-02
-6.380002e+00	-6.160002e+00	2.020040e-01	9.804300e-03	1.994510e-02
-6.160002e+00	-5.940000e+00	2.000291e-01	9.423700e-03	1.867090e-02
-5.940000e+00	-5.720000e+00	1.976147e-01	9.268600e-03	1.768430e-02
-5.720000e+00	-5.500000e+00	1.918282e-01	1.054160e-02	1.580730e-02
-5.500000e+00	-5.280000e+00	1.855967e-01	1.167760e-02	1.344910e-02
-5.280000e+00	-5.060000e+00	1.695916e-01	1.320930e-02	1.005700e-02
-5.059999e+00	-4.840001e+00	1.545482e-01	1.397530e-02	1.080070e-02
-4.840001e+00	-4.620000e+00	1.389331e-01	1.435090e-02	1.127120e-02
-4.619999e+00	-4.400003e+00	1.279723e-01	1.401450e-02	1.131570e-02
-4.400003e+00	-4.180000e+00	1.180223e-01	1.329860e-02	1.108400e-02
-4.180000e+00	-3.960001e+00	1.055668e-01	1.251799e-02	1.077680e-02
-3.960001e+00	-3.740000e+00	9.300079e-02	1.150289e-02	1.027231e-02
-3.740000e+00	-3.520002e+00	8.030001e-02	1.053510e-02	9.669310e-03
-3.520001e+00	-3.299999e+00	7.216668e-02	9.108880e-03	8.937030e-03
-3.299999e+00	-3.079999e+00	5.819244e-02	9.996310e-03	8.174110e-03
-3.079999e+00	-2.859999e+00	4.750717e-02	9.941980e-03	7.347180e-03
-2.859999e+00	-2.640001e+00	3.875868e-02	7.369920e-03	6.525610e-03
-2.640000e+00	-2.420000e+00	2.884991e-02	5.626850e-03	5.659690e-03
-2.420000e+00	-2.200002e+00	2.065437e-02	3.446570e-03	4.797800e-03
-2.200001e+00	-1.980003e+00	1.196364e-02	2.571702e-03	3.894450e-03
-1.980003e+00	-1.759999e+00	4.613421e-03	1.807638e-03	2.974291e-03
-1.759999e+00	-1.540000e+00	2.578268e-04	1.134841e-03	2.034908e-03
-1.540001e+00	-1.320002e+00	-2.097165e-04	5.627738e-04	1.091400e-03
-1.320002e+00	-1.100001e+00	-5.097442e-05	9.592408e-05	1.919457e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.335794e-02	8.420110e-03	1.006936e-02
-1.078000e+01	-1.056000e+01	2.816839e-02	9.052040e-03	1.121524e-02
-1.056000e+01	-1.034000e+01	3.370510e-02	9.608290e-03	1.238988e-02
-1.034000e+01	-1.012000e+01	3.984655e-02	9.967350e-03	1.342989e-02
-1.012000e+01	-9.900000e+00	4.682379e-02	1.017730e-02	1.443139e-02
-9.900000e+00	-9.680000e+00	5.431592e-02	1.012463e-02	1.523580e-02
-9.680000e+00	-9.460000e+00	6.243096e-02	1.006442e-02	1.587031e-02
-9.460000e+00	-9.240000e+00	7.132002e-02	1.051158e-02	1.634502e-02
-9.240001e+00	-9.020001e+00	8.050581e-02	1.077614e-02	1.651602e-02
-9.020001e+00	-8.800000e+00	8.994920e-02	1.083872e-02	1.637310e-02
-8.800000e+00	-8.580000e+00	9.999801e-02	1.074470e-02	1.600849e-02
-8.580001e+00	-8.360001e+00	1.097568e-01	1.039575e-02	1.526240e-02
-8.360001e+00	-8.140001e+00	1.196530e-01	9.865100e-03	1.425780e-02
-8.140001e+00	-7.920001e+00	1.292004e-01	9.100700e-03	1.291170e-02
-7.920001e+00	-7.700000e+00	1.381997e-01	8.124100e-03	1.127780e-02
-7.700000e+00	-7.480002e+00	1.466110e-01	6.958900e-03	9.383100e-03
-7.480001e+00	-7.260000e+00	1.542606e-01	5.629800e-03	7.260000e-03
-7.260000e+00	-7.040000e+00	1.610990e-01	4.167600e-03	4.963000e-03
-7.040000e+00	-6.820002e+00	1.667293e-01	2.570000e-03	5.875600e-03
-6.820001e+00	-6.599999e+00	1.714473e-01	1.098000e-03	6.860800e-03
-6.600000e+00	-6.380003e+00	1.746265e-01	2.640600e-03	7.603200e-03
-6.380002e+00	-6.160002e+00	1.766404e-01	5.230400e-03	8.193100e-03
-6.160002e+00	-5.940000e+00	1.772859e-01	7.772200e-03	8.585500e-03
-5.940000e+00	-5.720000e+00	1.764711e-01	1.022810e-02	8.800000e-03
-5.720000e+00	-5.500000e+00	1.743428e-01	1.253390e-02	8.862900e-03
-5.500000e+00	-5.280000e+00	1.710518e-01	1.461740e-02	8.948100e-03
-5.280000e+00	-5.060000e+00	1.664154e-01	1.647890e-02	1.027590e-02
-5.059999e+00	-4.840001e+00	1.608407e-01	1.802380e-02	1.144500e-02
-4.840001e+00	-4.620000e+00	1.544461e-01	1.923240e-02	1.241470e-02
-4.619999e+00	-4.400003e+00	1.465272e-01	2.009980e-02	1.318870e-02
-4.400003e+00	-4.180000e+00	1.370333e-01	2.057910e-02	1.372340e-02
-4.180000e+00	-3.960001e+00	1.264695e-01	2.060450e-02	1.398390e-02
-3.960001e+00	-3.740000e+00	1.152480e-01	2.014385e-02	1.393720e-02
-3.740000e+00	-3.520002e+00	1.033099e-01	1.921077e-02	1.355450e-02
-3.520001e+00	-3.299999e+00	9.081684e-02	1.780137e-02	1.281546e-02
-3.299999e+00	-3.079999e+00	7.799993e-02	1.596955e-02	1.173059e-02
-3.079999e+00	-2.859999e+00	6.480111e-02	1.381311e-02	1.026595e-02
-2.859999e+00	-2.640001e+00	5.153220e-02	1.141354e-02	8.501410e-03
-2.640000e+00	-2.420000e+00	3.846327e-02	8.932600e-03	6.465390e-03
-2.420000e+00	-2.200002e+00	2.606278e-02	6.514800e-03	4.313720e-03
-2.200001e+00	-1.980003e+00	1.506579e-02	4.330210e-03	2.204360e-03
-1.980003e+00	-1.759999e+00	6.178755e-03	3.415163e-03	3.804960e-04
-1.759999e+00	-1.540000e+00	9.387865e-04	2.302330e-03	2.185410e-05
-1.540001e+00	-1.320002e+00	-1.568111e-04	1.196950e-03	4.114430e-05
-1.320002e+00	-1.100001e+00	-9.152137e-05	3.368277e-04	3.402250e-06
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b1
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.601650e-02	6.215455e-05	1.814155e-03
-1.078000e+01	-1.056000e+01	1.745976e-02	0.000000e+00	1.993950e-03
-1.056000e+01	-1.034000e+01	2.176297e-02	1.783136e-04	3.396077e-03
-1.034000e+01	-1.012000e+01	2.720861e-02	4.495773e-04	2.447450e-03
-1.012000e+01	-9.900000e+00	3.228921e-02	1.115705e-03	3.148032e-03
-9.900000e+00	-9.680000e+00	3.497770e-02	1.618691e-03	6.156241e-03
-9.680000e+00	-9.460000e+00	4.545117e-02	0.000000e+00	6.639741e-03
-9.460000e+00	-9.240000e+00	6.050132e-02	3.002273e-04	4.162182e-03
-9.240000e+00	-9.020000e+00	6.545314e-02	0.000000e+00	5.362182e-03
-9.020000e+00	-8.800000e+00	8.370641e-02	4.362273e-04	6.917773e-03
-8.800000e+00	-8.580000e+00	9.671873e-02	3.186455e-03	6.531818e-03
-8.580000e+00	-8.360000e+00	1.097524e-01	7.650000e-05	5.481864e-03
-8.360000e+00	-8.140000e+00	1.209602e-01	1.038318e-03	3.720318e-03
-8.140000e+00	-7.920000e+00	1.324139e-01	1.119859e-02	5.343682e-03
-7.920000e+00	-7.700000e+00	1.549247e-01	1.161864e-03	5.913682e-03
-7.700000e+00	-7.480000e+00	1.687003e-01	2.618727e-03	4.819773e-03
-7.480000e+00	-7.260000e+00	1.684417e-01	9.652636e-03	2.493091e-03
-7.260000e+00	-7.040000e+00	1.837060e-01	2.642268e-02	0.000000e+00
-7.040000e+00	-6.820000e+00	1.943145e-01	1.108214e-02	0.000000e+00
-6.820000e+00	-6.600000e+00	1.814625e-01	7.003500e-03	3.292136e-03
-6.600000e+00	-6.380000e+00	1.886546e-01	6.418682e-03	0.000000e+00
-6.380000e+00	-6.160000e+00	2.034748e-01	1.049927e-02	1.311364e-03
-6.160000e+00	-5.940000e+00	1.982051e-01	5.062500e-03	8.106364e-04
-5.940000e+00	-5.720000e+00	1.948900e-01	5.225682e-03	2.767227e-03
-5.720000e+00	-5.500000e+00	1.913904e-01	3.841364e-03	1.722909e-03
-5.500000e+00	-5.280000e+00	1.815329e-01	3.115455e-03	1.413364e-03
-5.280000e+00	-5.060000e+00	1.742650e-01	5.693000e-03	2.289045e-03
-5.060000e+00	-4.840000e+00	1.604011e-01	4.447727e-03	1.123636e-04
-4.840000e+00	-4.620000e+00	1.501541e-01	5.897864e-03	7.251636e-03
-4.620000e+00	-4.400000e+00	1.311320e-01	4.927455e-03	3.083500e-03
-4.400000e+00	-4.180000e+00	1.234414e-01	6.017455e-03	7.305636e-03
-4.180000e+00	-3.960000e+00	1.159949e-01	6.587364e-03	6.132091e-03
-3.960000e+00	-3.740000e+00	9.956745e-02	7.802818e-03	7.544364e-03
-3.740000e+00	-3.520000e+00	9.070559e-02	5.315364e-03	1.607727e-03
-3.520000e+00	-3.300000e+00	8.654036e-02	7.094273e-03	2.003273e-03
-3.300000e+00	-3.080000e+00	6.530773e-02	1.792227e-03	5.415364e-03
-3.080000e+00	-2.860000e+00	5.399691e-02	2.255273e-03	4.938091e-03
-2.860000e+00	-2.640000e+00	4.450978e-02	1.863705e-03	4.926318e-04
-2.640000e+00	-2.420000e+00	3.343175e-02	0.000000e+00	3.573777e-03
-2.420000e+00	-2.200000e+00	2.410664e-02	1.671818e-03	1.639673e-03
-2.200000e+00	-1.980000e+00	1.416959e-02	4.951273e-04	2.993000e-04
-1.980000e+00	-1.760000e+00	6.073464e-03	1.064364e-04	3.139545e-04
-1.760000e+00	-1.540000e+00	1.033165e-03	9.422136e-05	3.782182e-05
-1.540000e+00	-1.320000e+00	1.384561e-04	1.296600e-05	2.023845e-05
-1.320000e+00	-1.100000e+00	1.609276e-05	1.679636e-06	2.548455e-06
-1.100000e+00	-8.800000e-01	3.239692e-24	1.173161e-24	2.056208e-24
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC/ResumVSMC_SDT_zc03_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
Rebin=2
XMax=-0.88
ErrorType=env
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.576725e-03	3.267559e-03	2.616006e-03
-1.078000e+01	-1.056000e+01	7.714194e-03	4.063873e-03	3.250096e-03
-1.056000e+01	-1.034000e+01	1.051423e-02	5.035018e-03	4.211540e-03
-1.034000e+01	-1.012000e+01	1.331245e-02	5.721930e-03	4.595690e-03
-1.012000e+01	-9.900000e+00	1.808335e-02	7.176260e-03	6.131060e-03
-9.900000e+00	-9.680000e+00	2.396405e-02	8.481350e-03	7.489300e-03
-9.680000e+00	-9.460000e+00	3.088175e-02	9.624410e-03	8.790090e-03
-9.460000e+00	-9.240000e+00	3.903307e-02	1.078021e-02	1.022434e-02
-9.240001e+00	-9.020001e+00	4.929069e-02	1.137322e-02	1.157894e-02
-9.020001e+00	-8.800000e+00	5.912385e-02	1.136285e-02	1.207224e-02
-8.800000e+00	-8.580000e+00	7.388126e-02	1.216785e-02	1.376312e-02
-8.580001e+00	-8.360001e+00	8.883526e-02	1.300361e-02	1.435944e-02
-8.360001e+00	-8.140001e+00	1.058022e-01	1.379586e-02	1.508480e-02
-8.140001e+00	-7.920001e+00	1.199107e-01	1.326600e-02	1.375110e-02
-7.920001e+00	-7.700000e+00	1.394982e-01	1.326610e-02	1.358550e-02
-7.700000e+00	-7.480002e+00	1.579078e-01	1.250820e-02	1.244750e-02
-7.480001e+00	-7.260000e+00	1.762311e-01	1.165240e-02	1.139800e-02
-7.260000e+00	-7.040000e+00	1.938844e-01	9.830300e-03	1.027560e-02
-7.040000e+00	-6.820002e+00	2.072441e-01	7.671700e-03	1.352170e-02
-6.820001e+00	-6.599999e+00	2.235360e-01	7.903700e-03	1.756030e-02
-6.600000e+00	-6.380003e+00	2.322059e-01	8.914100e-03	1.962760e-02
-6.380002e+00	-6.160002e+00	2.420500e-01	1.047010e-02	2.213700e-02
-6.160002e+00	-5.940000e+00	2.473630e-01	1.139480e-02	2.329290e-02
-5.940000e+00	-5.720000e+00	2.442919e-01	1.093540e-02	2.191500e-02
-5.720000e+00	-5.500000e+00	2.378779e-01	1.095940e-02	1.990820e-02
-5.500000e+00	-5.280000e+00	2.323536e-01	1.284410e-02	1.782830e-02
-5.280000e+00	-5.060000e+00	2.112557e-01	1.497470e-02	1.156030e-02
-5.059999e+00	-4.840001e+00	1.949488e-01	1.595880e-02	1.264410e-02
-4.840001e+00	-4.620000e+00	1.711454e-01	1.644540e-02	1.319620e-02
-4.619999e+00	-4.400003e+00	1.556879e-01	1.606270e-02	1.335980e-02
-4.400003e+00	-4.180000e+00	1.383152e-01	1.527440e-02	1.319780e-02
-4.180000e+00	-3.960001e+00	1.210142e-01	1.420730e-02	1.286810e-02
-3.960001e+00	-3.740000e+00	1.006557e-01	1.286787e-02	1.223490e-02
-3.740000e+00	-3.520002e+00	8.194330e-02	1.136425e-02	1.150189e-02
-3.520001e+00	-3.299999e+00	6.873520e-02	9.793560e-03	1.077019e-02
-3.299999e+00	-3.079999e+00	4.816549e-02	9.197100e-03	9.729760e-03
-3.079999e+00	-2.859999e+00	3.438959e-02	7.692760e-03	8.743480e-03
-2.859999e+00	-2.640001e+00	2.104098e-02	5.073960e-03	7.591240e-03
-2.640000e+00	-2.420000e+00	8.751798e-03	3.679067e-03	6.255752e-03
-2.420000e+00	-2.200002e+00	1.555032e-03	2.463459e-03	4.773696e-03
-2.200001e+00	-1.980003e+00	-2.059930e-03	1.413491e-03	3.167972e-03
-1.980003e+00	-1.759999e+00	-1.929237e-03	6.443320e-04	1.663007e-03
-1.759999e+00	-1.540000e+00	-7.825629e-04	2.605021e-04	4.750058e-04
-1.540001e+00	-1.320002e+00	-6.639327e-06	1.479151e-06	8.346318e-06
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.278936e-03	4.845080e-03	4.797994e-03
-1.078000e+01	-1.056000e+01	1.099163e-02	5.756699e-03	5.858390e-03
-1.056000e+01	-1.034000e+01	1.437280e-02	6.742196e-03	7.082840e-03
-1.034000e+01	-1.012000e+01	1.847749e-02	7.766660e-03	8.412470e-03
-1.012000e+01	-9.900000e+00	2.357499e-02	8.896760e-03	9.923900e-03
-9.900000e+00	-9.680000e+00	2.956931e-02	9.978500e-03	1.145961e-02
-9.680000e+00	-9.460000e+00	3.666429e-02	1.101632e-02	1.306396e-02
-9.460000e+00	-9.240000e+00	4.517359e-02	1.195483e-02	1.469301e-02
-9.240001e+00	-9.020001e+00	5.470710e-02	1.260938e-02	1.615493e-02
-9.020001e+00	-8.800000e+00	6.552302e-02	1.296240e-02	1.744855e-02
-8.800000e+00	-8.580000e+00	7.774553e-02	1.294723e-02	1.850422e-02
-8.580001e+00	-8.360001e+00	9.072456e-02	1.330701e-02	1.911604e-02
-8.360001e+00	-8.140001e+00	1.047648e-01	1.372542e-02	1.932950e-02
-8.140001e+00	-7.920001e+00	1.193654e-01	1.378010e-02	1.901300e-02
-7.920001e+00	-7.700000e+00	1.342886e-01	1.344380e-02	1.816130e-02
-7.700000e+00	-7.480002e+00	1.492869e-01	1.267460e-02	1.672900e-02
-7.480001e+00	-7.260000e+00	1.637545e-01	1.144780e-02	1.470360e-02
-7.260000e+00	-7.040000e+00	1.775936e-01	9.794800e-03	1.216350e-02
-7.040000e+00	-6.820002e+00	1.901278e-01	7.722400e-03	9.105200e-03
-6.820001e+00	-6.599999e+00	2.014425e-01	5.331800e-03	5.690800e-03
-6.600000e+00	-6.380003e+00	2.102988e-01	2.586700e-03	6.477200e-03
-6.380002e+00	-6.160002e+00	2.171773e-01	2.106700e-03	8.351600e-03
-6.160002e+00	-5.940000e+00	2.216827e-01	6.150400e-03	9.931500e-03
-5.940000e+00	-5.720000e+00	2.232017e-01	1.018820e-02	1.110660e-02
-5.720000e+00	-5.500000e+00	2.220922e-01	1.403380e-02	1.191080e-02
-5.500000e+00	-5.280000e+00	2.183853e-01	1.754930e-02	1.241080e-02
-5.280000e+00	-5.060000e+00	2.118101e-01	2.062660e-02	1.488540e-02
-5.059999e+00	-4.840001e+00	2.027574e-01	2.313310e-02	1.707440e-02
-4.840001e+00	-4.620000e+00	1.916150e-01	2.494390e-02	1.880210e-02
-4.619999e+00	-4.400003e+00	1.776913e-01	2.600630e-02	1.998290e-02
-4.400003e+00	-4.180000e+00	1.611800e-01	2.621730e-02	2.050960e-02
-4.180000e+00	-3.960001e+00	1.427820e-01	2.549460e-02	2.032680e-02
-3.960001e+00	-3.740000e+00	1.232658e-01	2.384378e-02	1.937160e-02
-3.740000e+00	-3.520002e+00	1.028119e-01	2.129783e-02	1.761930e-02
-3.520001e+00	-3.299999e+00	8.196869e-02	1.796781e-02	1.506411e-02
-3.299999e+00	-3.079999e+00	6.126507e-02	1.402063e-02	1.177580e-02
-3.079999e+00	-2.859999e+00	4.106578e-02	9.725980e-03	7.861470e-03
-2.859999e+00	-2.640001e+00	2.214161e-02	6.361120e-03	3.545760e-03
-2.640000e+00	-2.420000e+00	5.692267e-03	8.202316e-03	1.391691e-03
-2.420000e+00	-2.200002e+00	-6.411382e-03	9.043038e-03	1.523378e-03
-2.200001e+00	-1.980003e+00	-1.033082e-02	8.459000e-03	3.338891e-03
-1.980003e+00	-1.759999e+00	-8.700823e-03	7.697577e-03	3.558411e-03
-1.759999e+00	-1.540000e+00	-3.975183e-03	4.246351e-03	1.848242e-03
-1.540001e+00	-1.320002e+00	-2.001597e-05	1.708270e-05	1.097999e-05
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200_rap_all/Thrust_log_z03_b2
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.881418e-03	0.000000e+00	1.269991e-03
-1.078000e+01	-1.056000e+01	6.338441e-03	0.000000e+00	1.050273e-03
-1.056000e+01	-1.034000e+01	7.620900e-03	1.235136e-04	8.120318e-04
-1.034000e+01	-1.012000e+01	9.918491e-03	2.514455e-04	1.730977e-03
-1.012000e+01	-9.900000e+00	1.338443e-02	3.567773e-04	1.547668e-03
-9.900000e+00	-9.680000e+00	1.519506e-02	5.934545e-05	2.928900e-03
-9.680000e+00	-9.460000e+00	1.817868e-02	1.224741e-03	3.681114e-03
-9.460000e+00	-9.240000e+00	2.563540e-02	4.791364e-05	2.717641e-03
-9.240000e+00	-9.020000e+00	2.848041e-02	3.061977e-03	3.421377e-03
-9.020000e+00	-8.800000e+00	4.551477e-02	6.232227e-04	4.202227e-03
-8.800000e+00	-8.580000e+00	5.710173e-02	3.959091e-05	4.741136e-03
-8.580000e+00	-8.360000e+00	6.383073e-02	1.171818e-03	7.513818e-03
-8.360000e+00	-8.140000e+00	7.981795e-02	2.304545e-04	6.363727e-03
-8.140000e+00	-7.920000e+00	9.430268e-02	1.661000e-03	6.250000e-03
-7.920000e+00	-7.700000e+00	1.206204e-01	0.000000e+00	7.969182e-03
-7.700000e+00	-7.480000e+00	1.391112e-01	2.496727e-03	7.915955e-03
-7.480000e+00	-7.260000e+00	1.608439e-01	4.026045e-03	4.315136e-03
-7.260000e+00	-7.040000e+00	1.846132e-01	5.699500e-03	1.221091e-03
-7.040000e+00	-6.820000e+00	2.099104e-01	2.784818e-03	1.756682e-03
-6.820000e+00	-6.600000e+00	2.114335e-01	4.895318e-03	6.134500e-03
-6.600000e+00	-6.380000e+00	2.296913e-01	1.394214e-02	1.262864e-03
-6.380000e+00	-6.160000e+00	2.511824e-01	1.337891e-02	6.790000e-04
-6.160000e+00	-5.940000e+00	2.444065e-01	7.435182e-03	3.591864e-03
-5.940000e+00	-5.720000e+00	2.479497e-01	9.276500e-03	1.352182e-03
-5.720000e+00	-5.500000e+00	2.418419e-01	6.862955e-03	1.119500e-03
-5.500000e+00	-5.280000e+00	2.438254e-01	4.386545e-03	3.836136e-03
-5.280000e+00	-5.060000e+00	2.263647e-01	6.141455e-03	4.570455e-04
-5.060000e+00	-4.840000e+00	2.155619e-01	8.722545e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	1.947484e-01	6.990636e-03	4.703091e-03
-4.620000e+00	-4.400000e+00	1.764609e-01	5.784682e-03	5.949318e-03
-4.400000e+00	-4.180000e+00	1.549835e-01	7.063818e-03	1.034764e-02
-4.180000e+00	-3.960000e+00	1.404044e-01	8.322318e-03	6.742318e-03
-3.960000e+00	-3.740000e+00	1.156740e-01	8.838409e-03	9.142773e-03
-3.740000e+00	-3.520000e+00	9.770264e-02	5.216091e-03	3.040545e-03
-3.520000e+00	-3.300000e+00	8.765200e-02	6.569409e-03	2.087864e-03
-3.300000e+00	-3.080000e+00	5.857055e-02	1.498000e-03	5.680318e-03
-3.080000e+00	-2.860000e+00	4.188362e-02	1.379386e-03	3.646973e-03
-2.860000e+00	-2.640000e+00	2.867318e-02	1.025718e-03	4.594727e-04
-2.640000e+00	-2.420000e+00	1.326852e-02	0.000000e+00	1.928505e-03
-2.420000e+00	-2.200000e+00	4.828564e-03	8.642727e-05	1.789364e-04
-2.200000e+00	-1.980000e+00	7.470573e-04	1.290886e-04	2.345864e-05
-1.980000e+00	-1.760000e+00	1.290698e-04	4.244805e-05	1.368655e-05
-1.760000e+00	-1.540000e+00	8.253341e-06	3.297091e-07	1.531005e-05
-1.540000e+00	-1.320000e+00	6.945655e-11	1.933355e-11	2.472764e-11
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z001_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.544437e-05	1.481615e-04	9.986818e-07
-1.078000e+01	-1.056000e+01	1.353504e-04	5.847914e-05	8.580186e-05
-1.056000e+01	-1.034000e+01	3.334788e-04	9.702868e-05	1.542812e-04
-1.034000e+01	-1.012000e+01	2.166002e-04	3.743636e-05	6.764591e-05
-1.012000e+01	-9.900000e+00	3.353670e-04	4.113832e-05	9.804014e-05
-9.900000e+00	-9.680000e+00	3.336870e-04	8.510114e-05	1.265907e-04
-9.680000e+00	-9.460000e+00	4.304527e-04	6.789223e-05	2.229955e-04
-9.460000e+00	-9.240000e+00	7.161414e-04	4.617864e-05	2.839586e-04
-9.240000e+00	-9.020000e+00	6.475536e-04	1.232559e-04	2.262055e-04
-9.020000e+00	-8.800000e+00	8.085427e-04	1.057955e-04	3.439573e-04
-8.800000e+00	-8.580000e+00	1.103544e-03	3.684591e-04	5.045100e-04
-8.580000e+00	-8.360000e+00	1.427162e-03	9.289409e-05	4.920405e-04
-8.360000e+00	-8.140000e+00	1.625414e-03	2.623745e-04	5.948677e-04
-8.140000e+00	-7.920000e+00	1.857773e-03	1.077941e-04	6.362500e-04
-7.920000e+00	-7.700000e+00	3.219727e-03	1.194568e-04	4.185777e-04
-7.700000e+00	-7.480000e+00	3.567499e-03	1.514918e-04	2.084560e-03
-7.480000e+00	-7.260000e+00	4.322877e-03	3.926468e-04	1.590977e-03
-7.260000e+00	-7.040000e+00	3.745807e-03	9.807550e-04	8.970291e-04
-7.040000e+00	-6.820000e+00	6.116059e-03	4.419227e-04	1.163450e-03
-6.820000e+00	-6.600000e+00	7.393259e-03	2.530591e-04	1.766700e-03
-6.600000e+00	-6.380000e+00	9.093086e-03	9.596955e-04	2.650573e-03
-6.380000e+00	-6.160000e+00	1.371911e-02	1.739500e-04	1.963709e-03
-6.160000e+00	-5.940000e+00	1.570703e-02	5.163545e-04	2.802941e-03
-5.940000e+00	-5.720000e+00	1.914381e-02	1.653918e-03	4.215891e-03
-5.720000e+00	-5.500000e+00	2.773091e-02	7.091909e-04	3.901818e-03
-5.500000e+00	-5.280000e+00	3.374264e-02	2.130655e-03	9.385141e-03
-5.280000e+00	-5.060000e+00	4.479962e-02	1.120067e-02	2.398741e-03
-5.060000e+00	-4.840000e+00	6.498941e-02	6.569955e-03	9.918227e-03
-4.840000e+00	-4.620000e+00	8.513359e-02	3.176227e-03	1.447118e-02
-4.620000e+00	-4.400000e+00	1.214095e-01	1.529314e-02	1.007891e-02
-4.400000e+00	-4.180000e+00	1.944265e-01	2.670909e-03	1.362418e-02
-4.180000e+00	-3.960000e+00	2.475828e-01	3.795700e-02	2.665864e-03
-3.960000e+00	-3.740000e+00	3.228938e-01	1.052945e-02	5.376773e-03
-3.740000e+00	-3.520000e+00	3.740454e-01	3.116545e-03	1.842418e-02
-3.520000e+00	-3.300000e+00	4.149294e-01	1.201336e-02	1.496073e-02
-3.300000e+00	-3.080000e+00	4.520336e-01	1.550105e-02	3.523773e-02
-3.080000e+00	-2.860000e+00	4.526783e-01	1.044645e-02	1.028082e-02
-2.860000e+00	-2.640000e+00	4.313187e-01	1.565877e-02	1.003191e-02
-2.640000e+00	-2.420000e+00	3.665723e-01	1.637300e-02	5.924318e-03
-2.420000e+00	-2.200000e+00	2.885975e-01	3.515136e-03	5.861409e-03
-2.200000e+00	-1.980000e+00	2.185296e-01	4.863045e-03	2.661500e-03
-1.980000e+00	-1.760000e+00	1.522998e-01	3.373636e-03	2.315182e-03
-1.760000e+00	-1.540000e+00	9.413436e-02	5.630273e-03	3.169591e-03
-1.540000e+00	-1.320000e+00	4.659818e-02	2.522586e-03	2.161864e-03
-1.320000e+00	-1.100000e+00	1.423715e-02	1.233464e-03	4.448409e-04
-1.100000e+00	-8.800000e-01	1.078800e-04	8.033182e-07	7.523273e-06
-8.800000e-01	-6.600000e-01	1.066820e-08	1.767832e-09	6.168136e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z001_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.242201e-05	1.483145e-04	3.103614e-06
-1.078000e+01	-1.056000e+01	1.458844e-04	6.574414e-05	8.039105e-05
-1.056000e+01	-1.034000e+01	2.748480e-04	1.059911e-04	1.254360e-04
-1.034000e+01	-1.012000e+01	2.060976e-04	1.010279e-04	1.069652e-04
-1.012000e+01	-9.900000e+00	2.817257e-04	2.408577e-05	7.297427e-05
-9.900000e+00	-9.680000e+00	7.663818e-04	1.860705e-04	3.207409e-05
-9.680000e+00	-9.460000e+00	6.123932e-04	3.780000e-05	2.532895e-04
-9.460000e+00	-9.240000e+00	1.056743e-03	1.641782e-04	4.536809e-04
-9.240000e+00	-9.020000e+00	9.620209e-04	1.312386e-04	3.771118e-04
-9.020000e+00	-8.800000e+00	1.076729e-03	1.339023e-04	3.768182e-04
-8.800000e+00	-8.580000e+00	1.351692e-03	1.392664e-04	4.138223e-04
-8.580000e+00	-8.360000e+00	2.090447e-03	1.166623e-04	6.746568e-04
-8.360000e+00	-8.140000e+00	2.481010e-03	2.805591e-04	8.538209e-04
-8.140000e+00	-7.920000e+00	2.581582e-03	5.493791e-04	1.128295e-03
-7.920000e+00	-7.700000e+00	5.888768e-03	3.268500e-04	7.744045e-04
-7.700000e+00	-7.480000e+00	5.989459e-03	2.255045e-04	2.027755e-03
-7.480000e+00	-7.260000e+00	7.266009e-03	9.722000e-04	2.801382e-03
-7.260000e+00	-7.040000e+00	9.158436e-03	2.077859e-03	1.797491e-03
-7.040000e+00	-6.820000e+00	1.040395e-02	2.116200e-03	2.459627e-03
-6.820000e+00	-6.600000e+00	1.237736e-02	1.852436e-03	2.923855e-03
-6.600000e+00	-6.380000e+00	1.613203e-02	1.661750e-03	2.879227e-03
-6.380000e+00	-6.160000e+00	2.043218e-02	1.071873e-03	2.902918e-03
-6.160000e+00	-5.940000e+00	2.355413e-02	8.591864e-04	3.695709e-03
-5.940000e+00	-5.720000e+00	2.972730e-02	1.385741e-03	4.710027e-03
-5.720000e+00	-5.500000e+00	3.265130e-02	9.999950e-03	1.930336e-03
-5.500000e+00	-5.280000e+00	4.771391e-02	1.416591e-03	9.449455e-03
-5.280000e+00	-5.060000e+00	5.942386e-02	1.586091e-03	9.243682e-03
-5.060000e+00	-4.840000e+00	7.389514e-02	3.399500e-03	7.528273e-03
-4.840000e+00	-4.620000e+00	1.147540e-01	1.073995e-02	1.067264e-02
-4.620000e+00	-4.400000e+00	1.250895e-01	1.665036e-02	5.178182e-03
-4.400000e+00	-4.180000e+00	2.094674e-01	2.316364e-03	1.042759e-02
-4.180000e+00	-3.960000e+00	2.471701e-01	2.896686e-02	2.653000e-03
-3.960000e+00	-3.740000e+00	2.925948e-01	2.026145e-02	3.839864e-03
-3.740000e+00	-3.520000e+00	3.785852e-01	6.097773e-03	2.743286e-02
-3.520000e+00	-3.300000e+00	3.964783e-01	1.022000e-02	1.885205e-02
-3.300000e+00	-3.080000e+00	4.338749e-01	1.571195e-02	2.968964e-02
-3.080000e+00	-2.860000e+00	4.329091e-01	9.215364e-03	4.585000e-03
-2.860000e+00	-2.640000e+00	4.088227e-01	1.411150e-02	1.214445e-02
-2.640000e+00	-2.420000e+00	3.460684e-01	1.445014e-02	4.872409e-03
-2.420000e+00	-2.200000e+00	2.804476e-01	3.079636e-03	5.530636e-03
-2.200000e+00	-1.980000e+00	2.109263e-01	3.379909e-03	2.372545e-03
-1.980000e+00	-1.760000e+00	1.477915e-01	4.039727e-03	2.254409e-03
-1.760000e+00	-1.540000e+00	9.207373e-02	5.786455e-03	3.194273e-03
-1.540000e+00	-1.320000e+00	4.540526e-02	2.237882e-03	2.102600e-03
-1.320000e+00	-1.100000e+00	1.374243e-02	1.092527e-03	5.086273e-04
-1.100000e+00	-8.800000e-01	9.881255e-05	4.272182e-06	1.019245e-05
-8.800000e-01	-6.600000e-01	1.064548e-08	1.758868e-09	6.247364e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z001_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.800740e-05	1.251240e-04	5.820945e-06
-1.078000e+01	-1.056000e+01	1.729108e-04	4.647005e-05	8.551459e-05
-1.056000e+01	-1.034000e+01	3.017128e-04	9.461800e-05	1.321602e-04
-1.034000e+01	-1.012000e+01	5.018750e-04	1.471060e-04	2.921823e-04
-1.012000e+01	-9.900000e+00	4.399585e-04	2.008409e-06	8.946427e-05
-9.900000e+00	-9.680000e+00	7.924582e-04	2.682636e-04	5.541818e-05
-9.680000e+00	-9.460000e+00	6.980359e-04	2.643273e-05	2.737964e-04
-9.460000e+00	-9.240000e+00	1.799152e-03	4.311868e-04	1.685245e-04
-9.240000e+00	-9.020000e+00	1.266997e-03	1.519086e-04	3.987736e-04
-9.020000e+00	-8.800000e+00	2.825614e-03	1.042905e-04	2.313314e-03
-8.800000e+00	-8.580000e+00	1.681576e-03	2.590264e-04	4.081427e-04
-8.580000e+00	-8.360000e+00	3.334861e-03	2.972182e-04	6.911768e-04
-8.360000e+00	-8.140000e+00	3.954324e-03	4.090336e-04	1.181367e-03
-8.140000e+00	-7.920000e+00	4.511905e-03	5.663586e-04	1.236491e-03
-7.920000e+00	-7.700000e+00	6.989073e-03	2.746182e-04	1.581455e-03
-7.700000e+00	-7.480000e+00	9.271482e-03	1.619000e-04	2.329000e-03
-7.480000e+00	-7.260000e+00	1.053061e-02	2.072950e-03	3.595418e-03
-7.260000e+00	-7.040000e+00	1.436985e-02	2.110995e-03	2.594059e-03
-7.040000e+00	-6.820000e+00	2.855155e-02	1.193691e-02	1.145782e-03
-6.820000e+00	-6.600000e+00	1.986974e-02	3.741150e-03	3.831109e-03
-6.600000e+00	-6.380000e+00	2.392265e-02	4.899314e-03	4.639968e-03
-6.380000e+00	-6.160000e+00	3.111115e-02	1.063986e-03	4.016095e-03
-6.160000e+00	-5.940000e+00	3.643677e-02	6.060636e-04	5.753105e-03
-5.940000e+00	-5.720000e+00	4.812591e-02	3.389341e-03	6.685182e-03
-5.720000e+00	-5.500000e+00	5.188686e-02	1.076850e-02	3.061273e-03
-5.500000e+00	-5.280000e+00	6.964100e-02	5.144227e-03	8.510182e-03
-5.280000e+00	-5.060000e+00	7.191409e-02	2.394455e-03	1.677155e-02
-5.060000e+00	-4.840000e+00	1.042177e-01	5.581818e-05	6.292682e-03
-4.840000e+00	-4.620000e+00	1.280000e-01	2.218650e-02	1.677318e-03
-4.620000e+00	-4.400000e+00	1.527543e-01	1.263200e-02	4.448636e-03
-4.400000e+00	-4.180000e+00	2.267345e-01	1.781955e-03	1.790818e-03
-4.180000e+00	-3.960000e+00	2.402914e-01	1.190450e-02	2.750636e-03
-3.960000e+00	-3.740000e+00	3.051920e-01	5.749773e-03	6.903909e-03
-3.740000e+00	-3.520000e+00	3.579414e-01	7.597727e-03	3.380555e-02
-3.520000e+00	-3.300000e+00	3.838124e-01	1.184632e-02	1.845859e-02
-3.300000e+00	-3.080000e+00	3.914440e-01	1.481314e-02	1.119291e-02
-3.080000e+00	-2.860000e+00	3.893188e-01	6.873500e-03	7.055318e-03
-2.860000e+00	-2.640000e+00	3.720425e-01	9.871727e-03	6.453136e-03
-2.640000e+00	-2.420000e+00	3.113718e-01	1.162295e-02	4.275864e-03
-2.420000e+00	-2.200000e+00	2.583300e-01	1.671000e-03	3.066182e-03
-2.200000e+00	-1.980000e+00	1.955976e-01	1.199773e-03	2.147864e-03
-1.980000e+00	-1.760000e+00	1.391119e-01	4.143591e-03	1.954682e-03
-1.760000e+00	-1.540000e+00	8.762605e-02	5.416045e-03	3.431636e-03
-1.540000e+00	-1.320000e+00	4.314214e-02	2.989036e-03	1.546950e-03
-1.320000e+00	-1.100000e+00	1.293384e-02	9.790227e-04	5.240864e-04
-1.100000e+00	-8.800000e-01	7.292923e-05	9.191818e-07	5.122091e-06
-8.800000e-01	-6.600000e-01	1.063853e-08	1.767700e-09	6.242682e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z002_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.913296e-04	2.329134e-04	9.624855e-05
-1.078000e+01	-1.056000e+01	7.598905e-04	1.516927e-04	2.051541e-04
-1.056000e+01	-1.034000e+01	9.202982e-04	1.732541e-04	3.718623e-04
-1.034000e+01	-1.012000e+01	1.105419e-03	4.680000e-05	3.626232e-04
-1.012000e+01	-9.900000e+00	1.341449e-03	7.045727e-05	2.752759e-04
-9.900000e+00	-9.680000e+00	1.497921e-03	2.654991e-04	4.758982e-04
-9.680000e+00	-9.460000e+00	1.893600e-03	2.766486e-04	5.387032e-04
-9.460000e+00	-9.240000e+00	3.317536e-03	2.011041e-04	2.013214e-03
-9.240000e+00	-9.020000e+00	2.292187e-03	1.894686e-04	7.169873e-04
-9.020000e+00	-8.800000e+00	2.967034e-03	5.080255e-04	6.907614e-04
-8.800000e+00	-8.580000e+00	3.240318e-03	7.571082e-04	1.011637e-03
-8.580000e+00	-8.360000e+00	3.796501e-03	3.727773e-04	7.183541e-04
-8.360000e+00	-8.140000e+00	4.995714e-03	4.038909e-04	1.046223e-03
-8.140000e+00	-7.920000e+00	4.736191e-03	6.461732e-04	1.109055e-03
-7.920000e+00	-7.700000e+00	6.943423e-03	2.577818e-04	1.508105e-03
-7.700000e+00	-7.480000e+00	6.926132e-03	3.970773e-04	1.470209e-03
-7.480000e+00	-7.260000e+00	9.572455e-03	1.546682e-03	2.412768e-03
-7.260000e+00	-7.040000e+00	9.772918e-03	1.593159e-03	1.932909e-03
-7.040000e+00	-6.820000e+00	9.152323e-03	2.669400e-03	3.636450e-03
-6.820000e+00	-6.600000e+00	1.553630e-02	1.528995e-03	1.962727e-03
-6.600000e+00	-6.380000e+00	1.759960e-02	2.279418e-03	3.952600e-03
-6.380000e+00	-6.160000e+00	2.205218e-02	1.228536e-03	4.064518e-03
-6.160000e+00	-5.940000e+00	2.222320e-02	2.664023e-03	3.900064e-03
-5.940000e+00	-5.720000e+00	3.164848e-02	7.399727e-04	3.627868e-03
-5.720000e+00	-5.500000e+00	2.631823e-02	1.151916e-02	9.082682e-04
-5.500000e+00	-5.280000e+00	4.980627e-02	9.004545e-05	7.349091e-03
-5.280000e+00	-5.060000e+00	5.651127e-02	1.920045e-03	1.296082e-02
-5.060000e+00	-4.840000e+00	7.340386e-02	2.963318e-03	7.380773e-03
-4.840000e+00	-4.620000e+00	1.104328e-01	3.573545e-03	8.251227e-03
-4.620000e+00	-4.400000e+00	1.351895e-01	1.888518e-02	1.746636e-03
-4.400000e+00	-4.180000e+00	2.081551e-01	9.870909e-04	6.947273e-03
-4.180000e+00	-3.960000e+00	2.461030e-01	3.290686e-02	4.002318e-03
-3.960000e+00	-3.740000e+00	2.819069e-01	1.818855e-02	5.778364e-03
-3.740000e+00	-3.520000e+00	3.663224e-01	2.800364e-03	2.898182e-02
-3.520000e+00	-3.300000e+00	3.936032e-01	1.080955e-02	1.461500e-02
-3.300000e+00	-3.080000e+00	4.304771e-01	1.553964e-02	3.004195e-02
-3.080000e+00	-2.860000e+00	4.331951e-01	8.950727e-03	7.271909e-03
-2.860000e+00	-2.640000e+00	4.071448e-01	1.566009e-02	1.359486e-02
-2.640000e+00	-2.420000e+00	3.466890e-01	1.397232e-02	4.280682e-03
-2.420000e+00	-2.200000e+00	2.804540e-01	2.583091e-03	7.190727e-03
-2.200000e+00	-1.980000e+00	2.111896e-01	4.179500e-03	2.491273e-03
-1.980000e+00	-1.760000e+00	1.483530e-01	3.430409e-03	2.314227e-03
-1.760000e+00	-1.540000e+00	9.224068e-02	5.735591e-03	3.095727e-03
-1.540000e+00	-1.320000e+00	4.552545e-02	2.341959e-03	2.134318e-03
-1.320000e+00	-1.100000e+00	1.387155e-02	1.091345e-03	4.553136e-04
-1.100000e+00	-8.800000e-01	9.987809e-05	5.291682e-06	8.355727e-06
-8.800000e-01	-6.600000e-01	1.064304e-08	1.758241e-09	6.259318e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z002_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.186811e-04	1.875674e-04	4.827068e-05
-1.078000e+01	-1.056000e+01	6.436055e-04	4.612000e-05	9.140727e-05
-1.056000e+01	-1.034000e+01	6.582486e-04	6.326318e-05	3.315882e-04
-1.034000e+01	-1.012000e+01	1.561131e-03	3.361182e-05	5.860105e-04
-1.012000e+01	-9.900000e+00	9.196309e-04	1.351332e-04	1.441286e-04
-9.900000e+00	-9.680000e+00	1.493212e-03	4.334364e-04	2.760636e-04
-9.680000e+00	-9.460000e+00	1.668033e-03	1.211732e-04	5.579091e-04
-9.460000e+00	-9.240000e+00	3.396367e-03	6.055250e-04	5.192650e-04
-9.240000e+00	-9.020000e+00	2.734199e-03	3.595732e-04	8.637186e-04
-9.020000e+00	-8.800000e+00	2.777895e-03	4.591486e-04	7.016936e-04
-8.800000e+00	-8.580000e+00	3.835605e-03	8.441609e-04	1.141159e-03
-8.580000e+00	-8.360000e+00	4.888382e-03	3.541477e-04	1.123723e-03
-8.360000e+00	-8.140000e+00	6.504082e-03	1.258205e-03	1.676332e-03
-8.140000e+00	-7.920000e+00	7.755195e-03	8.941682e-04	1.706473e-03
-7.920000e+00	-7.700000e+00	1.120586e-02	1.129973e-03	1.632518e-03
-7.700000e+00	-7.480000e+00	1.284945e-02	6.120000e-04	2.545214e-03
-7.480000e+00	-7.260000e+00	1.493466e-02	3.088700e-03	4.976859e-03
-7.260000e+00	-7.040000e+00	1.944226e-02	2.802741e-03	3.411177e-03
-7.040000e+00	-6.820000e+00	1.736090e-02	2.798623e-03	4.656545e-03
-6.820000e+00	-6.600000e+00	2.925478e-02	2.145623e-03	2.712227e-03
-6.600000e+00	-6.380000e+00	2.585800e-02	4.239555e-03	6.743482e-03
-6.380000e+00	-6.160000e+00	3.641889e-02	1.341886e-03	5.123350e-03
-6.160000e+00	-5.940000e+00	3.982775e-02	1.597659e-03	6.120427e-03
-5.940000e+00	-5.720000e+00	5.304000e-02	3.893273e-03	3.185818e-03
-5.720000e+00	-5.500000e+00	5.353118e-02	1.382554e-02	7.609545e-04
-5.500000e+00	-5.280000e+00	7.567055e-02	1.151500e-03	7.591409e-03
-5.280000e+00	-5.060000e+00	8.138932e-02	1.110091e-03	9.580864e-03
-5.060000e+00	-4.840000e+00	1.135659e-01	7.901773e-03	1.962500e-03
-4.840000e+00	-4.620000e+00	1.250571e-01	2.495750e-02	1.291727e-03
-4.620000e+00	-4.400000e+00	1.527291e-01	1.547745e-02	1.722409e-03
-4.400000e+00	-4.180000e+00	2.089664e-01	1.038500e-03	1.283655e-02
-4.180000e+00	-3.960000e+00	2.189538e-01	1.218750e-02	2.844818e-03
-3.960000e+00	-3.740000e+00	2.783478e-01	1.383045e-03	1.511100e-02
-3.740000e+00	-3.520000e+00	3.480414e-01	7.842136e-03	2.624577e-02
-3.520000e+00	-3.300000e+00	3.703039e-01	9.300636e-03	1.709595e-02
-3.300000e+00	-3.080000e+00	3.952386e-01	1.295750e-02	1.034105e-02
-3.080000e+00	-2.860000e+00	3.920202e-01	7.129000e-03	1.145309e-02
-2.860000e+00	-2.640000e+00	3.719312e-01	1.021414e-02	6.879773e-03
-2.640000e+00	-2.420000e+00	3.156314e-01	1.235077e-02	4.120727e-03
-2.420000e+00	-2.200000e+00	2.612739e-01	2.019182e-03	3.416727e-03
-2.200000e+00	-1.980000e+00	1.970488e-01	2.055318e-03	2.137182e-03
-1.980000e+00	-1.760000e+00	1.398711e-01	3.483227e-03	2.123273e-03
-1.760000e+00	-1.540000e+00	8.839995e-02	5.459364e-03	3.411773e-03
-1.540000e+00	-1.320000e+00	4.341110e-02	2.991755e-03	1.505195e-03
-1.320000e+00	-1.100000e+00	1.300738e-02	9.865136e-04	5.289227e-04
-1.100000e+00	-8.800000e-01	7.749686e-05	-1.343182e-07	1.664250e-05
-8.800000e-01	-6.600000e-01	1.064180e-08	1.757427e-09	6.265045e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z002_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.868850e-04	1.559297e-04	2.290650e-05
-1.078000e+01	-1.056000e+01	1.011741e-03	4.602773e-05	6.185859e-04
-1.056000e+01	-1.034000e+01	1.158445e-03	2.834036e-04	8.393282e-04
-1.034000e+01	-1.012000e+01	1.772038e-03	3.070500e-05	6.652450e-04
-1.012000e+01	-9.900000e+00	1.475034e-03	6.987727e-06	1.407982e-03
-9.900000e+00	-9.680000e+00	2.940553e-03	8.319773e-05	2.273120e-03
-9.680000e+00	-9.460000e+00	1.707772e-03	4.228636e-05	4.668609e-04
-9.460000e+00	-9.240000e+00	3.274875e-03	6.494332e-04	2.905309e-04
-9.240000e+00	-9.020000e+00	2.561773e-03	9.670700e-04	1.194025e-03
-9.020000e+00	-8.800000e+00	3.348927e-03	2.912468e-04	8.616027e-04
-8.800000e+00	-8.580000e+00	5.486164e-03	1.314505e-03	2.268886e-03
-8.580000e+00	-8.360000e+00	6.456173e-03	2.301500e-04	1.184677e-03
-8.360000e+00	-8.140000e+00	-6.011250e-04	1.040781e-02	-2.091773e-04
-8.140000e+00	-7.920000e+00	1.033112e-02	1.441850e-03	2.478941e-03
-7.920000e+00	-7.700000e+00	8.748873e-03	1.847336e-03	2.515855e-03
-7.700000e+00	-7.480000e+00	2.052160e-02	8.582545e-04	4.563191e-03
-7.480000e+00	-7.260000e+00	2.029865e-02	5.618945e-03	5.173509e-03
-7.260000e+00	-7.040000e+00	2.633631e-02	2.761223e-03	5.166609e-03
-7.040000e+00	-6.820000e+00	4.764232e-02	1.015359e-02	-1.887727e-04
-6.820000e+00	-6.600000e+00	3.824841e-02	3.384191e-03	3.690705e-03
-6.600000e+00	-6.380000e+00	3.256921e-02	2.002300e-03	8.285964e-03
-6.380000e+00	-6.160000e+00	5.862777e-02	1.773182e-04	5.588091e-03
-6.160000e+00	-5.940000e+00	6.824959e-02	4.289500e-03	5.650455e-03
-5.940000e+00	-5.720000e+00	8.894841e-02	1.677455e-03	3.960318e-03
-5.720000e+00	-5.500000e+00	8.657755e-02	1.025073e-02	-2.366818e-04
-5.500000e+00	-5.280000e+00	9.021305e-02	-3.931364e-04	1.402845e-02
-5.280000e+00	-5.060000e+00	1.271879e-01	2.449091e-03	6.834091e-03
-5.060000e+00	-4.840000e+00	1.146715e-01	1.597645e-02	1.000091e-03
-4.840000e+00	-4.620000e+00	1.728099e-01	1.024545e-03	1.371273e-03
-4.620000e+00	-4.400000e+00	1.957934e-01	1.542891e-02	1.027955e-03
-4.400000e+00	-4.180000e+00	2.260040e-01	1.302691e-02	1.804091e-04
-4.180000e+00	-3.960000e+00	2.554919e-01	6.991455e-03	1.428564e-02
-3.960000e+00	-3.740000e+00	2.846469e-01	7.059045e-03	1.231450e-02
-3.740000e+00	-3.520000e+00	3.248903e-01	2.147309e-02	1.934073e-02
-3.520000e+00	-3.300000e+00	3.239191e-01	6.756682e-03	1.743818e-02
-3.300000e+00	-3.080000e+00	3.293731e-01	9.227864e-03	5.762318e-03
-3.080000e+00	-2.860000e+00	3.345132e-01	1.879091e-04	8.418955e-03
-2.860000e+00	-2.640000e+00	3.078933e-01	3.231136e-03	7.504545e-03
-2.640000e+00	-2.420000e+00	2.678786e-01	7.298409e-03	6.795318e-03
-2.420000e+00	-2.200000e+00	2.191748e-01	3.389500e-03	2.029182e-03
-2.200000e+00	-1.980000e+00	1.744667e-01	3.726864e-03	2.324227e-03
-1.980000e+00	-1.760000e+00	1.260532e-01	4.144500e-03	2.023000e-03
-1.760000e+00	-1.540000e+00	7.934677e-02	4.732136e-03	3.346136e-03
-1.540000e+00	-1.320000e+00	3.969877e-02	2.679250e-03	1.602236e-03
-1.320000e+00	-1.100000e+00	1.184005e-02	8.178227e-04	5.022455e-04
-1.100000e+00	-8.800000e-01	5.337709e-05	9.069232e-06	1.408182e-06
-8.800000e-01	-6.600000e-01	1.060568e-08	1.805305e-09	6.241045e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z005_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-8.275486e-03	1.889545e-04	5.876696e-03
-1.078000e+01	-1.056000e+01	6.845664e-03	1.065055e-03	6.527455e-04
-1.056000e+01	-1.034000e+01	7.306305e-03	2.768500e-04	1.845850e-03
-1.034000e+01	-1.012000e+01	8.403445e-03	1.341723e-03	1.069164e-03
-1.012000e+01	-9.900000e+00	8.729545e-03	6.936955e-04	1.408482e-03
-9.900000e+00	-9.680000e+00	8.948786e-03	1.156845e-03	2.047350e-03
-9.680000e+00	-9.460000e+00	9.170627e-03	1.914259e-03	1.148664e-03
-9.460000e+00	-9.240000e+00	1.001025e-02	-3.426364e-05	1.305232e-03
-9.240000e+00	-9.020000e+00	1.329135e-02	1.365700e-03	1.419023e-03
-9.020000e+00	-8.800000e+00	6.091464e-03	1.945152e-03	1.464227e-03
-8.800000e+00	-8.580000e+00	1.412151e-02	3.159991e-03	3.123941e-03
-8.580000e+00	-8.360000e+00	6.222386e-03	1.146256e-02	2.084727e-04
-8.360000e+00	-8.140000e+00	1.821135e-02	3.163436e-03	1.614500e-03
-8.140000e+00	-7.920000e+00	1.660080e-02	1.984959e-03	2.054218e-03
-7.920000e+00	-7.700000e+00	1.843157e-02	3.274764e-03	2.167518e-03
-7.700000e+00	-7.480000e+00	2.317093e-02	2.162486e-03	1.351723e-03
-7.480000e+00	-7.260000e+00	2.433283e-02	3.812745e-03	2.909586e-03
-7.260000e+00	-7.040000e+00	2.793798e-02	7.000909e-04	2.918982e-03
-7.040000e+00	-6.820000e+00	2.898544e-02	3.538564e-03	4.557132e-03
-6.820000e+00	-6.600000e+00	4.103592e-02	2.563682e-04	2.584468e-03
-6.600000e+00	-6.380000e+00	3.967461e-02	3.775723e-03	4.904286e-03
-6.380000e+00	-6.160000e+00	4.851632e-02	2.031682e-03	4.387000e-03
-6.160000e+00	-5.940000e+00	4.538192e-02	3.215586e-03	5.303309e-03
-5.940000e+00	-5.720000e+00	4.964745e-02	1.524588e-02	2.172273e-04
-5.720000e+00	-5.500000e+00	6.974314e-02	3.076227e-03	8.695182e-03
-5.500000e+00	-5.280000e+00	6.380759e-02	1.413609e-02	1.053182e-04
-5.280000e+00	-5.060000e+00	9.722314e-02	-5.727273e-05	3.239818e-03
-5.060000e+00	-4.840000e+00	1.128314e-01	6.143500e-03	3.468818e-03
-4.840000e+00	-4.620000e+00	1.387335e-01	2.479818e-03	3.500364e-03
-4.620000e+00	-4.400000e+00	1.619363e-01	5.433273e-03	8.533636e-04
-4.400000e+00	-4.180000e+00	1.591418e-01	1.690641e-02	2.055864e-03
-4.180000e+00	-3.960000e+00	2.269694e-01	9.409864e-03	1.994764e-02
-3.960000e+00	-3.740000e+00	2.566144e-01	1.529409e-03	2.089645e-02
-3.740000e+00	-3.520000e+00	3.156801e-01	1.265386e-02	1.795182e-02
-3.520000e+00	-3.300000e+00	3.381257e-01	5.836455e-03	2.591250e-02
-3.300000e+00	-3.080000e+00	3.664204e-01	1.272832e-02	1.050523e-02
-3.080000e+00	-2.860000e+00	3.614110e-01	6.202682e-03	6.536818e-03
-2.860000e+00	-2.640000e+00	3.432421e-01	1.139359e-02	6.745409e-03
-2.640000e+00	-2.420000e+00	3.033666e-01	8.674409e-03	9.283682e-03
-2.420000e+00	-2.200000e+00	2.485153e-01	2.600500e-03	3.337045e-03
-2.200000e+00	-1.980000e+00	1.918354e-01	2.327909e-03	2.215727e-03
-1.980000e+00	-1.760000e+00	1.365650e-01	3.073182e-03	2.089955e-03
-1.760000e+00	-1.540000e+00	8.629245e-02	5.544909e-03	3.301091e-03
-1.540000e+00	-1.320000e+00	4.277215e-02	2.977005e-03	1.450164e-03
-1.320000e+00	-1.100000e+00	1.255701e-02	8.822182e-04	5.039182e-04
-1.100000e+00	-8.800000e-01	7.773986e-05	-9.913636e-08	1.712059e-05
-8.800000e-01	-6.600000e-01	1.063228e-08	1.765291e-09	6.268409e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.398400e-03	-1.818727e-05	1.413006e-03
-1.078000e+01	-1.056000e+01	3.007970e-03	2.713745e-04	5.297886e-04
-1.056000e+01	-1.034000e+01	3.306949e-03	3.659123e-04	1.315419e-03
-1.034000e+01	-1.012000e+01	6.312955e-03	1.916909e-04	1.947486e-03
-1.012000e+01	-9.900000e+00	7.169132e-03	7.404545e-06	1.129036e-03
-9.900000e+00	-9.680000e+00	7.093809e-03	4.231273e-04	8.635000e-04
-9.680000e+00	-9.460000e+00	7.157473e-03	8.523636e-04	1.116977e-03
-9.460000e+00	-9.240000e+00	1.074707e-02	1.476241e-03	1.078973e-03
-9.240000e+00	-9.020000e+00	1.033379e-02	2.649182e-04	2.815377e-03
-9.020000e+00	-8.800000e+00	1.334315e-02	2.601255e-03	3.375568e-03
-8.800000e+00	-8.580000e+00	1.977571e-02	1.247091e-03	3.603741e-03
-8.580000e+00	-8.360000e+00	1.139834e-02	9.753834e-03	-2.288682e-04
-8.360000e+00	-8.140000e+00	2.023701e-02	3.915050e-03	2.458077e-03
-8.140000e+00	-7.920000e+00	3.370555e-02	3.307973e-03	1.822818e-03
-7.920000e+00	-7.700000e+00	2.010474e-02	1.594114e-03	7.881141e-03
-7.700000e+00	-7.480000e+00	4.054978e-02	7.658818e-04	4.626877e-03
-7.480000e+00	-7.260000e+00	4.403254e-02	4.920009e-03	4.489095e-03
-7.260000e+00	-7.040000e+00	5.026523e-02	2.545682e-03	3.675591e-03
-7.040000e+00	-6.820000e+00	6.250618e-02	1.062641e-02	9.694545e-04
-6.820000e+00	-6.600000e+00	5.457409e-02	4.020364e-03	2.689545e-04
-6.600000e+00	-6.380000e+00	7.259932e-02	3.283636e-04	5.596545e-03
-6.380000e+00	-6.160000e+00	8.072377e-02	2.857773e-03	3.830091e-03
-6.160000e+00	-5.940000e+00	8.014214e-02	3.297591e-03	4.588091e-03
-5.940000e+00	-5.720000e+00	9.938882e-02	1.193273e-02	5.545455e-05
-5.720000e+00	-5.500000e+00	1.097705e-01	2.139682e-03	3.079864e-03
-5.500000e+00	-5.280000e+00	1.183574e-01	3.722273e-04	6.091773e-03
-5.280000e+00	-5.060000e+00	1.264144e-01	1.911832e-02	2.097455e-03
-5.060000e+00	-4.840000e+00	1.480822e-01	5.034545e-04	1.817577e-02
-4.840000e+00	-4.620000e+00	1.809676e-01	1.048650e-02	1.323545e-03
-4.620000e+00	-4.400000e+00	1.935818e-01	7.210909e-03	3.635136e-03
-4.400000e+00	-4.180000e+00	2.019851e-01	1.154568e-02	5.890273e-03
-4.180000e+00	-3.960000e+00	2.011303e-01	6.723864e-03	3.597091e-03
-3.960000e+00	-3.740000e+00	2.413685e-01	3.946455e-03	8.723955e-03
-3.740000e+00	-3.520000e+00	2.654203e-01	1.720082e-02	7.653500e-03
-3.520000e+00	-3.300000e+00	2.764135e-01	5.624955e-03	9.615318e-03
-3.300000e+00	-3.080000e+00	2.836749e-01	6.095409e-03	1.285250e-02
-3.080000e+00	-2.860000e+00	2.864015e-01	-2.546000e-03	1.039195e-02
-2.860000e+00	-2.640000e+00	2.736989e-01	4.013091e-03	4.179136e-03
-2.640000e+00	-2.420000e+00	2.480165e-01	3.934955e-03	5.572136e-03
-2.420000e+00	-2.200000e+00	2.068566e-01	4.357182e-03	2.162773e-03
-2.200000e+00	-1.980000e+00	1.642412e-01	3.373500e-03	2.661273e-03
-1.980000e+00	-1.760000e+00	1.213458e-01	4.380909e-03	2.525818e-03
-1.760000e+00	-1.540000e+00	7.715582e-02	5.869182e-03	3.177318e-03
-1.540000e+00	-1.320000e+00	3.884790e-02	2.406786e-03	1.562300e-03
-1.320000e+00	-1.100000e+00	1.128536e-02	6.179773e-04	4.818909e-04
-1.100000e+00	-8.800000e-01	5.572868e-05	4.163591e-06	2.757409e-06
-8.800000e-01	-6.600000e-01	9.661182e-09	4.881136e-10	8.888091e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z005_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.244613e-03	-1.254091e-05	7.929764e-04
-1.078000e+01	-1.056000e+01	2.271168e-03	5.957682e-05	4.387441e-04
-1.056000e+01	-1.034000e+01	2.378404e-03	3.808768e-04	1.118248e-03
-1.034000e+01	-1.012000e+01	3.531851e-03	8.908182e-06	1.026730e-03
-1.012000e+01	-9.900000e+00	4.677595e-03	2.780909e-05	1.418364e-03
-9.900000e+00	-9.680000e+00	6.872627e-03	4.301773e-04	2.437855e-03
-9.680000e+00	-9.460000e+00	2.093499e-03	5.383945e-04	2.127411e-03
-9.460000e+00	-9.240000e+00	8.926614e-03	4.235273e-04	3.355136e-04
-9.240000e+00	-9.020000e+00	7.854182e-03	3.877636e-04	1.896886e-03
-9.020000e+00	-8.800000e+00	9.789491e-03	1.495541e-03	1.912141e-03
-8.800000e+00	-8.580000e+00	2.200438e-02	8.013500e-04	5.713359e-03
-8.580000e+00	-8.360000e+00	2.555345e-02	6.323636e-04	4.036650e-03
-8.360000e+00	-8.140000e+00	2.369442e-02	1.300392e-02	-4.931818e-06
-8.140000e+00	-7.920000e+00	2.953186e-02	5.640900e-03	1.929232e-03
-7.920000e+00	-7.700000e+00	3.145470e-02	2.634627e-03	2.388300e-03
-7.700000e+00	-7.480000e+00	4.982932e-02	1.781409e-03	5.712727e-03
-7.480000e+00	-7.260000e+00	5.352605e-02	1.320955e-03	6.601091e-03
-7.260000e+00	-7.040000e+00	5.524205e-02	2.526182e-03	9.906682e-03
-7.040000e+00	-6.820000e+00	8.672291e-02	1.183045e-02	5.665000e-04
-6.820000e+00	-6.600000e+00	8.682745e-02	1.541536e-02	-3.237727e-04
-6.600000e+00	-6.380000e+00	7.817391e-02	7.261500e-03	2.031227e-03
-6.380000e+00	-6.160000e+00	1.103703e-01	1.166591e-03	7.612318e-03
-6.160000e+00	-5.940000e+00	1.233144e-01	1.098818e-03	4.190136e-03
-5.940000e+00	-5.720000e+00	1.389153e-01	4.067136e-03	3.608182e-03
-5.720000e+00	-5.500000e+00	1.606001e-01	9.439545e-04	5.581091e-03
-5.500000e+00	-5.280000e+00	1.668475e-01	1.148227e-03	2.331545e-03
-5.280000e+00	-5.060000e+00	1.914682e-01	3.534000e-03	8.007909e-03
-5.060000e+00	-4.840000e+00	1.744542e-01	1.975455e-03	1.658895e-02
-4.840000e+00	-4.620000e+00	2.095768e-01	1.005391e-02	-4.495455e-05
-4.620000e+00	-4.400000e+00	2.304525e-01	8.415182e-03	6.606955e-03
-4.400000e+00	-4.180000e+00	2.316608e-01	1.893850e-02	2.033273e-03
-4.180000e+00	-3.960000e+00	2.171009e-01	6.877273e-03	9.953091e-03
-3.960000e+00	-3.740000e+00	2.426768e-01	3.995227e-03	7.350773e-03
-3.740000e+00	-3.520000e+00	2.442410e-01	8.724909e-03	4.614636e-03
-3.520000e+00	-3.300000e+00	2.403900e-01	7.850727e-03	5.126409e-03
-3.300000e+00	-3.080000e+00	2.280032e-01	3.955500e-03	1.047723e-02
-3.080000e+00	-2.860000e+00	2.174258e-01	6.875000e-04	9.583182e-03
-2.860000e+00	-2.640000e+00	1.922092e-01	2.413636e-03	1.393909e-03
-2.640000e+00	-2.420000e+00	1.797855e-01	4.088773e-03	2.200455e-04
-2.420000e+00	-2.200000e+00	1.497078e-01	5.774864e-03	2.876864e-03
-2.200000e+00	-1.980000e+00	1.155902e-01	5.789864e-03	3.111818e-03
-1.980000e+00	-1.760000e+00	8.809559e-02	4.989455e-03	3.543500e-03
-1.760000e+00	-1.540000e+00	5.668345e-02	4.546091e-03	3.038545e-03
-1.540000e+00	-1.320000e+00	2.980992e-02	2.481755e-03	1.317100e-03
-1.320000e+00	-1.100000e+00	8.393605e-03	5.129955e-04	5.018500e-04
-1.100000e+00	-8.800000e-01	3.310759e-05	4.706882e-06	3.007855e-06
-8.800000e-01	-6.600000e-01	4.076291e-09	3.228813e-09	1.657145e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.022795e-03	4.444682e-04	6.608591e-03
-1.078000e+01	-1.056000e+01	2.128588e-02	4.459273e-04	4.443741e-03
-1.056000e+01	-1.034000e+01	2.179262e-02	3.197500e-04	2.477550e-03
-1.034000e+01	-1.012000e+01	2.692598e-02	1.757232e-03	1.753082e-03
-1.012000e+01	-9.900000e+00	2.199994e-02	2.149273e-04	2.372368e-03
-9.900000e+00	-9.680000e+00	1.350562e-02	1.071774e-02	-7.072000e-04
-9.680000e+00	-9.460000e+00	1.674407e-02	1.435946e-02	2.044091e-04
-9.460000e+00	-9.240000e+00	4.009065e-02	9.090282e-03	1.350486e-03
-9.240000e+00	-9.020000e+00	2.473287e-02	-3.265318e-04	2.755741e-03
-9.020000e+00	-8.800000e+00	3.035994e-02	3.188700e-03	2.813050e-03
-8.800000e+00	-8.580000e+00	3.368123e-02	5.988486e-03	1.816605e-03
-8.580000e+00	-8.360000e+00	4.012427e-02	5.277768e-03	1.498445e-03
-8.360000e+00	-8.140000e+00	4.584486e-02	1.261082e-03	1.397091e-03
-8.140000e+00	-7.920000e+00	4.299917e-02	-1.405045e-04	6.130645e-03
-7.920000e+00	-7.700000e+00	3.374695e-02	1.366595e-03	5.713295e-03
-7.700000e+00	-7.480000e+00	4.885477e-02	2.104864e-03	2.367727e-03
-7.480000e+00	-7.260000e+00	5.025868e-02	2.669136e-03	7.264409e-03
-7.260000e+00	-7.040000e+00	6.274023e-02	1.444773e-03	1.868318e-03
-7.040000e+00	-6.820000e+00	6.579559e-02	9.790136e-03	-7.053182e-04
-6.820000e+00	-6.600000e+00	7.462214e-02	3.158318e-03	2.467727e-04
-6.600000e+00	-6.380000e+00	7.792541e-02	3.504591e-03	4.430091e-03
-6.380000e+00	-6.160000e+00	6.647655e-02	1.265818e-02	1.479909e-03
-6.160000e+00	-5.940000e+00	7.544591e-02	1.263636e-03	1.661000e-03
-5.940000e+00	-5.720000e+00	9.348623e-02	2.369136e-03	6.348182e-04
-5.720000e+00	-5.500000e+00	9.533486e-02	1.944045e-03	1.094582e-02
-5.500000e+00	-5.280000e+00	9.132995e-02	1.149877e-02	1.804818e-03
-5.280000e+00	-5.060000e+00	1.217651e-01	3.506636e-03	8.597636e-03
-5.060000e+00	-4.840000e+00	1.246648e-01	1.189727e-03	1.487641e-02
-4.840000e+00	-4.620000e+00	1.442945e-01	1.724636e-03	1.307727e-02
-4.620000e+00	-4.400000e+00	1.593342e-01	6.053000e-03	6.300227e-03
-4.400000e+00	-4.180000e+00	1.409662e-01	5.354318e-03	2.878227e-03
-4.180000e+00	-3.960000e+00	1.757920e-01	7.747045e-03	3.378227e-03
-3.960000e+00	-3.740000e+00	1.969555e-01	5.463500e-03	2.990227e-03
-3.740000e+00	-3.520000e+00	2.168315e-01	6.687045e-03	8.031409e-03
-3.520000e+00	-3.300000e+00	2.243771e-01	-1.174364e-03	3.484364e-03
-3.300000e+00	-3.080000e+00	2.533423e-01	3.432227e-03	5.313000e-03
-3.080000e+00	-2.860000e+00	2.709804e-01	-2.445455e-04	1.415759e-02
-2.860000e+00	-2.640000e+00	2.662430e-01	1.107695e-02	3.293545e-03
-2.640000e+00	-2.420000e+00	2.415858e-01	3.867955e-03	3.603818e-03
-2.420000e+00	-2.200000e+00	2.000873e-01	2.416682e-03	2.787227e-03
-2.200000e+00	-1.980000e+00	1.615677e-01	3.596000e-03	2.481182e-03
-1.980000e+00	-1.760000e+00	1.194707e-01	4.667500e-03	2.466818e-03
-1.760000e+00	-1.540000e+00	7.649259e-02	5.307545e-03	3.069091e-03
-1.540000e+00	-1.320000e+00	3.865581e-02	2.487668e-03	1.543309e-03
-1.320000e+00	-1.100000e+00	1.103774e-02	7.252818e-04	4.745409e-04
-1.100000e+00	-8.800000e-01	5.208505e-05	4.430955e-06	3.895955e-06
-8.800000e-01	-6.600000e-01	9.569055e-09	5.265455e-10	8.863818e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.125318e-03	2.953636e-05	1.507895e-03
-1.078000e+01	-1.056000e+01	6.147077e-03	4.926000e-04	1.222305e-03
-1.056000e+01	-1.034000e+01	1.080217e-02	1.462773e-04	1.908091e-03
-1.034000e+01	-1.012000e+01	1.510796e-02	4.239500e-04	2.524932e-03
-1.012000e+01	-9.900000e+00	1.605362e-02	8.330909e-05	2.964759e-03
-9.900000e+00	-9.680000e+00	3.777721e-03	5.701336e-04	3.431215e-03
-9.680000e+00	-9.460000e+00	1.915380e-02	1.042350e-03	3.529500e-03
-9.460000e+00	-9.240000e+00	2.586097e-02	-8.719545e-05	3.061505e-03
-9.240000e+00	-9.020000e+00	3.203078e-02	5.653818e-04	3.248300e-03
-9.020000e+00	-8.800000e+00	3.705725e-02	2.126491e-03	3.777795e-03
-8.800000e+00	-8.580000e+00	4.843114e-02	1.017330e-02	5.570455e-03
-8.580000e+00	-8.360000e+00	4.015742e-02	1.136855e-02	1.200968e-03
-8.360000e+00	-8.140000e+00	4.923795e-02	2.712818e-03	2.135909e-03
-8.140000e+00	-7.920000e+00	5.612955e-02	2.044779e-02	7.743636e-04
-7.920000e+00	-7.700000e+00	5.272159e-02	1.226136e-03	9.940682e-03
-7.700000e+00	-7.480000e+00	6.842968e-02	-1.590909e-06	6.173682e-03
-7.480000e+00	-7.260000e+00	8.178241e-02	5.529273e-03	2.090955e-03
-7.260000e+00	-7.040000e+00	9.267055e-02	1.260727e-03	5.862045e-03
-7.040000e+00	-6.820000e+00	1.032227e-01	8.545545e-03	1.590909e-03
-6.820000e+00	-6.600000e+00	1.223957e-01	2.329773e-03	1.222364e-03
-6.600000e+00	-6.380000e+00	1.260308e-01	2.255091e-03	6.004409e-03
-6.380000e+00	-6.160000e+00	1.186959e-01	1.858641e-02	5.570909e-04
-6.160000e+00	-5.940000e+00	1.289355e-01	1.160273e-03	3.449409e-03
-5.940000e+00	-5.720000e+00	1.477919e-01	1.028514e-02	-4.377273e-05
-5.720000e+00	-5.500000e+00	1.493337e-01	1.451818e-03	5.859864e-03
-5.500000e+00	-5.280000e+00	1.643762e-01	5.165636e-03	1.737227e-03
-5.280000e+00	-5.060000e+00	1.636649e-01	9.181000e-03	5.000318e-03
-5.060000e+00	-4.840000e+00	1.724427e-01	6.774545e-04	3.166236e-02
-4.840000e+00	-4.620000e+00	1.891052e-01	1.977727e-03	9.464591e-03
-4.620000e+00	-4.400000e+00	1.952907e-01	8.318682e-03	4.819091e-04
-4.400000e+00	-4.180000e+00	1.806377e-01	9.799545e-04	9.513227e-03
-4.180000e+00	-3.960000e+00	1.835316e-01	6.832091e-03	3.467045e-03
-3.960000e+00	-3.740000e+00	1.940076e-01	7.352500e-03	4.969227e-03
-3.740000e+00	-3.520000e+00	1.910154e-01	6.708773e-03	-8.613636e-05
-3.520000e+00	-3.300000e+00	1.883268e-01	4.750318e-03	4.151500e-03
-3.300000e+00	-3.080000e+00	1.822643e-01	1.321591e-03	9.617364e-03
-3.080000e+00	-2.860000e+00	1.774291e-01	-7.640455e-04	1.188909e-02
-2.860000e+00	-2.640000e+00	1.665560e-01	8.391818e-04	1.313273e-03
-2.640000e+00	-2.420000e+00	1.601571e-01	7.124773e-03	5.415000e-04
-2.420000e+00	-2.200000e+00	1.404586e-01	5.633909e-03	4.338636e-03
-2.200000e+00	-1.980000e+00	1.168293e-01	5.655091e-03	4.243091e-03
-1.980000e+00	-1.760000e+00	9.158768e-02	5.553545e-03	3.406091e-03
-1.760000e+00	-1.540000e+00	6.024632e-02	4.903909e-03	3.028364e-03
-1.540000e+00	-1.320000e+00	3.156554e-02	2.639841e-03	1.506323e-03
-1.320000e+00	-1.100000e+00	8.890100e-03	5.514500e-04	4.425136e-04
-1.100000e+00	-8.800000e-01	3.219285e-05	4.924727e-07	3.779805e-06
-8.800000e-01	-6.600000e-01	9.424614e-09	4.862955e-10	8.695455e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.463112e-03	4.524182e-05	1.185738e-03
-1.078000e+01	-1.056000e+01	4.193297e-03	3.883682e-05	8.706350e-04
-1.056000e+01	-1.034000e+01	5.478377e-03	1.506591e-04	2.144327e-03
-1.034000e+01	-1.012000e+01	8.325341e-03	1.472136e-04	2.310527e-03
-1.012000e+01	-9.900000e+00	9.463736e-03	1.102182e-04	1.652945e-03
-9.900000e+00	-9.680000e+00	1.388238e-02	7.791045e-04	3.102909e-03
-9.680000e+00	-9.460000e+00	8.696709e-03	7.305773e-04	3.237727e-03
-9.460000e+00	-9.240000e+00	1.864408e-02	7.929727e-04	8.433409e-04
-9.240000e+00	-9.020000e+00	2.142961e-02	3.055273e-04	3.350445e-03
-9.020000e+00	-8.800000e+00	2.406384e-02	4.480877e-03	5.508827e-03
-8.800000e+00	-8.580000e+00	3.664689e-02	1.061250e-03	5.946605e-03
-8.580000e+00	-8.360000e+00	4.653550e-02	4.678636e-04	5.302136e-03
-8.360000e+00	-8.140000e+00	4.611132e-02	1.268379e-02	7.197273e-04
-8.140000e+00	-7.920000e+00	6.449291e-02	3.285455e-04	5.248773e-03
-7.920000e+00	-7.700000e+00	7.441968e-02	2.518727e-03	4.769682e-03
-7.700000e+00	-7.480000e+00	9.270932e-02	1.191818e-03	5.464364e-03
-7.480000e+00	-7.260000e+00	9.286282e-02	7.247227e-03	8.631545e-03
-7.260000e+00	-7.040000e+00	8.281900e-02	1.841864e-03	7.286818e-03
-7.040000e+00	-6.820000e+00	1.220292e-01	1.562859e-02	4.483182e-04
-6.820000e+00	-6.600000e+00	1.293191e-01	3.212636e-03	5.848182e-04
-6.600000e+00	-6.380000e+00	1.647229e-01	5.757273e-04	2.645364e-03
-6.380000e+00	-6.160000e+00	1.650092e-01	9.894091e-03	4.481727e-03
-6.160000e+00	-5.940000e+00	1.772238e-01	1.807455e-03	2.555091e-03
-5.940000e+00	-5.720000e+00	1.934135e-01	7.412727e-03	5.518591e-03
-5.720000e+00	-5.500000e+00	1.987178e-01	2.341591e-03	4.260682e-03
-5.500000e+00	-5.280000e+00	2.015094e-01	6.289455e-03	6.083636e-04
-5.280000e+00	-5.060000e+00	2.159993e-01	1.150600e-02	1.422045e-03
-5.060000e+00	-4.840000e+00	2.252047e-01	2.520818e-03	2.586145e-02
-4.840000e+00	-4.620000e+00	2.278538e-01	4.250727e-03	9.898591e-03
-4.620000e+00	-4.400000e+00	2.282572e-01	8.246727e-03	3.312864e-03
-4.400000e+00	-4.180000e+00	2.056615e-01	1.033627e-02	1.399909e-03
-4.180000e+00	-3.960000e+00	1.882685e-01	5.979955e-03	5.994091e-03
-3.960000e+00	-3.740000e+00	1.957041e-01	7.515227e-03	8.897773e-03
-3.740000e+00	-3.520000e+00	1.810487e-01	1.019455e-02	3.967727e-04
-3.520000e+00	-3.300000e+00	1.693293e-01	3.447955e-03	4.390364e-03
-3.300000e+00	-3.080000e+00	1.456310e-01	2.652773e-03	6.982045e-03
-3.080000e+00	-2.860000e+00	1.297063e-01	1.146364e-04	5.134727e-03
-2.860000e+00	-2.640000e+00	1.065132e-01	5.505000e-04	1.483000e-03
-2.640000e+00	-2.420000e+00	9.084086e-02	5.294273e-03	1.202045e-03
-2.420000e+00	-2.200000e+00	7.474364e-02	3.101455e-03	2.661045e-03
-2.200000e+00	-1.980000e+00	5.732232e-02	2.691955e-03	1.836955e-03
-1.980000e+00	-1.760000e+00	4.239836e-02	2.904923e-03	1.819750e-03
-1.760000e+00	-1.540000e+00	2.644090e-02	2.137691e-03	1.753205e-03
-1.540000e+00	-1.320000e+00	1.330930e-02	1.396114e-03	6.599818e-04
-1.320000e+00	-1.100000e+00	3.399246e-03	2.524205e-04	2.266609e-04
-1.100000e+00	-8.800000e-01	6.050132e-06	8.076227e-07	6.301773e-07
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z02_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.704209e-02	3.755955e-04	5.230836e-03
-1.078000e+01	-1.056000e+01	4.804241e-02	2.083409e-03	1.547545e-03
-1.056000e+01	-1.034000e+01	5.478241e-02	2.246818e-04	2.531364e-03
-1.034000e+01	-1.012000e+01	5.371250e-02	2.823682e-03	7.451364e-04
-1.012000e+01	-9.900000e+00	5.456655e-02	3.301636e-03	2.798636e-04
-9.900000e+00	-9.680000e+00	5.532755e-02	1.730636e-03	2.610909e-04
-9.680000e+00	-9.460000e+00	3.328585e-02	2.040980e-02	1.238182e-04
-9.460000e+00	-9.240000e+00	5.707259e-02	6.384545e-04	4.490364e-03
-9.240000e+00	-9.020000e+00	4.284677e-02	1.038291e-03	3.021545e-03
-9.020000e+00	-8.800000e+00	5.692886e-02	5.617545e-03	7.778636e-04
-8.800000e+00	-8.580000e+00	6.333223e-02	1.170773e-03	6.033182e-04
-8.580000e+00	-8.360000e+00	6.014255e-02	2.428727e-03	1.211805e-02
-8.360000e+00	-8.140000e+00	6.794232e-02	1.381818e-04	4.055227e-03
-8.140000e+00	-7.920000e+00	7.275441e-02	2.234955e-03	4.655227e-03
-7.920000e+00	-7.700000e+00	7.029109e-02	1.590818e-03	6.168955e-03
-7.700000e+00	-7.480000e+00	6.676086e-02	2.498727e-03	3.103364e-03
-7.480000e+00	-7.260000e+00	7.922273e-02	7.240636e-03	9.733955e-03
-7.260000e+00	-7.040000e+00	8.461845e-02	3.909591e-03	4.856000e-03
-7.040000e+00	-6.820000e+00	8.832964e-02	8.586318e-03	-1.668682e-03
-6.820000e+00	-6.600000e+00	8.912827e-02	3.113318e-03	9.379636e-03
-6.600000e+00	-6.380000e+00	9.826677e-02	3.535409e-03	3.497364e-03
-6.380000e+00	-6.160000e+00	7.087059e-02	1.259945e-02	5.721364e-04
-6.160000e+00	-5.940000e+00	9.657450e-02	5.139500e-03	9.791818e-04
-5.940000e+00	-5.720000e+00	1.078713e-01	6.456955e-03	2.825273e-03
-5.720000e+00	-5.500000e+00	1.049733e-01	4.156455e-03	7.444682e-03
-5.500000e+00	-5.280000e+00	9.436295e-02	7.987727e-03	2.180318e-03
-5.280000e+00	-5.060000e+00	1.063889e-01	2.020909e-03	1.066427e-02
-5.060000e+00	-4.840000e+00	1.140123e-01	4.146591e-03	8.194318e-03
-4.840000e+00	-4.620000e+00	1.170602e-01	3.664773e-03	7.170500e-03
-4.620000e+00	-4.400000e+00	1.147809e-01	4.367773e-03	5.478545e-03
-4.400000e+00	-4.180000e+00	1.002067e-01	2.192727e-04	5.885591e-03
-4.180000e+00	-3.960000e+00	1.072922e-01	3.453727e-03	5.654545e-04
-3.960000e+00	-3.740000e+00	1.209485e-01	3.400591e-03	9.065000e-04
-3.740000e+00	-3.520000e+00	1.184306e-01	1.204500e-03	1.590909e-04
-3.520000e+00	-3.300000e+00	1.226966e-01	2.091045e-03	1.480545e-03
-3.300000e+00	-3.080000e+00	1.236605e-01	5.806818e-04	2.810364e-03
-3.080000e+00	-2.860000e+00	1.344928e-01	-5.060909e-04	9.149409e-03
-2.860000e+00	-2.640000e+00	1.319280e-01	2.935545e-03	2.026364e-03
-2.640000e+00	-2.420000e+00	1.394076e-01	6.324364e-03	1.150136e-03
-2.420000e+00	-2.200000e+00	1.307917e-01	6.016500e-03	4.565591e-03
-2.200000e+00	-1.980000e+00	1.171605e-01	7.189136e-03	3.962364e-03
-1.980000e+00	-1.760000e+00	9.085668e-02	4.812591e-03	3.419409e-03
-1.760000e+00	-1.540000e+00	5.964164e-02	5.134727e-03	2.934864e-03
-1.540000e+00	-1.320000e+00	3.097325e-02	2.603386e-03	1.299055e-03
-1.320000e+00	-1.100000e+00	8.760432e-03	3.848636e-04	4.589136e-04
-1.100000e+00	-8.800000e-01	3.212566e-05	5.361823e-06	3.548932e-06
-8.800000e-01	-6.600000e-01	9.492086e-09	4.963682e-10	8.788636e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z02_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.947090e-02	1.295000e-04	1.978318e-03
-1.078000e+01	-1.056000e+01	2.093586e-02	4.532000e-04	3.674855e-03
-1.056000e+01	-1.034000e+01	2.404154e-02	5.745518e-03	3.140050e-03
-1.034000e+01	-1.012000e+01	2.202092e-02	3.071591e-04	7.819995e-03
-1.012000e+01	-9.900000e+00	3.732180e-02	4.955545e-04	4.649995e-03
-9.900000e+00	-9.680000e+00	4.429540e-02	1.404582e-03	1.447414e-03
-9.680000e+00	-9.460000e+00	5.014218e-02	7.215909e-04	5.859136e-03
-9.460000e+00	-9.240000e+00	6.041432e-02	-1.514545e-04	5.085591e-03
-9.240000e+00	-9.020000e+00	7.243845e-02	3.462727e-04	7.363045e-03
-9.020000e+00	-8.800000e+00	7.767464e-02	4.371636e-03	2.951455e-03
-8.800000e+00	-8.580000e+00	8.468273e-02	2.579350e-02	1.866227e-03
-8.580000e+00	-8.360000e+00	7.096409e-02	2.795565e-02	2.785000e-04
-8.360000e+00	-8.140000e+00	1.133188e-01	1.760455e-03	2.044318e-03
-8.140000e+00	-7.920000e+00	9.545100e-02	-7.032273e-04	9.674318e-03
-7.920000e+00	-7.700000e+00	1.074090e-01	1.595545e-03	8.315591e-03
-7.700000e+00	-7.480000e+00	1.298705e-01	4.848136e-03	4.595091e-03
-7.480000e+00	-7.260000e+00	1.350238e-01	8.502545e-03	4.291591e-03
-7.260000e+00	-7.040000e+00	1.501816e-01	6.793000e-03	4.067727e-04
-7.040000e+00	-6.820000e+00	1.671624e-01	1.398982e-02	-2.214773e-03
-6.820000e+00	-6.600000e+00	1.618743e-01	4.859455e-03	4.464091e-03
-6.600000e+00	-6.380000e+00	1.772381e-01	7.540455e-04	1.074318e-02
-6.380000e+00	-6.160000e+00	1.616494e-01	1.242945e-02	7.655909e-04
-6.160000e+00	-5.940000e+00	1.669407e-01	2.260000e-03	3.994500e-03
-5.940000e+00	-5.720000e+00	1.884609e-01	7.491682e-03	4.519091e-04
-5.720000e+00	-5.500000e+00	1.802823e-01	6.746500e-03	7.557455e-03
-5.500000e+00	-5.280000e+00	1.722840e-01	1.185773e-02	4.798909e-03
-5.280000e+00	-5.060000e+00	1.824532e-01	6.027636e-03	1.008155e-02
-5.060000e+00	-4.840000e+00	1.724835e-01	5.193273e-03	1.494336e-02
-4.840000e+00	-4.620000e+00	1.658753e-01	2.404682e-03	9.834364e-03
-4.620000e+00	-4.400000e+00	1.629695e-01	9.021409e-03	3.012045e-03
-4.400000e+00	-4.180000e+00	1.430340e-01	2.458773e-03	9.488591e-03
-4.180000e+00	-3.960000e+00	1.278618e-01	4.749409e-03	8.514091e-04
-3.960000e+00	-3.740000e+00	1.249694e-01	4.230727e-03	1.293636e-03
-3.740000e+00	-3.520000e+00	1.136321e-01	5.996500e-03	4.895000e-04
-3.520000e+00	-3.300000e+00	1.043632e-01	1.258409e-03	1.272545e-03
-3.300000e+00	-3.080000e+00	8.829500e-02	7.932727e-04	2.227591e-03
-3.080000e+00	-2.860000e+00	8.438923e-02	-5.054545e-04	2.638682e-03
-2.860000e+00	-2.640000e+00	6.923250e-02	1.549955e-03	1.539500e-03
-2.640000e+00	-2.420000e+00	6.297659e-02	3.541727e-03	1.349273e-03
-2.420000e+00	-2.200000e+00	5.266832e-02	2.209818e-03	2.133136e-03
-2.200000e+00	-1.980000e+00	4.221255e-02	2.366577e-03	1.866900e-03
-1.980000e+00	-1.760000e+00	3.318250e-02	1.920077e-03	1.621195e-03
-1.760000e+00	-1.540000e+00	2.247114e-02	2.271250e-03	1.647982e-03
-1.540000e+00	-1.320000e+00	1.316751e-02	1.579427e-03	6.481455e-04
-1.320000e+00	-1.100000e+00	3.708675e-03	1.884473e-04	2.513327e-04
-1.100000e+00	-8.800000e-01	6.367014e-06	1.160236e-06	3.137500e-07
-8.800000e-01	-6.600000e-01	2.057033e-12	3.954991e-13	1.971620e-12
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z02_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.043455e-03	1.680182e-04	1.758073e-03
-1.078000e+01	-1.056000e+01	8.800959e-03	2.354591e-04	2.169186e-03
-1.056000e+01	-1.034000e+01	1.117193e-02	1.753000e-04	3.175832e-03
-1.034000e+01	-1.012000e+01	1.574228e-02	1.686909e-04	3.556736e-03
-1.012000e+01	-9.900000e+00	1.969075e-02	1.347500e-04	4.306555e-03
-9.900000e+00	-9.680000e+00	1.847501e-02	4.645123e-03	-1.972591e-04
-9.680000e+00	-9.460000e+00	2.488938e-02	8.661455e-04	5.478155e-03
-9.460000e+00	-9.240000e+00	3.582904e-02	5.779545e-05	2.973305e-03
-9.240000e+00	-9.020000e+00	4.450674e-02	3.221682e-04	5.830309e-03
-9.020000e+00	-8.800000e+00	5.133427e-02	1.108455e-03	6.882864e-03
-8.800000e+00	-8.580000e+00	7.478955e-02	5.997864e-03	9.303500e-03
-8.580000e+00	-8.360000e+00	8.036655e-02	1.565091e-03	7.620409e-03
-8.360000e+00	-8.140000e+00	7.357668e-02	2.077977e-02	2.101909e-03
-8.140000e+00	-7.920000e+00	1.031903e-01	5.734727e-03	4.708818e-03
-7.920000e+00	-7.700000e+00	1.087564e-01	4.554545e-05	9.679909e-03
-7.700000e+00	-7.480000e+00	1.210514e-01	1.107818e-03	1.012009e-02
-7.480000e+00	-7.260000e+00	1.496700e-01	1.292700e-02	7.525318e-03
-7.260000e+00	-7.040000e+00	1.491586e-01	1.114991e-02	2.114000e-03
-7.040000e+00	-6.820000e+00	1.807517e-01	9.782182e-03	1.868318e-03
-6.820000e+00	-6.600000e+00	1.953336e-01	1.319000e-03	3.105455e-04
-6.600000e+00	-6.380000e+00	2.174238e-01	2.276636e-03	9.748455e-03
-6.380000e+00	-6.160000e+00	2.055357e-01	2.183273e-02	7.856364e-04
-6.160000e+00	-5.940000e+00	2.176092e-01	5.538818e-03	2.915273e-03
-5.940000e+00	-5.720000e+00	2.220705e-01	1.234673e-02	2.560455e-04
-5.720000e+00	-5.500000e+00	2.283914e-01	5.421682e-03	6.004273e-03
-5.500000e+00	-5.280000e+00	2.290230e-01	7.296818e-03	2.727773e-03
-5.280000e+00	-5.060000e+00	2.130170e-01	1.198114e-02	3.940136e-03
-5.060000e+00	-4.840000e+00	2.136054e-01	3.131545e-03	2.817609e-02
-4.840000e+00	-4.620000e+00	2.022168e-01	3.752727e-03	8.813455e-03
-4.620000e+00	-4.400000e+00	1.957373e-01	9.052591e-03	7.011818e-04
-4.400000e+00	-4.180000e+00	1.726851e-01	4.445818e-03	1.034932e-02
-4.180000e+00	-3.960000e+00	1.437628e-01	6.549091e-03	2.462182e-03
-3.960000e+00	-3.740000e+00	1.290934e-01	6.393273e-03	2.177500e-03
-3.740000e+00	-3.520000e+00	1.140295e-01	4.772318e-03	8.629091e-04
-3.520000e+00	-3.300000e+00	9.432259e-02	2.667364e-03	1.138955e-03
-3.300000e+00	-3.080000e+00	7.356959e-02	1.582091e-03	2.145318e-03
-3.080000e+00	-2.860000e+00	6.240891e-02	-1.419091e-04	1.416045e-03
-2.860000e+00	-2.640000e+00	4.316653e-02	1.103182e-03	1.332468e-03
-2.640000e+00	-2.420000e+00	3.259142e-02	1.540741e-03	8.003318e-04
-2.420000e+00	-2.200000e+00	2.038482e-02	2.093868e-03	6.318955e-04
-2.200000e+00	-1.980000e+00	9.925882e-03	6.760955e-04	3.113773e-04
-1.980000e+00	-1.760000e+00	3.379065e-03	2.839950e-04	2.460741e-04
-1.760000e+00	-1.540000e+00	2.047822e-04	3.686273e-06	2.515909e-05
-1.540000e+00	-1.320000e+00	1.102497e-05	1.420986e-06	1.812091e-07
-1.320000e+00	-1.100000e+00	1.633256e-07	5.118177e-08	2.288386e-08
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.904927e-02	3.659091e-05	4.885091e-03
-1.078000e+01	-1.056000e+01	5.953314e-02	4.780591e-03	3.620000e-04
-1.056000e+01	-1.034000e+01	6.278823e-02	2.305591e-03	6.812273e-04
-1.034000e+01	-1.012000e+01	6.831014e-02	4.865091e-03	1.965318e-03
-1.012000e+01	-9.900000e+00	5.760827e-02	6.322636e-03	1.500500e-03
-9.900000e+00	-9.680000e+00	6.091386e-02	3.329364e-03	8.674091e-04
-9.680000e+00	-9.460000e+00	3.654218e-02	2.317732e-02	-1.256909e-04
-9.460000e+00	-9.240000e+00	5.007227e-02	4.183182e-04	9.229727e-03
-9.240000e+00	-9.020000e+00	4.730759e-02	-5.631818e-05	7.241636e-03
-9.020000e+00	-8.800000e+00	6.228591e-02	5.680000e-04	6.035455e-04
-8.800000e+00	-8.580000e+00	6.642036e-02	3.051955e-03	4.119136e-03
-8.580000e+00	-8.360000e+00	7.116855e-02	2.021818e-03	8.298318e-03
-8.360000e+00	-8.140000e+00	6.795795e-02	1.983591e-03	3.113955e-03
-8.140000e+00	-7.920000e+00	7.104177e-02	3.878636e-04	3.045409e-03
-7.920000e+00	-7.700000e+00	6.078405e-02	1.222955e-03	5.096818e-03
-7.700000e+00	-7.480000e+00	6.489641e-02	1.743136e-03	4.048091e-03
-7.480000e+00	-7.260000e+00	7.375477e-02	1.013618e-02	-1.153909e-03
-7.260000e+00	-7.040000e+00	7.197682e-02	3.341000e-03	9.629727e-03
-7.040000e+00	-6.820000e+00	7.377845e-02	3.156727e-03	3.260591e-03
-6.820000e+00	-6.600000e+00	7.364686e-02	2.746091e-03	6.443136e-03
-6.600000e+00	-6.380000e+00	8.112895e-02	1.944682e-03	1.842091e-03
-6.380000e+00	-6.160000e+00	6.653541e-02	5.574091e-04	2.048136e-03
-6.160000e+00	-5.940000e+00	7.419218e-02	3.972773e-03	3.641136e-03
-5.940000e+00	-5.720000e+00	8.830386e-02	7.997364e-03	4.426409e-03
-5.720000e+00	-5.500000e+00	7.499900e-02	2.477545e-03	2.672273e-03
-5.500000e+00	-5.280000e+00	6.379582e-02	1.058700e-02	1.900045e-03
-5.280000e+00	-5.060000e+00	7.469627e-02	2.363727e-03	4.985773e-03
-5.060000e+00	-4.840000e+00	7.668114e-02	2.011136e-03	3.576591e-03
-4.840000e+00	-4.620000e+00	7.668936e-02	2.973636e-04	3.046545e-03
-4.620000e+00	-4.400000e+00	7.061441e-02	3.439318e-03	3.004000e-03
-4.400000e+00	-4.180000e+00	6.757691e-02	-8.327273e-05	3.621909e-03
-4.180000e+00	-3.960000e+00	6.767568e-02	1.335409e-03	3.820000e-04
-3.960000e+00	-3.740000e+00	6.977559e-02	2.016727e-03	3.812727e-04
-3.740000e+00	-3.520000e+00	6.751577e-02	3.086909e-03	-2.270455e-04
-3.520000e+00	-3.300000e+00	7.009718e-02	-2.864091e-04	2.166864e-03
-3.300000e+00	-3.080000e+00	6.443327e-02	1.718636e-03	1.339545e-03
-3.080000e+00	-2.860000e+00	7.131064e-02	2.704545e-05	2.229955e-03
-2.860000e+00	-2.640000e+00	6.772173e-02	2.186955e-03	1.543409e-03
-2.640000e+00	-2.420000e+00	7.269559e-02	5.421045e-03	1.110909e-03
-2.420000e+00	-2.200000e+00	6.682718e-02	2.544091e-03	2.286818e-03
-2.200000e+00	-1.980000e+00	6.489155e-02	3.597909e-03	2.584273e-03
-1.980000e+00	-1.760000e+00	6.157605e-02	4.598273e-03	3.026000e-03
-1.760000e+00	-1.540000e+00	4.701114e-02	4.753677e-03	2.975591e-03
-1.540000e+00	-1.320000e+00	2.432190e-02	2.219432e-03	1.215968e-03
-1.320000e+00	-1.100000e+00	6.566645e-03	2.245545e-04	4.321818e-04
-1.100000e+00	-8.800000e-01	1.623835e-05	-5.232273e-07	2.420932e-06
-8.800000e-01	-6.600000e-01	9.423295e-09	4.944818e-10	8.772682e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.029055e-02	4.260955e-04	6.136023e-03
-1.078000e+01	-1.056000e+01	3.501374e-02	9.482227e-04	4.739414e-03
-1.056000e+01	-1.034000e+01	4.259014e-02	6.181514e-03	2.540582e-03
-1.034000e+01	-1.012000e+01	5.634664e-02	7.346818e-04	5.371364e-03
-1.012000e+01	-9.900000e+00	6.260377e-02	2.130000e-04	6.747864e-03
-9.900000e+00	-9.680000e+00	6.554418e-02	4.495000e-04	3.175000e-03
-9.680000e+00	-9.460000e+00	8.311414e-02	9.893182e-04	6.631773e-03
-9.460000e+00	-9.240000e+00	9.515082e-02	2.038732e-02	3.710909e-03
-9.240000e+00	-9.020000e+00	1.020388e-01	5.805455e-04	8.697364e-03
-9.020000e+00	-8.800000e+00	1.103013e-01	6.493909e-03	4.288364e-03
-8.800000e+00	-8.580000e+00	1.225576e-01	2.651250e-02	1.866091e-03
-8.580000e+00	-8.360000e+00	1.093512e-01	2.298036e-02	7.663636e-04
-8.360000e+00	-8.140000e+00	1.478674e-01	2.401091e-03	2.921136e-03
-8.140000e+00	-7.920000e+00	1.306004e-01	-1.031545e-03	7.391727e-03
-7.920000e+00	-7.700000e+00	1.445303e-01	1.941364e-03	6.841136e-03
-7.700000e+00	-7.480000e+00	1.609211e-01	8.523818e-03	2.244591e-03
-7.480000e+00	-7.260000e+00	1.626923e-01	1.100027e-02	3.206636e-03
-7.260000e+00	-7.040000e+00	1.744722e-01	9.624545e-03	-5.070909e-04
-7.040000e+00	-6.820000e+00	1.855631e-01	1.060095e-02	4.950409e-03
-6.820000e+00	-6.600000e+00	1.850929e-01	7.280864e-03	9.096682e-03
-6.600000e+00	-6.380000e+00	1.985736e-01	4.002773e-03	1.458886e-02
-6.380000e+00	-6.160000e+00	1.709475e-01	1.122132e-02	1.412318e-03
-6.160000e+00	-5.940000e+00	1.785067e-01	3.830818e-03	4.393636e-03
-5.940000e+00	-5.720000e+00	1.890352e-01	7.200545e-03	4.749636e-03
-5.720000e+00	-5.500000e+00	1.773985e-01	9.911591e-03	6.855955e-03
-5.500000e+00	-5.280000e+00	1.578085e-01	1.120436e-02	3.829727e-03
-5.280000e+00	-5.060000e+00	1.625839e-01	6.845818e-03	7.806045e-03
-5.060000e+00	-4.840000e+00	1.550307e-01	5.614045e-03	1.224200e-02
-4.840000e+00	-4.620000e+00	1.391859e-01	2.869455e-03	6.632591e-03
-4.620000e+00	-4.400000e+00	1.213471e-01	6.892818e-03	2.963455e-03
-4.400000e+00	-4.180000e+00	1.017328e-01	1.316636e-03	4.330227e-03
-4.180000e+00	-3.960000e+00	8.296818e-02	2.705182e-03	1.631818e-04
-3.960000e+00	-3.740000e+00	7.966723e-02	3.724864e-03	1.278909e-03
-3.740000e+00	-3.520000e+00	6.801073e-02	3.674409e-03	-3.162273e-04
-3.520000e+00	-3.300000e+00	5.794945e-02	1.023773e-03	6.990000e-04
-3.300000e+00	-3.080000e+00	4.422137e-02	1.590000e-04	5.003045e-04
-3.080000e+00	-2.860000e+00	3.846878e-02	-4.516818e-05	1.599436e-03
-2.860000e+00	-2.640000e+00	2.749574e-02	1.039318e-03	1.189159e-03
-2.640000e+00	-2.420000e+00	2.256331e-02	1.153214e-03	5.213955e-04
-2.420000e+00	-2.200000e+00	1.512030e-02	5.935364e-04	7.791591e-04
-2.200000e+00	-1.980000e+00	8.195573e-03	4.781273e-04	2.597591e-04
-1.980000e+00	-1.760000e+00	3.711804e-03	1.820932e-04	3.150114e-04
-1.760000e+00	-1.540000e+00	5.460023e-04	8.860773e-05	1.299318e-05
-1.540000e+00	-1.320000e+00	1.063772e-05	2.375245e-06	4.523636e-08
-1.320000e+00	-1.100000e+00	3.545719e-07	5.633155e-08	1.066322e-07
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/EVENT_SHAPES_500_Thrust_log_z03_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
LineColor=red
LineStyle=solid
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
Title=EVENT_SHAPES_500_all_no_track_cut_sp_partons
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.063331e-02	7.397727e-05	1.714123e-03
-1.078000e+01	-1.056000e+01	1.252173e-02	2.204591e-04	2.967032e-03
-1.056000e+01	-1.034000e+01	1.680467e-02	2.965000e-05	3.231355e-03
-1.034000e+01	-1.012000e+01	2.216925e-02	1.428773e-04	4.265482e-03
-1.012000e+01	-9.900000e+00	2.507497e-02	1.354727e-04	4.264277e-03
-9.900000e+00	-9.680000e+00	3.076763e-02	3.085136e-03	-2.097727e-05
-9.680000e+00	-9.460000e+00	3.455734e-02	1.106936e-03	6.055068e-03
-9.460000e+00	-9.240000e+00	5.047232e-02	1.165909e-04	5.108318e-03
-9.240000e+00	-9.020000e+00	6.131682e-02	3.916818e-04	6.458000e-03
-9.020000e+00	-8.800000e+00	7.322727e-02	1.180045e-03	7.930909e-03
-8.800000e+00	-8.580000e+00	9.873495e-02	9.296909e-03	9.273364e-03
-8.580000e+00	-8.360000e+00	9.441309e-02	1.204568e-02	4.494500e-03
-8.360000e+00	-8.140000e+00	1.131210e-01	8.310136e-03	4.035182e-03
-8.140000e+00	-7.920000e+00	1.240815e-01	1.685986e-02	4.815500e-03
-7.920000e+00	-7.700000e+00	1.367846e-01	2.861455e-03	8.512773e-03
-7.700000e+00	-7.480000e+00	1.440694e-01	4.147727e-04	1.101464e-02
-7.480000e+00	-7.260000e+00	1.768031e-01	1.526182e-02	8.986773e-03
-7.260000e+00	-7.040000e+00	1.912203e-01	8.081591e-03	2.005909e-04
-7.040000e+00	-6.820000e+00	2.164797e-01	1.227591e-02	9.161364e-04
-6.820000e+00	-6.600000e+00	2.200286e-01	3.124045e-03	6.035409e-03
-6.600000e+00	-6.380000e+00	2.390072e-01	3.103409e-03	1.130536e-02
-6.380000e+00	-6.160000e+00	2.174228e-01	2.345359e-02	6.188182e-04
-6.160000e+00	-5.940000e+00	2.214602e-01	5.701273e-03	6.594545e-04
-5.940000e+00	-5.720000e+00	2.248809e-01	1.170695e-02	-5.052273e-04
-5.720000e+00	-5.500000e+00	2.257856e-01	7.181545e-03	1.145200e-02
-5.500000e+00	-5.280000e+00	2.268690e-01	9.038955e-03	3.378727e-03
-5.280000e+00	-5.060000e+00	1.960818e-01	1.279305e-02	3.294091e-03
-5.060000e+00	-4.840000e+00	1.963139e-01	4.612045e-03	2.520541e-02
-4.840000e+00	-4.620000e+00	1.740375e-01	2.456227e-03	1.035745e-02
-4.620000e+00	-4.400000e+00	1.618999e-01	9.507727e-03	7.900909e-04
-4.400000e+00	-4.180000e+00	1.318476e-01	3.014545e-03	9.789864e-03
-4.180000e+00	-3.960000e+00	1.076307e-01	4.566500e-03	9.493636e-04
-3.960000e+00	-3.740000e+00	9.206259e-02	3.890455e-03	2.460727e-03
-3.740000e+00	-3.520000e+00	7.551636e-02	4.963091e-03	3.365455e-04
-3.520000e+00	-3.300000e+00	5.743668e-02	8.366364e-04	4.148182e-04
-3.300000e+00	-3.080000e+00	4.222362e-02	9.188273e-04	5.901955e-04
-3.080000e+00	-2.860000e+00	3.116185e-02	-1.868182e-06	1.071609e-03
-2.860000e+00	-2.640000e+00	1.785550e-02	1.026423e-03	7.512273e-04
-2.640000e+00	-2.420000e+00	9.503186e-03	8.051000e-04	5.745909e-05
-2.420000e+00	-2.200000e+00	2.934220e-03	1.814909e-04	2.299209e-04
-2.200000e+00	-1.980000e+00	1.866900e-04	1.746450e-05	1.323955e-06
-1.980000e+00	-1.760000e+00	4.604405e-06	2.247727e-08	1.891605e-06
-1.760000e+00	-1.540000e+00	2.305972e-07	2.387625e-07	5.308636e-09
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc001_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.541163e-04	2.049495e-04	1.227443e-04
-1.078000e+01	-1.056000e+01	4.837280e-04	2.126770e-04	1.367563e-04
-1.056000e+01	-1.034000e+01	5.426598e-04	2.786527e-04	1.688043e-04
-1.034000e+01	-1.012000e+01	6.771905e-04	3.137618e-04	1.990102e-04
-1.012000e+01	-9.900000e+00	8.834857e-04	3.324468e-04	2.343673e-04
-9.900000e+00	-9.680000e+00	1.068974e-03	3.847262e-04	2.710940e-04
-9.680000e+00	-9.460000e+00	1.361952e-03	4.182926e-04	3.144950e-04
-9.460000e+00	-9.240000e+00	1.645172e-03	4.988490e-04	3.719960e-04
-9.240001e+00	-9.020001e+00	2.131394e-03	4.829350e-04	4.272140e-04
-9.020001e+00	-8.800000e+00	2.457087e-03	6.454660e-04	5.212250e-04
-8.800000e+00	-8.580000e+00	3.240106e-03	5.903810e-04	5.815990e-04
-8.580001e+00	-8.360001e+00	4.013824e-03	5.416890e-04	6.793660e-04
-8.360001e+00	-8.140001e+00	4.868309e-03	6.549710e-04	8.042230e-04
-8.140001e+00	-7.920001e+00	6.229150e-03	5.655660e-04	9.125120e-04
-7.920001e+00	-7.700000e+00	7.649284e-03	6.556810e-04	1.057534e-03
-7.700000e+00	-7.480002e+00	9.880397e-03	6.572360e-04	1.169613e-03
-7.480001e+00	-7.260000e+00	1.177245e-02	8.807100e-04	1.420730e-03
-7.260000e+00	-7.040000e+00	1.507594e-02	1.197610e-03	1.581960e-03
-7.040000e+00	-6.820002e+00	1.867988e-02	1.590780e-03	1.821440e-03
-6.820001e+00	-6.599999e+00	2.307092e-02	2.072310e-03	2.121800e-03
-6.600000e+00	-6.380003e+00	2.962916e-02	3.041950e-03	2.321880e-03
-6.380002e+00	-6.160002e+00	3.692614e-02	4.006130e-03	2.654970e-03
-6.160002e+00	-5.940000e+00	4.650740e-02	5.318900e-03	3.327890e-03
-5.940000e+00	-5.720000e+00	5.864598e-02	6.974620e-03	4.694170e-03
-5.720000e+00	-5.500000e+00	7.512797e-02	9.462030e-03	7.090150e-03
-5.500000e+00	-5.280000e+00	9.450029e-02	1.199201e-02	8.976810e-03
-5.280000e+00	-5.060000e+00	1.207653e-01	1.649150e-02	1.414480e-02
-5.059999e+00	-4.840001e+00	1.474956e-01	2.080500e-02	1.911330e-02
-4.840001e+00	-4.620000e+00	1.746353e-01	2.435550e-02	2.260430e-02
-4.619999e+00	-4.400003e+00	2.032740e-01	2.706970e-02	2.451040e-02
-4.400003e+00	-4.180000e+00	2.315379e-01	2.861870e-02	2.490570e-02
-4.180000e+00	-3.960001e+00	2.583853e-01	2.829180e-02	2.298200e-02
-3.960001e+00	-3.740000e+00	2.850577e-01	2.651220e-02	1.971420e-02
-3.740000e+00	-3.520002e+00	3.048013e-01	2.108600e-02	1.277730e-02
-3.520001e+00	-3.299999e+00	3.191790e-01	1.331930e-02	8.166900e-03
-3.299999e+00	-3.079999e+00	3.244706e-01	7.190600e-03	7.016600e-03
-3.079999e+00	-2.859999e+00	3.214367e-01	1.431690e-02	9.979000e-03
-2.859999e+00	-2.640001e+00	3.069651e-01	2.242380e-02	2.312440e-02
-2.640000e+00	-2.420000e+00	2.808952e-01	2.810810e-02	3.499930e-02
-2.420000e+00	-2.200002e+00	2.478369e-01	2.997600e-02	4.273850e-02
-2.200001e+00	-1.980003e+00	2.047367e-01	2.858840e-02	4.521780e-02
-1.980003e+00	-1.759999e+00	1.580343e-01	2.415710e-02	4.131670e-02
-1.759999e+00	-1.540000e+00	1.133306e-01	1.763564e-02	3.174080e-02
-1.540001e+00	-1.320002e+00	6.274649e-02	1.082088e-02	1.988586e-02
-1.320002e+00	-1.100001e+00	2.091981e-02	4.041230e-03	7.550510e-03
-1.100000e+00	-8.799998e-01	8.342437e-05	3.262911e-05	6.298503e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.561442e-04	2.354026e-04	3.371098e-04
-1.078000e+01	-1.056000e+01	1.132995e-03	2.716150e-04	3.772100e-04
-1.056000e+01	-1.034000e+01	1.365507e-03	3.135760e-04	4.426040e-04
-1.034000e+01	-1.012000e+01	1.628803e-03	3.598650e-04	5.083460e-04
-1.012000e+01	-9.900000e+00	1.955590e-03	4.175950e-04	5.974510e-04
-9.900000e+00	-9.680000e+00	2.311572e-03	4.840190e-04	6.823300e-04
-9.680000e+00	-9.460000e+00	2.761072e-03	5.735170e-04	8.020420e-04
-9.460000e+00	-9.240000e+00	3.275273e-03	6.717860e-04	9.240220e-04
-9.240001e+00	-9.020001e+00	3.908295e-03	7.991370e-04	1.089991e-03
-9.020001e+00	-8.800000e+00	4.650536e-03	9.488830e-04	1.281496e-03
-8.800000e+00	-8.580000e+00	5.510797e-03	1.121501e-03	1.496764e-03
-8.580001e+00	-8.360001e+00	6.550033e-03	1.334475e-03	1.763812e-03
-8.360001e+00	-8.140001e+00	7.811280e-03	1.599978e-03	2.100633e-03
-8.140001e+00	-7.920001e+00	9.305548e-03	1.914638e-03	2.492202e-03
-7.920001e+00	-7.700000e+00	1.110999e-02	2.302912e-03	2.978930e-03
-7.700000e+00	-7.480002e+00	1.326174e-02	2.771080e-03	3.561550e-03
-7.480001e+00	-7.260000e+00	1.586344e-02	3.346890e-03	4.282260e-03
-7.260000e+00	-7.040000e+00	1.901251e-02	4.056970e-03	5.177590e-03
-7.040000e+00	-6.820002e+00	2.283345e-02	4.927440e-03	6.270810e-03
-6.820001e+00	-6.599999e+00	2.743388e-02	5.990890e-03	7.608590e-03
-6.600000e+00	-6.380003e+00	3.311101e-02	7.324890e-03	9.299390e-03
-6.380002e+00	-6.160002e+00	4.001879e-02	8.960350e-03	1.136257e-02
-6.160002e+00	-5.940000e+00	4.861903e-02	1.103497e-02	1.400602e-02
-5.940000e+00	-5.720000e+00	5.930912e-02	1.364210e-02	1.733125e-02
-5.720000e+00	-5.500000e+00	7.274464e-02	1.694654e-02	2.153560e-02
-5.500000e+00	-5.280000e+00	8.979197e-02	2.117835e-02	2.691233e-02
-5.280000e+00	-5.060000e+00	1.076605e-01	2.525231e-02	3.147150e-02
-5.059999e+00	-4.840001e+00	1.251875e-01	2.864409e-02	3.433570e-02
-4.840001e+00	-4.620000e+00	1.446460e-01	3.196680e-02	3.648670e-02
-4.619999e+00	-4.400003e+00	1.658802e-01	3.494440e-02	3.752920e-02
-4.400003e+00	-4.180000e+00	1.883889e-01	3.714880e-02	3.684150e-02
-4.180000e+00	-3.960001e+00	2.119007e-01	3.817810e-02	3.403620e-02
-3.960001e+00	-3.740000e+00	2.355228e-01	3.736490e-02	2.853380e-02
-3.740000e+00	-3.520002e+00	2.584126e-01	3.410820e-02	2.015460e-02
-3.520001e+00	-3.299999e+00	2.791841e-01	2.769180e-02	8.786700e-03
-3.299999e+00	-3.079999e+00	2.962859e-01	1.753680e-02	8.551000e-03
-3.079999e+00	-2.859999e+00	3.076197e-01	2.074280e-02	1.103430e-02
-2.859999e+00	-2.640001e+00	3.113734e-01	3.658180e-02	1.455150e-02
-2.640000e+00	-2.420000e+00	3.058500e-01	5.072440e-02	3.485610e-02
-2.420000e+00	-2.200002e+00	2.898096e-01	6.118060e-02	5.524800e-02
-2.200001e+00	-1.980003e+00	2.623042e-01	6.615680e-02	7.232050e-02
-1.980003e+00	-1.759999e+00	2.239403e-01	6.433320e-02	8.189670e-02
-1.759999e+00	-1.540000e+00	1.725785e-01	5.528490e-02	8.001980e-02
-1.540001e+00	-1.320002e+00	1.082555e-01	3.900686e-02	6.309100e-02
-1.320002e+00	-1.100001e+00	4.003126e-02	1.612297e-02	2.864867e-02
-1.100000e+00	-8.799998e-01	2.680673e-04	1.340475e-04	2.542822e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.544437e-05	1.481615e-04	9.986818e-07
-1.078000e+01	-1.056000e+01	1.353504e-04	5.847914e-05	8.580186e-05
-1.056000e+01	-1.034000e+01	3.334788e-04	9.702868e-05	1.542812e-04
-1.034000e+01	-1.012000e+01	2.166002e-04	3.743636e-05	6.764591e-05
-1.012000e+01	-9.900000e+00	3.353670e-04	4.113832e-05	9.804014e-05
-9.900000e+00	-9.680000e+00	3.336870e-04	8.510114e-05	1.265907e-04
-9.680000e+00	-9.460000e+00	4.304527e-04	6.789223e-05	2.229955e-04
-9.460000e+00	-9.240000e+00	7.161414e-04	4.617864e-05	2.839586e-04
-9.240000e+00	-9.020000e+00	6.475536e-04	1.232559e-04	2.262055e-04
-9.020000e+00	-8.800000e+00	8.085427e-04	1.057955e-04	3.439573e-04
-8.800000e+00	-8.580000e+00	1.103544e-03	3.684591e-04	5.045100e-04
-8.580000e+00	-8.360000e+00	1.427162e-03	9.289409e-05	4.920405e-04
-8.360000e+00	-8.140000e+00	1.625414e-03	2.623745e-04	5.948677e-04
-8.140000e+00	-7.920000e+00	1.857773e-03	1.077941e-04	6.362500e-04
-7.920000e+00	-7.700000e+00	3.219727e-03	1.194568e-04	4.185777e-04
-7.700000e+00	-7.480000e+00	3.567499e-03	1.514918e-04	2.084560e-03
-7.480000e+00	-7.260000e+00	4.322877e-03	3.926468e-04	1.590977e-03
-7.260000e+00	-7.040000e+00	3.745807e-03	9.807550e-04	8.970291e-04
-7.040000e+00	-6.820000e+00	6.116059e-03	4.419227e-04	1.163450e-03
-6.820000e+00	-6.600000e+00	7.393259e-03	2.530591e-04	1.766700e-03
-6.600000e+00	-6.380000e+00	9.093086e-03	9.596955e-04	2.650573e-03
-6.380000e+00	-6.160000e+00	1.371911e-02	1.739500e-04	1.963709e-03
-6.160000e+00	-5.940000e+00	1.570703e-02	5.163545e-04	2.802941e-03
-5.940000e+00	-5.720000e+00	1.914381e-02	1.653918e-03	4.215891e-03
-5.720000e+00	-5.500000e+00	2.773091e-02	7.091909e-04	3.901818e-03
-5.500000e+00	-5.280000e+00	3.374264e-02	2.130655e-03	9.385141e-03
-5.280000e+00	-5.060000e+00	4.479962e-02	1.120067e-02	2.398741e-03
-5.060000e+00	-4.840000e+00	6.498941e-02	6.569955e-03	9.918227e-03
-4.840000e+00	-4.620000e+00	8.513359e-02	3.176227e-03	1.447118e-02
-4.620000e+00	-4.400000e+00	1.214095e-01	1.529314e-02	1.007891e-02
-4.400000e+00	-4.180000e+00	1.944265e-01	2.670909e-03	1.362418e-02
-4.180000e+00	-3.960000e+00	2.475828e-01	3.795700e-02	2.665864e-03
-3.960000e+00	-3.740000e+00	3.228938e-01	1.052945e-02	5.376773e-03
-3.740000e+00	-3.520000e+00	3.740454e-01	3.116545e-03	1.842418e-02
-3.520000e+00	-3.300000e+00	4.149294e-01	1.201336e-02	1.496073e-02
-3.300000e+00	-3.080000e+00	4.520336e-01	1.550105e-02	3.523773e-02
-3.080000e+00	-2.860000e+00	4.526783e-01	1.044645e-02	1.028082e-02
-2.860000e+00	-2.640000e+00	4.313187e-01	1.565877e-02	1.003191e-02
-2.640000e+00	-2.420000e+00	3.665723e-01	1.637300e-02	5.924318e-03
-2.420000e+00	-2.200000e+00	2.885975e-01	3.515136e-03	5.861409e-03
-2.200000e+00	-1.980000e+00	2.185296e-01	4.863045e-03	2.661500e-03
-1.980000e+00	-1.760000e+00	1.522998e-01	3.373636e-03	2.315182e-03
-1.760000e+00	-1.540000e+00	9.413436e-02	5.630273e-03	3.169591e-03
-1.540000e+00	-1.320000e+00	4.659818e-02	2.522586e-03	2.161864e-03
-1.320000e+00	-1.100000e+00	1.423715e-02	1.233464e-03	4.448409e-04
-1.100000e+00	-8.800000e-01	1.078800e-04	8.033182e-07	7.523273e-06
-8.800000e-01	-6.600000e-01	1.066820e-08	1.767832e-09	6.168136e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc001_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.965351e-04	1.852286e-04	8.030090e-05
-1.078000e+01	-1.056000e+01	2.390858e-04	2.610187e-04	9.042870e-05
-1.056000e+01	-1.034000e+01	4.012691e-04	2.664481e-04	1.261453e-04
-1.034000e+01	-1.012000e+01	4.984108e-04	3.498064e-04	1.540773e-04
-1.012000e+01	-9.900000e+00	7.128471e-04	3.938869e-04	1.982359e-04
-9.900000e+00	-9.680000e+00	1.001395e-03	4.383153e-04	2.390470e-04
-9.680000e+00	-9.460000e+00	1.253641e-03	5.678463e-04	2.923430e-04
-9.460000e+00	-9.240000e+00	1.725386e-03	6.392760e-04	3.536510e-04
-9.240001e+00	-9.020001e+00	2.335216e-03	6.657440e-04	4.262500e-04
-9.020001e+00	-8.800000e+00	2.781474e-03	8.876180e-04	5.420080e-04
-8.800000e+00	-8.580000e+00	3.988803e-03	8.141990e-04	6.131710e-04
-8.580001e+00	-8.360001e+00	5.106311e-03	8.145700e-04	7.304510e-04
-8.360001e+00	-8.140001e+00	6.399107e-03	9.327220e-04	8.942140e-04
-8.140001e+00	-7.920001e+00	8.595665e-03	8.364990e-04	9.855830e-04
-7.920001e+00	-7.700000e+00	1.059836e-02	1.029825e-03	1.159390e-03
-7.700000e+00	-7.480002e+00	1.387626e-02	7.890500e-04	1.275670e-03
-7.480001e+00	-7.260000e+00	1.665916e-02	9.289900e-04	1.568710e-03
-7.260000e+00	-7.040000e+00	2.168558e-02	1.016790e-03	1.656320e-03
-7.040000e+00	-6.820002e+00	2.659819e-02	1.259210e-03	1.921800e-03
-6.820001e+00	-6.599999e+00	3.236285e-02	1.486960e-03	2.223510e-03
-6.600000e+00	-6.380003e+00	4.096847e-02	2.149780e-03	2.321390e-03
-6.380002e+00	-6.160002e+00	4.980073e-02	2.661890e-03	2.624190e-03
-6.160002e+00	-5.940000e+00	6.114333e-02	3.386480e-03	2.811450e-03
-5.940000e+00	-5.720000e+00	7.400714e-02	4.050820e-03	3.097730e-03
-5.720000e+00	-5.500000e+00	9.079542e-02	5.227400e-03	3.348820e-03
-5.500000e+00	-5.280000e+00	1.083509e-01	5.984100e-03	3.882000e-03
-5.280000e+00	-5.060000e+00	1.300360e-01	7.125700e-03	4.983800e-03
-5.059999e+00	-4.840001e+00	1.555346e-01	8.296200e-03	6.035100e-03
-4.840001e+00	-4.620000e+00	1.845632e-01	9.701500e-03	7.548700e-03
-4.619999e+00	-4.400003e+00	2.163727e-01	1.108690e-02	9.122600e-03
-4.400003e+00	-4.180000e+00	2.478816e-01	1.245030e-02	1.104510e-02
-4.180000e+00	-3.960001e+00	2.750464e-01	1.264090e-02	1.161540e-02
-3.960001e+00	-3.740000e+00	2.997636e-01	1.198900e-02	1.128060e-02
-3.740000e+00	-3.520002e+00	3.125521e-01	8.794200e-03	8.133200e-03
-3.520001e+00	-3.299999e+00	3.181458e-01	7.561000e-03	7.398200e-03
-3.299999e+00	-3.079999e+00	3.130472e-01	7.819300e-03	7.128300e-03
-3.079999e+00	-2.859999e+00	3.008325e-01	7.698500e-03	6.548300e-03
-2.859999e+00	-2.640001e+00	2.790307e-01	8.521900e-03	1.185230e-02
-2.640000e+00	-2.420000e+00	2.479421e-01	1.129190e-02	1.639700e-02
-2.420000e+00	-2.200002e+00	2.142685e-01	1.226850e-02	1.882130e-02
-2.200001e+00	-1.980003e+00	1.737239e-01	1.190390e-02	1.919510e-02
-1.980003e+00	-1.759999e+00	1.319992e-01	1.025110e-02	1.724670e-02
-1.759999e+00	-1.540000e+00	9.454656e-02	7.586390e-03	1.322364e-02
-1.540001e+00	-1.320002e+00	5.108771e-02	4.739240e-03	8.437370e-03
-1.320002e+00	-1.100001e+00	1.657140e-02	1.772600e-03	3.260080e-03
-1.100000e+00	-8.799998e-01	5.187310e-05	2.017379e-05	2.485149e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.599153e-04	3.423396e-04	4.287977e-04
-1.078000e+01	-1.056000e+01	1.105829e-03	4.224601e-04	5.153090e-04
-1.056000e+01	-1.034000e+01	1.429623e-03	5.210993e-04	6.202600e-04
-1.034000e+01	-1.012000e+01	1.815556e-03	6.348040e-04	7.380960e-04
-1.012000e+01	-9.900000e+00	2.309237e-03	7.707730e-04	8.774030e-04
-9.900000e+00	-9.680000e+00	2.882469e-03	9.271850e-04	1.033282e-03
-9.680000e+00	-9.460000e+00	3.593734e-03	1.109978e-03	1.212697e-03
-9.460000e+00	-9.240000e+00	4.439497e-03	1.318584e-03	1.412913e-03
-9.240001e+00	-9.020001e+00	5.476007e-03	1.558097e-03	1.639241e-03
-9.020001e+00	-8.800000e+00	6.709735e-03	1.831095e-03	1.892390e-03
-8.800000e+00	-8.580000e+00	8.185555e-03	2.135810e-03	2.170005e-03
-8.580001e+00	-8.360001e+00	9.938606e-03	2.476882e-03	2.474484e-03
-8.360001e+00	-8.140001e+00	1.209133e-02	2.848922e-03	2.802620e-03
-8.140001e+00	-7.920001e+00	1.458315e-02	3.254930e-03	3.153700e-03
-7.920001e+00	-7.700000e+00	1.756513e-02	3.687630e-03	3.518820e-03
-7.700000e+00	-7.480002e+00	2.108878e-02	4.140020e-03	3.896500e-03
-7.480001e+00	-7.260000e+00	2.525526e-02	4.605310e-03	4.275130e-03
-7.260000e+00	-7.040000e+00	3.018509e-02	5.062250e-03	4.869760e-03
-7.040000e+00	-6.820002e+00	3.597607e-02	5.498030e-03	5.683350e-03
-6.820001e+00	-6.599999e+00	4.266939e-02	5.895600e-03	6.611870e-03
-6.600000e+00	-6.380003e+00	5.059023e-02	6.643690e-03	7.718770e-03
-6.380002e+00	-6.160002e+00	5.978611e-02	7.779240e-03	8.979120e-03
-6.160002e+00	-5.940000e+00	7.058291e-02	9.121800e-03	1.048105e-02
-5.940000e+00	-5.720000e+00	8.314797e-02	1.067891e-02	1.220506e-02
-5.720000e+00	-5.500000e+00	9.771247e-02	1.244229e-02	1.412773e-02
-5.500000e+00	-5.280000e+00	1.145511e-01	1.445470e-02	1.626040e-02
-5.280000e+00	-5.060000e+00	1.339442e-01	1.669020e-02	1.855710e-02
-5.059999e+00	-4.840001e+00	1.565985e-01	1.923040e-02	2.106470e-02
-4.840001e+00	-4.620000e+00	1.814894e-01	2.169620e-02	2.321580e-02
-4.619999e+00	-4.400003e+00	2.054376e-01	2.328220e-02	2.381180e-02
-4.400003e+00	-4.180000e+00	2.268345e-01	2.353000e-02	2.239470e-02
-4.180000e+00	-3.960001e+00	2.450195e-01	2.227640e-02	1.893310e-02
-3.960001e+00	-3.740000e+00	2.594538e-01	1.936880e-02	1.353960e-02
-3.740000e+00	-3.520002e+00	2.704718e-01	1.491250e-02	1.081850e-02
-3.520001e+00	-3.299999e+00	2.771831e-01	9.161100e-03	1.112660e-02
-3.299999e+00	-3.079999e+00	2.789036e-01	1.013900e-02	1.080920e-02
-3.079999e+00	-2.859999e+00	2.746185e-01	1.900800e-02	9.836300e-03
-2.859999e+00	-2.640001e+00	2.640081e-01	2.714650e-02	1.796710e-02
-2.640000e+00	-2.420000e+00	2.470030e-01	3.364590e-02	2.792960e-02
-2.420000e+00	-2.200002e+00	2.238459e-01	3.770900e-02	3.677840e-02
-2.200001e+00	-1.980003e+00	1.947408e-01	3.870220e-02	4.315930e-02
-1.980003e+00	-1.759999e+00	1.609455e-01	3.624320e-02	4.552150e-02
-1.759999e+00	-1.540000e+00	1.202349e-01	3.029872e-02	4.247800e-02
-1.540001e+00	-1.320002e+00	7.231699e-02	2.096312e-02	3.253701e-02
-1.320002e+00	-1.100001e+00	2.547798e-02	8.541340e-03	1.452577e-02
-1.100000e+00	-8.799998e-01	1.509128e-04	7.259403e-05	1.253689e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.242201e-05	1.483145e-04	3.103614e-06
-1.078000e+01	-1.056000e+01	1.458844e-04	6.574414e-05	8.039105e-05
-1.056000e+01	-1.034000e+01	2.748480e-04	1.059911e-04	1.254360e-04
-1.034000e+01	-1.012000e+01	2.060976e-04	1.010279e-04	1.069652e-04
-1.012000e+01	-9.900000e+00	2.817257e-04	2.408577e-05	7.297427e-05
-9.900000e+00	-9.680000e+00	7.663818e-04	1.860705e-04	3.207409e-05
-9.680000e+00	-9.460000e+00	6.123932e-04	3.780000e-05	2.532895e-04
-9.460000e+00	-9.240000e+00	1.056743e-03	1.641782e-04	4.536809e-04
-9.240000e+00	-9.020000e+00	9.620209e-04	1.312386e-04	3.771118e-04
-9.020000e+00	-8.800000e+00	1.076729e-03	1.339023e-04	3.768182e-04
-8.800000e+00	-8.580000e+00	1.351692e-03	1.392664e-04	4.138223e-04
-8.580000e+00	-8.360000e+00	2.090447e-03	1.166623e-04	6.746568e-04
-8.360000e+00	-8.140000e+00	2.481010e-03	2.805591e-04	8.538209e-04
-8.140000e+00	-7.920000e+00	2.581582e-03	5.493791e-04	1.128295e-03
-7.920000e+00	-7.700000e+00	5.888768e-03	3.268500e-04	7.744045e-04
-7.700000e+00	-7.480000e+00	5.989459e-03	2.255045e-04	2.027755e-03
-7.480000e+00	-7.260000e+00	7.266009e-03	9.722000e-04	2.801382e-03
-7.260000e+00	-7.040000e+00	9.158436e-03	2.077859e-03	1.797491e-03
-7.040000e+00	-6.820000e+00	1.040395e-02	2.116200e-03	2.459627e-03
-6.820000e+00	-6.600000e+00	1.237736e-02	1.852436e-03	2.923855e-03
-6.600000e+00	-6.380000e+00	1.613203e-02	1.661750e-03	2.879227e-03
-6.380000e+00	-6.160000e+00	2.043218e-02	1.071873e-03	2.902918e-03
-6.160000e+00	-5.940000e+00	2.355413e-02	8.591864e-04	3.695709e-03
-5.940000e+00	-5.720000e+00	2.972730e-02	1.385741e-03	4.710027e-03
-5.720000e+00	-5.500000e+00	3.265130e-02	9.999950e-03	1.930336e-03
-5.500000e+00	-5.280000e+00	4.771391e-02	1.416591e-03	9.449455e-03
-5.280000e+00	-5.060000e+00	5.942386e-02	1.586091e-03	9.243682e-03
-5.060000e+00	-4.840000e+00	7.389514e-02	3.399500e-03	7.528273e-03
-4.840000e+00	-4.620000e+00	1.147540e-01	1.073995e-02	1.067264e-02
-4.620000e+00	-4.400000e+00	1.250895e-01	1.665036e-02	5.178182e-03
-4.400000e+00	-4.180000e+00	2.094674e-01	2.316364e-03	1.042759e-02
-4.180000e+00	-3.960000e+00	2.471701e-01	2.896686e-02	2.653000e-03
-3.960000e+00	-3.740000e+00	2.925948e-01	2.026145e-02	3.839864e-03
-3.740000e+00	-3.520000e+00	3.785852e-01	6.097773e-03	2.743286e-02
-3.520000e+00	-3.300000e+00	3.964783e-01	1.022000e-02	1.885205e-02
-3.300000e+00	-3.080000e+00	4.338749e-01	1.571195e-02	2.968964e-02
-3.080000e+00	-2.860000e+00	4.329091e-01	9.215364e-03	4.585000e-03
-2.860000e+00	-2.640000e+00	4.088227e-01	1.411150e-02	1.214445e-02
-2.640000e+00	-2.420000e+00	3.460684e-01	1.445014e-02	4.872409e-03
-2.420000e+00	-2.200000e+00	2.804476e-01	3.079636e-03	5.530636e-03
-2.200000e+00	-1.980000e+00	2.109263e-01	3.379909e-03	2.372545e-03
-1.980000e+00	-1.760000e+00	1.477915e-01	4.039727e-03	2.254409e-03
-1.760000e+00	-1.540000e+00	9.207373e-02	5.786455e-03	3.194273e-03
-1.540000e+00	-1.320000e+00	4.540526e-02	2.237882e-03	2.102600e-03
-1.320000e+00	-1.100000e+00	1.374243e-02	1.092527e-03	5.086273e-04
-1.100000e+00	-8.800000e-01	9.881255e-05	4.272182e-06	1.019245e-05
-8.800000e-01	-6.600000e-01	1.064548e-08	1.758868e-09	6.247364e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc001_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.931366e-04	1.168473e-04	8.246450e-05
-1.078000e+01	-1.056000e+01	2.618401e-04	1.782534e-04	9.496250e-05
-1.056000e+01	-1.034000e+01	4.052323e-04	2.027956e-04	1.327176e-04
-1.034000e+01	-1.012000e+01	5.509131e-04	2.722691e-04	1.657153e-04
-1.012000e+01	-9.900000e+00	8.119883e-04	3.012795e-04	2.227377e-04
-9.900000e+00	-9.680000e+00	1.212326e-03	3.166577e-04	2.741230e-04
-9.680000e+00	-9.460000e+00	1.617510e-03	4.225550e-04	3.355360e-04
-9.460000e+00	-9.240000e+00	2.292089e-03	4.645440e-04	4.069150e-04
-9.240001e+00	-9.020001e+00	3.110081e-03	4.735870e-04	4.968580e-04
-9.020001e+00	-8.800000e+00	3.926376e-03	6.446010e-04	6.115080e-04
-8.800000e+00	-8.580000e+00	5.625738e-03	5.162480e-04	6.941210e-04
-8.580001e+00	-8.360001e+00	7.291624e-03	5.216240e-04	8.175740e-04
-8.360001e+00	-8.140001e+00	9.315335e-03	6.175870e-04	9.741750e-04
-8.140001e+00	-7.920001e+00	1.244607e-02	8.557100e-04	1.039070e-03
-7.920001e+00	-7.700000e+00	1.547104e-02	9.410900e-04	1.180950e-03
-7.700000e+00	-7.480002e+00	1.992889e-02	1.254500e-03	1.268250e-03
-7.480001e+00	-7.260000e+00	2.473946e-02	1.498500e-03	1.387140e-03
-7.260000e+00	-7.040000e+00	3.114525e-02	1.867360e-03	1.413860e-03
-7.040000e+00	-6.820002e+00	3.807957e-02	2.198590e-03	1.517500e-03
-6.820001e+00	-6.599999e+00	4.575155e-02	2.401380e-03	1.635260e-03
-6.600000e+00	-6.380003e+00	5.632229e-02	2.916520e-03	1.542320e-03
-6.380002e+00	-6.160002e+00	6.728229e-02	3.341840e-03	1.843490e-03
-6.160002e+00	-5.940000e+00	8.030114e-02	3.807820e-03	2.397230e-03
-5.940000e+00	-5.720000e+00	9.391959e-02	4.009540e-03	2.587870e-03
-5.720000e+00	-5.500000e+00	1.112053e-01	4.608300e-03	3.429800e-03
-5.500000e+00	-5.280000e+00	1.277623e-01	4.694400e-03	3.522100e-03
-5.280000e+00	-5.060000e+00	1.475296e-01	4.990600e-03	3.991900e-03
-5.059999e+00	-4.840001e+00	1.681454e-01	4.997800e-03	4.105100e-03
-4.840001e+00	-4.620000e+00	1.885369e-01	4.779200e-03	3.998400e-03
-4.619999e+00	-4.400003e+00	2.111371e-01	4.381000e-03	3.720500e-03
-4.400003e+00	-4.180000e+00	2.356121e-01	4.151300e-03	3.822500e-03
-4.180000e+00	-3.960001e+00	2.583714e-01	3.786300e-03	3.880600e-03
-3.960001e+00	-3.740000e+00	2.792254e-01	3.019300e-03	3.544800e-03
-3.740000e+00	-3.520002e+00	2.920909e-01	2.187300e-03	2.361000e-03
-3.520001e+00	-3.299999e+00	2.990195e-01	3.542300e-03	1.399600e-03
-3.299999e+00	-3.079999e+00	2.953696e-01	4.583500e-03	2.637000e-03
-3.079999e+00	-2.859999e+00	2.839551e-01	5.386700e-03	5.106100e-03
-2.859999e+00	-2.640001e+00	2.630258e-01	5.412700e-03	7.405300e-03
-2.640000e+00	-2.420000e+00	2.323314e-01	6.092700e-03	9.373200e-03
-2.420000e+00	-2.200002e+00	1.997960e-01	6.636800e-03	1.030310e-02
-2.200001e+00	-1.980003e+00	1.606965e-01	6.509600e-03	1.031830e-02
-1.980003e+00	-1.759999e+00	1.217333e-01	5.680900e-03	9.259600e-03
-1.759999e+00	-1.540000e+00	8.661795e-02	4.265350e-03	7.217880e-03
-1.540001e+00	-1.320002e+00	4.626458e-02	2.690420e-03	4.727600e-03
-1.320002e+00	-1.100001e+00	1.474116e-02	1.016100e-03	1.850940e-03
-1.100000e+00	-8.799998e-01	3.914062e-05	1.210444e-05	1.505923e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.199515e-04	3.718131e-04	4.857345e-04
-1.078000e+01	-1.056000e+01	1.115005e-03	4.779025e-04	6.035410e-04
-1.056000e+01	-1.034000e+01	1.509661e-03	6.117704e-04	7.486910e-04
-1.034000e+01	-1.012000e+01	2.004106e-03	7.708190e-04	9.163290e-04
-1.012000e+01	-9.900000e+00	2.635879e-03	9.648290e-04	1.116572e-03
-9.900000e+00	-9.680000e+00	3.403604e-03	1.193715e-03	1.345977e-03
-9.680000e+00	-9.460000e+00	4.370577e-03	1.465216e-03	1.612082e-03
-9.460000e+00	-9.240000e+00	5.530547e-03	1.781303e-03	1.913120e-03
-9.240001e+00	-9.020001e+00	6.964500e-03	2.150751e-03	2.257147e-03
-9.020001e+00	-8.800000e+00	8.697986e-03	2.576392e-03	2.642304e-03
-8.800000e+00	-8.580000e+00	1.079201e-02	3.057777e-03	3.068020e-03
-8.580001e+00	-8.360001e+00	1.327359e-02	3.600521e-03	3.534100e-03
-8.360001e+00	-8.140001e+00	1.631674e-02	4.196870e-03	4.034360e-03
-8.140001e+00	-7.920001e+00	1.981723e-02	4.849950e-03	4.564160e-03
-7.920001e+00	-7.700000e+00	2.398173e-02	5.543250e-03	5.110880e-03
-7.700000e+00	-7.480002e+00	2.884715e-02	6.269320e-03	5.664030e-03
-7.480001e+00	-7.260000e+00	3.452461e-02	7.005080e-03	6.205740e-03
-7.260000e+00	-7.040000e+00	4.110200e-02	7.727450e-03	6.712920e-03
-7.040000e+00	-6.820002e+00	4.861918e-02	8.406480e-03	7.167560e-03
-6.820001e+00	-6.599999e+00	5.707780e-02	9.019350e-03	7.539760e-03
-6.600000e+00	-6.380003e+00	6.676185e-02	9.491210e-03	7.937800e-03
-6.380002e+00	-6.160002e+00	7.760598e-02	9.800960e-03	8.686400e-03
-6.160002e+00	-5.940000e+00	8.974462e-02	9.877340e-03	9.452150e-03
-5.940000e+00	-5.720000e+00	1.032435e-01	9.644330e-03	1.023210e-02
-5.720000e+00	-5.500000e+00	1.180395e-01	9.831100e-03	1.091890e-02
-5.500000e+00	-5.280000e+00	1.341087e-01	1.057230e-02	1.151450e-02
-5.280000e+00	-5.060000e+00	1.513416e-01	1.122080e-02	1.191530e-02
-5.059999e+00	-4.840001e+00	1.700112e-01	1.177980e-02	1.214960e-02
-4.840001e+00	-4.620000e+00	1.896780e-01	1.214910e-02	1.204630e-02
-4.619999e+00	-4.400003e+00	2.102181e-01	1.225470e-02	1.152460e-02
-4.400003e+00	-4.180000e+00	2.305114e-01	1.186600e-02	1.030470e-02
-4.180000e+00	-3.960001e+00	2.476065e-01	1.056660e-02	7.980500e-03
-3.960001e+00	-3.740000e+00	2.604398e-01	9.026700e-03	1.097660e-02
-3.740000e+00	-3.520002e+00	2.684292e-01	1.091530e-02	1.341550e-02
-3.520001e+00	-3.299999e+00	2.704385e-01	1.221760e-02	1.506660e-02
-3.299999e+00	-3.079999e+00	2.660764e-01	1.285310e-02	1.578790e-02
-3.079999e+00	-2.859999e+00	2.550915e-01	1.629980e-02	1.553530e-02
-2.859999e+00	-2.640001e+00	2.380997e-01	2.077990e-02	1.567020e-02
-2.640000e+00	-2.420000e+00	2.160623e-01	2.392290e-02	2.080000e-02
-2.420000e+00	-2.200002e+00	1.900992e-01	2.537460e-02	2.483600e-02
-2.200001e+00	-1.980003e+00	1.608752e-01	2.492030e-02	2.716810e-02
-1.980003e+00	-1.759999e+00	1.298491e-01	2.251940e-02	2.716910e-02
-1.759999e+00	-1.540000e+00	9.465895e-02	1.827412e-02	2.431975e-02
-1.540001e+00	-1.320002e+00	5.485871e-02	1.233785e-02	1.803445e-02
-1.320002e+00	-1.100001e+00	1.844339e-02	4.942790e-03	7.844800e-03
-1.100000e+00	-8.799998e-01	9.255089e-05	3.977401e-05	6.756341e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.800740e-05	1.251240e-04	5.820945e-06
-1.078000e+01	-1.056000e+01	1.729108e-04	4.647005e-05	8.551459e-05
-1.056000e+01	-1.034000e+01	3.017128e-04	9.461800e-05	1.321602e-04
-1.034000e+01	-1.012000e+01	5.018750e-04	1.471060e-04	2.921823e-04
-1.012000e+01	-9.900000e+00	4.399585e-04	2.008409e-06	8.946427e-05
-9.900000e+00	-9.680000e+00	7.924582e-04	2.682636e-04	5.541818e-05
-9.680000e+00	-9.460000e+00	6.980359e-04	2.643273e-05	2.737964e-04
-9.460000e+00	-9.240000e+00	1.799152e-03	4.311868e-04	1.685245e-04
-9.240000e+00	-9.020000e+00	1.266997e-03	1.519086e-04	3.987736e-04
-9.020000e+00	-8.800000e+00	2.825614e-03	1.042905e-04	2.313314e-03
-8.800000e+00	-8.580000e+00	1.681576e-03	2.590264e-04	4.081427e-04
-8.580000e+00	-8.360000e+00	3.334861e-03	2.972182e-04	6.911768e-04
-8.360000e+00	-8.140000e+00	3.954324e-03	4.090336e-04	1.181367e-03
-8.140000e+00	-7.920000e+00	4.511905e-03	5.663586e-04	1.236491e-03
-7.920000e+00	-7.700000e+00	6.989073e-03	2.746182e-04	1.581455e-03
-7.700000e+00	-7.480000e+00	9.271482e-03	1.619000e-04	2.329000e-03
-7.480000e+00	-7.260000e+00	1.053061e-02	2.072950e-03	3.595418e-03
-7.260000e+00	-7.040000e+00	1.436985e-02	2.110995e-03	2.594059e-03
-7.040000e+00	-6.820000e+00	2.855155e-02	1.193691e-02	1.145782e-03
-6.820000e+00	-6.600000e+00	1.986974e-02	3.741150e-03	3.831109e-03
-6.600000e+00	-6.380000e+00	2.392265e-02	4.899314e-03	4.639968e-03
-6.380000e+00	-6.160000e+00	3.111115e-02	1.063986e-03	4.016095e-03
-6.160000e+00	-5.940000e+00	3.643677e-02	6.060636e-04	5.753105e-03
-5.940000e+00	-5.720000e+00	4.812591e-02	3.389341e-03	6.685182e-03
-5.720000e+00	-5.500000e+00	5.188686e-02	1.076850e-02	3.061273e-03
-5.500000e+00	-5.280000e+00	6.964100e-02	5.144227e-03	8.510182e-03
-5.280000e+00	-5.060000e+00	7.191409e-02	2.394455e-03	1.677155e-02
-5.060000e+00	-4.840000e+00	1.042177e-01	5.581818e-05	6.292682e-03
-4.840000e+00	-4.620000e+00	1.280000e-01	2.218650e-02	1.677318e-03
-4.620000e+00	-4.400000e+00	1.527543e-01	1.263200e-02	4.448636e-03
-4.400000e+00	-4.180000e+00	2.267345e-01	1.781955e-03	1.790818e-03
-4.180000e+00	-3.960000e+00	2.402914e-01	1.190450e-02	2.750636e-03
-3.960000e+00	-3.740000e+00	3.051920e-01	5.749773e-03	6.903909e-03
-3.740000e+00	-3.520000e+00	3.579414e-01	7.597727e-03	3.380555e-02
-3.520000e+00	-3.300000e+00	3.838124e-01	1.184632e-02	1.845859e-02
-3.300000e+00	-3.080000e+00	3.914440e-01	1.481314e-02	1.119291e-02
-3.080000e+00	-2.860000e+00	3.893188e-01	6.873500e-03	7.055318e-03
-2.860000e+00	-2.640000e+00	3.720425e-01	9.871727e-03	6.453136e-03
-2.640000e+00	-2.420000e+00	3.113718e-01	1.162295e-02	4.275864e-03
-2.420000e+00	-2.200000e+00	2.583300e-01	1.671000e-03	3.066182e-03
-2.200000e+00	-1.980000e+00	1.955976e-01	1.199773e-03	2.147864e-03
-1.980000e+00	-1.760000e+00	1.391119e-01	4.143591e-03	1.954682e-03
-1.760000e+00	-1.540000e+00	8.762605e-02	5.416045e-03	3.431636e-03
-1.540000e+00	-1.320000e+00	4.314214e-02	2.989036e-03	1.546950e-03
-1.320000e+00	-1.100000e+00	1.293384e-02	9.790227e-04	5.240864e-04
-1.100000e+00	-8.800000e-01	7.292923e-05	9.191818e-07	5.122091e-06
-8.800000e-01	-6.600000e-01	1.063853e-08	1.767700e-09	6.242682e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc002_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.365464e-03	2.031990e-04	2.708630e-04
-1.078000e+01	-1.056000e+01	1.653024e-03	2.231810e-04	2.878460e-04
-1.056000e+01	-1.034000e+01	2.011162e-03	1.929800e-04	3.328300e-04
-1.034000e+01	-1.012000e+01	2.329040e-03	2.167330e-04	3.786860e-04
-1.012000e+01	-9.900000e+00	2.823119e-03	2.044030e-04	4.210030e-04
-9.900000e+00	-9.680000e+00	3.270036e-03	2.596670e-04	4.654130e-04
-9.680000e+00	-9.460000e+00	3.795592e-03	3.286140e-04	5.253330e-04
-9.460000e+00	-9.240000e+00	4.489621e-03	3.400520e-04	5.845830e-04
-9.240001e+00	-9.020001e+00	5.438416e-03	2.658830e-04	6.437610e-04
-9.020001e+00	-8.800000e+00	6.292898e-03	3.333310e-04	7.189190e-04
-8.800000e+00	-8.580000e+00	7.640282e-03	3.717810e-04	7.664730e-04
-8.580001e+00	-8.360001e+00	8.929091e-03	4.886280e-04	8.625570e-04
-8.360001e+00	-8.140001e+00	1.044367e-02	5.401060e-04	9.558700e-04
-8.140001e+00	-7.920001e+00	1.255123e-02	7.392700e-04	1.028220e-03
-7.920001e+00	-7.700000e+00	1.470921e-02	8.207700e-04	1.125700e-03
-7.700000e+00	-7.480002e+00	1.792100e-02	1.197140e-03	1.137590e-03
-7.480001e+00	-7.260000e+00	2.042465e-02	1.276400e-03	1.357870e-03
-7.260000e+00	-7.040000e+00	2.470827e-02	1.729420e-03	1.387980e-03
-7.040000e+00	-6.820002e+00	2.915177e-02	2.098000e-03	1.503740e-03
-6.820001e+00	-6.599999e+00	3.401777e-02	2.404170e-03	1.691480e-03
-6.600000e+00	-6.380003e+00	4.138311e-02	3.232240e-03	1.932470e-03
-6.380002e+00	-6.160002e+00	4.879802e-02	3.874090e-03	2.410570e-03
-6.160002e+00	-5.940000e+00	5.846762e-02	4.837750e-03	3.284540e-03
-5.940000e+00	-5.720000e+00	6.880298e-02	5.561490e-03	3.577740e-03
-5.720000e+00	-5.500000e+00	8.369649e-02	7.188840e-03	5.244420e-03
-5.500000e+00	-5.280000e+00	9.778565e-02	8.002100e-03	5.374650e-03
-5.280000e+00	-5.060000e+00	1.179851e-01	9.870400e-03	6.973100e-03
-5.059999e+00	-4.840001e+00	1.417931e-01	1.171980e-02	8.218600e-03
-4.840001e+00	-4.620000e+00	1.709469e-01	1.393230e-02	9.802200e-03
-4.619999e+00	-4.400003e+00	2.052198e-01	1.683260e-02	1.252800e-02
-4.400003e+00	-4.180000e+00	2.363350e-01	1.951520e-02	1.589380e-02
-4.180000e+00	-3.960001e+00	2.620582e-01	1.973750e-02	1.600330e-02
-3.960001e+00	-3.740000e+00	2.865752e-01	1.875520e-02	1.486590e-02
-3.740000e+00	-3.520002e+00	3.021964e-01	1.463000e-02	1.039260e-02
-3.520001e+00	-3.299999e+00	3.116550e-01	8.812400e-03	7.394600e-03
-3.299999e+00	-3.079999e+00	3.115093e-01	7.013400e-03	6.497000e-03
-3.079999e+00	-2.859999e+00	3.041971e-01	8.457400e-03	8.108800e-03
-2.859999e+00	-2.640001e+00	2.863358e-01	1.426660e-02	1.722450e-02
-2.640000e+00	-2.420000e+00	2.586231e-01	1.844470e-02	2.519190e-02
-2.420000e+00	-2.200002e+00	2.261886e-01	1.992840e-02	3.002510e-02
-2.200001e+00	-1.980003e+00	1.853939e-01	1.923900e-02	3.130320e-02
-1.980003e+00	-1.759999e+00	1.422080e-01	1.644200e-02	2.837770e-02
-1.759999e+00	-1.540000e+00	1.019343e-01	1.208747e-02	2.169400e-02
-1.540001e+00	-1.320002e+00	5.573003e-02	7.485500e-03	1.363830e-02
-1.320002e+00	-1.100001e+00	1.829958e-02	2.802660e-03	5.198640e-03
-1.100000e+00	-8.799998e-01	6.528239e-05	2.391554e-05	4.181571e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.549172e-03	4.892870e-04	7.477530e-04
-1.078000e+01	-1.056000e+01	2.910631e-03	5.516200e-04	8.093940e-04
-1.056000e+01	-1.034000e+01	3.403767e-03	6.192220e-04	9.284010e-04
-1.034000e+01	-1.012000e+01	3.919589e-03	6.978570e-04	1.027863e-03
-1.012000e+01	-9.900000e+00	4.553127e-03	8.019410e-04	1.165950e-03
-9.900000e+00	-9.680000e+00	5.217765e-03	9.036770e-04	1.290703e-03
-9.680000e+00	-9.460000e+00	6.022490e-03	1.033126e-03	1.453333e-03
-9.460000e+00	-9.240000e+00	6.915590e-03	1.169824e-03	1.613063e-03
-9.240001e+00	-9.020001e+00	7.984542e-03	1.343302e-03	1.823888e-03
-9.020001e+00	-8.800000e+00	9.218873e-03	1.543792e-03	2.063287e-03
-8.800000e+00	-8.580000e+00	1.056003e-02	1.755738e-03	2.305290e-03
-8.580001e+00	-8.360001e+00	1.216294e-02	2.017360e-03	2.607970e-03
-8.360001e+00	-8.140001e+00	1.403423e-02	2.326710e-03	2.961860e-03
-8.140001e+00	-7.920001e+00	1.615869e-02	2.673420e-03	3.349430e-03
-7.920001e+00	-7.700000e+00	1.862757e-02	3.083620e-03	3.806430e-03
-7.700000e+00	-7.480002e+00	2.148272e-02	3.561670e-03	4.334460e-03
-7.480001e+00	-7.260000e+00	2.479946e-02	4.123700e-03	4.957220e-03
-7.260000e+00	-7.040000e+00	2.863454e-02	4.777000e-03	5.672000e-03
-7.040000e+00	-6.820002e+00	3.313645e-02	5.553510e-03	6.519900e-03
-6.820001e+00	-6.599999e+00	3.831299e-02	6.444940e-03	7.484430e-03
-6.600000e+00	-6.380003e+00	4.443317e-02	7.516370e-03	8.653650e-03
-6.380002e+00	-6.160002e+00	5.160487e-02	8.769240e-03	1.000298e-02
-6.160002e+00	-5.940000e+00	6.002447e-02	1.025378e-02	1.161370e-02
-5.940000e+00	-5.720000e+00	7.003231e-02	1.202827e-02	1.352307e-02
-5.720000e+00	-5.500000e+00	8.191779e-02	1.412578e-02	1.578130e-02
-5.500000e+00	-5.280000e+00	9.601913e-02	1.659926e-02	1.840447e-02
-5.280000e+00	-5.060000e+00	1.129246e-01	1.953676e-02	2.148820e-02
-5.059999e+00	-4.840001e+00	1.335349e-01	2.309300e-02	2.515810e-02
-4.840001e+00	-4.620000e+00	1.589186e-01	2.739200e-02	2.952050e-02
-4.619999e+00	-4.400003e+00	1.847320e-01	3.097020e-02	3.228080e-02
-4.400003e+00	-4.180000e+00	2.043023e-01	3.174130e-02	3.057180e-02
-4.180000e+00	-3.960001e+00	2.237176e-01	3.128220e-02	2.704830e-02
-3.960001e+00	-3.740000e+00	2.420832e-01	2.912880e-02	2.136860e-02
-3.740000e+00	-3.520002e+00	2.587480e-01	2.493370e-02	1.355040e-02
-3.520001e+00	-3.299999e+00	2.724723e-01	1.822720e-02	9.273200e-03
-3.299999e+00	-3.079999e+00	2.821518e-01	8.813700e-03	8.105100e-03
-3.079999e+00	-2.859999e+00	2.861734e-01	2.031170e-02	8.783400e-03
-2.859999e+00	-2.640001e+00	2.834051e-01	3.245570e-02	1.776850e-02
-2.640000e+00	-2.420000e+00	2.729089e-01	4.290990e-02	3.330230e-02
-2.420000e+00	-2.200002e+00	2.541192e-01	5.026470e-02	4.817870e-02
-2.200001e+00	-1.980003e+00	2.266063e-01	5.331460e-02	5.997850e-02
-1.980003e+00	-1.759999e+00	1.912403e-01	5.118400e-02	6.585260e-02
-1.759999e+00	-1.540000e+00	1.457981e-01	4.361700e-02	6.313590e-02
-1.540001e+00	-1.320002e+00	9.009508e-02	3.062587e-02	4.926612e-02
-1.320002e+00	-1.100001e+00	3.275129e-02	1.262224e-02	2.227011e-02
-1.100000e+00	-8.799998e-01	2.100746e-04	1.061056e-04	1.958183e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.913296e-04	2.329134e-04	9.624855e-05
-1.078000e+01	-1.056000e+01	7.598905e-04	1.516927e-04	2.051541e-04
-1.056000e+01	-1.034000e+01	9.202982e-04	1.732541e-04	3.718623e-04
-1.034000e+01	-1.012000e+01	1.105419e-03	4.680000e-05	3.626232e-04
-1.012000e+01	-9.900000e+00	1.341449e-03	7.045727e-05	2.752759e-04
-9.900000e+00	-9.680000e+00	1.497921e-03	2.654991e-04	4.758982e-04
-9.680000e+00	-9.460000e+00	1.893600e-03	2.766486e-04	5.387032e-04
-9.460000e+00	-9.240000e+00	3.317536e-03	2.011041e-04	2.013214e-03
-9.240000e+00	-9.020000e+00	2.292187e-03	1.894686e-04	7.169873e-04
-9.020000e+00	-8.800000e+00	2.967034e-03	5.080255e-04	6.907614e-04
-8.800000e+00	-8.580000e+00	3.240318e-03	7.571082e-04	1.011637e-03
-8.580000e+00	-8.360000e+00	3.796501e-03	3.727773e-04	7.183541e-04
-8.360000e+00	-8.140000e+00	4.995714e-03	4.038909e-04	1.046223e-03
-8.140000e+00	-7.920000e+00	4.736191e-03	6.461732e-04	1.109055e-03
-7.920000e+00	-7.700000e+00	6.943423e-03	2.577818e-04	1.508105e-03
-7.700000e+00	-7.480000e+00	6.926132e-03	3.970773e-04	1.470209e-03
-7.480000e+00	-7.260000e+00	9.572455e-03	1.546682e-03	2.412768e-03
-7.260000e+00	-7.040000e+00	9.772918e-03	1.593159e-03	1.932909e-03
-7.040000e+00	-6.820000e+00	9.152323e-03	2.669400e-03	3.636450e-03
-6.820000e+00	-6.600000e+00	1.553630e-02	1.528995e-03	1.962727e-03
-6.600000e+00	-6.380000e+00	1.759960e-02	2.279418e-03	3.952600e-03
-6.380000e+00	-6.160000e+00	2.205218e-02	1.228536e-03	4.064518e-03
-6.160000e+00	-5.940000e+00	2.222320e-02	2.664023e-03	3.900064e-03
-5.940000e+00	-5.720000e+00	3.164848e-02	7.399727e-04	3.627868e-03
-5.720000e+00	-5.500000e+00	2.631823e-02	1.151916e-02	9.082682e-04
-5.500000e+00	-5.280000e+00	4.980627e-02	9.004545e-05	7.349091e-03
-5.280000e+00	-5.060000e+00	5.651127e-02	1.920045e-03	1.296082e-02
-5.060000e+00	-4.840000e+00	7.340386e-02	2.963318e-03	7.380773e-03
-4.840000e+00	-4.620000e+00	1.104328e-01	3.573545e-03	8.251227e-03
-4.620000e+00	-4.400000e+00	1.351895e-01	1.888518e-02	1.746636e-03
-4.400000e+00	-4.180000e+00	2.081551e-01	9.870909e-04	6.947273e-03
-4.180000e+00	-3.960000e+00	2.461030e-01	3.290686e-02	4.002318e-03
-3.960000e+00	-3.740000e+00	2.819069e-01	1.818855e-02	5.778364e-03
-3.740000e+00	-3.520000e+00	3.663224e-01	2.800364e-03	2.898182e-02
-3.520000e+00	-3.300000e+00	3.936032e-01	1.080955e-02	1.461500e-02
-3.300000e+00	-3.080000e+00	4.304771e-01	1.553964e-02	3.004195e-02
-3.080000e+00	-2.860000e+00	4.331951e-01	8.950727e-03	7.271909e-03
-2.860000e+00	-2.640000e+00	4.071448e-01	1.566009e-02	1.359486e-02
-2.640000e+00	-2.420000e+00	3.466890e-01	1.397232e-02	4.280682e-03
-2.420000e+00	-2.200000e+00	2.804540e-01	2.583091e-03	7.190727e-03
-2.200000e+00	-1.980000e+00	2.111896e-01	4.179500e-03	2.491273e-03
-1.980000e+00	-1.760000e+00	1.483530e-01	3.430409e-03	2.314227e-03
-1.760000e+00	-1.540000e+00	9.224068e-02	5.735591e-03	3.095727e-03
-1.540000e+00	-1.320000e+00	4.552545e-02	2.341959e-03	2.134318e-03
-1.320000e+00	-1.100000e+00	1.387155e-02	1.091345e-03	4.553136e-04
-1.100000e+00	-8.800000e-01	9.987809e-05	5.291682e-06	8.355727e-06
-8.800000e-01	-6.600000e-01	1.064304e-08	1.758241e-09	6.259318e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc002_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.358004e-04	1.388411e-04	2.394986e-04
-1.078000e+01	-1.056000e+01	1.182316e-03	1.442110e-04	2.638900e-04
-1.056000e+01	-1.034000e+01	1.553139e-03	1.810020e-04	3.253750e-04
-1.034000e+01	-1.012000e+01	1.883418e-03	1.857030e-04	3.866240e-04
-1.012000e+01	-9.900000e+00	2.521618e-03	2.533100e-04	4.521620e-04
-9.900000e+00	-9.680000e+00	3.193519e-03	3.021800e-04	5.076360e-04
-9.680000e+00	-9.460000e+00	4.028036e-03	3.491690e-04	5.742940e-04
-9.460000e+00	-9.240000e+00	4.981708e-03	3.887150e-04	6.503200e-04
-9.240001e+00	-9.020001e+00	6.399504e-03	5.308060e-04	7.197180e-04
-9.020001e+00	-8.800000e+00	7.451673e-03	5.134470e-04	8.595420e-04
-8.800000e+00	-8.580000e+00	9.660394e-03	7.184770e-04	8.874560e-04
-8.580001e+00	-8.360001e+00	1.201741e-02	9.451900e-04	9.421400e-04
-8.360001e+00	-8.140001e+00	1.431044e-02	1.020270e-03	1.056060e-03
-8.140001e+00	-7.920001e+00	1.767078e-02	1.268970e-03	1.084830e-03
-7.920001e+00	-7.700000e+00	2.083277e-02	1.291800e-03	1.173450e-03
-7.700000e+00	-7.480002e+00	2.571998e-02	1.705770e-03	1.128190e-03
-7.480001e+00	-7.260000e+00	3.027588e-02	1.869920e-03	1.182830e-03
-7.260000e+00	-7.040000e+00	3.628561e-02	2.201000e-03	1.146840e-03
-7.040000e+00	-6.820002e+00	4.284463e-02	2.526630e-03	1.391180e-03
-6.820001e+00	-6.599999e+00	4.972556e-02	2.684000e-03	1.420190e-03
-6.600000e+00	-6.380003e+00	5.913709e-02	3.176340e-03	1.951150e-03
-6.380002e+00	-6.160002e+00	6.873702e-02	3.536570e-03	2.308050e-03
-6.160002e+00	-5.940000e+00	8.038992e-02	4.043260e-03	2.844590e-03
-5.940000e+00	-5.720000e+00	9.132395e-02	4.059450e-03	2.643020e-03
-5.720000e+00	-5.500000e+00	1.064465e-01	4.679000e-03	3.380700e-03
-5.500000e+00	-5.280000e+00	1.203806e-01	4.707000e-03	3.213900e-03
-5.280000e+00	-5.060000e+00	1.380344e-01	5.089100e-03	3.633900e-03
-5.059999e+00	-4.840001e+00	1.559087e-01	5.070400e-03	3.481600e-03
-4.840001e+00	-4.620000e+00	1.746599e-01	4.902100e-03	3.244000e-03
-4.619999e+00	-4.400003e+00	1.965439e-01	4.708300e-03	3.032800e-03
-4.400003e+00	-4.180000e+00	2.213387e-01	4.697300e-03	3.204300e-03
-4.180000e+00	-3.960001e+00	2.465525e-01	5.103500e-03	3.147500e-03
-3.960001e+00	-3.740000e+00	2.726900e-01	4.286500e-03	3.587800e-03
-3.740000e+00	-3.520002e+00	2.903258e-01	3.135300e-03	2.999800e-03
-3.520001e+00	-3.299999e+00	3.007161e-01	3.822000e-03	2.080100e-03
-3.299999e+00	-3.079999e+00	2.976327e-01	5.150000e-03	2.733500e-03
-3.079999e+00	-2.859999e+00	2.864518e-01	5.915900e-03	4.899100e-03
-2.859999e+00	-2.640001e+00	2.653011e-01	5.604000e-03	8.340100e-03
-2.640000e+00	-2.420000e+00	2.348366e-01	7.459700e-03	1.133780e-02
-2.420000e+00	-2.200002e+00	2.026201e-01	8.268400e-03	1.291360e-02
-2.200001e+00	-1.980003e+00	1.638167e-01	8.189000e-03	1.319570e-02
-1.980003e+00	-1.759999e+00	1.242015e-01	7.179000e-03	1.195360e-02
-1.759999e+00	-1.540000e+00	8.867407e-02	5.392190e-03	9.269890e-03
-1.540001e+00	-1.320002e+00	4.754282e-02	3.406500e-03	6.012230e-03
-1.320002e+00	-1.100001e+00	1.523241e-02	1.286750e-03	2.343620e-03
-1.100000e+00	-8.799998e-01	4.202810e-05	1.875057e-05	1.891669e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.005401e-03	6.277920e-04	7.688440e-04
-1.078000e+01	-1.056000e+01	2.495836e-03	7.512530e-04	8.817690e-04
-1.056000e+01	-1.034000e+01	3.126477e-03	8.987200e-04	1.033836e-03
-1.034000e+01	-1.012000e+01	3.866334e-03	1.064894e-03	1.200987e-03
-1.012000e+01	-9.900000e+00	4.775075e-03	1.257621e-03	1.391685e-03
-9.900000e+00	-9.680000e+00	5.788085e-03	1.476163e-03	1.600424e-03
-9.680000e+00	-9.460000e+00	7.045591e-03	1.723146e-03	1.834657e-03
-9.460000e+00	-9.240000e+00	8.450440e-03	1.999446e-03	2.086300e-03
-9.240001e+00	-9.020001e+00	1.015651e-02	2.307415e-03	2.364090e-03
-9.020001e+00	-8.800000e+00	1.213341e-02	2.648738e-03	2.664860e-03
-8.800000e+00	-8.580000e+00	1.438873e-02	3.020880e-03	2.983190e-03
-8.580001e+00	-8.360001e+00	1.700175e-02	3.425340e-03	3.321130e-03
-8.360001e+00	-8.140001e+00	2.007389e-02	3.853500e-03	3.670950e-03
-8.140001e+00	-7.920001e+00	2.354101e-02	4.306510e-03	4.030350e-03
-7.920001e+00	-7.700000e+00	2.751184e-02	4.774460e-03	4.420610e-03
-7.700000e+00	-7.480002e+00	3.206653e-02	5.242860e-03	4.890750e-03
-7.480001e+00	-7.260000e+00	3.717371e-02	5.717490e-03	5.378840e-03
-7.260000e+00	-7.040000e+00	4.301431e-02	6.162260e-03	5.926550e-03
-7.040000e+00	-6.820002e+00	4.961139e-02	6.568340e-03	6.507750e-03
-6.820001e+00	-6.599999e+00	5.692276e-02	6.924560e-03	7.105650e-03
-6.600000e+00	-6.380003e+00	6.517255e-02	7.187830e-03	7.752740e-03
-6.380002e+00	-6.160002e+00	7.441057e-02	7.487210e-03	8.445860e-03
-6.160002e+00	-5.940000e+00	8.470689e-02	8.291110e-03	9.182900e-03
-5.940000e+00	-5.720000e+00	9.617462e-02	9.152900e-03	9.959480e-03
-5.720000e+00	-5.500000e+00	1.089135e-01	1.007269e-02	1.074440e-02
-5.500000e+00	-5.280000e+00	1.228987e-01	1.101740e-02	1.149580e-02
-5.280000e+00	-5.060000e+00	1.382300e-01	1.196030e-02	1.218290e-02
-5.059999e+00	-4.840001e+00	1.553138e-01	1.294120e-02	1.281870e-02
-4.840001e+00	-4.620000e+00	1.739196e-01	1.383650e-02	1.325130e-02
-4.619999e+00	-4.400003e+00	1.942136e-01	1.461640e-02	1.340890e-02
-4.400003e+00	-4.180000e+00	2.160460e-01	1.512260e-02	1.309470e-02
-4.180000e+00	-3.960001e+00	2.385901e-01	1.510290e-02	1.200920e-02
-3.960001e+00	-3.740000e+00	2.558966e-01	1.347810e-02	1.147130e-02
-3.740000e+00	-3.520002e+00	2.666731e-01	1.062120e-02	1.344360e-02
-3.520001e+00	-3.299999e+00	2.702206e-01	1.140990e-02	1.421650e-02
-3.299999e+00	-3.079999e+00	2.672832e-01	1.148610e-02	1.398360e-02
-3.079999e+00	-2.859999e+00	2.585155e-01	1.651410e-02	1.301530e-02
-2.859999e+00	-2.640001e+00	2.443167e-01	2.270580e-02	1.607880e-02
-2.640000e+00	-2.420000e+00	2.249492e-01	2.744700e-02	2.342090e-02
-2.420000e+00	-2.200002e+00	2.009162e-01	3.020800e-02	2.970130e-02
-2.200001e+00	-1.980003e+00	1.725389e-01	3.057670e-02	3.398100e-02
-1.980003e+00	-1.759999e+00	1.411055e-01	2.832680e-02	3.521510e-02
-1.759999e+00	-1.540000e+00	1.042734e-01	2.348876e-02	3.245010e-02
-1.540001e+00	-1.320002e+00	6.161440e-02	1.614929e-02	2.465206e-02
-1.320002e+00	-1.100001e+00	2.122273e-02	6.557600e-03	1.093941e-02
-1.100000e+00	-8.799998e-01	1.146586e-04	5.321481e-05	9.522610e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.186811e-04	1.875674e-04	4.827068e-05
-1.078000e+01	-1.056000e+01	6.436055e-04	4.612000e-05	9.140727e-05
-1.056000e+01	-1.034000e+01	6.582486e-04	6.326318e-05	3.315882e-04
-1.034000e+01	-1.012000e+01	1.561131e-03	3.361182e-05	5.860105e-04
-1.012000e+01	-9.900000e+00	9.196309e-04	1.351332e-04	1.441286e-04
-9.900000e+00	-9.680000e+00	1.493212e-03	4.334364e-04	2.760636e-04
-9.680000e+00	-9.460000e+00	1.668033e-03	1.211732e-04	5.579091e-04
-9.460000e+00	-9.240000e+00	3.396367e-03	6.055250e-04	5.192650e-04
-9.240000e+00	-9.020000e+00	2.734199e-03	3.595732e-04	8.637186e-04
-9.020000e+00	-8.800000e+00	2.777895e-03	4.591486e-04	7.016936e-04
-8.800000e+00	-8.580000e+00	3.835605e-03	8.441609e-04	1.141159e-03
-8.580000e+00	-8.360000e+00	4.888382e-03	3.541477e-04	1.123723e-03
-8.360000e+00	-8.140000e+00	6.504082e-03	1.258205e-03	1.676332e-03
-8.140000e+00	-7.920000e+00	7.755195e-03	8.941682e-04	1.706473e-03
-7.920000e+00	-7.700000e+00	1.120586e-02	1.129973e-03	1.632518e-03
-7.700000e+00	-7.480000e+00	1.284945e-02	6.120000e-04	2.545214e-03
-7.480000e+00	-7.260000e+00	1.493466e-02	3.088700e-03	4.976859e-03
-7.260000e+00	-7.040000e+00	1.944226e-02	2.802741e-03	3.411177e-03
-7.040000e+00	-6.820000e+00	1.736090e-02	2.798623e-03	4.656545e-03
-6.820000e+00	-6.600000e+00	2.925478e-02	2.145623e-03	2.712227e-03
-6.600000e+00	-6.380000e+00	2.585800e-02	4.239555e-03	6.743482e-03
-6.380000e+00	-6.160000e+00	3.641889e-02	1.341886e-03	5.123350e-03
-6.160000e+00	-5.940000e+00	3.982775e-02	1.597659e-03	6.120427e-03
-5.940000e+00	-5.720000e+00	5.304000e-02	3.893273e-03	3.185818e-03
-5.720000e+00	-5.500000e+00	5.353118e-02	1.382554e-02	7.609545e-04
-5.500000e+00	-5.280000e+00	7.567055e-02	1.151500e-03	7.591409e-03
-5.280000e+00	-5.060000e+00	8.138932e-02	1.110091e-03	9.580864e-03
-5.060000e+00	-4.840000e+00	1.135659e-01	7.901773e-03	1.962500e-03
-4.840000e+00	-4.620000e+00	1.250571e-01	2.495750e-02	1.291727e-03
-4.620000e+00	-4.400000e+00	1.527291e-01	1.547745e-02	1.722409e-03
-4.400000e+00	-4.180000e+00	2.089664e-01	1.038500e-03	1.283655e-02
-4.180000e+00	-3.960000e+00	2.189538e-01	1.218750e-02	2.844818e-03
-3.960000e+00	-3.740000e+00	2.783478e-01	1.383045e-03	1.511100e-02
-3.740000e+00	-3.520000e+00	3.480414e-01	7.842136e-03	2.624577e-02
-3.520000e+00	-3.300000e+00	3.703039e-01	9.300636e-03	1.709595e-02
-3.300000e+00	-3.080000e+00	3.952386e-01	1.295750e-02	1.034105e-02
-3.080000e+00	-2.860000e+00	3.920202e-01	7.129000e-03	1.145309e-02
-2.860000e+00	-2.640000e+00	3.719312e-01	1.021414e-02	6.879773e-03
-2.640000e+00	-2.420000e+00	3.156314e-01	1.235077e-02	4.120727e-03
-2.420000e+00	-2.200000e+00	2.612739e-01	2.019182e-03	3.416727e-03
-2.200000e+00	-1.980000e+00	1.970488e-01	2.055318e-03	2.137182e-03
-1.980000e+00	-1.760000e+00	1.398711e-01	3.483227e-03	2.123273e-03
-1.760000e+00	-1.540000e+00	8.839995e-02	5.459364e-03	3.411773e-03
-1.540000e+00	-1.320000e+00	4.341110e-02	2.991755e-03	1.505195e-03
-1.320000e+00	-1.100000e+00	1.300738e-02	9.865136e-04	5.289227e-04
-1.100000e+00	-8.800000e-01	7.749686e-05	-1.343182e-07	1.664250e-05
-8.800000e-01	-6.600000e-01	1.064180e-08	1.757427e-09	6.265045e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc002_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.665855e-04	1.867181e-04	2.521935e-04
-1.078000e+01	-1.056000e+01	1.006579e-03	2.057395e-04	2.898220e-04
-1.056000e+01	-1.034000e+01	1.428507e-03	2.739640e-04	3.678110e-04
-1.034000e+01	-1.012000e+01	1.858506e-03	3.158100e-04	4.415150e-04
-1.012000e+01	-9.900000e+00	2.569431e-03	4.157300e-04	5.365940e-04
-9.900000e+00	-9.680000e+00	3.480275e-03	5.318540e-04	6.200160e-04
-9.680000e+00	-9.460000e+00	4.481569e-03	6.141180e-04	7.148660e-04
-9.460000e+00	-9.240000e+00	5.917955e-03	7.581080e-04	8.116320e-04
-9.240001e+00	-9.020001e+00	7.722777e-03	9.658960e-04	9.171870e-04
-9.020001e+00	-8.800000e+00	9.299647e-03	1.012934e-03	1.067383e-03
-8.800000e+00	-8.580000e+00	1.243941e-02	1.353060e-03	1.101730e-03
-8.580001e+00	-8.360001e+00	1.558001e-02	1.645310e-03	1.170150e-03
-8.360001e+00	-8.140001e+00	1.904358e-02	1.862880e-03	1.284670e-03
-8.140001e+00	-7.920001e+00	2.415083e-02	2.245430e-03	1.435990e-03
-7.920001e+00	-7.700000e+00	2.860779e-02	2.339540e-03	1.341360e-03
-7.700000e+00	-7.480002e+00	3.539149e-02	2.813410e-03	1.851500e-03
-7.480001e+00	-7.260000e+00	4.197848e-02	3.052390e-03	2.025770e-03
-7.260000e+00	-7.040000e+00	5.055405e-02	3.444350e-03	2.439470e-03
-7.040000e+00	-6.820002e+00	5.923108e-02	3.692550e-03	2.650500e-03
-6.820001e+00	-6.599999e+00	6.856228e-02	3.815560e-03	2.981380e-03
-6.600000e+00	-6.380003e+00	8.039210e-02	4.127440e-03	3.720230e-03
-6.380002e+00	-6.160002e+00	9.215518e-02	4.263340e-03	4.241680e-03
-6.160002e+00	-5.940000e+00	1.054494e-01	4.406800e-03	4.854600e-03
-5.940000e+00	-5.720000e+00	1.183863e-01	4.246900e-03	5.064000e-03
-5.720000e+00	-5.500000e+00	1.334521e-01	4.196000e-03	5.486400e-03
-5.500000e+00	-5.280000e+00	1.472498e-01	3.808500e-03	5.189400e-03
-5.280000e+00	-5.060000e+00	1.618563e-01	3.272100e-03	4.851800e-03
-5.059999e+00	-4.840001e+00	1.763845e-01	2.659500e-03	4.003300e-03
-4.840001e+00	-4.620000e+00	1.903621e-01	1.929000e-03	2.868100e-03
-4.619999e+00	-4.400003e+00	2.030157e-01	9.366000e-04	9.502000e-04
-4.400003e+00	-4.180000e+00	2.178832e-01	9.157000e-04	8.150000e-04
-4.180000e+00	-3.960001e+00	2.295207e-01	2.260900e-03	8.522000e-04
-3.960001e+00	-3.740000e+00	2.414906e-01	4.059200e-03	1.784500e-03
-3.740000e+00	-3.520002e+00	2.519201e-01	5.356900e-03	2.788500e-03
-3.520001e+00	-3.299999e+00	2.581167e-01	6.085100e-03	3.690500e-03
-3.299999e+00	-3.079999e+00	2.570911e-01	5.886300e-03	4.782700e-03
-3.079999e+00	-2.859999e+00	2.507932e-01	4.739300e-03	5.794900e-03
-2.859999e+00	-2.640001e+00	2.358745e-01	4.520500e-03	6.755100e-03
-2.640000e+00	-2.420000e+00	2.108427e-01	5.048100e-03	7.569500e-03
-2.420000e+00	-2.200002e+00	1.845917e-01	5.084700e-03	7.782900e-03
-2.200001e+00	-1.980003e+00	1.503160e-01	4.820600e-03	7.545000e-03
-1.980003e+00	-1.759999e+00	1.145077e-01	4.155900e-03	6.710800e-03
-1.759999e+00	-1.540000e+00	8.153071e-02	3.124560e-03	5.254820e-03
-1.540001e+00	-1.320002e+00	4.307950e-02	1.974370e-03	3.464470e-03
-1.320002e+00	-1.100001e+00	1.358199e-02	7.395100e-04	1.364980e-03
-1.100000e+00	-8.799998e-01	3.554022e-05	9.623260e-06	9.418080e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.706912e-03	6.223190e-04	8.207120e-04
-1.078000e+01	-1.056000e+01	2.255335e-03	7.733040e-04	9.765700e-04
-1.056000e+01	-1.034000e+01	2.968615e-03	9.592060e-04	1.177126e-03
-1.034000e+01	-1.012000e+01	3.839412e-03	1.174751e-03	1.396001e-03
-1.012000e+01	-9.900000e+00	4.940858e-03	1.432640e-03	1.666927e-03
-9.900000e+00	-9.680000e+00	6.229529e-03	1.728720e-03	1.944190e-03
-9.680000e+00	-9.460000e+00	7.828748e-03	2.074095e-03	2.279162e-03
-9.460000e+00	-9.240000e+00	9.696990e-03	2.465299e-03	2.613250e-03
-9.240001e+00	-9.020001e+00	1.196207e-02	2.910357e-03	3.011330e-03
-9.020001e+00	-8.800000e+00	1.462268e-02	3.410340e-03	3.448450e-03
-8.800000e+00	-8.580000e+00	1.774838e-02	3.960030e-03	3.913740e-03
-8.580001e+00	-8.360001e+00	2.136074e-02	4.562350e-03	4.406290e-03
-8.360001e+00	-8.140001e+00	2.564772e-02	5.198780e-03	4.911670e-03
-8.140001e+00	-7.920001e+00	3.045216e-02	5.874860e-03	5.425740e-03
-7.920001e+00	-7.700000e+00	3.593106e-02	6.569570e-03	5.930930e-03
-7.700000e+00	-7.480002e+00	4.218185e-02	7.260110e-03	6.426770e-03
-7.480001e+00	-7.260000e+00	4.914793e-02	7.935530e-03	6.925850e-03
-7.260000e+00	-7.040000e+00	5.696476e-02	8.555160e-03	7.412600e-03
-7.040000e+00	-6.820002e+00	6.557000e-02	9.101850e-03	7.847850e-03
-6.820001e+00	-6.599999e+00	7.486315e-02	9.557540e-03	8.185200e-03
-6.600000e+00	-6.380003e+00	8.500166e-02	9.847440e-03	8.473990e-03
-6.380002e+00	-6.160002e+00	9.597768e-02	9.957180e-03	8.665920e-03
-6.160002e+00	-5.940000e+00	1.076973e-01	9.835700e-03	8.771800e-03
-5.940000e+00	-5.720000e+00	1.201080e-01	9.443300e-03	8.741100e-03
-5.720000e+00	-5.500000e+00	1.330772e-01	8.751600e-03	8.541200e-03
-5.500000e+00	-5.280000e+00	1.464468e-01	8.005900e-03	8.152600e-03
-5.280000e+00	-5.060000e+00	1.600995e-01	7.814200e-03	7.536900e-03
-5.059999e+00	-4.840001e+00	1.741002e-01	7.462900e-03	6.706800e-03
-4.840001e+00	-4.620000e+00	1.880520e-01	6.899300e-03	5.609400e-03
-4.619999e+00	-4.400003e+00	2.016658e-01	6.095700e-03	4.191100e-03
-4.400003e+00	-4.180000e+00	2.144345e-01	4.969400e-03	2.896400e-03
-4.180000e+00	-3.960001e+00	2.261855e-01	5.679900e-03	5.984200e-03
-3.960001e+00	-3.740000e+00	2.366512e-01	8.105400e-03	9.296000e-03
-3.740000e+00	-3.520002e+00	2.450302e-01	1.052380e-02	1.267190e-02
-3.520001e+00	-3.299999e+00	2.478884e-01	1.238430e-02	1.530970e-02
-3.299999e+00	-3.079999e+00	2.443885e-01	1.354860e-02	1.694280e-02
-3.079999e+00	-2.859999e+00	2.343818e-01	1.505060e-02	1.751920e-02
-2.859999e+00	-2.640001e+00	2.184412e-01	1.773370e-02	1.703580e-02
-2.640000e+00	-2.420000e+00	1.973704e-01	1.945560e-02	1.712620e-02
-2.420000e+00	-2.200002e+00	1.724229e-01	1.995770e-02	1.940590e-02
-2.200001e+00	-1.980003e+00	1.446131e-01	1.910970e-02	2.043030e-02
-1.980003e+00	-1.759999e+00	1.156086e-01	1.690359e-02	1.981810e-02
-1.759999e+00	-1.540000e+00	8.325309e-02	1.348200e-02	1.729231e-02
-1.540001e+00	-1.320002e+00	4.725172e-02	8.970120e-03	1.254376e-02
-1.320002e+00	-1.100001e+00	1.541838e-02	3.547090e-03	5.364140e-03
-1.100000e+00	-8.799998e-01	6.948911e-05	3.059628e-05	4.401209e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.868850e-04	1.559297e-04	2.290650e-05
-1.078000e+01	-1.056000e+01	1.011741e-03	4.602773e-05	6.185859e-04
-1.056000e+01	-1.034000e+01	1.158445e-03	2.834036e-04	8.393282e-04
-1.034000e+01	-1.012000e+01	1.772038e-03	3.070500e-05	6.652450e-04
-1.012000e+01	-9.900000e+00	1.475034e-03	6.987727e-06	1.407982e-03
-9.900000e+00	-9.680000e+00	2.940553e-03	8.319773e-05	2.273120e-03
-9.680000e+00	-9.460000e+00	1.707772e-03	4.228636e-05	4.668609e-04
-9.460000e+00	-9.240000e+00	3.274875e-03	6.494332e-04	2.905309e-04
-9.240000e+00	-9.020000e+00	2.561773e-03	9.670700e-04	1.194025e-03
-9.020000e+00	-8.800000e+00	3.348927e-03	2.912468e-04	8.616027e-04
-8.800000e+00	-8.580000e+00	5.486164e-03	1.314505e-03	2.268886e-03
-8.580000e+00	-8.360000e+00	6.456173e-03	2.301500e-04	1.184677e-03
-8.360000e+00	-8.140000e+00	-6.011250e-04	1.040781e-02	-2.091773e-04
-8.140000e+00	-7.920000e+00	1.033112e-02	1.441850e-03	2.478941e-03
-7.920000e+00	-7.700000e+00	8.748873e-03	1.847336e-03	2.515855e-03
-7.700000e+00	-7.480000e+00	2.052160e-02	8.582545e-04	4.563191e-03
-7.480000e+00	-7.260000e+00	2.029865e-02	5.618945e-03	5.173509e-03
-7.260000e+00	-7.040000e+00	2.633631e-02	2.761223e-03	5.166609e-03
-7.040000e+00	-6.820000e+00	4.764232e-02	1.015359e-02	-1.887727e-04
-6.820000e+00	-6.600000e+00	3.824841e-02	3.384191e-03	3.690705e-03
-6.600000e+00	-6.380000e+00	3.256921e-02	2.002300e-03	8.285964e-03
-6.380000e+00	-6.160000e+00	5.862777e-02	1.773182e-04	5.588091e-03
-6.160000e+00	-5.940000e+00	6.824959e-02	4.289500e-03	5.650455e-03
-5.940000e+00	-5.720000e+00	8.894841e-02	1.677455e-03	3.960318e-03
-5.720000e+00	-5.500000e+00	8.657755e-02	1.025073e-02	-2.366818e-04
-5.500000e+00	-5.280000e+00	9.021305e-02	-3.931364e-04	1.402845e-02
-5.280000e+00	-5.060000e+00	1.271879e-01	2.449091e-03	6.834091e-03
-5.060000e+00	-4.840000e+00	1.146715e-01	1.597645e-02	1.000091e-03
-4.840000e+00	-4.620000e+00	1.728099e-01	1.024545e-03	1.371273e-03
-4.620000e+00	-4.400000e+00	1.957934e-01	1.542891e-02	1.027955e-03
-4.400000e+00	-4.180000e+00	2.260040e-01	1.302691e-02	1.804091e-04
-4.180000e+00	-3.960000e+00	2.554919e-01	6.991455e-03	1.428564e-02
-3.960000e+00	-3.740000e+00	2.846469e-01	7.059045e-03	1.231450e-02
-3.740000e+00	-3.520000e+00	3.248903e-01	2.147309e-02	1.934073e-02
-3.520000e+00	-3.300000e+00	3.239191e-01	6.756682e-03	1.743818e-02
-3.300000e+00	-3.080000e+00	3.293731e-01	9.227864e-03	5.762318e-03
-3.080000e+00	-2.860000e+00	3.345132e-01	1.879091e-04	8.418955e-03
-2.860000e+00	-2.640000e+00	3.078933e-01	3.231136e-03	7.504545e-03
-2.640000e+00	-2.420000e+00	2.678786e-01	7.298409e-03	6.795318e-03
-2.420000e+00	-2.200000e+00	2.191748e-01	3.389500e-03	2.029182e-03
-2.200000e+00	-1.980000e+00	1.744667e-01	3.726864e-03	2.324227e-03
-1.980000e+00	-1.760000e+00	1.260532e-01	4.144500e-03	2.023000e-03
-1.760000e+00	-1.540000e+00	7.934677e-02	4.732136e-03	3.346136e-03
-1.540000e+00	-1.320000e+00	3.969877e-02	2.679250e-03	1.602236e-03
-1.320000e+00	-1.100000e+00	1.184005e-02	8.178227e-04	5.022455e-04
-1.100000e+00	-8.800000e-01	5.337709e-05	9.069232e-06	1.408182e-06
-8.800000e-01	-6.600000e-01	1.060568e-08	1.805305e-09	6.241045e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc005_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.750233e-03	4.656360e-04	5.680720e-04
-1.078000e+01	-1.056000e+01	7.429300e-03	4.384870e-04	5.853620e-04
-1.056000e+01	-1.034000e+01	8.756583e-03	6.005430e-04	5.904500e-04
-1.034000e+01	-1.012000e+01	1.007028e-02	7.796170e-04	7.428500e-04
-1.012000e+01	-9.900000e+00	1.114507e-02	7.829900e-04	6.527800e-04
-9.900000e+00	-9.680000e+00	1.240180e-02	8.200100e-04	6.323100e-04
-9.680000e+00	-9.460000e+00	1.341276e-02	7.697400e-04	7.253100e-04
-9.460000e+00	-9.240000e+00	1.529548e-02	9.195100e-04	6.838200e-04
-9.240001e+00	-9.020001e+00	1.705833e-02	9.837900e-04	7.057300e-04
-9.020001e+00	-8.800000e+00	1.956810e-02	1.256160e-03	1.063040e-03
-8.800000e+00	-8.580000e+00	2.192310e-02	1.329690e-03	1.048990e-03
-8.580001e+00	-8.360001e+00	2.486966e-02	1.617040e-03	1.413950e-03
-8.360001e+00	-8.140001e+00	2.686094e-02	1.543890e-03	1.170010e-03
-8.140001e+00	-7.920001e+00	3.042350e-02	1.808400e-03	1.472650e-03
-7.920001e+00	-7.700000e+00	3.389278e-02	1.946490e-03	1.535360e-03
-7.700000e+00	-7.480002e+00	3.800102e-02	2.164540e-03	1.713830e-03
-7.480001e+00	-7.260000e+00	4.224558e-02	2.406620e-03	1.912580e-03
-7.260000e+00	-7.040000e+00	4.757010e-02	2.746700e-03	2.278000e-03
-7.040000e+00	-6.820002e+00	5.235696e-02	2.831280e-03	2.137060e-03
-6.820001e+00	-6.599999e+00	5.834696e-02	3.170550e-03	2.473570e-03
-6.600000e+00	-6.380003e+00	6.606900e-02	3.631740e-03	2.904870e-03
-6.380002e+00	-6.160002e+00	7.337873e-02	3.932530e-03	3.086010e-03
-6.160002e+00	-5.940000e+00	8.257783e-02	4.426150e-03	3.488910e-03
-5.940000e+00	-5.720000e+00	8.981648e-02	4.281820e-03	2.942340e-03
-5.720000e+00	-5.500000e+00	1.018022e-01	4.938870e-03	3.568000e-03
-5.500000e+00	-5.280000e+00	1.120245e-01	4.944100e-03	3.209500e-03
-5.280000e+00	-5.060000e+00	1.245980e-01	5.067200e-03	3.032400e-03
-5.059999e+00	-4.840001e+00	1.380693e-01	5.047200e-03	2.650300e-03
-4.840001e+00	-4.620000e+00	1.527425e-01	4.827000e-03	2.087400e-03
-4.619999e+00	-4.400003e+00	1.690131e-01	4.373900e-03	1.274900e-03
-4.400003e+00	-4.180000e+00	1.889004e-01	4.167700e-03	9.659000e-04
-4.180000e+00	-3.960001e+00	2.119142e-01	3.887900e-03	1.003000e-03
-3.960001e+00	-3.740000e+00	2.387739e-01	5.551800e-03	1.726200e-03
-3.740000e+00	-3.520002e+00	2.678064e-01	6.292400e-03	1.397600e-03
-3.520001e+00	-3.299999e+00	2.846952e-01	2.474300e-03	1.259300e-03
-3.299999e+00	-3.079999e+00	2.842647e-01	3.481800e-03	1.347400e-03
-3.079999e+00	-2.859999e+00	2.766083e-01	4.316000e-03	4.912600e-03
-2.859999e+00	-2.640001e+00	2.588925e-01	6.529200e-03	9.353200e-03
-2.640000e+00	-2.420000e+00	2.314734e-01	8.985300e-03	1.347900e-02
-2.420000e+00	-2.200002e+00	2.013936e-01	1.004680e-02	1.588820e-02
-2.200001e+00	-1.980003e+00	1.640416e-01	1.003500e-02	1.658180e-02
-1.980003e+00	-1.759999e+00	1.250277e-01	8.836200e-03	1.513910e-02
-1.759999e+00	-1.540000e+00	8.934437e-02	6.632570e-03	1.165863e-02
-1.540001e+00	-1.320002e+00	4.807868e-02	4.172380e-03	7.440520e-03
-1.320002e+00	-1.100001e+00	1.539232e-02	1.580930e-03	2.866250e-03
-1.100000e+00	-8.799998e-01	4.120637e-05	1.777422e-05	2.129387e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.827207e-03	1.230614e-03	1.969633e-03
-1.078000e+01	-1.056000e+01	9.707874e-03	1.314877e-03	2.063946e-03
-1.056000e+01	-1.034000e+01	1.085285e-02	1.453188e-03	2.251390e-03
-1.034000e+01	-1.012000e+01	1.196463e-02	1.563880e-03	2.373980e-03
-1.012000e+01	-9.900000e+00	1.331284e-02	1.713560e-03	2.555270e-03
-9.900000e+00	-9.680000e+00	1.470419e-02	1.859780e-03	2.717470e-03
-9.680000e+00	-9.460000e+00	1.624285e-02	2.023510e-03	2.901460e-03
-9.460000e+00	-9.240000e+00	1.790474e-02	2.187600e-03	3.062650e-03
-9.240001e+00	-9.020001e+00	1.983642e-02	2.394170e-03	3.289170e-03
-9.020001e+00	-8.800000e+00	2.193679e-02	2.617960e-03	3.519040e-03
-8.800000e+00	-8.580000e+00	2.409925e-02	2.831310e-03	3.717670e-03
-8.580001e+00	-8.360001e+00	2.659669e-02	3.090940e-03	3.966410e-03
-8.360001e+00	-8.140001e+00	2.941039e-02	3.388130e-03	4.258810e-03
-8.140001e+00	-7.920001e+00	3.242559e-02	3.699520e-03	4.541420e-03
-7.920001e+00	-7.700000e+00	3.573067e-02	4.032550e-03	4.833370e-03
-7.700000e+00	-7.480002e+00	3.937067e-02	4.396690e-03	5.142300e-03
-7.480001e+00	-7.260000e+00	4.345244e-02	4.827470e-03	5.513450e-03
-7.260000e+00	-7.040000e+00	4.790630e-02	5.274060e-03	5.888860e-03
-7.040000e+00	-6.820002e+00	5.286570e-02	5.780050e-03	6.290730e-03
-6.820001e+00	-6.599999e+00	5.822258e-02	6.305210e-03	6.695370e-03
-6.600000e+00	-6.380003e+00	6.434028e-02	6.924980e-03	7.187970e-03
-6.380002e+00	-6.160002e+00	7.107972e-02	7.580140e-03	7.680200e-03
-6.160002e+00	-5.940000e+00	7.862720e-02	8.326180e-03	8.249570e-03
-5.940000e+00	-5.720000e+00	8.700609e-02	9.130650e-03	8.836920e-03
-5.720000e+00	-5.500000e+00	9.638719e-02	9.987890e-03	9.429810e-03
-5.500000e+00	-5.280000e+00	1.069062e-01	1.092893e-02	1.007770e-02
-5.280000e+00	-5.060000e+00	1.185968e-01	1.188800e-02	1.066190e-02
-5.059999e+00	-4.840001e+00	1.319681e-01	1.294070e-02	1.128490e-02
-4.840001e+00	-4.620000e+00	1.470229e-01	1.399530e-02	1.182670e-02
-4.619999e+00	-4.400003e+00	1.640250e-01	1.501700e-02	1.220820e-02
-4.400003e+00	-4.180000e+00	1.830738e-01	1.588870e-02	1.229460e-02
-4.180000e+00	-3.960001e+00	2.049828e-01	1.661930e-02	1.207620e-02
-3.960001e+00	-3.740000e+00	2.300805e-01	1.700900e-02	1.133850e-02
-3.740000e+00	-3.520002e+00	2.540908e-01	1.599460e-02	1.358860e-02
-3.520001e+00	-3.299999e+00	2.598857e-01	1.037140e-02	1.320470e-02
-3.299999e+00	-3.079999e+00	2.602801e-01	9.800600e-03	1.192780e-02
-3.079999e+00	-2.859999e+00	2.557342e-01	1.587230e-02	1.007690e-02
-2.859999e+00	-2.640001e+00	2.458613e-01	2.407340e-02	1.593640e-02
-2.640000e+00	-2.420000e+00	2.304419e-01	3.085180e-02	2.603510e-02
-2.420000e+00	-2.200002e+00	2.095174e-01	3.536980e-02	3.521250e-02
-2.200001e+00	-1.980003e+00	1.830358e-01	3.693900e-02	4.207720e-02
-1.980003e+00	-1.759999e+00	1.520293e-01	3.508140e-02	4.500230e-02
-1.759999e+00	-1.540000e+00	1.140819e-01	2.968889e-02	4.247360e-02
-1.540001e+00	-1.320002e+00	6.874214e-02	2.074477e-02	3.287606e-02
-1.320002e+00	-1.100001e+00	2.423287e-02	8.535530e-03	1.481098e-02
-1.100000e+00	-8.799998e-01	1.415241e-04	6.989387e-05	1.284625e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-8.275486e-03	1.889545e-04	5.876696e-03
-1.078000e+01	-1.056000e+01	6.845664e-03	1.065055e-03	6.527455e-04
-1.056000e+01	-1.034000e+01	7.306305e-03	2.768500e-04	1.845850e-03
-1.034000e+01	-1.012000e+01	8.403445e-03	1.341723e-03	1.069164e-03
-1.012000e+01	-9.900000e+00	8.729545e-03	6.936955e-04	1.408482e-03
-9.900000e+00	-9.680000e+00	8.948786e-03	1.156845e-03	2.047350e-03
-9.680000e+00	-9.460000e+00	9.170627e-03	1.914259e-03	1.148664e-03
-9.460000e+00	-9.240000e+00	1.001025e-02	-3.426364e-05	1.305232e-03
-9.240000e+00	-9.020000e+00	1.329135e-02	1.365700e-03	1.419023e-03
-9.020000e+00	-8.800000e+00	6.091464e-03	1.945152e-03	1.464227e-03
-8.800000e+00	-8.580000e+00	1.412151e-02	3.159991e-03	3.123941e-03
-8.580000e+00	-8.360000e+00	6.222386e-03	1.146256e-02	2.084727e-04
-8.360000e+00	-8.140000e+00	1.821135e-02	3.163436e-03	1.614500e-03
-8.140000e+00	-7.920000e+00	1.660080e-02	1.984959e-03	2.054218e-03
-7.920000e+00	-7.700000e+00	1.843157e-02	3.274764e-03	2.167518e-03
-7.700000e+00	-7.480000e+00	2.317093e-02	2.162486e-03	1.351723e-03
-7.480000e+00	-7.260000e+00	2.433283e-02	3.812745e-03	2.909586e-03
-7.260000e+00	-7.040000e+00	2.793798e-02	7.000909e-04	2.918982e-03
-7.040000e+00	-6.820000e+00	2.898544e-02	3.538564e-03	4.557132e-03
-6.820000e+00	-6.600000e+00	4.103592e-02	2.563682e-04	2.584468e-03
-6.600000e+00	-6.380000e+00	3.967461e-02	3.775723e-03	4.904286e-03
-6.380000e+00	-6.160000e+00	4.851632e-02	2.031682e-03	4.387000e-03
-6.160000e+00	-5.940000e+00	4.538192e-02	3.215586e-03	5.303309e-03
-5.940000e+00	-5.720000e+00	4.964745e-02	1.524588e-02	2.172273e-04
-5.720000e+00	-5.500000e+00	6.974314e-02	3.076227e-03	8.695182e-03
-5.500000e+00	-5.280000e+00	6.380759e-02	1.413609e-02	1.053182e-04
-5.280000e+00	-5.060000e+00	9.722314e-02	-5.727273e-05	3.239818e-03
-5.060000e+00	-4.840000e+00	1.128314e-01	6.143500e-03	3.468818e-03
-4.840000e+00	-4.620000e+00	1.387335e-01	2.479818e-03	3.500364e-03
-4.620000e+00	-4.400000e+00	1.619363e-01	5.433273e-03	8.533636e-04
-4.400000e+00	-4.180000e+00	1.591418e-01	1.690641e-02	2.055864e-03
-4.180000e+00	-3.960000e+00	2.269694e-01	9.409864e-03	1.994764e-02
-3.960000e+00	-3.740000e+00	2.566144e-01	1.529409e-03	2.089645e-02
-3.740000e+00	-3.520000e+00	3.156801e-01	1.265386e-02	1.795182e-02
-3.520000e+00	-3.300000e+00	3.381257e-01	5.836455e-03	2.591250e-02
-3.300000e+00	-3.080000e+00	3.664204e-01	1.272832e-02	1.050523e-02
-3.080000e+00	-2.860000e+00	3.614110e-01	6.202682e-03	6.536818e-03
-2.860000e+00	-2.640000e+00	3.432421e-01	1.139359e-02	6.745409e-03
-2.640000e+00	-2.420000e+00	3.033666e-01	8.674409e-03	9.283682e-03
-2.420000e+00	-2.200000e+00	2.485153e-01	2.600500e-03	3.337045e-03
-2.200000e+00	-1.980000e+00	1.918354e-01	2.327909e-03	2.215727e-03
-1.980000e+00	-1.760000e+00	1.365650e-01	3.073182e-03	2.089955e-03
-1.760000e+00	-1.540000e+00	8.629245e-02	5.544909e-03	3.301091e-03
-1.540000e+00	-1.320000e+00	4.277215e-02	2.977005e-03	1.450164e-03
-1.320000e+00	-1.100000e+00	1.255701e-02	8.822182e-04	5.039182e-04
-1.100000e+00	-8.800000e-01	7.773986e-05	-9.913636e-08	1.712059e-05
-8.800000e-01	-6.600000e-01	1.063228e-08	1.765291e-09	6.268409e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc005_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.018969e-03	7.087020e-04	7.006170e-04
-1.078000e+01	-1.056000e+01	4.909695e-03	7.685780e-04	7.434240e-04
-1.056000e+01	-1.034000e+01	6.009358e-03	8.975960e-04	8.614360e-04
-1.034000e+01	-1.012000e+01	7.425123e-03	1.059064e-03	9.488510e-04
-1.012000e+01	-9.900000e+00	9.293648e-03	1.264320e-03	1.138622e-03
-9.900000e+00	-9.680000e+00	1.105818e-02	1.385473e-03	1.197320e-03
-9.680000e+00	-9.460000e+00	1.330221e-02	1.561400e-03	1.344200e-03
-9.460000e+00	-9.240000e+00	1.559222e-02	1.655660e-03	1.327780e-03
-9.240001e+00	-9.020001e+00	1.954845e-02	2.107770e-03	1.940820e-03
-9.020001e+00	-8.800000e+00	2.168835e-02	2.063590e-03	1.682510e-03
-8.800000e+00	-8.580000e+00	2.650206e-02	2.440720e-03	2.127010e-03
-8.580001e+00	-8.360001e+00	3.110443e-02	2.803970e-03	2.561300e-03
-8.360001e+00	-8.140001e+00	3.556409e-02	2.903440e-03	2.531450e-03
-8.140001e+00	-7.920001e+00	4.139432e-02	3.223520e-03	2.907450e-03
-7.920001e+00	-7.700000e+00	4.659422e-02	3.170980e-03	2.629150e-03
-7.700000e+00	-7.480002e+00	5.460394e-02	3.667490e-03	3.267540e-03
-7.480001e+00	-7.260000e+00	6.063607e-02	3.648410e-03	3.131090e-03
-7.260000e+00	-7.040000e+00	6.879324e-02	3.874390e-03	3.577660e-03
-7.040000e+00	-6.820002e+00	7.733773e-02	3.973540e-03	4.289730e-03
-6.820001e+00	-6.599999e+00	8.467714e-02	3.813870e-03	4.562070e-03
-6.600000e+00	-6.380003e+00	9.484657e-02	3.940230e-03	5.304530e-03
-6.380002e+00	-6.160002e+00	1.045438e-01	3.884600e-03	5.873800e-03
-6.160002e+00	-5.940000e+00	1.147842e-01	3.781900e-03	6.387300e-03
-5.940000e+00	-5.720000e+00	1.242279e-01	3.416000e-03	6.500800e-03
-5.720000e+00	-5.500000e+00	1.353517e-01	3.210600e-03	6.844600e-03
-5.500000e+00	-5.280000e+00	1.444261e-01	2.989400e-03	6.245200e-03
-5.280000e+00	-5.060000e+00	1.540889e-01	2.926000e-03	5.765700e-03
-5.059999e+00	-4.840001e+00	1.639020e-01	2.661500e-03	4.825800e-03
-4.840001e+00	-4.620000e+00	1.725080e-01	2.107000e-03	3.438400e-03
-4.619999e+00	-4.400003e+00	1.803837e-01	1.958200e-03	1.422700e-03
-4.400003e+00	-4.180000e+00	1.894820e-01	2.741500e-03	1.590800e-03
-4.180000e+00	-3.960001e+00	1.980935e-01	3.271100e-03	2.393300e-03
-3.960001e+00	-3.740000e+00	2.061122e-01	4.376800e-03	3.356600e-03
-3.740000e+00	-3.520002e+00	2.158530e-01	5.536700e-03	4.082300e-03
-3.520001e+00	-3.299999e+00	2.228530e-01	8.024800e-03	4.840100e-03
-3.299999e+00	-3.079999e+00	2.293910e-01	9.932900e-03	5.572800e-03
-3.079999e+00	-2.859999e+00	2.318142e-01	9.626300e-03	6.096300e-03
-2.859999e+00	-2.640001e+00	2.249309e-01	7.566300e-03	6.616700e-03
-2.640000e+00	-2.420000e+00	2.052730e-01	6.039400e-03	7.306000e-03
-2.420000e+00	-2.200002e+00	1.815964e-01	4.932400e-03	7.580300e-03
-2.200001e+00	-1.980003e+00	1.481411e-01	4.785100e-03	7.515200e-03
-1.980003e+00	-1.759999e+00	1.129622e-01	4.521700e-03	6.805100e-03
-1.759999e+00	-1.540000e+00	8.054680e-02	3.271200e-03	5.364000e-03
-1.540001e+00	-1.320002e+00	4.244240e-02	2.192800e-03	3.549470e-03
-1.320002e+00	-1.100001e+00	1.333331e-02	7.710200e-04	1.406710e-03
-1.100000e+00	-8.799998e-01	2.740179e-05	1.423686e-05	1.167121e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.839061e-03	1.294742e-03	2.004767e-03
-1.078000e+01	-1.056000e+01	7.021465e-03	1.495949e-03	2.243945e-03
-1.056000e+01	-1.034000e+01	8.500238e-03	1.725403e-03	2.554152e-03
-1.034000e+01	-1.012000e+01	1.016743e-02	1.972173e-03	2.862150e-03
-1.012000e+01	-9.900000e+00	1.213498e-02	2.245916e-03	3.214930e-03
-9.900000e+00	-9.680000e+00	1.425795e-02	2.549300e-03	3.541120e-03
-9.680000e+00	-9.460000e+00	1.681704e-02	2.869930e-03	3.938720e-03
-9.460000e+00	-9.240000e+00	1.953110e-02	3.219280e-03	4.255250e-03
-9.240001e+00	-9.020001e+00	2.274976e-02	3.580330e-03	4.662180e-03
-9.020001e+00	-8.800000e+00	2.627861e-02	3.966360e-03	5.042170e-03
-8.800000e+00	-8.580000e+00	3.011883e-02	4.368030e-03	5.407370e-03
-8.580001e+00	-8.360001e+00	3.439535e-02	4.778070e-03	5.760960e-03
-8.360001e+00	-8.140001e+00	3.920476e-02	5.174330e-03	6.131670e-03
-8.140001e+00	-7.920001e+00	4.430941e-02	5.579900e-03	6.424270e-03
-7.920001e+00	-7.700000e+00	4.989593e-02	5.965550e-03	6.709120e-03
-7.700000e+00	-7.480002e+00	5.593555e-02	6.321790e-03	6.945030e-03
-7.480001e+00	-7.260000e+00	6.240024e-02	6.637310e-03	7.148520e-03
-7.260000e+00	-7.040000e+00	6.928436e-02	6.912090e-03	7.282810e-03
-7.040000e+00	-6.820002e+00	7.666326e-02	7.110540e-03	7.378460e-03
-6.820001e+00	-6.599999e+00	8.424437e-02	7.252350e-03	7.354480e-03
-6.600000e+00	-6.380003e+00	9.245418e-02	7.269020e-03	7.310710e-03
-6.380002e+00	-6.160002e+00	1.009754e-01	7.173510e-03	7.166600e-03
-6.160002e+00	-5.940000e+00	1.099384e-01	6.928700e-03	6.978300e-03
-5.940000e+00	-5.720000e+00	1.192161e-01	6.672500e-03	6.682300e-03
-5.720000e+00	-5.500000e+00	1.287166e-01	6.638800e-03	6.252400e-03
-5.500000e+00	-5.280000e+00	1.385511e-01	6.541900e-03	5.737800e-03
-5.280000e+00	-5.060000e+00	1.484829e-01	6.337800e-03	5.048500e-03
-5.059999e+00	-4.840001e+00	1.587721e-01	6.046600e-03	4.252400e-03
-4.840001e+00	-4.620000e+00	1.691724e-01	5.623700e-03	3.277300e-03
-4.619999e+00	-4.400003e+00	1.795055e-01	5.021800e-03	2.086800e-03
-4.400003e+00	-4.180000e+00	1.893996e-01	4.165600e-03	2.240400e-03
-4.180000e+00	-3.960001e+00	1.989843e-01	4.474500e-03	4.437600e-03
-3.960001e+00	-3.740000e+00	2.081376e-01	6.274800e-03	6.912300e-03
-3.740000e+00	-3.520002e+00	2.162975e-01	8.183000e-03	9.567400e-03
-3.520001e+00	-3.299999e+00	2.235788e-01	1.022630e-02	1.243750e-02
-3.299999e+00	-3.079999e+00	2.293962e-01	1.231230e-02	1.543710e-02
-3.079999e+00	-2.859999e+00	2.274834e-01	1.367330e-02	1.708810e-02
-2.859999e+00	-2.640001e+00	2.157206e-01	1.684710e-02	1.688770e-02
-2.640000e+00	-2.420000e+00	1.965103e-01	1.934270e-02	1.661350e-02
-2.420000e+00	-2.200002e+00	1.722979e-01	2.062020e-02	1.999890e-02
-2.200001e+00	-1.980003e+00	1.450328e-01	2.038570e-02	2.205320e-02
-1.980003e+00	-1.759999e+00	1.166476e-01	1.852093e-02	2.222790e-02
-1.759999e+00	-1.540000e+00	8.466414e-02	1.511392e-02	2.005146e-02
-1.540001e+00	-1.320002e+00	4.849740e-02	1.026009e-02	1.497903e-02
-1.320002e+00	-1.100001e+00	1.600684e-02	4.120010e-03	6.569770e-03
-1.100000e+00	-8.799998e-01	7.185197e-05	3.418941e-05	5.707623e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.398400e-03	-1.818727e-05	1.413006e-03
-1.078000e+01	-1.056000e+01	3.007970e-03	2.713745e-04	5.297886e-04
-1.056000e+01	-1.034000e+01	3.306949e-03	3.659123e-04	1.315419e-03
-1.034000e+01	-1.012000e+01	6.312955e-03	1.916909e-04	1.947486e-03
-1.012000e+01	-9.900000e+00	7.169132e-03	7.404545e-06	1.129036e-03
-9.900000e+00	-9.680000e+00	7.093809e-03	4.231273e-04	8.635000e-04
-9.680000e+00	-9.460000e+00	7.157473e-03	8.523636e-04	1.116977e-03
-9.460000e+00	-9.240000e+00	1.074707e-02	1.476241e-03	1.078973e-03
-9.240000e+00	-9.020000e+00	1.033379e-02	2.649182e-04	2.815377e-03
-9.020000e+00	-8.800000e+00	1.334315e-02	2.601255e-03	3.375568e-03
-8.800000e+00	-8.580000e+00	1.977571e-02	1.247091e-03	3.603741e-03
-8.580000e+00	-8.360000e+00	1.139834e-02	9.753834e-03	-2.288682e-04
-8.360000e+00	-8.140000e+00	2.023701e-02	3.915050e-03	2.458077e-03
-8.140000e+00	-7.920000e+00	3.370555e-02	3.307973e-03	1.822818e-03
-7.920000e+00	-7.700000e+00	2.010474e-02	1.594114e-03	7.881141e-03
-7.700000e+00	-7.480000e+00	4.054978e-02	7.658818e-04	4.626877e-03
-7.480000e+00	-7.260000e+00	4.403254e-02	4.920009e-03	4.489095e-03
-7.260000e+00	-7.040000e+00	5.026523e-02	2.545682e-03	3.675591e-03
-7.040000e+00	-6.820000e+00	6.250618e-02	1.062641e-02	9.694545e-04
-6.820000e+00	-6.600000e+00	5.457409e-02	4.020364e-03	2.689545e-04
-6.600000e+00	-6.380000e+00	7.259932e-02	3.283636e-04	5.596545e-03
-6.380000e+00	-6.160000e+00	8.072377e-02	2.857773e-03	3.830091e-03
-6.160000e+00	-5.940000e+00	8.014214e-02	3.297591e-03	4.588091e-03
-5.940000e+00	-5.720000e+00	9.938882e-02	1.193273e-02	5.545455e-05
-5.720000e+00	-5.500000e+00	1.097705e-01	2.139682e-03	3.079864e-03
-5.500000e+00	-5.280000e+00	1.183574e-01	3.722273e-04	6.091773e-03
-5.280000e+00	-5.060000e+00	1.264144e-01	1.911832e-02	2.097455e-03
-5.060000e+00	-4.840000e+00	1.480822e-01	5.034545e-04	1.817577e-02
-4.840000e+00	-4.620000e+00	1.809676e-01	1.048650e-02	1.323545e-03
-4.620000e+00	-4.400000e+00	1.935818e-01	7.210909e-03	3.635136e-03
-4.400000e+00	-4.180000e+00	2.019851e-01	1.154568e-02	5.890273e-03
-4.180000e+00	-3.960000e+00	2.011303e-01	6.723864e-03	3.597091e-03
-3.960000e+00	-3.740000e+00	2.413685e-01	3.946455e-03	8.723955e-03
-3.740000e+00	-3.520000e+00	2.654203e-01	1.720082e-02	7.653500e-03
-3.520000e+00	-3.300000e+00	2.764135e-01	5.624955e-03	9.615318e-03
-3.300000e+00	-3.080000e+00	2.836749e-01	6.095409e-03	1.285250e-02
-3.080000e+00	-2.860000e+00	2.864015e-01	-2.546000e-03	1.039195e-02
-2.860000e+00	-2.640000e+00	2.736989e-01	4.013091e-03	4.179136e-03
-2.640000e+00	-2.420000e+00	2.480165e-01	3.934955e-03	5.572136e-03
-2.420000e+00	-2.200000e+00	2.068566e-01	4.357182e-03	2.162773e-03
-2.200000e+00	-1.980000e+00	1.642412e-01	3.373500e-03	2.661273e-03
-1.980000e+00	-1.760000e+00	1.213458e-01	4.380909e-03	2.525818e-03
-1.760000e+00	-1.540000e+00	7.715582e-02	5.869182e-03	3.177318e-03
-1.540000e+00	-1.320000e+00	3.884790e-02	2.406786e-03	1.562300e-03
-1.320000e+00	-1.100000e+00	1.128536e-02	6.179773e-04	4.818909e-04
-1.100000e+00	-8.800000e-01	5.572868e-05	4.163591e-06	2.757409e-06
-8.800000e-01	-6.600000e-01	9.661182e-09	4.881136e-10	8.888091e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc005_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.739909e-03	6.813070e-04	7.119700e-04
-1.078000e+01	-1.056000e+01	3.529338e-03	7.819470e-04	8.040960e-04
-1.056000e+01	-1.034000e+01	4.812846e-03	1.008445e-03	9.831530e-04
-1.034000e+01	-1.012000e+01	6.011049e-03	1.156491e-03	1.114170e-03
-1.012000e+01	-9.900000e+00	7.947724e-03	1.441072e-03	1.401847e-03
-9.900000e+00	-9.680000e+00	1.007082e-02	1.686468e-03	1.611340e-03
-9.680000e+00	-9.460000e+00	1.260698e-02	1.950150e-03	1.836270e-03
-9.460000e+00	-9.240000e+00	1.570101e-02	2.220940e-03	2.034740e-03
-9.240001e+00	-9.020001e+00	2.000068e-02	2.724860e-03	2.641190e-03
-9.020001e+00	-8.800000e+00	2.339110e-02	2.883090e-03	2.627630e-03
-8.800000e+00	-8.580000e+00	2.943584e-02	3.411600e-03	3.225940e-03
-8.580001e+00	-8.360001e+00	3.598598e-02	3.963430e-03	3.859360e-03
-8.360001e+00	-8.140001e+00	4.207137e-02	4.191850e-03	3.954400e-03
-8.140001e+00	-7.920001e+00	5.033566e-02	4.639610e-03	4.436050e-03
-7.920001e+00	-7.700000e+00	5.774200e-02	4.639250e-03	4.214880e-03
-7.700000e+00	-7.480002e+00	6.850428e-02	5.141520e-03	4.830520e-03
-7.480001e+00	-7.260000e+00	7.738193e-02	5.112820e-03	4.653700e-03
-7.260000e+00	-7.040000e+00	8.892872e-02	5.284500e-03	4.855220e-03
-7.040000e+00	-6.820002e+00	1.004264e-01	5.239880e-03	5.284800e-03
-6.820001e+00	-6.599999e+00	1.104491e-01	4.873200e-03	5.802000e-03
-6.600000e+00	-6.380003e+00	1.240576e-01	4.788600e-03	7.108700e-03
-6.380002e+00	-6.160002e+00	1.354452e-01	4.253800e-03	7.799000e-03
-6.160002e+00	-5.940000e+00	1.475493e-01	4.006100e-03	8.575500e-03
-5.940000e+00	-5.720000e+00	1.579617e-01	4.427300e-03	8.843200e-03
-5.720000e+00	-5.500000e+00	1.689247e-01	4.836600e-03	9.053000e-03
-5.500000e+00	-5.280000e+00	1.761979e-01	4.613400e-03	8.197200e-03
-5.280000e+00	-5.060000e+00	1.846062e-01	4.722200e-03	7.804400e-03
-5.059999e+00	-4.840001e+00	1.896701e-01	4.037400e-03	6.087400e-03
-4.840001e+00	-4.620000e+00	1.944427e-01	3.506700e-03	4.664300e-03
-4.619999e+00	-4.400003e+00	1.952434e-01	4.380100e-03	3.447900e-03
-4.400003e+00	-4.180000e+00	1.968813e-01	5.149600e-03	4.419500e-03
-4.180000e+00	-3.960001e+00	1.975924e-01	5.582600e-03	5.150000e-03
-3.960001e+00	-3.740000e+00	1.952385e-01	6.093700e-03	5.930600e-03
-3.740000e+00	-3.520002e+00	1.926136e-01	6.227700e-03	6.435800e-03
-3.520001e+00	-3.299999e+00	1.881967e-01	7.222800e-03	6.733800e-03
-3.299999e+00	-3.079999e+00	1.814827e-01	8.697200e-03	6.935200e-03
-3.079999e+00	-2.859999e+00	1.746634e-01	9.226500e-03	6.890300e-03
-2.859999e+00	-2.640001e+00	1.653429e-01	9.798000e-03	6.721200e-03
-2.640000e+00	-2.420000e+00	1.518776e-01	9.952400e-03	6.391800e-03
-2.420000e+00	-2.200002e+00	1.369555e-01	8.495400e-03	5.874700e-03
-2.200001e+00	-1.980003e+00	1.148251e-01	7.456500e-03	5.214500e-03
-1.980003e+00	-1.759999e+00	9.054853e-02	6.436100e-03	4.369050e-03
-1.759999e+00	-1.540000e+00	6.532536e-02	4.354950e-03	3.334870e-03
-1.540001e+00	-1.320002e+00	3.431216e-02	2.820680e-03	2.168020e-03
-1.320002e+00	-1.100001e+00	1.076807e-02	5.132500e-04	8.454100e-04
-1.100000e+00	-8.799998e-01	2.048831e-05	1.469472e-05	7.086150e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.243759e-03	1.170252e-03	1.834168e-03
-1.078000e+01	-1.056000e+01	5.432581e-03	1.378430e-03	2.151128e-03
-1.056000e+01	-1.034000e+01	6.947088e-03	1.648188e-03	2.548395e-03
-1.034000e+01	-1.012000e+01	8.737665e-03	1.950507e-03	2.966475e-03
-1.012000e+01	-9.900000e+00	1.095508e-02	2.298944e-03	3.471230e-03
-9.900000e+00	-9.680000e+00	1.346602e-02	2.684990e-03	3.962410e-03
-9.680000e+00	-9.460000e+00	1.652655e-02	3.113440e-03	4.543540e-03
-9.460000e+00	-9.240000e+00	1.994867e-02	3.578620e-03	5.076830e-03
-9.240001e+00	-9.020001e+00	2.401892e-02	4.080990e-03	5.690790e-03
-9.020001e+00	-8.800000e+00	2.864372e-02	4.616760e-03	6.305780e-03
-8.800000e+00	-8.580000e+00	3.385235e-02	5.170590e-03	6.906110e-03
-8.580001e+00	-8.360001e+00	3.969762e-02	5.740240e-03	7.479020e-03
-8.360001e+00	-8.140001e+00	4.630449e-02	6.297170e-03	8.038980e-03
-8.140001e+00	-7.920001e+00	5.345411e-02	6.846110e-03	8.495740e-03
-7.920001e+00	-7.700000e+00	6.125584e-02	7.355830e-03	8.873910e-03
-7.700000e+00	-7.480002e+00	6.970681e-02	7.802760e-03	9.146770e-03
-7.480001e+00	-7.260000e+00	7.862556e-02	8.193190e-03	9.284240e-03
-7.260000e+00	-7.040000e+00	8.813494e-02	8.460390e-03	9.304280e-03
-7.040000e+00	-6.820002e+00	9.807630e-02	8.610880e-03	9.154800e-03
-6.820001e+00	-6.599999e+00	1.080401e-01	8.658750e-03	8.770500e-03
-6.600000e+00	-6.380003e+00	1.184165e-01	8.501500e-03	8.260000e-03
-6.380002e+00	-6.160002e+00	1.287917e-01	8.176300e-03	7.523100e-03
-6.160002e+00	-5.940000e+00	1.391008e-01	7.638800e-03	6.626900e-03
-5.940000e+00	-5.720000e+00	1.491782e-01	6.886800e-03	5.530100e-03
-5.720000e+00	-5.500000e+00	1.587148e-01	5.939100e-03	4.215500e-03
-5.500000e+00	-5.280000e+00	1.676993e-01	4.759600e-03	2.736500e-03
-5.280000e+00	-5.060000e+00	1.758248e-01	3.385400e-03	1.491300e-03
-5.059999e+00	-4.840001e+00	1.831953e-01	1.771900e-03	1.750900e-03
-4.840001e+00	-4.620000e+00	1.895143e-01	2.550400e-03	2.029600e-03
-4.619999e+00	-4.400003e+00	1.944692e-01	4.495000e-03	2.356000e-03
-4.400003e+00	-4.180000e+00	1.975884e-01	6.507300e-03	3.971500e-03
-4.180000e+00	-3.960001e+00	1.990049e-01	8.478500e-03	5.960900e-03
-3.960001e+00	-3.740000e+00	1.988158e-01	1.033510e-02	7.993400e-03
-3.740000e+00	-3.520002e+00	1.964325e-01	1.200120e-02	9.903200e-03
-3.520001e+00	-3.299999e+00	1.920927e-01	1.337970e-02	1.165960e-02
-3.299999e+00	-3.079999e+00	1.857041e-01	1.440670e-02	1.321150e-02
-3.079999e+00	-2.859999e+00	1.771168e-01	1.497770e-02	1.446810e-02
-2.859999e+00	-2.640001e+00	1.662701e-01	1.504470e-02	1.529470e-02
-2.640000e+00	-2.420000e+00	1.525912e-01	1.458390e-02	1.552510e-02
-2.420000e+00	-2.200002e+00	1.341512e-01	1.359270e-02	1.463550e-02
-2.200001e+00	-1.980003e+00	1.126679e-01	1.203730e-02	1.291640e-02
-1.980003e+00	-1.759999e+00	8.983406e-02	9.975760e-03	1.077504e-02
-1.759999e+00	-1.540000e+00	6.412074e-02	7.514160e-03	8.524430e-03
-1.540001e+00	-1.320002e+00	3.572425e-02	4.761410e-03	5.696880e-03
-1.320002e+00	-1.100001e+00	1.119858e-02	1.810003e-03	2.265320e-03
-1.100000e+00	-8.799998e-01	3.527822e-05	2.087804e-05	1.862113e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.244613e-03	-1.254091e-05	7.929764e-04
-1.078000e+01	-1.056000e+01	2.271168e-03	5.957682e-05	4.387441e-04
-1.056000e+01	-1.034000e+01	2.378404e-03	3.808768e-04	1.118248e-03
-1.034000e+01	-1.012000e+01	3.531851e-03	8.908182e-06	1.026730e-03
-1.012000e+01	-9.900000e+00	4.677595e-03	2.780909e-05	1.418364e-03
-9.900000e+00	-9.680000e+00	6.872627e-03	4.301773e-04	2.437855e-03
-9.680000e+00	-9.460000e+00	2.093499e-03	5.383945e-04	2.127411e-03
-9.460000e+00	-9.240000e+00	8.926614e-03	4.235273e-04	3.355136e-04
-9.240000e+00	-9.020000e+00	7.854182e-03	3.877636e-04	1.896886e-03
-9.020000e+00	-8.800000e+00	9.789491e-03	1.495541e-03	1.912141e-03
-8.800000e+00	-8.580000e+00	2.200438e-02	8.013500e-04	5.713359e-03
-8.580000e+00	-8.360000e+00	2.555345e-02	6.323636e-04	4.036650e-03
-8.360000e+00	-8.140000e+00	2.369442e-02	1.300392e-02	-4.931818e-06
-8.140000e+00	-7.920000e+00	2.953186e-02	5.640900e-03	1.929232e-03
-7.920000e+00	-7.700000e+00	3.145470e-02	2.634627e-03	2.388300e-03
-7.700000e+00	-7.480000e+00	4.982932e-02	1.781409e-03	5.712727e-03
-7.480000e+00	-7.260000e+00	5.352605e-02	1.320955e-03	6.601091e-03
-7.260000e+00	-7.040000e+00	5.524205e-02	2.526182e-03	9.906682e-03
-7.040000e+00	-6.820000e+00	8.672291e-02	1.183045e-02	5.665000e-04
-6.820000e+00	-6.600000e+00	8.682745e-02	1.541536e-02	-3.237727e-04
-6.600000e+00	-6.380000e+00	7.817391e-02	7.261500e-03	2.031227e-03
-6.380000e+00	-6.160000e+00	1.103703e-01	1.166591e-03	7.612318e-03
-6.160000e+00	-5.940000e+00	1.233144e-01	1.098818e-03	4.190136e-03
-5.940000e+00	-5.720000e+00	1.389153e-01	4.067136e-03	3.608182e-03
-5.720000e+00	-5.500000e+00	1.606001e-01	9.439545e-04	5.581091e-03
-5.500000e+00	-5.280000e+00	1.668475e-01	1.148227e-03	2.331545e-03
-5.280000e+00	-5.060000e+00	1.914682e-01	3.534000e-03	8.007909e-03
-5.060000e+00	-4.840000e+00	1.744542e-01	1.975455e-03	1.658895e-02
-4.840000e+00	-4.620000e+00	2.095768e-01	1.005391e-02	-4.495455e-05
-4.620000e+00	-4.400000e+00	2.304525e-01	8.415182e-03	6.606955e-03
-4.400000e+00	-4.180000e+00	2.316608e-01	1.893850e-02	2.033273e-03
-4.180000e+00	-3.960000e+00	2.171009e-01	6.877273e-03	9.953091e-03
-3.960000e+00	-3.740000e+00	2.426768e-01	3.995227e-03	7.350773e-03
-3.740000e+00	-3.520000e+00	2.442410e-01	8.724909e-03	4.614636e-03
-3.520000e+00	-3.300000e+00	2.403900e-01	7.850727e-03	5.126409e-03
-3.300000e+00	-3.080000e+00	2.280032e-01	3.955500e-03	1.047723e-02
-3.080000e+00	-2.860000e+00	2.174258e-01	6.875000e-04	9.583182e-03
-2.860000e+00	-2.640000e+00	1.922092e-01	2.413636e-03	1.393909e-03
-2.640000e+00	-2.420000e+00	1.797855e-01	4.088773e-03	2.200455e-04
-2.420000e+00	-2.200000e+00	1.497078e-01	5.774864e-03	2.876864e-03
-2.200000e+00	-1.980000e+00	1.155902e-01	5.789864e-03	3.111818e-03
-1.980000e+00	-1.760000e+00	8.809559e-02	4.989455e-03	3.543500e-03
-1.760000e+00	-1.540000e+00	5.668345e-02	4.546091e-03	3.038545e-03
-1.540000e+00	-1.320000e+00	2.980992e-02	2.481755e-03	1.317100e-03
-1.320000e+00	-1.100000e+00	8.393605e-03	5.129955e-04	5.018500e-04
-1.100000e+00	-8.800000e-01	3.310759e-05	4.706882e-06	3.007855e-06
-8.800000e-01	-6.600000e-01	4.076291e-09	3.228813e-09	1.657145e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc01_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.940574e-02	1.112990e-03	1.126410e-03
-1.078000e+01	-1.056000e+01	1.928792e-02	7.627700e-04	6.096900e-04
-1.056000e+01	-1.034000e+01	2.307465e-02	1.322150e-03	1.430290e-03
-1.034000e+01	-1.012000e+01	2.489493e-02	1.341160e-03	1.388170e-03
-1.012000e+01	-9.900000e+00	2.706239e-02	1.427720e-03	1.481210e-03
-9.900000e+00	-9.680000e+00	2.888297e-02	1.421440e-03	1.399730e-03
-9.680000e+00	-9.460000e+00	2.982103e-02	1.223460e-03	9.857800e-04
-9.460000e+00	-9.240000e+00	3.257594e-02	1.331170e-03	1.146070e-03
-9.240001e+00	-9.020001e+00	3.582515e-02	1.545210e-03	1.460640e-03
-9.020001e+00	-8.800000e+00	3.936255e-02	1.853690e-03	1.901880e-03
-8.800000e+00	-8.580000e+00	4.233683e-02	1.772820e-03	2.062670e-03
-8.580001e+00	-8.360001e+00	4.700985e-02	2.177270e-03	2.826460e-03
-8.360001e+00	-8.140001e+00	4.888552e-02	1.961350e-03	2.564510e-03
-8.140001e+00	-7.920001e+00	5.249203e-02	2.081880e-03	2.787740e-03
-7.920001e+00	-7.700000e+00	5.637697e-02	2.137900e-03	3.018660e-03
-7.700000e+00	-7.480002e+00	6.039548e-02	2.179860e-03	3.297550e-03
-7.480001e+00	-7.260000e+00	6.413952e-02	2.191320e-03	3.341060e-03
-7.260000e+00	-7.040000e+00	6.976937e-02	2.426120e-03	3.890620e-03
-7.040000e+00	-6.820002e+00	7.391798e-02	2.305270e-03	3.920060e-03
-6.820001e+00	-6.599999e+00	7.910910e-02	2.436030e-03	4.236370e-03
-6.600000e+00	-6.380003e+00	8.604918e-02	2.671860e-03	4.803860e-03
-6.380002e+00	-6.160002e+00	9.151803e-02	2.602920e-03	4.823810e-03
-6.160002e+00	-5.940000e+00	9.802933e-02	2.683570e-03	5.087970e-03
-5.940000e+00	-5.720000e+00	1.048990e-01	2.914800e-03	5.297400e-03
-5.720000e+00	-5.500000e+00	1.122136e-01	3.070800e-03	5.385700e-03
-5.500000e+00	-5.280000e+00	1.184464e-01	2.890100e-03	4.876700e-03
-5.280000e+00	-5.060000e+00	1.255567e-01	2.769500e-03	4.483600e-03
-5.059999e+00	-4.840001e+00	1.327777e-01	2.435300e-03	3.641600e-03
-4.840001e+00	-4.620000e+00	1.364425e-01	2.292400e-03	1.501400e-03
-4.619999e+00	-4.400003e+00	1.459620e-01	2.773900e-03	6.198000e-04
-4.400003e+00	-4.180000e+00	1.548621e-01	3.426500e-03	1.134600e-03
-4.180000e+00	-3.960001e+00	1.633692e-01	4.124800e-03	2.016700e-03
-3.960001e+00	-3.740000e+00	1.727124e-01	4.829700e-03	3.022700e-03
-3.740000e+00	-3.520002e+00	1.853982e-01	5.751700e-03	3.744400e-03
-3.520001e+00	-3.299999e+00	1.972168e-01	8.223600e-03	4.595200e-03
-3.299999e+00	-3.079999e+00	2.110347e-01	1.060220e-02	5.415200e-03
-3.079999e+00	-2.859999e+00	2.257206e-01	1.247100e-02	6.107400e-03
-2.859999e+00	-2.640001e+00	2.252697e-01	8.013700e-03	6.357600e-03
-2.640000e+00	-2.420000e+00	2.047707e-01	5.924000e-03	7.671800e-03
-2.420000e+00	-2.200002e+00	1.809962e-01	5.429800e-03	8.473100e-03
-2.200001e+00	-1.980003e+00	1.480168e-01	5.467200e-03	8.801200e-03
-1.980003e+00	-1.759999e+00	1.131398e-01	5.219200e-03	8.118400e-03
-1.759999e+00	-1.540000e+00	8.078286e-02	3.939500e-03	6.344950e-03
-1.540001e+00	-1.320002e+00	4.265594e-02	2.686810e-03	4.128290e-03
-1.320002e+00	-1.100001e+00	1.339536e-02	9.196900e-04	1.606000e-03
-1.100000e+00	-8.799998e-01	2.777854e-05	1.239617e-05	1.290001e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.096799e-02	1.959660e-03	3.218020e-03
-1.078000e+01	-1.056000e+01	2.229889e-02	2.005900e-03	3.220310e-03
-1.056000e+01	-1.034000e+01	2.408766e-02	2.136800e-03	3.366770e-03
-1.034000e+01	-1.012000e+01	2.576259e-02	2.218440e-03	3.414650e-03
-1.012000e+01	-9.900000e+00	2.771022e-02	2.340840e-03	3.524140e-03
-9.900000e+00	-9.680000e+00	2.959050e-02	2.439570e-03	3.574360e-03
-9.680000e+00	-9.460000e+00	3.175185e-02	2.581060e-03	3.695080e-03
-9.460000e+00	-9.240000e+00	3.385750e-02	2.678130e-03	3.729690e-03
-9.240001e+00	-9.020001e+00	3.622914e-02	2.810430e-03	3.800610e-03
-9.020001e+00	-8.800000e+00	3.876896e-02	2.960440e-03	3.889470e-03
-8.800000e+00	-8.580000e+00	4.130624e-02	3.088410e-03	3.936770e-03
-8.580001e+00	-8.360001e+00	4.411183e-02	3.245460e-03	3.991580e-03
-8.360001e+00	-8.140001e+00	4.726449e-02	3.439140e-03	4.124470e-03
-8.140001e+00	-7.920001e+00	5.038986e-02	3.606860e-03	4.171190e-03
-7.920001e+00	-7.700000e+00	5.365367e-02	3.765630e-03	4.183060e-03
-7.700000e+00	-7.480002e+00	5.719891e-02	3.947860e-03	4.221760e-03
-7.480001e+00	-7.260000e+00	6.104447e-02	4.158160e-03	4.287880e-03
-7.260000e+00	-7.040000e+00	6.513298e-02	4.374940e-03	4.322440e-03
-7.040000e+00	-6.820002e+00	6.951281e-02	4.606550e-03	4.372020e-03
-6.820001e+00	-6.599999e+00	7.390782e-02	4.790560e-03	4.321860e-03
-6.600000e+00	-6.380003e+00	7.897573e-02	5.044910e-03	4.354600e-03
-6.380002e+00	-6.160002e+00	8.434011e-02	5.298360e-03	4.339640e-03
-6.160002e+00	-5.940000e+00	9.010415e-02	5.550710e-03	4.326410e-03
-5.940000e+00	-5.720000e+00	9.630072e-02	5.803490e-03	4.266580e-03
-5.720000e+00	-5.500000e+00	1.028973e-01	6.026420e-03	4.143800e-03
-5.500000e+00	-5.280000e+00	1.100411e-01	6.234700e-03	3.970900e-03
-5.280000e+00	-5.060000e+00	1.177221e-01	6.398100e-03	3.719100e-03
-5.059999e+00	-4.840001e+00	1.261633e-01	6.523100e-03	3.396500e-03
-4.840001e+00	-4.620000e+00	1.351446e-01	6.530000e-03	2.915900e-03
-4.619999e+00	-4.400003e+00	1.449184e-01	6.421500e-03	2.274300e-03
-4.400003e+00	-4.180000e+00	1.549771e-01	6.057100e-03	1.625900e-03
-4.180000e+00	-3.960001e+00	1.659000e-01	5.457100e-03	2.921700e-03
-3.960001e+00	-3.740000e+00	1.775718e-01	4.520400e-03	4.539400e-03
-3.740000e+00	-3.520002e+00	1.897627e-01	5.758200e-03	6.509800e-03
-3.520001e+00	-3.299999e+00	2.026082e-01	7.546800e-03	8.960500e-03
-3.299999e+00	-3.079999e+00	2.163124e-01	9.738100e-03	1.204480e-02
-3.079999e+00	-2.859999e+00	2.286590e-01	1.209670e-02	1.536890e-02
-2.859999e+00	-2.640001e+00	2.191392e-01	1.676630e-02	1.400820e-02
-2.640000e+00	-2.420000e+00	2.006647e-01	2.143730e-02	1.800700e-02
-2.420000e+00	-2.200002e+00	1.786848e-01	2.446180e-02	2.400710e-02
-2.200001e+00	-1.980003e+00	1.532810e-01	2.541770e-02	2.837110e-02
-1.980003e+00	-1.759999e+00	1.255174e-01	2.403540e-02	3.009500e-02
-1.759999e+00	-1.540000e+00	9.277189e-02	2.026859e-02	2.828391e-02
-1.540001e+00	-1.320002e+00	5.446991e-02	1.413999e-02	2.184877e-02
-1.320002e+00	-1.100001e+00	1.855145e-02	5.806320e-03	9.835650e-03
-1.100000e+00	-8.799998e-01	9.248690e-05	4.606362e-05	8.650690e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.022795e-03	4.444682e-04	6.608591e-03
-1.078000e+01	-1.056000e+01	2.128588e-02	4.459273e-04	4.443741e-03
-1.056000e+01	-1.034000e+01	2.179262e-02	3.197500e-04	2.477550e-03
-1.034000e+01	-1.012000e+01	2.692598e-02	1.757232e-03	1.753082e-03
-1.012000e+01	-9.900000e+00	2.199994e-02	2.149273e-04	2.372368e-03
-9.900000e+00	-9.680000e+00	1.350562e-02	1.071774e-02	-7.072000e-04
-9.680000e+00	-9.460000e+00	1.674407e-02	1.435946e-02	2.044091e-04
-9.460000e+00	-9.240000e+00	4.009065e-02	9.090282e-03	1.350486e-03
-9.240000e+00	-9.020000e+00	2.473287e-02	-3.265318e-04	2.755741e-03
-9.020000e+00	-8.800000e+00	3.035994e-02	3.188700e-03	2.813050e-03
-8.800000e+00	-8.580000e+00	3.368123e-02	5.988486e-03	1.816605e-03
-8.580000e+00	-8.360000e+00	4.012427e-02	5.277768e-03	1.498445e-03
-8.360000e+00	-8.140000e+00	4.584486e-02	1.261082e-03	1.397091e-03
-8.140000e+00	-7.920000e+00	4.299917e-02	-1.405045e-04	6.130645e-03
-7.920000e+00	-7.700000e+00	3.374695e-02	1.366595e-03	5.713295e-03
-7.700000e+00	-7.480000e+00	4.885477e-02	2.104864e-03	2.367727e-03
-7.480000e+00	-7.260000e+00	5.025868e-02	2.669136e-03	7.264409e-03
-7.260000e+00	-7.040000e+00	6.274023e-02	1.444773e-03	1.868318e-03
-7.040000e+00	-6.820000e+00	6.579559e-02	9.790136e-03	-7.053182e-04
-6.820000e+00	-6.600000e+00	7.462214e-02	3.158318e-03	2.467727e-04
-6.600000e+00	-6.380000e+00	7.792541e-02	3.504591e-03	4.430091e-03
-6.380000e+00	-6.160000e+00	6.647655e-02	1.265818e-02	1.479909e-03
-6.160000e+00	-5.940000e+00	7.544591e-02	1.263636e-03	1.661000e-03
-5.940000e+00	-5.720000e+00	9.348623e-02	2.369136e-03	6.348182e-04
-5.720000e+00	-5.500000e+00	9.533486e-02	1.944045e-03	1.094582e-02
-5.500000e+00	-5.280000e+00	9.132995e-02	1.149877e-02	1.804818e-03
-5.280000e+00	-5.060000e+00	1.217651e-01	3.506636e-03	8.597636e-03
-5.060000e+00	-4.840000e+00	1.246648e-01	1.189727e-03	1.487641e-02
-4.840000e+00	-4.620000e+00	1.442945e-01	1.724636e-03	1.307727e-02
-4.620000e+00	-4.400000e+00	1.593342e-01	6.053000e-03	6.300227e-03
-4.400000e+00	-4.180000e+00	1.409662e-01	5.354318e-03	2.878227e-03
-4.180000e+00	-3.960000e+00	1.757920e-01	7.747045e-03	3.378227e-03
-3.960000e+00	-3.740000e+00	1.969555e-01	5.463500e-03	2.990227e-03
-3.740000e+00	-3.520000e+00	2.168315e-01	6.687045e-03	8.031409e-03
-3.520000e+00	-3.300000e+00	2.243771e-01	-1.174364e-03	3.484364e-03
-3.300000e+00	-3.080000e+00	2.533423e-01	3.432227e-03	5.313000e-03
-3.080000e+00	-2.860000e+00	2.709804e-01	-2.445455e-04	1.415759e-02
-2.860000e+00	-2.640000e+00	2.662430e-01	1.107695e-02	3.293545e-03
-2.640000e+00	-2.420000e+00	2.415858e-01	3.867955e-03	3.603818e-03
-2.420000e+00	-2.200000e+00	2.000873e-01	2.416682e-03	2.787227e-03
-2.200000e+00	-1.980000e+00	1.615677e-01	3.596000e-03	2.481182e-03
-1.980000e+00	-1.760000e+00	1.194707e-01	4.667500e-03	2.466818e-03
-1.760000e+00	-1.540000e+00	7.649259e-02	5.307545e-03	3.069091e-03
-1.540000e+00	-1.320000e+00	3.865581e-02	2.487668e-03	1.543309e-03
-1.320000e+00	-1.100000e+00	1.103774e-02	7.252818e-04	4.745409e-04
-1.100000e+00	-8.800000e-01	5.208505e-05	4.430955e-06	3.895955e-06
-8.800000e-01	-6.600000e-01	9.569055e-09	5.265455e-10	8.863818e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc01_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.025460e-02	1.737773e-03	1.951210e-03
-1.078000e+01	-1.056000e+01	1.245052e-02	1.896230e-03	2.043850e-03
-1.056000e+01	-1.034000e+01	1.477057e-02	2.151390e-03	2.321880e-03
-1.034000e+01	-1.012000e+01	1.784270e-02	2.487940e-03	2.768610e-03
-1.012000e+01	-9.900000e+00	2.153771e-02	2.832670e-03	3.160880e-03
-9.900000e+00	-9.680000e+00	2.473852e-02	2.930510e-03	3.110050e-03
-9.680000e+00	-9.460000e+00	2.888719e-02	3.188430e-03	3.370880e-03
-9.460000e+00	-9.240000e+00	3.302689e-02	3.300060e-03	3.361390e-03
-9.240001e+00	-9.020001e+00	3.954633e-02	3.868930e-03	4.150010e-03
-9.020001e+00	-8.800000e+00	4.409277e-02	3.856370e-03	3.944310e-03
-8.800000e+00	-8.580000e+00	5.072445e-02	4.063280e-03	4.123670e-03
-8.580001e+00	-8.360001e+00	5.805191e-02	4.505820e-03	4.732530e-03
-8.360001e+00	-8.140001e+00	6.386781e-02	4.306720e-03	4.269510e-03
-8.140001e+00	-7.920001e+00	7.225362e-02	4.575920e-03	4.648850e-03
-7.920001e+00	-7.700000e+00	7.842654e-02	4.204920e-03	3.961960e-03
-7.700000e+00	-7.480002e+00	8.744835e-02	4.302780e-03	4.804260e-03
-7.480001e+00	-7.260000e+00	9.505373e-02	4.137660e-03	5.359570e-03
-7.260000e+00	-7.040000e+00	1.043405e-01	4.088100e-03	6.421600e-03
-7.040000e+00	-6.820002e+00	1.109938e-01	3.487800e-03	6.693200e-03
-6.820001e+00	-6.599999e+00	1.198842e-01	3.666300e-03	7.641300e-03
-6.600000e+00	-6.380003e+00	1.290080e-01	4.339600e-03	8.450100e-03
-6.380002e+00	-6.160002e+00	1.361446e-01	4.670600e-03	8.740000e-03
-6.160002e+00	-5.940000e+00	1.432597e-01	5.022400e-03	8.985900e-03
-5.940000e+00	-5.720000e+00	1.486419e-01	5.016100e-03	8.688900e-03
-5.720000e+00	-5.500000e+00	1.557079e-01	5.326800e-03	8.797300e-03
-5.500000e+00	-5.280000e+00	1.588864e-01	4.887300e-03	7.749600e-03
-5.280000e+00	-5.060000e+00	1.620408e-01	4.414500e-03	6.625600e-03
-5.059999e+00	-4.840001e+00	1.646773e-01	3.800500e-03	5.234400e-03
-4.840001e+00	-4.620000e+00	1.655406e-01	4.638300e-03	3.393000e-03
-4.619999e+00	-4.400003e+00	1.647105e-01	5.515100e-03	4.140300e-03
-4.400003e+00	-4.180000e+00	1.647203e-01	6.066800e-03	4.886200e-03
-4.180000e+00	-3.960001e+00	1.645752e-01	6.350200e-03	5.452600e-03
-3.960001e+00	-3.740000e+00	1.625544e-01	6.639100e-03	6.038300e-03
-3.740000e+00	-3.520002e+00	1.617903e-01	6.555300e-03	6.350000e-03
-3.520001e+00	-3.299999e+00	1.590883e-01	8.342700e-03	6.588300e-03
-3.299999e+00	-3.079999e+00	1.559759e-01	9.754800e-03	6.689900e-03
-3.079999e+00	-2.859999e+00	1.533823e-01	1.044460e-02	6.573600e-03
-2.859999e+00	-2.640001e+00	1.496005e-01	1.114880e-02	6.364900e-03
-2.640000e+00	-2.420000e+00	1.429692e-01	1.176100e-02	6.067900e-03
-2.420000e+00	-2.200002e+00	1.372778e-01	1.063670e-02	5.547600e-03
-2.200001e+00	-1.980003e+00	1.200697e-01	9.149500e-03	4.975500e-03
-1.980003e+00	-1.759999e+00	9.686928e-02	7.634880e-03	4.274220e-03
-1.759999e+00	-1.540000e+00	7.096662e-02	5.003550e-03	3.325810e-03
-1.540001e+00	-1.320002e+00	3.714206e-02	3.000190e-03	2.204780e-03
-1.320002e+00	-1.100001e+00	1.154559e-02	5.434600e-04	8.749700e-04
-1.100000e+00	-8.799998e-01	2.188747e-05	6.301610e-06	1.228259e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.274701e-02	2.411050e-03	3.938870e-03
-1.078000e+01	-1.056000e+01	1.498058e-02	2.660660e-03	4.315250e-03
-1.056000e+01	-1.034000e+01	1.773702e-02	2.977900e-03	4.798400e-03
-1.034000e+01	-1.012000e+01	2.068207e-02	3.268710e-03	5.224260e-03
-1.012000e+01	-9.900000e+00	2.411481e-02	3.598530e-03	5.701870e-03
-9.900000e+00	-9.680000e+00	2.772226e-02	3.893130e-03	6.107370e-03
-9.680000e+00	-9.460000e+00	3.188175e-02	4.224830e-03	6.562390e-03
-9.460000e+00	-9.240000e+00	3.614266e-02	4.479810e-03	6.874820e-03
-9.240001e+00	-9.020001e+00	4.100831e-02	4.774880e-03	7.241670e-03
-9.020001e+00	-8.800000e+00	4.628453e-02	5.047440e-03	7.557530e-03
-8.800000e+00	-8.580000e+00	5.163383e-02	5.260590e-03	7.771040e-03
-8.580001e+00	-8.360001e+00	5.750665e-02	5.467630e-03	7.956770e-03
-8.360001e+00	-8.140001e+00	6.370917e-02	5.667340e-03	8.048310e-03
-8.140001e+00	-7.920001e+00	7.006187e-02	5.891340e-03	8.041020e-03
-7.920001e+00	-7.700000e+00	7.671813e-02	6.062420e-03	7.946750e-03
-7.700000e+00	-7.480002e+00	8.346959e-02	6.191000e-03	7.734330e-03
-7.480001e+00	-7.260000e+00	9.046309e-02	6.249150e-03	7.462850e-03
-7.260000e+00	-7.040000e+00	9.741858e-02	6.254770e-03	7.045420e-03
-7.040000e+00	-6.820002e+00	1.044677e-01	6.178160e-03	6.533600e-03
-6.820001e+00	-6.599999e+00	1.112216e-01	6.061900e-03	5.876600e-03
-6.600000e+00	-6.380003e+00	1.182066e-01	5.786900e-03	5.184200e-03
-6.380002e+00	-6.160002e+00	1.248443e-01	5.460000e-03	4.336800e-03
-6.160002e+00	-5.940000e+00	1.314529e-01	4.988100e-03	3.446900e-03
-5.940000e+00	-5.720000e+00	1.377313e-01	4.397000e-03	2.452900e-03
-5.720000e+00	-5.500000e+00	1.435385e-01	3.729600e-03	1.698900e-03
-5.500000e+00	-5.280000e+00	1.491160e-01	2.894300e-03	1.035300e-03
-5.280000e+00	-5.060000e+00	1.540735e-01	1.971900e-03	8.915000e-04
-5.059999e+00	-4.840001e+00	1.588335e-01	2.391900e-03	1.049100e-03
-4.840001e+00	-4.620000e+00	1.629105e-01	3.753100e-03	1.215100e-03
-4.619999e+00	-4.400003e+00	1.664656e-01	5.157700e-03	2.000300e-03
-4.400003e+00	-4.180000e+00	1.687554e-01	6.641700e-03	3.075700e-03
-4.180000e+00	-3.960001e+00	1.703841e-01	8.112500e-03	4.532600e-03
-3.960001e+00	-3.740000e+00	1.712805e-01	9.553900e-03	6.090000e-03
-3.740000e+00	-3.520002e+00	1.709273e-01	1.094070e-02	7.630700e-03
-3.520001e+00	-3.299999e+00	1.694388e-01	1.220910e-02	9.184500e-03
-3.299999e+00	-3.079999e+00	1.667356e-01	1.329090e-02	1.068950e-02
-3.079999e+00	-2.859999e+00	1.626187e-01	1.412100e-02	1.211600e-02
-2.859999e+00	-2.640001e+00	1.568281e-01	1.461690e-02	1.338620e-02
-2.640000e+00	-2.420000e+00	1.494410e-01	1.467730e-02	1.444960e-02
-2.420000e+00	-2.200002e+00	1.387204e-01	1.427410e-02	1.490040e-02
-2.200001e+00	-1.980003e+00	1.203844e-01	1.332730e-02	1.366400e-02
-1.980003e+00	-1.759999e+00	9.792140e-02	1.165753e-02	1.308530e-02
-1.759999e+00	-1.540000e+00	7.066325e-02	9.250560e-03	1.136404e-02
-1.540001e+00	-1.320002e+00	3.928990e-02	6.135320e-03	8.229520e-03
-1.320002e+00	-1.100001e+00	1.235923e-02	2.425413e-03	3.519000e-03
-1.100000e+00	-8.799998e-01	4.253019e-05	1.972214e-05	2.922072e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.125318e-03	2.953636e-05	1.507895e-03
-1.078000e+01	-1.056000e+01	6.147077e-03	4.926000e-04	1.222305e-03
-1.056000e+01	-1.034000e+01	1.080217e-02	1.462773e-04	1.908091e-03
-1.034000e+01	-1.012000e+01	1.510796e-02	4.239500e-04	2.524932e-03
-1.012000e+01	-9.900000e+00	1.605362e-02	8.330909e-05	2.964759e-03
-9.900000e+00	-9.680000e+00	3.777721e-03	5.701336e-04	3.431215e-03
-9.680000e+00	-9.460000e+00	1.915380e-02	1.042350e-03	3.529500e-03
-9.460000e+00	-9.240000e+00	2.586097e-02	-8.719545e-05	3.061505e-03
-9.240000e+00	-9.020000e+00	3.203078e-02	5.653818e-04	3.248300e-03
-9.020000e+00	-8.800000e+00	3.705725e-02	2.126491e-03	3.777795e-03
-8.800000e+00	-8.580000e+00	4.843114e-02	1.017330e-02	5.570455e-03
-8.580000e+00	-8.360000e+00	4.015742e-02	1.136855e-02	1.200968e-03
-8.360000e+00	-8.140000e+00	4.923795e-02	2.712818e-03	2.135909e-03
-8.140000e+00	-7.920000e+00	5.612955e-02	2.044779e-02	7.743636e-04
-7.920000e+00	-7.700000e+00	5.272159e-02	1.226136e-03	9.940682e-03
-7.700000e+00	-7.480000e+00	6.842968e-02	-1.590909e-06	6.173682e-03
-7.480000e+00	-7.260000e+00	8.178241e-02	5.529273e-03	2.090955e-03
-7.260000e+00	-7.040000e+00	9.267055e-02	1.260727e-03	5.862045e-03
-7.040000e+00	-6.820000e+00	1.032227e-01	8.545545e-03	1.590909e-03
-6.820000e+00	-6.600000e+00	1.223957e-01	2.329773e-03	1.222364e-03
-6.600000e+00	-6.380000e+00	1.260308e-01	2.255091e-03	6.004409e-03
-6.380000e+00	-6.160000e+00	1.186959e-01	1.858641e-02	5.570909e-04
-6.160000e+00	-5.940000e+00	1.289355e-01	1.160273e-03	3.449409e-03
-5.940000e+00	-5.720000e+00	1.477919e-01	1.028514e-02	-4.377273e-05
-5.720000e+00	-5.500000e+00	1.493337e-01	1.451818e-03	5.859864e-03
-5.500000e+00	-5.280000e+00	1.643762e-01	5.165636e-03	1.737227e-03
-5.280000e+00	-5.060000e+00	1.636649e-01	9.181000e-03	5.000318e-03
-5.060000e+00	-4.840000e+00	1.724427e-01	6.774545e-04	3.166236e-02
-4.840000e+00	-4.620000e+00	1.891052e-01	1.977727e-03	9.464591e-03
-4.620000e+00	-4.400000e+00	1.952907e-01	8.318682e-03	4.819091e-04
-4.400000e+00	-4.180000e+00	1.806377e-01	9.799545e-04	9.513227e-03
-4.180000e+00	-3.960000e+00	1.835316e-01	6.832091e-03	3.467045e-03
-3.960000e+00	-3.740000e+00	1.940076e-01	7.352500e-03	4.969227e-03
-3.740000e+00	-3.520000e+00	1.910154e-01	6.708773e-03	-8.613636e-05
-3.520000e+00	-3.300000e+00	1.883268e-01	4.750318e-03	4.151500e-03
-3.300000e+00	-3.080000e+00	1.822643e-01	1.321591e-03	9.617364e-03
-3.080000e+00	-2.860000e+00	1.774291e-01	-7.640455e-04	1.188909e-02
-2.860000e+00	-2.640000e+00	1.665560e-01	8.391818e-04	1.313273e-03
-2.640000e+00	-2.420000e+00	1.601571e-01	7.124773e-03	5.415000e-04
-2.420000e+00	-2.200000e+00	1.404586e-01	5.633909e-03	4.338636e-03
-2.200000e+00	-1.980000e+00	1.168293e-01	5.655091e-03	4.243091e-03
-1.980000e+00	-1.760000e+00	9.158768e-02	5.553545e-03	3.406091e-03
-1.760000e+00	-1.540000e+00	6.024632e-02	4.903909e-03	3.028364e-03
-1.540000e+00	-1.320000e+00	3.156554e-02	2.639841e-03	1.506323e-03
-1.320000e+00	-1.100000e+00	8.890100e-03	5.514500e-04	4.425136e-04
-1.100000e+00	-8.800000e-01	3.219285e-05	4.924727e-07	3.779805e-06
-8.800000e-01	-6.600000e-01	9.424614e-09	4.862955e-10	8.695455e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc01_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.271778e-03	1.489862e-03	1.739100e-03
-1.078000e+01	-1.056000e+01	8.126544e-03	1.753734e-03	1.996696e-03
-1.056000e+01	-1.034000e+01	1.049437e-02	2.117287e-03	2.411060e-03
-1.034000e+01	-1.012000e+01	1.305049e-02	2.464540e-03	2.803610e-03
-1.012000e+01	-9.900000e+00	1.673698e-02	2.949310e-03	3.349460e-03
-9.900000e+00	-9.680000e+00	2.072961e-02	3.360380e-03	3.746880e-03
-9.680000e+00	-9.460000e+00	2.528843e-02	3.773320e-03	4.146790e-03
-9.460000e+00	-9.240000e+00	3.081233e-02	4.179330e-03	4.496880e-03
-9.240001e+00	-9.020001e+00	3.813255e-02	4.901340e-03	5.396560e-03
-9.020001e+00	-8.800000e+00	4.366628e-02	5.061910e-03	5.342140e-03
-8.800000e+00	-8.580000e+00	5.310314e-02	5.652570e-03	6.013070e-03
-8.580001e+00	-8.360001e+00	6.285767e-02	6.206800e-03	6.660210e-03
-8.360001e+00	-8.140001e+00	7.182352e-02	6.317930e-03	6.601530e-03
-8.140001e+00	-7.920001e+00	8.354426e-02	6.627740e-03	6.943320e-03
-7.920001e+00	-7.700000e+00	9.275728e-02	6.289600e-03	6.282580e-03
-7.700000e+00	-7.480002e+00	1.070266e-01	6.528000e-03	6.625900e-03
-7.480001e+00	-7.260000e+00	1.175854e-01	6.097300e-03	5.968500e-03
-7.260000e+00	-7.040000e+00	1.302501e-01	5.766000e-03	5.890200e-03
-7.040000e+00	-6.820002e+00	1.425640e-01	5.127300e-03	7.120200e-03
-6.820001e+00	-6.599999e+00	1.523315e-01	4.301100e-03	7.697900e-03
-6.600000e+00	-6.380003e+00	1.649228e-01	4.943600e-03	9.049600e-03
-6.380002e+00	-6.160002e+00	1.744692e-01	5.578500e-03	9.624600e-03
-6.160002e+00	-5.940000e+00	1.837961e-01	6.327700e-03	1.033670e-02
-5.940000e+00	-5.720000e+00	1.891168e-01	6.343300e-03	9.878200e-03
-5.720000e+00	-5.500000e+00	1.943125e-01	6.443900e-03	9.572400e-03
-5.500000e+00	-5.280000e+00	1.960807e-01	6.020800e-03	8.386300e-03
-5.280000e+00	-5.060000e+00	1.957627e-01	5.382300e-03	6.910600e-03
-5.059999e+00	-4.840001e+00	1.934508e-01	6.410800e-03	4.882400e-03
-4.840001e+00	-4.620000e+00	1.895328e-01	7.302000e-03	5.826600e-03
-4.619999e+00	-4.400003e+00	1.813394e-01	8.118300e-03	6.700600e-03
-4.400003e+00	-4.180000e+00	1.745410e-01	8.476700e-03	7.287800e-03
-4.180000e+00	-3.960001e+00	1.677501e-01	8.449500e-03	7.589400e-03
-3.960001e+00	-3.740000e+00	1.579618e-01	8.343900e-03	7.792900e-03
-3.740000e+00	-3.520002e+00	1.478006e-01	7.957300e-03	7.769200e-03
-3.520001e+00	-3.299999e+00	1.365035e-01	8.435300e-03	7.553700e-03
-3.299999e+00	-3.079999e+00	1.245625e-01	9.104300e-03	7.199500e-03
-3.079999e+00	-2.859999e+00	1.126648e-01	9.111700e-03	6.720100e-03
-2.859999e+00	-2.640001e+00	9.948274e-02	9.085570e-03	6.128960e-03
-2.640000e+00	-2.420000e+00	8.719493e-02	7.889710e-03	5.455060e-03
-2.420000e+00	-2.200002e+00	7.450490e-02	6.801620e-03	4.724580e-03
-2.200001e+00	-1.980003e+00	5.928463e-02	6.113220e-03	3.934900e-03
-1.980003e+00	-1.759999e+00	4.499015e-02	4.580370e-03	3.124200e-03
-1.759999e+00	-1.540000e+00	3.109793e-02	2.759680e-03	2.280170e-03
-1.540001e+00	-1.320002e+00	1.584632e-02	1.769310e-03	1.419400e-03
-1.320002e+00	-1.100001e+00	4.269251e-03	4.870430e-04	5.344710e-04
-1.100000e+00	-8.799998e-01	7.861904e-06	1.532601e-05	5.302616e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.401431e-03	2.086290e-03	3.308879e-03
-1.078000e+01	-1.056000e+01	1.054776e-02	2.424955e-03	3.832300e-03
-1.056000e+01	-1.034000e+01	1.322346e-02	2.833980e-03	4.458980e-03
-1.034000e+01	-1.012000e+01	1.634262e-02	3.267090e-03	5.109770e-03
-1.012000e+01	-9.900000e+00	2.007289e-02	3.756920e-03	5.838910e-03
-9.900000e+00	-9.680000e+00	2.423620e-02	4.241360e-03	6.537540e-03
-9.680000e+00	-9.460000e+00	2.919173e-02	4.784970e-03	7.316290e-03
-9.460000e+00	-9.240000e+00	3.458316e-02	5.273340e-03	7.978540e-03
-9.240001e+00	-9.020001e+00	4.083200e-02	5.805660e-03	8.696480e-03
-9.020001e+00	-8.800000e+00	4.778692e-02	6.318310e-03	9.368090e-03
-8.800000e+00	-8.580000e+00	5.532718e-02	6.777640e-03	9.936780e-03
-8.580001e+00	-8.360001e+00	6.353788e-02	7.174660e-03	1.039836e-02
-8.360001e+00	-8.140001e+00	7.250160e-02	7.513050e-03	1.075675e-02
-8.140001e+00	-7.920001e+00	8.181445e-02	7.714050e-03	1.089602e-02
-7.920001e+00	-7.700000e+00	9.161563e-02	7.810560e-03	1.087767e-02
-7.700000e+00	-7.480002e+00	1.017950e-01	7.772170e-03	1.064520e-02
-7.480001e+00	-7.260000e+00	1.120380e-01	7.571800e-03	1.017770e-02
-7.260000e+00	-7.040000e+00	1.223320e-01	7.221300e-03	9.503100e-03
-7.040000e+00	-6.820002e+00	1.325764e-01	6.705700e-03	8.587900e-03
-6.820001e+00	-6.599999e+00	1.421441e-01	5.988400e-03	7.387000e-03
-6.600000e+00	-6.380003e+00	1.516077e-01	5.262700e-03	6.051800e-03
-6.380002e+00	-6.160002e+00	1.601441e-01	4.610900e-03	4.446200e-03
-6.160002e+00	-5.940000e+00	1.680175e-01	3.769600e-03	2.719000e-03
-5.940000e+00	-5.720000e+00	1.747886e-01	2.812800e-03	1.182400e-03
-5.720000e+00	-5.500000e+00	1.801227e-01	1.786100e-03	1.408200e-03
-5.500000e+00	-5.280000e+00	1.843694e-01	3.286400e-03	1.658700e-03
-5.280000e+00	-5.060000e+00	1.869089e-01	5.405600e-03	2.639500e-03
-5.059999e+00	-4.840001e+00	1.882082e-01	7.455100e-03	4.152400e-03
-4.840001e+00	-4.620000e+00	1.877956e-01	9.419300e-03	5.650100e-03
-4.619999e+00	-4.400003e+00	1.856799e-01	1.121920e-02	7.089700e-03
-4.400003e+00	-4.180000e+00	1.813218e-01	1.282020e-02	8.438600e-03
-4.180000e+00	-3.960001e+00	1.753968e-01	1.409810e-02	9.626100e-03
-3.960001e+00	-3.740000e+00	1.679853e-01	1.499850e-02	1.059700e-02
-3.740000e+00	-3.520002e+00	1.586655e-01	1.547610e-02	1.131100e-02
-3.520001e+00	-3.299999e+00	1.479298e-01	1.547480e-02	1.170210e-02
-3.299999e+00	-3.079999e+00	1.357735e-01	1.498650e-02	1.172580e-02
-3.079999e+00	-2.859999e+00	1.225844e-01	1.401410e-02	1.134100e-02
-2.859999e+00	-2.640001e+00	1.083091e-01	1.261689e-02	1.052680e-02
-2.640000e+00	-2.420000e+00	9.346226e-02	1.089047e-02	9.793540e-03
-2.420000e+00	-2.200002e+00	7.809150e-02	8.946660e-03	8.875320e-03
-2.200001e+00	-1.980003e+00	6.248642e-02	6.942400e-03	7.612420e-03
-1.980003e+00	-1.759999e+00	4.703409e-02	4.988880e-03	6.085320e-03
-1.759999e+00	-1.540000e+00	3.172328e-02	3.840040e-03	4.194710e-03
-1.540001e+00	-1.320002e+00	1.691221e-02	2.422190e-03	2.158420e-03
-1.320002e+00	-1.100001e+00	4.914240e-03	8.892600e-04	5.195700e-04
-1.100000e+00	-8.799998e-01	1.411485e-05	1.667168e-05	-1.386700e-07
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.463112e-03	4.524182e-05	1.185738e-03
-1.078000e+01	-1.056000e+01	4.193297e-03	3.883682e-05	8.706350e-04
-1.056000e+01	-1.034000e+01	5.478377e-03	1.506591e-04	2.144327e-03
-1.034000e+01	-1.012000e+01	8.325341e-03	1.472136e-04	2.310527e-03
-1.012000e+01	-9.900000e+00	9.463736e-03	1.102182e-04	1.652945e-03
-9.900000e+00	-9.680000e+00	1.388238e-02	7.791045e-04	3.102909e-03
-9.680000e+00	-9.460000e+00	8.696709e-03	7.305773e-04	3.237727e-03
-9.460000e+00	-9.240000e+00	1.864408e-02	7.929727e-04	8.433409e-04
-9.240000e+00	-9.020000e+00	2.142961e-02	3.055273e-04	3.350445e-03
-9.020000e+00	-8.800000e+00	2.406384e-02	4.480877e-03	5.508827e-03
-8.800000e+00	-8.580000e+00	3.664689e-02	1.061250e-03	5.946605e-03
-8.580000e+00	-8.360000e+00	4.653550e-02	4.678636e-04	5.302136e-03
-8.360000e+00	-8.140000e+00	4.611132e-02	1.268379e-02	7.197273e-04
-8.140000e+00	-7.920000e+00	6.449291e-02	3.285455e-04	5.248773e-03
-7.920000e+00	-7.700000e+00	7.441968e-02	2.518727e-03	4.769682e-03
-7.700000e+00	-7.480000e+00	9.270932e-02	1.191818e-03	5.464364e-03
-7.480000e+00	-7.260000e+00	9.286282e-02	7.247227e-03	8.631545e-03
-7.260000e+00	-7.040000e+00	8.281900e-02	1.841864e-03	7.286818e-03
-7.040000e+00	-6.820000e+00	1.220292e-01	1.562859e-02	4.483182e-04
-6.820000e+00	-6.600000e+00	1.293191e-01	3.212636e-03	5.848182e-04
-6.600000e+00	-6.380000e+00	1.647229e-01	5.757273e-04	2.645364e-03
-6.380000e+00	-6.160000e+00	1.650092e-01	9.894091e-03	4.481727e-03
-6.160000e+00	-5.940000e+00	1.772238e-01	1.807455e-03	2.555091e-03
-5.940000e+00	-5.720000e+00	1.934135e-01	7.412727e-03	5.518591e-03
-5.720000e+00	-5.500000e+00	1.987178e-01	2.341591e-03	4.260682e-03
-5.500000e+00	-5.280000e+00	2.015094e-01	6.289455e-03	6.083636e-04
-5.280000e+00	-5.060000e+00	2.159993e-01	1.150600e-02	1.422045e-03
-5.060000e+00	-4.840000e+00	2.252047e-01	2.520818e-03	2.586145e-02
-4.840000e+00	-4.620000e+00	2.278538e-01	4.250727e-03	9.898591e-03
-4.620000e+00	-4.400000e+00	2.282572e-01	8.246727e-03	3.312864e-03
-4.400000e+00	-4.180000e+00	2.056615e-01	1.033627e-02	1.399909e-03
-4.180000e+00	-3.960000e+00	1.882685e-01	5.979955e-03	5.994091e-03
-3.960000e+00	-3.740000e+00	1.957041e-01	7.515227e-03	8.897773e-03
-3.740000e+00	-3.520000e+00	1.810487e-01	1.019455e-02	3.967727e-04
-3.520000e+00	-3.300000e+00	1.693293e-01	3.447955e-03	4.390364e-03
-3.300000e+00	-3.080000e+00	1.456310e-01	2.652773e-03	6.982045e-03
-3.080000e+00	-2.860000e+00	1.297063e-01	1.146364e-04	5.134727e-03
-2.860000e+00	-2.640000e+00	1.065132e-01	5.505000e-04	1.483000e-03
-2.640000e+00	-2.420000e+00	9.084086e-02	5.294273e-03	1.202045e-03
-2.420000e+00	-2.200000e+00	7.474364e-02	3.101455e-03	2.661045e-03
-2.200000e+00	-1.980000e+00	5.732232e-02	2.691955e-03	1.836955e-03
-1.980000e+00	-1.760000e+00	4.239836e-02	2.904923e-03	1.819750e-03
-1.760000e+00	-1.540000e+00	2.644090e-02	2.137691e-03	1.753205e-03
-1.540000e+00	-1.320000e+00	1.330930e-02	1.396114e-03	6.599818e-04
-1.320000e+00	-1.100000e+00	3.399246e-03	2.524205e-04	2.266609e-04
-1.100000e+00	-8.800000e-01	6.050132e-06	8.076227e-07	6.301773e-07
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc02_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.4
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.229349e-02	7.915500e-04	1.985640e-03
-1.078000e+01	-1.056000e+01	4.500166e-02	1.098950e-03	2.479400e-03
-1.056000e+01	-1.034000e+01	4.816036e-02	1.383850e-03	2.908870e-03
-1.034000e+01	-1.012000e+01	4.785577e-02	1.127230e-03	2.420760e-03
-1.012000e+01	-9.900000e+00	5.054151e-02	1.396070e-03	2.848380e-03
-9.900000e+00	-9.680000e+00	5.256943e-02	1.543620e-03	3.050980e-03
-9.680000e+00	-9.460000e+00	5.529427e-02	1.749250e-03	3.309300e-03
-9.460000e+00	-9.240000e+00	5.521603e-02	1.486820e-03	2.891770e-03
-9.240001e+00	-9.020001e+00	5.868273e-02	1.873580e-03	3.434940e-03
-9.020001e+00	-8.800000e+00	6.380058e-02	2.610370e-03	4.571030e-03
-8.800000e+00	-8.580000e+00	6.449104e-02	2.371000e-03	4.106480e-03
-8.580001e+00	-8.360001e+00	6.251253e-02	1.773590e-03	2.985730e-03
-8.360001e+00	-8.140001e+00	6.765315e-02	2.366030e-03	4.002380e-03
-8.140001e+00	-7.920001e+00	7.050548e-02	2.549320e-03	4.271150e-03
-7.920001e+00	-7.700000e+00	7.332860e-02	2.724730e-03	4.468270e-03
-7.700000e+00	-7.480002e+00	7.448662e-02	2.617140e-03	4.236900e-03
-7.480001e+00	-7.260000e+00	7.755754e-02	2.794860e-03	4.445420e-03
-7.260000e+00	-7.040000e+00	8.155339e-02	3.169510e-03	4.972520e-03
-7.040000e+00	-6.820002e+00	8.275789e-02	2.967710e-03	4.565520e-03
-6.820001e+00	-6.599999e+00	8.505210e-02	2.970630e-03	4.496760e-03
-6.600000e+00	-6.380003e+00	9.015487e-02	3.469410e-03	5.180520e-03
-6.380002e+00	-6.160002e+00	9.118323e-02	3.067460e-03	4.447620e-03
-6.160002e+00	-5.940000e+00	9.565754e-02	3.439640e-03	4.937360e-03
-5.940000e+00	-5.720000e+00	9.827075e-02	3.363660e-03	4.701450e-03
-5.720000e+00	-5.500000e+00	1.015999e-01	3.336620e-03	4.525900e-03
-5.500000e+00	-5.280000e+00	1.038010e-01	3.070100e-03	3.962900e-03
-5.280000e+00	-5.060000e+00	1.059067e-01	3.294500e-03	3.295600e-03
-5.059999e+00	-4.840001e+00	1.068678e-01	3.915600e-03	1.890000e-03
-4.840001e+00	-4.620000e+00	1.065018e-01	4.599000e-03	2.523600e-03
-4.619999e+00	-4.400003e+00	1.064802e-01	5.158300e-03	3.118700e-03
-4.400003e+00	-4.180000e+00	1.102201e-01	5.234000e-03	3.377400e-03
-4.180000e+00	-3.960001e+00	1.115507e-01	5.491400e-03	3.860300e-03
-3.960001e+00	-3.740000e+00	1.132741e-01	5.654200e-03	4.285900e-03
-3.740000e+00	-3.520002e+00	1.165887e-01	6.123100e-03	4.577300e-03
-3.520001e+00	-3.299999e+00	1.180396e-01	8.085000e-03	4.944200e-03
-3.299999e+00	-3.079999e+00	1.199144e-01	9.559900e-03	5.199000e-03
-3.079999e+00	-2.859999e+00	1.226098e-01	1.074520e-02	5.263300e-03
-2.859999e+00	-2.640001e+00	1.265156e-01	1.161090e-02	5.161500e-03
-2.640000e+00	-2.420000e+00	1.283082e-01	1.251950e-02	5.067500e-03
-2.420000e+00	-2.200002e+00	1.336800e-01	1.221040e-02	4.538900e-03
-2.200001e+00	-1.980003e+00	1.240761e-01	1.035760e-02	4.062300e-03
-1.980003e+00	-1.759999e+00	9.832456e-02	7.813500e-03	3.567740e-03
-1.759999e+00	-1.540000e+00	7.102488e-02	5.194220e-03	2.794590e-03
-1.540001e+00	-1.320002e+00	3.688116e-02	3.221830e-03	1.849700e-03
-1.320002e+00	-1.100001e+00	1.123080e-02	7.192400e-04	7.265500e-04
-1.100000e+00	-8.799998e-01	2.083084e-05	1.758965e-05	1.492308e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.191908e-02	1.714240e-03	1.803850e-03
-1.078000e+01	-1.056000e+01	4.320668e-02	1.773040e-03	1.633840e-03
-1.056000e+01	-1.034000e+01	4.492013e-02	1.762160e-03	1.566780e-03
-1.034000e+01	-1.012000e+01	4.624811e-02	1.832910e-03	1.404860e-03
-1.012000e+01	-9.900000e+00	4.803303e-02	1.810660e-03	1.320290e-03
-9.900000e+00	-9.680000e+00	4.957737e-02	1.841140e-03	1.218570e-03
-9.680000e+00	-9.460000e+00	5.155864e-02	1.791970e-03	1.156570e-03
-9.460000e+00	-9.240000e+00	5.312329e-02	1.826820e-03	1.149250e-03
-9.240001e+00	-9.020001e+00	5.486967e-02	1.843220e-03	1.122030e-03
-9.020001e+00	-8.800000e+00	5.678068e-02	1.822580e-03	1.072980e-03
-8.800000e+00	-8.580000e+00	5.857880e-02	1.834820e-03	1.041700e-03
-8.580001e+00	-8.360001e+00	6.037301e-02	1.831880e-03	1.016100e-03
-8.360001e+00	-8.140001e+00	6.263402e-02	1.772620e-03	9.227400e-04
-8.140001e+00	-7.920001e+00	6.473038e-02	1.737010e-03	8.668800e-04
-7.920001e+00	-7.700000e+00	6.664770e-02	1.734290e-03	8.341200e-04
-7.700000e+00	-7.480002e+00	6.870579e-02	1.724800e-03	7.779800e-04
-7.480001e+00	-7.260000e+00	7.107350e-02	1.640930e-03	6.825600e-04
-7.260000e+00	-7.040000e+00	7.344040e-02	1.568380e-03	5.965100e-04
-7.040000e+00	-6.820002e+00	7.590049e-02	1.499310e-03	5.496400e-04
-6.820001e+00	-6.599999e+00	7.821753e-02	1.495920e-03	5.440000e-04
-6.600000e+00	-6.380003e+00	8.090694e-02	1.516730e-03	5.199500e-04
-6.380002e+00	-6.160002e+00	8.370785e-02	1.516680e-03	4.911700e-04
-6.160002e+00	-5.940000e+00	8.670893e-02	1.748050e-03	4.483800e-04
-5.940000e+00	-5.720000e+00	8.978964e-02	2.037410e-03	3.999900e-04
-5.720000e+00	-5.500000e+00	9.294215e-02	2.388570e-03	3.489700e-04
-5.500000e+00	-5.280000e+00	9.636337e-02	2.747950e-03	2.906100e-04
-5.280000e+00	-5.060000e+00	9.982650e-02	3.201710e-03	4.949000e-04
-5.059999e+00	-4.840001e+00	1.037330e-01	3.663300e-03	7.880000e-04
-4.840001e+00	-4.620000e+00	1.077052e-01	4.228100e-03	1.101700e-03
-4.619999e+00	-4.400003e+00	1.118518e-01	4.882400e-03	1.552300e-03
-4.400003e+00	-4.180000e+00	1.156389e-01	5.690000e-03	2.101200e-03
-4.180000e+00	-3.960001e+00	1.197064e-01	6.566400e-03	2.790900e-03
-3.960001e+00	-3.740000e+00	1.237937e-01	7.588600e-03	3.593200e-03
-3.740000e+00	-3.520002e+00	1.275759e-01	8.705900e-03	4.498700e-03
-3.520001e+00	-3.299999e+00	1.312812e-01	9.914200e-03	5.571100e-03
-3.299999e+00	-3.079999e+00	1.346374e-01	1.116440e-02	6.787300e-03
-3.079999e+00	-2.859999e+00	1.373422e-01	1.241490e-02	8.215500e-03
-2.859999e+00	-2.640001e+00	1.392099e-01	1.355410e-02	9.764000e-03
-2.640000e+00	-2.420000e+00	1.400952e-01	1.442730e-02	1.154870e-02
-2.420000e+00	-2.200002e+00	1.396494e-01	1.490090e-02	1.348910e-02
-2.200001e+00	-1.980003e+00	1.266713e-01	1.496760e-02	1.541310e-02
-1.980003e+00	-1.759999e+00	1.018011e-01	1.409044e-02	1.641240e-02
-1.759999e+00	-1.540000e+00	7.372693e-02	1.182698e-02	1.546997e-02
-1.540001e+00	-1.320002e+00	4.170752e-02	8.218720e-03	1.196985e-02
-1.320002e+00	-1.100001e+00	1.347037e-02	3.367910e-03	5.393360e-03
-1.100000e+00	-8.799998e-01	5.275226e-05	2.694303e-05	4.864844e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.704209e-02	3.755955e-04	5.230836e-03
-1.078000e+01	-1.056000e+01	4.804241e-02	2.083409e-03	1.547545e-03
-1.056000e+01	-1.034000e+01	5.478241e-02	2.246818e-04	2.531364e-03
-1.034000e+01	-1.012000e+01	5.371250e-02	2.823682e-03	7.451364e-04
-1.012000e+01	-9.900000e+00	5.456655e-02	3.301636e-03	2.798636e-04
-9.900000e+00	-9.680000e+00	5.532755e-02	1.730636e-03	2.610909e-04
-9.680000e+00	-9.460000e+00	3.328585e-02	2.040980e-02	1.238182e-04
-9.460000e+00	-9.240000e+00	5.707259e-02	6.384545e-04	4.490364e-03
-9.240000e+00	-9.020000e+00	4.284677e-02	1.038291e-03	3.021545e-03
-9.020000e+00	-8.800000e+00	5.692886e-02	5.617545e-03	7.778636e-04
-8.800000e+00	-8.580000e+00	6.333223e-02	1.170773e-03	6.033182e-04
-8.580000e+00	-8.360000e+00	6.014255e-02	2.428727e-03	1.211805e-02
-8.360000e+00	-8.140000e+00	6.794232e-02	1.381818e-04	4.055227e-03
-8.140000e+00	-7.920000e+00	7.275441e-02	2.234955e-03	4.655227e-03
-7.920000e+00	-7.700000e+00	7.029109e-02	1.590818e-03	6.168955e-03
-7.700000e+00	-7.480000e+00	6.676086e-02	2.498727e-03	3.103364e-03
-7.480000e+00	-7.260000e+00	7.922273e-02	7.240636e-03	9.733955e-03
-7.260000e+00	-7.040000e+00	8.461845e-02	3.909591e-03	4.856000e-03
-7.040000e+00	-6.820000e+00	8.832964e-02	8.586318e-03	-1.668682e-03
-6.820000e+00	-6.600000e+00	8.912827e-02	3.113318e-03	9.379636e-03
-6.600000e+00	-6.380000e+00	9.826677e-02	3.535409e-03	3.497364e-03
-6.380000e+00	-6.160000e+00	7.087059e-02	1.259945e-02	5.721364e-04
-6.160000e+00	-5.940000e+00	9.657450e-02	5.139500e-03	9.791818e-04
-5.940000e+00	-5.720000e+00	1.078713e-01	6.456955e-03	2.825273e-03
-5.720000e+00	-5.500000e+00	1.049733e-01	4.156455e-03	7.444682e-03
-5.500000e+00	-5.280000e+00	9.436295e-02	7.987727e-03	2.180318e-03
-5.280000e+00	-5.060000e+00	1.063889e-01	2.020909e-03	1.066427e-02
-5.060000e+00	-4.840000e+00	1.140123e-01	4.146591e-03	8.194318e-03
-4.840000e+00	-4.620000e+00	1.170602e-01	3.664773e-03	7.170500e-03
-4.620000e+00	-4.400000e+00	1.147809e-01	4.367773e-03	5.478545e-03
-4.400000e+00	-4.180000e+00	1.002067e-01	2.192727e-04	5.885591e-03
-4.180000e+00	-3.960000e+00	1.072922e-01	3.453727e-03	5.654545e-04
-3.960000e+00	-3.740000e+00	1.209485e-01	3.400591e-03	9.065000e-04
-3.740000e+00	-3.520000e+00	1.184306e-01	1.204500e-03	1.590909e-04
-3.520000e+00	-3.300000e+00	1.226966e-01	2.091045e-03	1.480545e-03
-3.300000e+00	-3.080000e+00	1.236605e-01	5.806818e-04	2.810364e-03
-3.080000e+00	-2.860000e+00	1.344928e-01	-5.060909e-04	9.149409e-03
-2.860000e+00	-2.640000e+00	1.319280e-01	2.935545e-03	2.026364e-03
-2.640000e+00	-2.420000e+00	1.394076e-01	6.324364e-03	1.150136e-03
-2.420000e+00	-2.200000e+00	1.307917e-01	6.016500e-03	4.565591e-03
-2.200000e+00	-1.980000e+00	1.171605e-01	7.189136e-03	3.962364e-03
-1.980000e+00	-1.760000e+00	9.085668e-02	4.812591e-03	3.419409e-03
-1.760000e+00	-1.540000e+00	5.964164e-02	5.134727e-03	2.934864e-03
-1.540000e+00	-1.320000e+00	3.097325e-02	2.603386e-03	1.299055e-03
-1.320000e+00	-1.100000e+00	8.760432e-03	3.848636e-04	4.589136e-04
-1.100000e+00	-8.800000e-01	3.212566e-05	5.361823e-06	3.548932e-06
-8.800000e-01	-6.600000e-01	9.492086e-09	4.963682e-10	8.788636e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc02_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.522180e-02	3.807470e-03	4.617860e-03
-1.078000e+01	-1.056000e+01	3.010749e-02	4.156400e-03	5.008620e-03
-1.056000e+01	-1.034000e+01	3.573162e-02	4.642520e-03	5.581770e-03
-1.034000e+01	-1.012000e+01	4.109618e-02	5.002650e-03	6.053160e-03
-1.012000e+01	-9.900000e+00	4.753148e-02	5.305910e-03	6.331110e-03
-9.900000e+00	-9.680000e+00	5.351595e-02	5.341180e-03	6.177840e-03
-9.680000e+00	-9.460000e+00	5.963540e-02	5.373870e-03	6.106400e-03
-9.460000e+00	-9.240000e+00	6.695476e-02	5.395610e-03	5.991110e-03
-9.240001e+00	-9.020001e+00	7.620281e-02	5.687870e-03	6.413880e-03
-9.020001e+00	-8.800000e+00	8.422613e-02	5.664500e-03	6.318840e-03
-8.800000e+00	-8.580000e+00	9.198114e-02	5.172530e-03	5.475560e-03
-8.580001e+00	-8.360001e+00	1.029384e-01	5.507580e-03	6.100800e-03
-8.360001e+00	-8.140001e+00	1.093586e-01	4.792300e-03	4.964300e-03
-8.140001e+00	-7.920001e+00	1.180330e-01	4.438900e-03	5.026600e-03
-7.920001e+00	-7.700000e+00	1.260046e-01	3.890600e-03	5.848200e-03
-7.700000e+00	-7.480002e+00	1.338378e-01	3.692500e-03	6.782400e-03
-7.480001e+00	-7.260000e+00	1.404095e-01	4.176500e-03	7.259400e-03
-7.260000e+00	-7.040000e+00	1.482278e-01	5.040600e-03	8.303100e-03
-7.040000e+00	-6.820002e+00	1.522391e-01	5.195000e-03	8.252700e-03
-6.820001e+00	-6.599999e+00	1.578125e-01	5.801800e-03	8.887600e-03
-6.600000e+00	-6.380003e+00	1.633831e-01	6.431600e-03	9.588600e-03
-6.380002e+00	-6.160002e+00	1.653560e-01	6.384500e-03	9.193800e-03
-6.160002e+00	-5.940000e+00	1.678720e-01	6.660600e-03	9.317000e-03
-5.940000e+00	-5.720000e+00	1.669938e-01	6.235100e-03	8.414600e-03
-5.720000e+00	-5.500000e+00	1.649675e-01	5.779300e-03	7.210800e-03
-5.500000e+00	-5.280000e+00	1.620326e-01	6.508800e-03	6.089200e-03
-5.280000e+00	-5.060000e+00	1.572851e-01	7.322300e-03	5.412800e-03
-5.059999e+00	-4.840001e+00	1.490201e-01	8.122500e-03	6.157400e-03
-4.840001e+00	-4.620000e+00	1.420036e-01	8.488400e-03	6.587700e-03
-4.619999e+00	-4.400003e+00	1.327793e-01	8.722400e-03	6.940200e-03
-4.400003e+00	-4.180000e+00	1.263979e-01	8.589500e-03	7.071000e-03
-4.180000e+00	-3.960001e+00	1.200707e-01	8.230300e-03	7.023800e-03
-3.960001e+00	-3.740000e+00	1.121625e-01	7.831400e-03	6.935800e-03
-3.740000e+00	-3.520002e+00	1.042697e-01	7.997090e-03	6.712800e-03
-3.520001e+00	-3.299999e+00	9.619028e-02	8.797820e-03	6.400720e-03
-3.299999e+00	-3.079999e+00	8.872475e-02	8.879910e-03	5.988080e-03
-3.079999e+00	-2.859999e+00	8.068400e-02	9.065900e-03	5.531590e-03
-2.859999e+00	-2.640001e+00	7.224356e-02	9.079400e-03	5.011620e-03
-2.640000e+00	-2.420000e+00	6.555159e-02	7.647930e-03	4.442380e-03
-2.420000e+00	-2.200002e+00	5.724221e-02	6.774420e-03	3.861270e-03
-2.200001e+00	-1.980003e+00	4.708831e-02	6.028080e-03	3.242970e-03
-1.980003e+00	-1.759999e+00	3.766569e-02	4.536560e-03	2.609290e-03
-1.759999e+00	-1.540000e+00	2.838816e-02	2.695800e-03	1.942900e-03
-1.540001e+00	-1.320002e+00	1.610742e-02	2.638770e-03	1.237770e-03
-1.320002e+00	-1.100001e+00	5.578712e-03	7.411540e-04	4.810980e-04
-1.100000e+00	-8.799998e-01	1.316527e-05	1.569145e-05	3.079160e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.842493e-02	4.590200e-03	7.584600e-03
-1.078000e+01	-1.056000e+01	3.264446e-02	4.915580e-03	8.071010e-03
-1.056000e+01	-1.034000e+01	3.770889e-02	5.308140e-03	8.666100e-03
-1.034000e+01	-1.012000e+01	4.285430e-02	5.607440e-03	9.088380e-03
-1.012000e+01	-9.900000e+00	4.867744e-02	5.916440e-03	9.528150e-03
-9.900000e+00	-9.680000e+00	5.463735e-02	6.147920e-03	9.822290e-03
-9.680000e+00	-9.460000e+00	6.105635e-02	6.345920e-03	1.006512e-02
-9.460000e+00	-9.240000e+00	6.749419e-02	6.422740e-03	1.010123e-02
-9.240001e+00	-9.020001e+00	7.458364e-02	6.493890e-03	1.012804e-02
-9.020001e+00	-8.800000e+00	8.171711e-02	6.458930e-03	9.981420e-03
-8.800000e+00	-8.580000e+00	8.867498e-02	6.333740e-03	9.684210e-03
-8.580001e+00	-8.360001e+00	9.585521e-02	6.132250e-03	9.269090e-03
-8.360001e+00	-8.140001e+00	1.031251e-01	5.852380e-03	8.714700e-03
-8.140001e+00	-7.920001e+00	1.101095e-01	5.476100e-03	8.027300e-03
-7.920001e+00	-7.700000e+00	1.167865e-01	5.004400e-03	7.174800e-03
-7.700000e+00	-7.480002e+00	1.230293e-01	4.424000e-03	6.150800e-03
-7.480001e+00	-7.260000e+00	1.291303e-01	3.825600e-03	5.109500e-03
-7.260000e+00	-7.040000e+00	1.345252e-01	3.113000e-03	3.883300e-03
-7.040000e+00	-6.820002e+00	1.394991e-01	2.628900e-03	2.599400e-03
-6.820001e+00	-6.599999e+00	1.434712e-01	2.278900e-03	1.195900e-03
-6.600000e+00	-6.380003e+00	1.471500e-01	1.793900e-03	7.326000e-04
-6.380002e+00	-6.160002e+00	1.499117e-01	1.679200e-03	6.633000e-04
-6.160002e+00	-5.940000e+00	1.520593e-01	3.133900e-03	1.077100e-03
-5.940000e+00	-5.720000e+00	1.532947e-01	4.614100e-03	1.985700e-03
-5.720000e+00	-5.500000e+00	1.536183e-01	6.081300e-03	2.895600e-03
-5.500000e+00	-5.280000e+00	1.531818e-01	7.483100e-03	3.793100e-03
-5.280000e+00	-5.060000e+00	1.518282e-01	8.841500e-03	4.655200e-03
-5.059999e+00	-4.840001e+00	1.497926e-01	1.007030e-02	5.496800e-03
-4.840001e+00	-4.620000e+00	1.469611e-01	1.119780e-02	6.277400e-03
-4.619999e+00	-4.400003e+00	1.433255e-01	1.216780e-02	7.004900e-03
-4.400003e+00	-4.180000e+00	1.382981e-01	1.299330e-02	7.683300e-03
-4.180000e+00	-3.960001e+00	1.327150e-01	1.358760e-02	8.256200e-03
-3.960001e+00	-3.740000e+00	1.265128e-01	1.394040e-02	8.723200e-03
-3.740000e+00	-3.520002e+00	1.193769e-01	1.402670e-02	9.056200e-03
-3.520001e+00	-3.299999e+00	1.116216e-01	1.381726e-02	9.235000e-03
-3.299999e+00	-3.079999e+00	1.032064e-01	1.331230e-02	9.240700e-03
-3.079999e+00	-2.859999e+00	9.425260e-02	1.252291e-02	9.038200e-03
-2.859999e+00	-2.640001e+00	8.464290e-02	1.145266e-02	8.617870e-03
-2.640000e+00	-2.420000e+00	7.461862e-02	1.015239e-02	7.959780e-03
-2.420000e+00	-2.200002e+00	6.392054e-02	8.680110e-03	7.069960e-03
-2.200001e+00	-1.980003e+00	5.269398e-02	7.096800e-03	6.204060e-03
-1.980003e+00	-1.759999e+00	4.106740e-02	5.467190e-03	5.106180e-03
-1.759999e+00	-1.540000e+00	2.940217e-02	3.860390e-03	3.855970e-03
-1.540001e+00	-1.320002e+00	1.841510e-02	2.305400e-03	2.556220e-03
-1.320002e+00	-1.100001e+00	6.227691e-03	8.428320e-04	8.348610e-04
-1.100000e+00	-8.799998e-01	1.522906e-05	1.896095e-05	4.102930e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.947090e-02	1.295000e-04	1.978318e-03
-1.078000e+01	-1.056000e+01	2.093586e-02	4.532000e-04	3.674855e-03
-1.056000e+01	-1.034000e+01	2.404154e-02	5.745518e-03	3.140050e-03
-1.034000e+01	-1.012000e+01	2.202092e-02	3.071591e-04	7.819995e-03
-1.012000e+01	-9.900000e+00	3.732180e-02	4.955545e-04	4.649995e-03
-9.900000e+00	-9.680000e+00	4.429540e-02	1.404582e-03	1.447414e-03
-9.680000e+00	-9.460000e+00	5.014218e-02	7.215909e-04	5.859136e-03
-9.460000e+00	-9.240000e+00	6.041432e-02	-1.514545e-04	5.085591e-03
-9.240000e+00	-9.020000e+00	7.243845e-02	3.462727e-04	7.363045e-03
-9.020000e+00	-8.800000e+00	7.767464e-02	4.371636e-03	2.951455e-03
-8.800000e+00	-8.580000e+00	8.468273e-02	2.579350e-02	1.866227e-03
-8.580000e+00	-8.360000e+00	7.096409e-02	2.795565e-02	2.785000e-04
-8.360000e+00	-8.140000e+00	1.133188e-01	1.760455e-03	2.044318e-03
-8.140000e+00	-7.920000e+00	9.545100e-02	-7.032273e-04	9.674318e-03
-7.920000e+00	-7.700000e+00	1.074090e-01	1.595545e-03	8.315591e-03
-7.700000e+00	-7.480000e+00	1.298705e-01	4.848136e-03	4.595091e-03
-7.480000e+00	-7.260000e+00	1.350238e-01	8.502545e-03	4.291591e-03
-7.260000e+00	-7.040000e+00	1.501816e-01	6.793000e-03	4.067727e-04
-7.040000e+00	-6.820000e+00	1.671624e-01	1.398982e-02	-2.214773e-03
-6.820000e+00	-6.600000e+00	1.618743e-01	4.859455e-03	4.464091e-03
-6.600000e+00	-6.380000e+00	1.772381e-01	7.540455e-04	1.074318e-02
-6.380000e+00	-6.160000e+00	1.616494e-01	1.242945e-02	7.655909e-04
-6.160000e+00	-5.940000e+00	1.669407e-01	2.260000e-03	3.994500e-03
-5.940000e+00	-5.720000e+00	1.884609e-01	7.491682e-03	4.519091e-04
-5.720000e+00	-5.500000e+00	1.802823e-01	6.746500e-03	7.557455e-03
-5.500000e+00	-5.280000e+00	1.722840e-01	1.185773e-02	4.798909e-03
-5.280000e+00	-5.060000e+00	1.824532e-01	6.027636e-03	1.008155e-02
-5.060000e+00	-4.840000e+00	1.724835e-01	5.193273e-03	1.494336e-02
-4.840000e+00	-4.620000e+00	1.658753e-01	2.404682e-03	9.834364e-03
-4.620000e+00	-4.400000e+00	1.629695e-01	9.021409e-03	3.012045e-03
-4.400000e+00	-4.180000e+00	1.430340e-01	2.458773e-03	9.488591e-03
-4.180000e+00	-3.960000e+00	1.278618e-01	4.749409e-03	8.514091e-04
-3.960000e+00	-3.740000e+00	1.249694e-01	4.230727e-03	1.293636e-03
-3.740000e+00	-3.520000e+00	1.136321e-01	5.996500e-03	4.895000e-04
-3.520000e+00	-3.300000e+00	1.043632e-01	1.258409e-03	1.272545e-03
-3.300000e+00	-3.080000e+00	8.829500e-02	7.932727e-04	2.227591e-03
-3.080000e+00	-2.860000e+00	8.438923e-02	-5.054545e-04	2.638682e-03
-2.860000e+00	-2.640000e+00	6.923250e-02	1.549955e-03	1.539500e-03
-2.640000e+00	-2.420000e+00	6.297659e-02	3.541727e-03	1.349273e-03
-2.420000e+00	-2.200000e+00	5.266832e-02	2.209818e-03	2.133136e-03
-2.200000e+00	-1.980000e+00	4.221255e-02	2.366577e-03	1.866900e-03
-1.980000e+00	-1.760000e+00	3.318250e-02	1.920077e-03	1.621195e-03
-1.760000e+00	-1.540000e+00	2.247114e-02	2.271250e-03	1.647982e-03
-1.540000e+00	-1.320000e+00	1.316751e-02	1.579427e-03	6.481455e-04
-1.320000e+00	-1.100000e+00	3.708675e-03	1.884473e-04	2.513327e-04
-1.100000e+00	-8.800000e-01	6.367014e-06	1.160236e-06	3.137500e-07
-8.800000e-01	-6.600000e-01	2.057033e-12	3.954991e-13	1.971620e-12
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc02_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.319642e-02	2.929950e-03	3.637060e-03
-1.078000e+01	-1.056000e+01	1.654175e-02	3.335960e-03	4.048060e-03
-1.056000e+01	-1.034000e+01	2.087514e-02	3.943520e-03	4.766510e-03
-1.034000e+01	-1.012000e+01	2.553465e-02	4.470000e-03	5.355530e-03
-1.012000e+01	-9.900000e+00	3.185968e-02	5.180010e-03	6.174440e-03
-9.900000e+00	-9.680000e+00	3.842860e-02	5.668110e-03	6.601940e-03
-9.680000e+00	-9.460000e+00	4.586916e-02	6.191480e-03	7.129010e-03
-9.460000e+00	-9.240000e+00	5.396500e-02	6.524510e-03	7.305290e-03
-9.240001e+00	-9.020001e+00	6.591555e-02	7.436400e-03	8.519540e-03
-9.020001e+00	-8.800000e+00	7.361970e-02	7.396210e-03	8.134330e-03
-8.800000e+00	-8.580000e+00	8.659281e-02	7.735370e-03	8.483190e-03
-8.580001e+00	-8.360001e+00	9.959326e-02	8.058490e-03	8.843740e-03
-8.360001e+00	-8.140001e+00	1.112521e-01	7.734800e-03	8.255800e-03
-8.140001e+00	-7.920001e+00	1.258054e-01	7.676500e-03	8.204700e-03
-7.920001e+00	-7.700000e+00	1.361822e-01	6.779900e-03	6.870000e-03
-7.700000e+00	-7.480002e+00	1.507903e-01	6.240500e-03	6.250400e-03
-7.480001e+00	-7.260000e+00	1.625998e-01	5.350600e-03	6.206900e-03
-7.260000e+00	-7.040000e+00	1.749591e-01	4.460100e-03	7.691900e-03
-7.040000e+00	-6.820002e+00	1.833990e-01	5.078200e-03	8.200700e-03
-6.820001e+00	-6.599999e+00	1.935641e-01	6.230400e-03	9.515600e-03
-6.600000e+00	-6.380003e+00	2.018382e-01	7.120000e-03	1.039740e-02
-6.380002e+00	-6.160002e+00	2.059686e-01	7.415700e-03	1.040000e-02
-6.160002e+00	-5.940000e+00	2.094440e-01	7.814600e-03	1.058140e-02
-5.940000e+00	-5.720000e+00	2.077523e-01	7.352000e-03	9.384500e-03
-5.720000e+00	-5.500000e+00	2.043681e-01	7.240500e-03	8.025900e-03
-5.500000e+00	-5.280000e+00	1.989907e-01	8.384200e-03	6.569700e-03
-5.280000e+00	-5.060000e+00	1.901652e-01	9.479900e-03	7.406900e-03
-5.059999e+00	-4.840001e+00	1.774902e-01	1.024970e-02	8.119100e-03
-4.840001e+00	-4.620000e+00	1.653677e-01	1.054520e-02	8.532800e-03
-4.619999e+00	-4.400003e+00	1.505281e-01	1.061630e-02	8.737200e-03
-4.400003e+00	-4.180000e+00	1.365653e-01	1.028680e-02	8.703800e-03
-4.180000e+00	-3.960001e+00	1.253903e-01	9.654600e-03	8.491500e-03
-3.960001e+00	-3.740000e+00	1.112782e-01	8.915300e-03	8.145900e-03
-3.740000e+00	-3.520002e+00	9.623812e-02	8.577100e-03	7.666080e-03
-3.520001e+00	-3.299999e+00	8.198831e-02	8.663100e-03	7.094150e-03
-3.299999e+00	-3.079999e+00	6.909995e-02	7.991060e-03	6.482040e-03
-3.079999e+00	-2.859999e+00	5.577210e-02	7.182080e-03	5.805970e-03
-2.859999e+00	-2.640001e+00	4.303489e-02	6.130220e-03	5.096670e-03
-2.640000e+00	-2.420000e+00	3.230166e-02	3.996930e-03	4.395890e-03
-2.420000e+00	-2.200002e+00	2.049080e-02	2.486980e-03	3.601720e-03
-2.200001e+00	-1.980003e+00	1.026422e-02	1.666781e-03	2.812550e-03
-1.980003e+00	-1.759999e+00	2.476197e-03	1.082767e-03	1.998059e-03
-1.759999e+00	-1.540000e+00	-4.322303e-04	6.092327e-04	1.238918e-03
-1.540001e+00	-1.320002e+00	-3.297186e-04	2.545851e-04	5.541614e-04
-1.320002e+00	-1.100001e+00	-3.434570e-05	2.066344e-05	4.940120e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.596012e-02	3.534600e-03	5.628550e-03
-1.078000e+01	-1.056000e+01	1.968070e-02	4.040480e-03	6.405510e-03
-1.056000e+01	-1.034000e+01	2.418932e-02	4.620030e-03	7.286300e-03
-1.034000e+01	-1.012000e+01	2.932691e-02	5.201550e-03	8.150820e-03
-1.012000e+01	-9.900000e+00	3.534010e-02	5.830930e-03	9.076180e-03
-9.900000e+00	-9.680000e+00	4.189355e-02	6.405450e-03	9.891870e-03
-9.680000e+00	-9.460000e+00	4.946660e-02	7.002140e-03	1.073189e-02
-9.460000e+00	-9.240000e+00	5.742848e-02	7.465480e-03	1.133660e-02
-9.240001e+00	-9.020001e+00	6.652535e-02	7.934800e-03	1.195547e-02
-9.020001e+00	-8.800000e+00	7.620805e-02	8.289630e-03	1.238340e-02
-8.800000e+00	-8.580000e+00	8.631286e-02	8.507350e-03	1.259949e-02
-8.580001e+00	-8.360001e+00	9.698723e-02	8.580040e-03	1.259457e-02
-8.360001e+00	-8.140001e+00	1.081410e-01	8.494240e-03	1.236240e-02
-8.140001e+00	-7.920001e+00	1.192374e-01	8.198200e-03	1.181140e-02
-7.920001e+00	-7.700000e+00	1.303710e-01	7.721100e-03	1.101720e-02
-7.700000e+00	-7.480002e+00	1.411785e-01	7.017700e-03	9.885600e-03
-7.480001e+00	-7.260000e+00	1.516322e-01	6.145200e-03	8.544900e-03
-7.260000e+00	-7.040000e+00	1.613050e-01	5.063000e-03	6.895800e-03
-7.040000e+00	-6.820002e+00	1.701018e-01	3.808100e-03	5.028900e-03
-6.820001e+00	-6.599999e+00	1.774867e-01	2.384700e-03	2.926500e-03
-6.600000e+00	-6.380003e+00	1.839480e-01	1.473100e-03	8.904000e-04
-6.380002e+00	-6.160002e+00	1.886358e-01	1.646600e-03	1.077800e-03
-6.160002e+00	-5.940000e+00	1.919910e-01	4.022900e-03	2.464100e-03
-5.940000e+00	-5.720000e+00	1.934726e-01	6.419300e-03	4.168600e-03
-5.720000e+00	-5.500000e+00	1.929803e-01	8.769600e-03	5.869300e-03
-5.500000e+00	-5.280000e+00	1.907948e-01	1.097150e-02	7.487600e-03
-5.280000e+00	-5.060000e+00	1.865849e-01	1.299070e-02	8.996900e-03
-5.059999e+00	-4.840001e+00	1.807918e-01	1.473020e-02	1.035110e-02
-4.840001e+00	-4.620000e+00	1.732370e-01	1.613480e-02	1.150240e-02
-4.619999e+00	-4.400003e+00	1.639212e-01	1.715740e-02	1.239670e-02
-4.400003e+00	-4.180000e+00	1.526098e-01	1.772430e-02	1.299010e-02
-4.180000e+00	-3.960001e+00	1.401796e-01	1.777500e-02	1.323060e-02
-3.960001e+00	-3.740000e+00	1.266330e-01	1.728320e-02	1.308170e-02
-3.740000e+00	-3.520002e+00	1.119792e-01	1.624385e-02	1.250010e-02
-3.520001e+00	-3.299999e+00	9.677171e-02	1.467436e-02	1.146739e-02
-3.299999e+00	-3.079999e+00	8.119105e-02	1.265079e-02	9.976170e-03
-3.079999e+00	-2.859999e+00	6.559506e-02	1.028826e-02	8.051040e-03
-2.859999e+00	-2.640001e+00	5.023121e-02	7.724590e-03	6.056290e-03
-2.640000e+00	-2.420000e+00	3.551415e-02	5.180530e-03	4.894560e-03
-2.420000e+00	-2.200002e+00	2.164242e-02	5.279130e-03	3.504220e-03
-2.200001e+00	-1.980003e+00	9.665359e-03	4.930739e-03	2.029681e-03
-1.980003e+00	-1.759999e+00	1.054697e-03	3.904970e-03	8.040350e-04
-1.759999e+00	-1.540000e+00	-1.844327e-03	3.873641e-03	1.015939e-03
-1.540001e+00	-1.320002e+00	-1.413584e-03	2.855639e-03	8.424713e-04
-1.320002e+00	-1.100001e+00	-1.715923e-04	3.627829e-04	1.089687e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.043455e-03	1.680182e-04	1.758073e-03
-1.078000e+01	-1.056000e+01	8.800959e-03	2.354591e-04	2.169186e-03
-1.056000e+01	-1.034000e+01	1.117193e-02	1.753000e-04	3.175832e-03
-1.034000e+01	-1.012000e+01	1.574228e-02	1.686909e-04	3.556736e-03
-1.012000e+01	-9.900000e+00	1.969075e-02	1.347500e-04	4.306555e-03
-9.900000e+00	-9.680000e+00	1.847501e-02	4.645123e-03	-1.972591e-04
-9.680000e+00	-9.460000e+00	2.488938e-02	8.661455e-04	5.478155e-03
-9.460000e+00	-9.240000e+00	3.582904e-02	5.779545e-05	2.973305e-03
-9.240000e+00	-9.020000e+00	4.450674e-02	3.221682e-04	5.830309e-03
-9.020000e+00	-8.800000e+00	5.133427e-02	1.108455e-03	6.882864e-03
-8.800000e+00	-8.580000e+00	7.478955e-02	5.997864e-03	9.303500e-03
-8.580000e+00	-8.360000e+00	8.036655e-02	1.565091e-03	7.620409e-03
-8.360000e+00	-8.140000e+00	7.357668e-02	2.077977e-02	2.101909e-03
-8.140000e+00	-7.920000e+00	1.031903e-01	5.734727e-03	4.708818e-03
-7.920000e+00	-7.700000e+00	1.087564e-01	4.554545e-05	9.679909e-03
-7.700000e+00	-7.480000e+00	1.210514e-01	1.107818e-03	1.012009e-02
-7.480000e+00	-7.260000e+00	1.496700e-01	1.292700e-02	7.525318e-03
-7.260000e+00	-7.040000e+00	1.491586e-01	1.114991e-02	2.114000e-03
-7.040000e+00	-6.820000e+00	1.807517e-01	9.782182e-03	1.868318e-03
-6.820000e+00	-6.600000e+00	1.953336e-01	1.319000e-03	3.105455e-04
-6.600000e+00	-6.380000e+00	2.174238e-01	2.276636e-03	9.748455e-03
-6.380000e+00	-6.160000e+00	2.055357e-01	2.183273e-02	7.856364e-04
-6.160000e+00	-5.940000e+00	2.176092e-01	5.538818e-03	2.915273e-03
-5.940000e+00	-5.720000e+00	2.220705e-01	1.234673e-02	2.560455e-04
-5.720000e+00	-5.500000e+00	2.283914e-01	5.421682e-03	6.004273e-03
-5.500000e+00	-5.280000e+00	2.290230e-01	7.296818e-03	2.727773e-03
-5.280000e+00	-5.060000e+00	2.130170e-01	1.198114e-02	3.940136e-03
-5.060000e+00	-4.840000e+00	2.136054e-01	3.131545e-03	2.817609e-02
-4.840000e+00	-4.620000e+00	2.022168e-01	3.752727e-03	8.813455e-03
-4.620000e+00	-4.400000e+00	1.957373e-01	9.052591e-03	7.011818e-04
-4.400000e+00	-4.180000e+00	1.726851e-01	4.445818e-03	1.034932e-02
-4.180000e+00	-3.960000e+00	1.437628e-01	6.549091e-03	2.462182e-03
-3.960000e+00	-3.740000e+00	1.290934e-01	6.393273e-03	2.177500e-03
-3.740000e+00	-3.520000e+00	1.140295e-01	4.772318e-03	8.629091e-04
-3.520000e+00	-3.300000e+00	9.432259e-02	2.667364e-03	1.138955e-03
-3.300000e+00	-3.080000e+00	7.356959e-02	1.582091e-03	2.145318e-03
-3.080000e+00	-2.860000e+00	6.240891e-02	-1.419091e-04	1.416045e-03
-2.860000e+00	-2.640000e+00	4.316653e-02	1.103182e-03	1.332468e-03
-2.640000e+00	-2.420000e+00	3.259142e-02	1.540741e-03	8.003318e-04
-2.420000e+00	-2.200000e+00	2.038482e-02	2.093868e-03	6.318955e-04
-2.200000e+00	-1.980000e+00	9.925882e-03	6.760955e-04	3.113773e-04
-1.980000e+00	-1.760000e+00	3.379065e-03	2.839950e-04	2.460741e-04
-1.760000e+00	-1.540000e+00	2.047822e-04	3.686273e-06	2.515909e-05
-1.540000e+00	-1.320000e+00	1.102497e-05	1.420986e-06	1.812091e-07
-1.320000e+00	-1.100000e+00	1.633256e-07	5.118177e-08	2.288386e-08
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc03_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.3
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.275996e-02	5.025190e-03	2.977630e-03
-1.078000e+01	-1.056000e+01	5.474626e-02	4.738410e-03	3.438450e-03
-1.056000e+01	-1.034000e+01	5.676251e-02	4.574280e-03	3.648880e-03
-1.034000e+01	-1.012000e+01	5.756420e-02	4.509820e-03	3.796620e-03
-1.012000e+01	-9.900000e+00	5.690858e-02	4.790340e-03	3.425020e-03
-9.900000e+00	-9.680000e+00	5.918358e-02	4.592080e-03	3.950520e-03
-9.680000e+00	-9.460000e+00	6.013215e-02	4.380210e-03	3.850770e-03
-9.460000e+00	-9.240000e+00	5.876460e-02	4.897470e-03	3.291730e-03
-9.240001e+00	-9.020001e+00	6.003711e-02	4.829630e-03	3.445870e-03
-9.020001e+00	-8.800000e+00	6.307285e-02	4.385230e-03	4.213320e-03
-8.800000e+00	-8.580000e+00	6.158770e-02	4.752790e-03	3.469410e-03
-8.580001e+00	-8.360001e+00	6.361453e-02	4.670120e-03	3.777150e-03
-8.360001e+00	-8.140001e+00	6.468812e-02	4.497150e-03	3.915060e-03
-8.140001e+00	-7.920001e+00	6.459105e-02	4.621820e-03	3.484720e-03
-7.920001e+00	-7.700000e+00	6.810012e-02	4.193630e-03	4.357350e-03
-7.700000e+00	-7.480002e+00	6.571485e-02	4.740210e-03	3.316440e-03
-7.480001e+00	-7.260000e+00	6.818407e-02	4.426720e-03	3.692590e-03
-7.260000e+00	-7.040000e+00	6.829243e-02	4.571670e-03	3.348070e-03
-7.040000e+00	-6.820002e+00	6.965608e-02	4.521910e-03	3.465770e-03
-6.820001e+00	-6.599999e+00	6.957035e-02	4.556330e-03	3.041450e-03
-6.600000e+00	-6.380003e+00	7.191457e-02	4.451570e-03	3.311110e-03
-6.380002e+00	-6.160002e+00	7.315946e-02	4.400790e-03	3.178820e-03
-6.160002e+00	-5.940000e+00	7.368195e-02	4.432480e-03	2.880120e-03
-5.940000e+00	-5.720000e+00	7.466057e-02	4.453320e-03	2.671730e-03
-5.720000e+00	-5.500000e+00	7.608446e-02	4.463680e-03	2.493750e-03
-5.500000e+00	-5.280000e+00	7.480946e-02	4.636680e-03	2.320030e-03
-5.280000e+00	-5.060000e+00	7.526070e-02	4.712230e-03	2.447440e-03
-5.059999e+00	-4.840001e+00	7.546240e-02	4.781420e-03	2.575610e-03
-4.840001e+00	-4.620000e+00	7.280434e-02	5.057320e-03	2.886960e-03
-4.619999e+00	-4.400003e+00	6.919676e-02	5.337800e-03	3.239440e-03
-4.400003e+00	-4.180000e+00	7.242431e-02	5.035570e-03	3.180490e-03
-4.180000e+00	-3.960001e+00	7.188405e-02	4.998050e-03	3.329020e-03
-3.960001e+00	-3.740000e+00	7.180006e-02	5.966830e-03	3.422660e-03
-3.740000e+00	-3.520002e+00	7.326372e-02	6.097830e-03	3.429620e-03
-3.520001e+00	-3.299999e+00	7.318118e-02	7.319430e-03	3.486410e-03
-3.299999e+00	-3.079999e+00	7.325116e-02	8.041460e-03	3.533730e-03
-3.079999e+00	-2.859999e+00	7.384553e-02	8.824930e-03	3.878550e-03
-2.859999e+00	-2.640001e+00	7.514790e-02	9.120250e-03	3.972390e-03
-2.640000e+00	-2.420000e+00	7.410649e-02	9.896690e-03	4.334330e-03
-2.420000e+00	-2.200002e+00	7.630620e-02	9.434580e-03	3.891600e-03
-2.200001e+00	-1.980003e+00	7.454781e-02	9.634020e-03	3.941760e-03
-1.980003e+00	-1.759999e+00	7.161025e-02	9.843370e-03	3.994780e-03
-1.759999e+00	-1.540000e+00	6.193800e-02	7.477270e-03	2.802560e-03
-1.540001e+00	-1.320002e+00	3.240852e-02	4.167900e-03	1.615460e-03
-1.320002e+00	-1.100001e+00	9.785888e-03	9.533720e-04	3.718720e-04
-1.100000e+00	-8.799998e-01	1.600263e-05	1.398532e-05	3.119960e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.081164e-02	4.025590e-03	1.817440e-03
-1.078000e+01	-1.056000e+01	5.121507e-02	4.142910e-03	1.775740e-03
-1.056000e+01	-1.034000e+01	5.209789e-02	4.186560e-03	1.689840e-03
-1.034000e+01	-1.012000e+01	5.280809e-02	4.227190e-03	1.613810e-03
-1.012000e+01	-9.900000e+00	5.356126e-02	4.314860e-03	1.557780e-03
-9.900000e+00	-9.680000e+00	5.406889e-02	4.435430e-03	1.519340e-03
-9.680000e+00	-9.460000e+00	5.476756e-02	4.505640e-03	1.444170e-03
-9.460000e+00	-9.240000e+00	5.526466e-02	4.624280e-03	1.417630e-03
-9.240001e+00	-9.020001e+00	5.605794e-02	4.707030e-03	1.352380e-03
-9.020001e+00	-8.800000e+00	5.669889e-02	4.811130e-03	1.306460e-03
-8.800000e+00	-8.580000e+00	5.750290e-02	4.869610e-03	1.243030e-03
-8.580001e+00	-8.360001e+00	5.817071e-02	4.965440e-03	1.193170e-03
-8.360001e+00	-8.140001e+00	5.906435e-02	5.026370e-03	1.125560e-03
-8.140001e+00	-7.920001e+00	6.004377e-02	5.095800e-03	1.062880e-03
-7.920001e+00	-7.700000e+00	6.058605e-02	5.232150e-03	1.041500e-03
-7.700000e+00	-7.480002e+00	6.138387e-02	5.340790e-03	9.983700e-04
-7.480001e+00	-7.260000e+00	6.234878e-02	5.419140e-03	9.460000e-04
-7.260000e+00	-7.040000e+00	6.318030e-02	5.531350e-03	9.152700e-04
-7.040000e+00	-6.820002e+00	6.412484e-02	5.641920e-03	8.766800e-04
-6.820001e+00	-6.599999e+00	6.495012e-02	5.769390e-03	8.631000e-04
-6.600000e+00	-6.380003e+00	6.600563e-02	5.897720e-03	8.334000e-04
-6.380002e+00	-6.160002e+00	6.725584e-02	6.014390e-03	8.176700e-04
-6.160002e+00	-5.940000e+00	6.845021e-02	6.157110e-03	8.839100e-04
-5.940000e+00	-5.720000e+00	6.974635e-02	6.317860e-03	1.003830e-03
-5.720000e+00	-5.500000e+00	7.097437e-02	6.510370e-03	1.114110e-03
-5.500000e+00	-5.280000e+00	7.243032e-02	6.706100e-03	1.261100e-03
-5.280000e+00	-5.060000e+00	7.377551e-02	6.947760e-03	1.407670e-03
-5.059999e+00	-4.840001e+00	7.554664e-02	7.189440e-03	1.721770e-03
-4.840001e+00	-4.620000e+00	7.727012e-02	7.477820e-03	2.091590e-03
-4.619999e+00	-4.400003e+00	7.907004e-02	7.802420e-03	2.486170e-03
-4.400003e+00	-4.180000e+00	8.044422e-02	8.193780e-03	2.844800e-03
-4.180000e+00	-3.960001e+00	8.196512e-02	8.605800e-03	3.255260e-03
-3.960001e+00	-3.740000e+00	8.353102e-02	9.052810e-03	3.739470e-03
-3.740000e+00	-3.520002e+00	8.478568e-02	9.516690e-03	4.275120e-03
-3.520001e+00	-3.299999e+00	8.590154e-02	9.968820e-03	4.880380e-03
-3.299999e+00	-3.079999e+00	8.678644e-02	1.039082e-02	5.574870e-03
-3.079999e+00	-2.859999e+00	8.723335e-02	1.073152e-02	6.283090e-03
-2.859999e+00	-2.640001e+00	8.718674e-02	1.094082e-02	7.148080e-03
-2.640000e+00	-2.420000e+00	8.641963e-02	1.094901e-02	8.027170e-03
-2.420000e+00	-2.200002e+00	8.466983e-02	1.067806e-02	8.904360e-03
-2.200001e+00	-1.980003e+00	8.165800e-02	1.004593e-02	9.768660e-03
-1.980003e+00	-1.759999e+00	7.758424e-02	8.946760e-03	1.065122e-02
-1.759999e+00	-1.540000e+00	6.348308e-02	7.345660e-03	9.269100e-03
-1.540001e+00	-1.320002e+00	3.491415e-02	5.062350e-03	6.717900e-03
-1.320002e+00	-1.100001e+00	1.076542e-02	2.063105e-03	3.029560e-03
-1.100000e+00	-8.799998e-01	3.096134e-05	2.002654e-05	2.436724e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.904927e-02	3.659091e-05	4.885091e-03
-1.078000e+01	-1.056000e+01	5.953314e-02	4.780591e-03	3.620000e-04
-1.056000e+01	-1.034000e+01	6.278823e-02	2.305591e-03	6.812273e-04
-1.034000e+01	-1.012000e+01	6.831014e-02	4.865091e-03	1.965318e-03
-1.012000e+01	-9.900000e+00	5.760827e-02	6.322636e-03	1.500500e-03
-9.900000e+00	-9.680000e+00	6.091386e-02	3.329364e-03	8.674091e-04
-9.680000e+00	-9.460000e+00	3.654218e-02	2.317732e-02	-1.256909e-04
-9.460000e+00	-9.240000e+00	5.007227e-02	4.183182e-04	9.229727e-03
-9.240000e+00	-9.020000e+00	4.730759e-02	-5.631818e-05	7.241636e-03
-9.020000e+00	-8.800000e+00	6.228591e-02	5.680000e-04	6.035455e-04
-8.800000e+00	-8.580000e+00	6.642036e-02	3.051955e-03	4.119136e-03
-8.580000e+00	-8.360000e+00	7.116855e-02	2.021818e-03	8.298318e-03
-8.360000e+00	-8.140000e+00	6.795795e-02	1.983591e-03	3.113955e-03
-8.140000e+00	-7.920000e+00	7.104177e-02	3.878636e-04	3.045409e-03
-7.920000e+00	-7.700000e+00	6.078405e-02	1.222955e-03	5.096818e-03
-7.700000e+00	-7.480000e+00	6.489641e-02	1.743136e-03	4.048091e-03
-7.480000e+00	-7.260000e+00	7.375477e-02	1.013618e-02	-1.153909e-03
-7.260000e+00	-7.040000e+00	7.197682e-02	3.341000e-03	9.629727e-03
-7.040000e+00	-6.820000e+00	7.377845e-02	3.156727e-03	3.260591e-03
-6.820000e+00	-6.600000e+00	7.364686e-02	2.746091e-03	6.443136e-03
-6.600000e+00	-6.380000e+00	8.112895e-02	1.944682e-03	1.842091e-03
-6.380000e+00	-6.160000e+00	6.653541e-02	5.574091e-04	2.048136e-03
-6.160000e+00	-5.940000e+00	7.419218e-02	3.972773e-03	3.641136e-03
-5.940000e+00	-5.720000e+00	8.830386e-02	7.997364e-03	4.426409e-03
-5.720000e+00	-5.500000e+00	7.499900e-02	2.477545e-03	2.672273e-03
-5.500000e+00	-5.280000e+00	6.379582e-02	1.058700e-02	1.900045e-03
-5.280000e+00	-5.060000e+00	7.469627e-02	2.363727e-03	4.985773e-03
-5.060000e+00	-4.840000e+00	7.668114e-02	2.011136e-03	3.576591e-03
-4.840000e+00	-4.620000e+00	7.668936e-02	2.973636e-04	3.046545e-03
-4.620000e+00	-4.400000e+00	7.061441e-02	3.439318e-03	3.004000e-03
-4.400000e+00	-4.180000e+00	6.757691e-02	-8.327273e-05	3.621909e-03
-4.180000e+00	-3.960000e+00	6.767568e-02	1.335409e-03	3.820000e-04
-3.960000e+00	-3.740000e+00	6.977559e-02	2.016727e-03	3.812727e-04
-3.740000e+00	-3.520000e+00	6.751577e-02	3.086909e-03	-2.270455e-04
-3.520000e+00	-3.300000e+00	7.009718e-02	-2.864091e-04	2.166864e-03
-3.300000e+00	-3.080000e+00	6.443327e-02	1.718636e-03	1.339545e-03
-3.080000e+00	-2.860000e+00	7.131064e-02	2.704545e-05	2.229955e-03
-2.860000e+00	-2.640000e+00	6.772173e-02	2.186955e-03	1.543409e-03
-2.640000e+00	-2.420000e+00	7.269559e-02	5.421045e-03	1.110909e-03
-2.420000e+00	-2.200000e+00	6.682718e-02	2.544091e-03	2.286818e-03
-2.200000e+00	-1.980000e+00	6.489155e-02	3.597909e-03	2.584273e-03
-1.980000e+00	-1.760000e+00	6.157605e-02	4.598273e-03	3.026000e-03
-1.760000e+00	-1.540000e+00	4.701114e-02	4.753677e-03	2.975591e-03
-1.540000e+00	-1.320000e+00	2.432190e-02	2.219432e-03	1.215968e-03
-1.320000e+00	-1.100000e+00	6.566645e-03	2.245545e-04	4.321818e-04
-1.100000e+00	-8.800000e-01	1.623835e-05	-5.232273e-07	2.420932e-06
-8.800000e-01	-6.600000e-01	9.423295e-09	4.944818e-10	8.772682e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc03_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.189115e-02	5.673540e-03	7.003680e-03
-1.078000e+01	-1.056000e+01	4.840017e-02	5.941240e-03	7.261980e-03
-1.056000e+01	-1.034000e+01	5.651787e-02	6.400120e-03	7.757530e-03
-1.034000e+01	-1.012000e+01	6.421833e-02	6.847060e-03	8.445790e-03
-1.012000e+01	-9.900000e+00	7.301976e-02	6.971070e-03	8.454710e-03
-9.900000e+00	-9.680000e+00	8.024807e-02	6.662950e-03	7.806850e-03
-9.680000e+00	-9.460000e+00	8.762469e-02	6.440320e-03	7.392700e-03
-9.460000e+00	-9.240000e+00	9.647510e-02	6.162720e-03	6.901900e-03
-9.240001e+00	-9.020001e+00	1.070419e-01	6.100900e-03	6.890500e-03
-9.020001e+00	-8.800000e+00	1.168817e-01	5.884200e-03	6.623400e-03
-8.800000e+00	-8.580000e+00	1.240753e-01	4.856400e-03	5.075700e-03
-8.580001e+00	-8.360001e+00	1.369373e-01	4.908700e-03	5.425400e-03
-8.360001e+00	-8.140001e+00	1.407038e-01	3.667700e-03	4.442900e-03
-8.140001e+00	-7.920001e+00	1.503183e-01	3.602500e-03	5.803900e-03
-7.920001e+00	-7.700000e+00	1.559619e-01	4.128600e-03	6.264400e-03
-7.700000e+00	-7.480002e+00	1.620313e-01	4.868600e-03	7.094400e-03
-7.480001e+00	-7.260000e+00	1.658749e-01	5.225500e-03	7.287600e-03
-7.260000e+00	-7.040000e+00	1.714871e-01	6.086800e-03	8.346900e-03
-7.040000e+00	-6.820002e+00	1.715930e-01	5.935400e-03	7.766600e-03
-6.820001e+00	-6.599999e+00	1.736338e-01	6.411000e-03	8.273400e-03
-6.600000e+00	-6.380003e+00	1.752452e-01	6.819000e-03	8.618800e-03
-6.380002e+00	-6.160002e+00	1.725013e-01	6.447800e-03	7.847900e-03
-6.160002e+00	-5.940000e+00	1.710494e-01	7.145800e-03	7.887700e-03
-5.940000e+00	-5.720000e+00	1.661109e-01	7.987600e-03	6.935400e-03
-5.720000e+00	-5.500000e+00	1.581137e-01	8.868800e-03	6.589100e-03
-5.500000e+00	-5.280000e+00	1.507649e-01	9.286800e-03	7.007600e-03
-5.280000e+00	-5.060000e+00	1.408190e-01	9.718700e-03	7.406200e-03
-5.059999e+00	-4.840001e+00	1.262755e-01	1.005850e-02	7.674700e-03
-4.840001e+00	-4.620000e+00	1.143156e-01	9.969000e-03	7.701600e-03
-4.619999e+00	-4.400003e+00	1.013125e-01	9.710300e-03	7.608900e-03
-4.400003e+00	-4.180000e+00	9.276924e-02	9.102580e-03	7.350660e-03
-4.180000e+00	-3.960001e+00	8.399927e-02	8.417260e-03	7.017240e-03
-3.960001e+00	-3.740000e+00	7.476550e-02	7.669350e-03	6.617730e-03
-3.740000e+00	-3.520002e+00	6.472458e-02	7.502970e-03	6.164240e-03
-3.520001e+00	-3.299999e+00	5.535021e-02	7.297480e-03	5.665570e-03
-3.299999e+00	-3.079999e+00	4.693202e-02	6.775790e-03	5.147990e-03
-3.079999e+00	-2.859999e+00	3.840915e-02	5.900490e-03	4.612090e-03
-2.859999e+00	-2.640001e+00	3.013328e-02	5.019420e-03	4.057270e-03
-2.640000e+00	-2.420000e+00	2.344727e-02	3.208870e-03	3.507960e-03
-2.420000e+00	-2.200002e+00	1.567664e-02	2.231690e-03	2.928930e-03
-2.200001e+00	-1.980003e+00	8.917347e-03	1.644324e-03	2.353973e-03
-1.980003e+00	-1.759999e+00	3.380090e-03	1.144480e-03	1.759816e-03
-1.759999e+00	-1.540000e+00	2.325150e-04	6.993711e-04	1.163907e-03
-1.540001e+00	-1.320002e+00	-1.521134e-04	3.141837e-04	5.703750e-04
-1.320002e+00	-1.100001e+00	-1.571955e-05	3.284072e-05	5.832496e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.526708e-02	6.394270e-03	1.063420e-02
-1.078000e+01	-1.056000e+01	5.121355e-02	6.674560e-03	1.104907e-02
-1.056000e+01	-1.034000e+01	5.816441e-02	6.982800e-03	1.151650e-02
-1.034000e+01	-1.012000e+01	6.510676e-02	7.168440e-03	1.177996e-02
-1.012000e+01	-9.900000e+00	7.269002e-02	7.295610e-03	1.194967e-02
-9.900000e+00	-9.680000e+00	8.020981e-02	7.292990e-03	1.189618e-02
-9.680000e+00	-9.460000e+00	8.805020e-02	7.219480e-03	1.174345e-02
-9.460000e+00	-9.240000e+00	9.567414e-02	6.989010e-03	1.133286e-02
-9.240001e+00	-9.020001e+00	1.037940e-01	6.706740e-03	1.086210e-02
-9.020001e+00	-8.800000e+00	1.115650e-01	6.286000e-03	1.014680e-02
-8.800000e+00	-8.580000e+00	1.188851e-01	5.759000e-03	9.274700e-03
-8.580001e+00	-8.360001e+00	1.261547e-01	5.143800e-03	8.263800e-03
-8.360001e+00	-8.140001e+00	1.331157e-01	4.425100e-03	7.108400e-03
-8.140001e+00	-7.920001e+00	1.393614e-01	3.625900e-03	5.802600e-03
-7.920001e+00	-7.700000e+00	1.448373e-01	2.725300e-03	4.346300e-03
-7.700000e+00	-7.480002e+00	1.494176e-01	1.739000e-03	2.750000e-03
-7.480001e+00	-7.260000e+00	1.535767e-01	8.024000e-04	1.182700e-03
-7.260000e+00	-7.040000e+00	1.566559e-01	1.199200e-03	4.204000e-04
-7.040000e+00	-6.820002e+00	1.588408e-01	2.209400e-03	1.317500e-03
-6.820001e+00	-6.599999e+00	1.596168e-01	3.958100e-03	2.388200e-03
-6.600000e+00	-6.380003e+00	1.598921e-01	5.612900e-03	3.421400e-03
-6.380002e+00	-6.160002e+00	1.589117e-01	7.269900e-03	4.436000e-03
-6.160002e+00	-5.940000e+00	1.572073e-01	8.815000e-03	5.387400e-03
-5.940000e+00	-5.720000e+00	1.542816e-01	1.027680e-02	6.301000e-03
-5.720000e+00	-5.500000e+00	1.503105e-01	1.164080e-02	7.135200e-03
-5.500000e+00	-5.280000e+00	1.455979e-01	1.282470e-02	7.889800e-03
-5.280000e+00	-5.060000e+00	1.397459e-01	1.385310e-02	8.544700e-03
-5.059999e+00	-4.840001e+00	1.333981e-01	1.466280e-02	9.079600e-03
-4.840001e+00	-4.620000e+00	1.263083e-01	1.525320e-02	9.495400e-03
-4.619999e+00	-4.400003e+00	1.184191e-01	1.559090e-02	9.768300e-03
-4.400003e+00	-4.180000e+00	1.095052e-01	1.565638e-02	9.893900e-03
-4.180000e+00	-3.960001e+00	1.001714e-01	1.541981e-02	9.836600e-03
-3.960001e+00	-3.740000e+00	9.052342e-02	1.487059e-02	9.585080e-03
-3.740000e+00	-3.520002e+00	8.030790e-02	1.399586e-02	9.121670e-03
-3.520001e+00	-3.299999e+00	6.989273e-02	1.281512e-02	8.439790e-03
-3.299999e+00	-3.079999e+00	5.940066e-02	1.136333e-02	7.522430e-03
-3.079999e+00	-2.859999e+00	4.882908e-02	9.693540e-03	6.385870e-03
-2.859999e+00	-2.640001e+00	3.835798e-02	7.897300e-03	5.043920e-03
-2.640000e+00	-2.420000e+00	2.821798e-02	6.054740e-03	3.566340e-03
-2.420000e+00	-2.200002e+00	1.867972e-02	4.307410e-03	2.365590e-03
-2.200001e+00	-1.980003e+00	1.034567e-02	3.068523e-03	1.455300e-03
-1.980003e+00	-1.759999e+00	3.949906e-03	2.482048e-03	6.691190e-04
-1.759999e+00	-1.540000e+00	3.068931e-04	1.640290e-03	3.027832e-04
-1.540001e+00	-1.320002e+00	-2.759974e-04	1.130346e-03	1.701967e-04
-1.320002e+00	-1.100001e+00	-4.764646e-05	1.636745e-04	1.922284e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.029055e-02	4.260955e-04	6.136023e-03
-1.078000e+01	-1.056000e+01	3.501374e-02	9.482227e-04	4.739414e-03
-1.056000e+01	-1.034000e+01	4.259014e-02	6.181514e-03	2.540582e-03
-1.034000e+01	-1.012000e+01	5.634664e-02	7.346818e-04	5.371364e-03
-1.012000e+01	-9.900000e+00	6.260377e-02	2.130000e-04	6.747864e-03
-9.900000e+00	-9.680000e+00	6.554418e-02	4.495000e-04	3.175000e-03
-9.680000e+00	-9.460000e+00	8.311414e-02	9.893182e-04	6.631773e-03
-9.460000e+00	-9.240000e+00	9.515082e-02	2.038732e-02	3.710909e-03
-9.240000e+00	-9.020000e+00	1.020388e-01	5.805455e-04	8.697364e-03
-9.020000e+00	-8.800000e+00	1.103013e-01	6.493909e-03	4.288364e-03
-8.800000e+00	-8.580000e+00	1.225576e-01	2.651250e-02	1.866091e-03
-8.580000e+00	-8.360000e+00	1.093512e-01	2.298036e-02	7.663636e-04
-8.360000e+00	-8.140000e+00	1.478674e-01	2.401091e-03	2.921136e-03
-8.140000e+00	-7.920000e+00	1.306004e-01	-1.031545e-03	7.391727e-03
-7.920000e+00	-7.700000e+00	1.445303e-01	1.941364e-03	6.841136e-03
-7.700000e+00	-7.480000e+00	1.609211e-01	8.523818e-03	2.244591e-03
-7.480000e+00	-7.260000e+00	1.626923e-01	1.100027e-02	3.206636e-03
-7.260000e+00	-7.040000e+00	1.744722e-01	9.624545e-03	-5.070909e-04
-7.040000e+00	-6.820000e+00	1.855631e-01	1.060095e-02	4.950409e-03
-6.820000e+00	-6.600000e+00	1.850929e-01	7.280864e-03	9.096682e-03
-6.600000e+00	-6.380000e+00	1.985736e-01	4.002773e-03	1.458886e-02
-6.380000e+00	-6.160000e+00	1.709475e-01	1.122132e-02	1.412318e-03
-6.160000e+00	-5.940000e+00	1.785067e-01	3.830818e-03	4.393636e-03
-5.940000e+00	-5.720000e+00	1.890352e-01	7.200545e-03	4.749636e-03
-5.720000e+00	-5.500000e+00	1.773985e-01	9.911591e-03	6.855955e-03
-5.500000e+00	-5.280000e+00	1.578085e-01	1.120436e-02	3.829727e-03
-5.280000e+00	-5.060000e+00	1.625839e-01	6.845818e-03	7.806045e-03
-5.060000e+00	-4.840000e+00	1.550307e-01	5.614045e-03	1.224200e-02
-4.840000e+00	-4.620000e+00	1.391859e-01	2.869455e-03	6.632591e-03
-4.620000e+00	-4.400000e+00	1.213471e-01	6.892818e-03	2.963455e-03
-4.400000e+00	-4.180000e+00	1.017328e-01	1.316636e-03	4.330227e-03
-4.180000e+00	-3.960000e+00	8.296818e-02	2.705182e-03	1.631818e-04
-3.960000e+00	-3.740000e+00	7.966723e-02	3.724864e-03	1.278909e-03
-3.740000e+00	-3.520000e+00	6.801073e-02	3.674409e-03	-3.162273e-04
-3.520000e+00	-3.300000e+00	5.794945e-02	1.023773e-03	6.990000e-04
-3.300000e+00	-3.080000e+00	4.422137e-02	1.590000e-04	5.003045e-04
-3.080000e+00	-2.860000e+00	3.846878e-02	-4.516818e-05	1.599436e-03
-2.860000e+00	-2.640000e+00	2.749574e-02	1.039318e-03	1.189159e-03
-2.640000e+00	-2.420000e+00	2.256331e-02	1.153214e-03	5.213955e-04
-2.420000e+00	-2.200000e+00	1.512030e-02	5.935364e-04	7.791591e-04
-2.200000e+00	-1.980000e+00	8.195573e-03	4.781273e-04	2.597591e-04
-1.980000e+00	-1.760000e+00	3.711804e-03	1.820932e-04	3.150114e-04
-1.760000e+00	-1.540000e+00	5.460023e-04	8.860773e-05	1.299318e-05
-1.540000e+00	-1.320000e+00	1.063772e-05	2.375245e-06	4.523636e-08
-1.320000e+00	-1.100000e+00	3.545719e-07	5.633155e-08	1.066322e-07
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/ResumVSMC_500_SDT_zc03_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.5
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
ErrorType=env
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.889938e-02	4.013670e-03	5.014750e-03
-1.078000e+01	-1.056000e+01	2.332895e-02	4.468820e-03	5.435330e-03
-1.056000e+01	-1.034000e+01	2.896394e-02	5.194730e-03	6.269910e-03
-1.034000e+01	-1.012000e+01	3.526695e-02	5.853310e-03	7.030950e-03
-1.012000e+01	-9.900000e+00	4.352359e-02	6.643440e-03	7.917730e-03
-9.900000e+00	-9.680000e+00	5.151565e-02	7.095230e-03	8.253410e-03
-9.680000e+00	-9.460000e+00	6.087962e-02	7.637150e-03	8.781400e-03
-9.460000e+00	-9.240000e+00	7.029644e-02	7.826640e-03	8.746310e-03
-9.240001e+00	-9.020001e+00	8.499860e-02	8.675720e-03	9.877590e-03
-9.020001e+00	-8.800000e+00	9.345340e-02	8.397280e-03	9.161300e-03
-8.800000e+00	-8.580000e+00	1.083775e-01	8.475390e-03	9.191700e-03
-8.580001e+00	-8.360001e+00	1.231269e-01	8.587600e-03	9.356800e-03
-8.360001e+00	-8.140001e+00	1.352577e-01	7.871900e-03	8.266500e-03
-8.140001e+00	-7.920001e+00	1.503197e-01	7.391200e-03	7.740500e-03
-7.920001e+00	-7.700000e+00	1.598783e-01	6.130100e-03	5.952500e-03
-7.700000e+00	-7.480002e+00	1.744310e-01	5.184200e-03	6.001700e-03
-7.480001e+00	-7.260000e+00	1.847987e-01	4.318600e-03	6.973600e-03
-7.260000e+00	-7.040000e+00	1.958253e-01	5.615400e-03	8.479100e-03
-7.040000e+00	-6.820002e+00	2.017999e-01	6.120200e-03	8.762400e-03
-6.820001e+00	-6.599999e+00	2.094702e-01	7.262800e-03	1.004420e-02
-6.600000e+00	-6.380003e+00	2.139287e-01	7.874500e-03	1.051040e-02
-6.380002e+00	-6.160002e+00	2.145401e-01	7.992100e-03	1.025230e-02
-6.160002e+00	-5.940000e+00	2.140546e-01	8.197400e-03	1.018900e-02
-5.940000e+00	-5.720000e+00	2.077199e-01	8.364000e-03	8.624100e-03
-5.720000e+00	-5.500000e+00	1.994472e-01	9.712400e-03	7.481500e-03
-5.500000e+00	-5.280000e+00	1.891192e-01	1.056850e-02	8.272800e-03
-5.280000e+00	-5.060000e+00	1.750798e-01	1.129550e-02	8.927700e-03
-5.059999e+00	-4.840001e+00	1.581905e-01	1.158480e-02	9.215900e-03
-4.840001e+00	-4.620000e+00	1.422344e-01	1.145760e-02	9.262700e-03
-4.619999e+00	-4.400003e+00	1.235203e-01	1.107420e-02	9.100100e-03
-4.400003e+00	-4.180000e+00	1.092844e-01	1.037601e-02	8.833300e-03
-4.180000e+00	-3.960001e+00	9.495466e-02	9.507790e-03	8.461040e-03
-3.960001e+00	-3.740000e+00	8.101902e-02	8.537000e-03	8.008280e-03
-3.740000e+00	-3.520002e+00	6.575815e-02	7.901970e-03	7.462030e-03
-3.520001e+00	-3.299999e+00	5.203111e-02	7.130770e-03	6.864570e-03
-3.299999e+00	-3.079999e+00	3.979061e-02	5.872280e-03	6.238350e-03
-3.079999e+00	-2.859999e+00	2.727349e-02	4.621580e-03	5.469140e-03
-2.859999e+00	-2.640001e+00	1.743206e-02	3.216790e-03	4.689900e-03
-2.640000e+00	-2.420000e+00	8.230217e-03	2.284014e-03	3.764843e-03
-2.420000e+00	-2.200002e+00	1.220609e-03	1.445981e-03	2.734833e-03
-2.200001e+00	-1.980003e+00	-1.339821e-03	8.018730e-04	1.641288e-03
-1.980003e+00	-1.759999e+00	-1.001519e-03	4.217290e-04	7.203588e-04
-1.759999e+00	-1.540000e+00	-2.200071e-04	9.262110e-05	1.235890e-04
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.234717e-02	4.631040e-03	7.368000e-03
-1.078000e+01	-1.056000e+01	2.725508e-02	5.228200e-03	8.272940e-03
-1.056000e+01	-1.034000e+01	3.316416e-02	5.897480e-03	9.277520e-03
-1.034000e+01	-1.012000e+01	3.975619e-02	6.535200e-03	1.021428e-02
-1.012000e+01	-9.900000e+00	4.736984e-02	7.191550e-03	1.116339e-02
-9.900000e+00	-9.680000e+00	5.552683e-02	7.755370e-03	1.194837e-02
-9.680000e+00	-9.460000e+00	6.488311e-02	8.312280e-03	1.271751e-02
-9.460000e+00	-9.240000e+00	7.445187e-02	8.655010e-03	1.313973e-02
-9.240001e+00	-9.020001e+00	8.519282e-02	8.964570e-03	1.351865e-02
-9.020001e+00	-8.800000e+00	9.637707e-02	9.088160e-03	1.361613e-02
-8.800000e+00	-8.580000e+00	1.077736e-01	9.028920e-03	1.343630e-02
-8.580001e+00	-8.360001e+00	1.195495e-01	8.773200e-03	1.298050e-02
-8.360001e+00	-8.140001e+00	1.314833e-01	8.294600e-03	1.220420e-02
-8.140001e+00	-7.920001e+00	1.429269e-01	7.568500e-03	1.108650e-02
-7.920001e+00	-7.700000e+00	1.541627e-01	6.650500e-03	9.695400e-03
-7.700000e+00	-7.480002e+00	1.644505e-01	5.478200e-03	7.953900e-03
-7.480001e+00	-7.260000e+00	1.740120e-01	4.146900e-03	6.016100e-03
-7.260000e+00	-7.040000e+00	1.822090e-01	2.613000e-03	3.779400e-03
-7.040000e+00	-6.820002e+00	1.891132e-01	1.478800e-03	1.397400e-03
-6.820001e+00	-6.599999e+00	1.940584e-01	1.316400e-03	8.348000e-04
-6.600000e+00	-6.380003e+00	1.977141e-01	3.735500e-03	2.662300e-03
-6.380002e+00	-6.160002e+00	1.991356e-01	6.362300e-03	4.528200e-03
-6.160002e+00	-5.940000e+00	1.989394e-01	8.896200e-03	6.342400e-03
-5.940000e+00	-5.720000e+00	1.966430e-01	1.131550e-02	8.099900e-03
-5.720000e+00	-5.500000e+00	1.919454e-01	1.356520e-02	9.730500e-03
-5.500000e+00	-5.280000e+00	1.855759e-01	1.552900e-02	1.118090e-02
-5.280000e+00	-5.060000e+00	1.771468e-01	1.717090e-02	1.241260e-02
-5.059999e+00	-4.840001e+00	1.671630e-01	1.840270e-02	1.337450e-02
-4.840001e+00	-4.620000e+00	1.555642e-01	1.918140e-02	1.402280e-02
-4.619999e+00	-4.400003e+00	1.424119e-01	1.943870e-02	1.431350e-02
-4.400003e+00	-4.180000e+00	1.275714e-01	1.914710e-02	1.417960e-02
-4.180000e+00	-3.960001e+00	1.119908e-01	1.825500e-02	1.361690e-02
-3.960001e+00	-3.740000e+00	9.572614e-02	1.676797e-02	1.256866e-02
-3.740000e+00	-3.520002e+00	7.899902e-02	1.470340e-02	1.104088e-02
-3.520001e+00	-3.299999e+00	6.225758e-02	1.213835e-02	9.006540e-03
-3.299999e+00	-3.079999e+00	4.587628e-02	9.199820e-03	6.531760e-03
-3.079999e+00	-2.859999e+00	3.028096e-02	6.080960e-03	5.554850e-03
-2.859999e+00	-2.640001e+00	1.588888e-02	4.950720e-03	4.541610e-03
-2.640000e+00	-2.420000e+00	3.562000e-03	6.418184e-03	3.384863e-03
-2.420000e+00	-2.200002e+00	-5.248486e-03	7.170674e-03	2.220657e-03
-2.200001e+00	-1.980003e+00	-7.602945e-03	6.684885e-03	2.788608e-03
-1.980003e+00	-1.759999e+00	-5.561597e-03	5.551623e-03	2.458004e-03
-1.759999e+00	-1.540000e+00	-1.290258e-03	1.495551e-03	6.336598e-04
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=S\protect\scalebox{0.8}{HERPA} MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.063331e-02	7.397727e-05	1.714123e-03
-1.078000e+01	-1.056000e+01	1.252173e-02	2.204591e-04	2.967032e-03
-1.056000e+01	-1.034000e+01	1.680467e-02	2.965000e-05	3.231355e-03
-1.034000e+01	-1.012000e+01	2.216925e-02	1.428773e-04	4.265482e-03
-1.012000e+01	-9.900000e+00	2.507497e-02	1.354727e-04	4.264277e-03
-9.900000e+00	-9.680000e+00	3.076763e-02	3.085136e-03	-2.097727e-05
-9.680000e+00	-9.460000e+00	3.455734e-02	1.106936e-03	6.055068e-03
-9.460000e+00	-9.240000e+00	5.047232e-02	1.165909e-04	5.108318e-03
-9.240000e+00	-9.020000e+00	6.131682e-02	3.916818e-04	6.458000e-03
-9.020000e+00	-8.800000e+00	7.322727e-02	1.180045e-03	7.930909e-03
-8.800000e+00	-8.580000e+00	9.873495e-02	9.296909e-03	9.273364e-03
-8.580000e+00	-8.360000e+00	9.441309e-02	1.204568e-02	4.494500e-03
-8.360000e+00	-8.140000e+00	1.131210e-01	8.310136e-03	4.035182e-03
-8.140000e+00	-7.920000e+00	1.240815e-01	1.685986e-02	4.815500e-03
-7.920000e+00	-7.700000e+00	1.367846e-01	2.861455e-03	8.512773e-03
-7.700000e+00	-7.480000e+00	1.440694e-01	4.147727e-04	1.101464e-02
-7.480000e+00	-7.260000e+00	1.768031e-01	1.526182e-02	8.986773e-03
-7.260000e+00	-7.040000e+00	1.912203e-01	8.081591e-03	2.005909e-04
-7.040000e+00	-6.820000e+00	2.164797e-01	1.227591e-02	9.161364e-04
-6.820000e+00	-6.600000e+00	2.200286e-01	3.124045e-03	6.035409e-03
-6.600000e+00	-6.380000e+00	2.390072e-01	3.103409e-03	1.130536e-02
-6.380000e+00	-6.160000e+00	2.174228e-01	2.345359e-02	6.188182e-04
-6.160000e+00	-5.940000e+00	2.214602e-01	5.701273e-03	6.594545e-04
-5.940000e+00	-5.720000e+00	2.248809e-01	1.170695e-02	-5.052273e-04
-5.720000e+00	-5.500000e+00	2.257856e-01	7.181545e-03	1.145200e-02
-5.500000e+00	-5.280000e+00	2.268690e-01	9.038955e-03	3.378727e-03
-5.280000e+00	-5.060000e+00	1.960818e-01	1.279305e-02	3.294091e-03
-5.060000e+00	-4.840000e+00	1.963139e-01	4.612045e-03	2.520541e-02
-4.840000e+00	-4.620000e+00	1.740375e-01	2.456227e-03	1.035745e-02
-4.620000e+00	-4.400000e+00	1.618999e-01	9.507727e-03	7.900909e-04
-4.400000e+00	-4.180000e+00	1.318476e-01	3.014545e-03	9.789864e-03
-4.180000e+00	-3.960000e+00	1.076307e-01	4.566500e-03	9.493636e-04
-3.960000e+00	-3.740000e+00	9.206259e-02	3.890455e-03	2.460727e-03
-3.740000e+00	-3.520000e+00	7.551636e-02	4.963091e-03	3.365455e-04
-3.520000e+00	-3.300000e+00	5.743668e-02	8.366364e-04	4.148182e-04
-3.300000e+00	-3.080000e+00	4.222362e-02	9.188273e-04	5.901955e-04
-3.080000e+00	-2.860000e+00	3.116185e-02	-1.868182e-06	1.071609e-03
-2.860000e+00	-2.640000e+00	1.785550e-02	1.026423e-03	7.512273e-04
-2.640000e+00	-2.420000e+00	9.503186e-03	8.051000e-04	5.745909e-05
-2.420000e+00	-2.200000e+00	2.934220e-03	1.814909e-04	2.299209e-04
-2.200000e+00	-1.980000e+00	1.866900e-04	1.746450e-05	1.323955e-06
-1.980000e+00	-1.760000e+00	4.604405e-06	2.247727e-08	1.891605e-06
-1.760000e+00	-1.540000e+00	2.305972e-07	2.387625e-07	5.308636e-09
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc001_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.541163e-04	2.049495e-04	1.227443e-04
-1.078000e+01	-1.056000e+01	4.837280e-04	2.126770e-04	1.367563e-04
-1.056000e+01	-1.034000e+01	5.426598e-04	2.786527e-04	1.688043e-04
-1.034000e+01	-1.012000e+01	6.771905e-04	3.137618e-04	1.990102e-04
-1.012000e+01	-9.900000e+00	8.834857e-04	3.324468e-04	2.343673e-04
-9.900000e+00	-9.680000e+00	1.068974e-03	3.847262e-04	2.710940e-04
-9.680000e+00	-9.460000e+00	1.361952e-03	4.182926e-04	3.144950e-04
-9.460000e+00	-9.240000e+00	1.645172e-03	4.988490e-04	3.719960e-04
-9.240001e+00	-9.020001e+00	2.131394e-03	4.829350e-04	4.272140e-04
-9.020001e+00	-8.800000e+00	2.457087e-03	6.454660e-04	5.212250e-04
-8.800000e+00	-8.580000e+00	3.240106e-03	5.903810e-04	5.815990e-04
-8.580001e+00	-8.360001e+00	4.013824e-03	5.416890e-04	6.793660e-04
-8.360001e+00	-8.140001e+00	4.868309e-03	6.549710e-04	8.042230e-04
-8.140001e+00	-7.920001e+00	6.229150e-03	5.655660e-04	9.125120e-04
-7.920001e+00	-7.700000e+00	7.649284e-03	6.556810e-04	1.057534e-03
-7.700000e+00	-7.480002e+00	9.880397e-03	6.572360e-04	1.169613e-03
-7.480001e+00	-7.260000e+00	1.177245e-02	8.807100e-04	1.420730e-03
-7.260000e+00	-7.040000e+00	1.507594e-02	1.197610e-03	1.581960e-03
-7.040000e+00	-6.820002e+00	1.867988e-02	1.590780e-03	1.821440e-03
-6.820001e+00	-6.599999e+00	2.307092e-02	2.072310e-03	2.121800e-03
-6.600000e+00	-6.380003e+00	2.962916e-02	3.041950e-03	2.321880e-03
-6.380002e+00	-6.160002e+00	3.692614e-02	4.006130e-03	2.654970e-03
-6.160002e+00	-5.940000e+00	4.650740e-02	5.318900e-03	3.327890e-03
-5.940000e+00	-5.720000e+00	5.864598e-02	6.974620e-03	4.694170e-03
-5.720000e+00	-5.500000e+00	7.512797e-02	9.462030e-03	7.090150e-03
-5.500000e+00	-5.280000e+00	9.450029e-02	1.199201e-02	8.976810e-03
-5.280000e+00	-5.060000e+00	1.207653e-01	1.649150e-02	1.414480e-02
-5.059999e+00	-4.840001e+00	1.474956e-01	2.080500e-02	1.911330e-02
-4.840001e+00	-4.620000e+00	1.746353e-01	2.435550e-02	2.260430e-02
-4.619999e+00	-4.400003e+00	2.032740e-01	2.706970e-02	2.451040e-02
-4.400003e+00	-4.180000e+00	2.315379e-01	2.861870e-02	2.490570e-02
-4.180000e+00	-3.960001e+00	2.583853e-01	2.829180e-02	2.298200e-02
-3.960001e+00	-3.740000e+00	2.850577e-01	2.651220e-02	1.971420e-02
-3.740000e+00	-3.520002e+00	3.048013e-01	2.108600e-02	1.277730e-02
-3.520001e+00	-3.299999e+00	3.191790e-01	1.331930e-02	8.166900e-03
-3.299999e+00	-3.079999e+00	3.244706e-01	7.190600e-03	7.016600e-03
-3.079999e+00	-2.859999e+00	3.214367e-01	1.431690e-02	9.979000e-03
-2.859999e+00	-2.640001e+00	3.069651e-01	2.242380e-02	2.312440e-02
-2.640000e+00	-2.420000e+00	2.808952e-01	2.810810e-02	3.499930e-02
-2.420000e+00	-2.200002e+00	2.478369e-01	2.997600e-02	4.273850e-02
-2.200001e+00	-1.980003e+00	2.047367e-01	2.858840e-02	4.521780e-02
-1.980003e+00	-1.759999e+00	1.580343e-01	2.415710e-02	4.131670e-02
-1.759999e+00	-1.540000e+00	1.133306e-01	1.763564e-02	3.174080e-02
-1.540001e+00	-1.320002e+00	6.274649e-02	1.082088e-02	1.988586e-02
-1.320002e+00	-1.100001e+00	2.091981e-02	4.041230e-03	7.550510e-03
-1.100000e+00	-8.799998e-01	8.342437e-05	3.262911e-05	6.298503e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.561442e-04	2.354026e-04	3.371098e-04
-1.078000e+01	-1.056000e+01	1.132995e-03	2.716150e-04	3.772100e-04
-1.056000e+01	-1.034000e+01	1.365507e-03	3.135760e-04	4.426040e-04
-1.034000e+01	-1.012000e+01	1.628803e-03	3.598650e-04	5.083460e-04
-1.012000e+01	-9.900000e+00	1.955590e-03	4.175950e-04	5.974510e-04
-9.900000e+00	-9.680000e+00	2.311572e-03	4.840190e-04	6.823300e-04
-9.680000e+00	-9.460000e+00	2.761072e-03	5.735170e-04	8.020420e-04
-9.460000e+00	-9.240000e+00	3.275273e-03	6.717860e-04	9.240220e-04
-9.240001e+00	-9.020001e+00	3.908295e-03	7.991370e-04	1.089991e-03
-9.020001e+00	-8.800000e+00	4.650536e-03	9.488830e-04	1.281496e-03
-8.800000e+00	-8.580000e+00	5.510797e-03	1.121501e-03	1.496764e-03
-8.580001e+00	-8.360001e+00	6.550033e-03	1.334475e-03	1.763812e-03
-8.360001e+00	-8.140001e+00	7.811280e-03	1.599978e-03	2.100633e-03
-8.140001e+00	-7.920001e+00	9.305548e-03	1.914638e-03	2.492202e-03
-7.920001e+00	-7.700000e+00	1.110999e-02	2.302912e-03	2.978930e-03
-7.700000e+00	-7.480002e+00	1.326174e-02	2.771080e-03	3.561550e-03
-7.480001e+00	-7.260000e+00	1.586344e-02	3.346890e-03	4.282260e-03
-7.260000e+00	-7.040000e+00	1.901251e-02	4.056970e-03	5.177590e-03
-7.040000e+00	-6.820002e+00	2.283345e-02	4.927440e-03	6.270810e-03
-6.820001e+00	-6.599999e+00	2.743388e-02	5.990890e-03	7.608590e-03
-6.600000e+00	-6.380003e+00	3.311101e-02	7.324890e-03	9.299390e-03
-6.380002e+00	-6.160002e+00	4.001879e-02	8.960350e-03	1.136257e-02
-6.160002e+00	-5.940000e+00	4.861903e-02	1.103497e-02	1.400602e-02
-5.940000e+00	-5.720000e+00	5.930912e-02	1.364210e-02	1.733125e-02
-5.720000e+00	-5.500000e+00	7.274464e-02	1.694654e-02	2.153560e-02
-5.500000e+00	-5.280000e+00	8.979197e-02	2.117835e-02	2.691233e-02
-5.280000e+00	-5.060000e+00	1.076605e-01	2.525231e-02	3.147150e-02
-5.059999e+00	-4.840001e+00	1.251875e-01	2.864409e-02	3.433570e-02
-4.840001e+00	-4.620000e+00	1.446460e-01	3.196680e-02	3.648670e-02
-4.619999e+00	-4.400003e+00	1.658802e-01	3.494440e-02	3.752920e-02
-4.400003e+00	-4.180000e+00	1.883889e-01	3.714880e-02	3.684150e-02
-4.180000e+00	-3.960001e+00	2.119007e-01	3.817810e-02	3.403620e-02
-3.960001e+00	-3.740000e+00	2.355228e-01	3.736490e-02	2.853380e-02
-3.740000e+00	-3.520002e+00	2.584126e-01	3.410820e-02	2.015460e-02
-3.520001e+00	-3.299999e+00	2.791841e-01	2.769180e-02	8.786700e-03
-3.299999e+00	-3.079999e+00	2.962859e-01	1.753680e-02	8.551000e-03
-3.079999e+00	-2.859999e+00	3.076197e-01	2.074280e-02	1.103430e-02
-2.859999e+00	-2.640001e+00	3.113734e-01	3.658180e-02	1.455150e-02
-2.640000e+00	-2.420000e+00	3.058500e-01	5.072440e-02	3.485610e-02
-2.420000e+00	-2.200002e+00	2.898096e-01	6.118060e-02	5.524800e-02
-2.200001e+00	-1.980003e+00	2.623042e-01	6.615680e-02	7.232050e-02
-1.980003e+00	-1.759999e+00	2.239403e-01	6.433320e-02	8.189670e-02
-1.759999e+00	-1.540000e+00	1.725785e-01	5.528490e-02	8.001980e-02
-1.540001e+00	-1.320002e+00	1.082555e-01	3.900686e-02	6.309100e-02
-1.320002e+00	-1.100001e+00	4.003126e-02	1.612297e-02	2.864867e-02
-1.100000e+00	-8.799998e-01	2.680673e-04	1.340475e-04	2.542822e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.126383e-05	1.758754e-04	1.984105e-06
-1.078000e+01	-1.056000e+01	1.431554e-04	5.280545e-05	9.649882e-05
-1.056000e+01	-1.034000e+01	4.160299e-04	1.744042e-04	2.245515e-04
-1.034000e+01	-1.012000e+01	2.068436e-04	4.676577e-05	5.665300e-05
-1.012000e+01	-9.900000e+00	3.185785e-04	4.071477e-05	9.323023e-05
-9.900000e+00	-9.680000e+00	3.342157e-04	8.511518e-05	1.320979e-04
-9.680000e+00	-9.460000e+00	4.483585e-04	5.803368e-05	2.678647e-04
-9.460000e+00	-9.240000e+00	7.827627e-04	4.162818e-05	2.306595e-04
-9.240000e+00	-9.020000e+00	6.584345e-04	1.369059e-04	2.254091e-04
-9.020000e+00	-8.800000e+00	8.159032e-04	1.171641e-04	4.076155e-04
-8.800000e+00	-8.580000e+00	1.210674e-03	4.149882e-04	5.459027e-04
-8.580000e+00	-8.360000e+00	1.412387e-03	7.672273e-05	4.499050e-04
-8.360000e+00	-8.140000e+00	1.555746e-03	2.168182e-04	5.329436e-04
-8.140000e+00	-7.920000e+00	2.014540e-03	1.154955e-04	6.528077e-04
-7.920000e+00	-7.700000e+00	3.443185e-03	4.738227e-05	4.023732e-04
-7.700000e+00	-7.480000e+00	3.599063e-03	2.130373e-04	2.374623e-03
-7.480000e+00	-7.260000e+00	4.222183e-03	4.229123e-04	1.603821e-03
-7.260000e+00	-7.040000e+00	4.007958e-03	6.151473e-04	8.370418e-04
-7.040000e+00	-6.820000e+00	6.602495e-03	4.141227e-04	8.887182e-04
-6.820000e+00	-6.600000e+00	7.204959e-03	2.953591e-04	1.425773e-03
-6.600000e+00	-6.380000e+00	1.013112e-02	4.583455e-04	1.921618e-03
-6.380000e+00	-6.160000e+00	1.316456e-02	1.672955e-04	1.974841e-03
-6.160000e+00	-5.940000e+00	1.590685e-02	6.570364e-04	2.883986e-03
-5.940000e+00	-5.720000e+00	2.082430e-02	2.999318e-04	3.481809e-03
-5.720000e+00	-5.500000e+00	2.648314e-02	9.109318e-04	3.883009e-03
-5.500000e+00	-5.280000e+00	3.678947e-02	1.146055e-03	9.102441e-03
-5.280000e+00	-5.060000e+00	5.262568e-02	3.432227e-03	6.247773e-03
-5.060000e+00	-4.840000e+00	6.429418e-02	5.642091e-03	1.023736e-02
-4.840000e+00	-4.620000e+00	8.337227e-02	2.704909e-03	1.361177e-02
-4.620000e+00	-4.400000e+00	1.217520e-01	2.906677e-02	6.012000e-03
-4.400000e+00	-4.180000e+00	1.973370e-01	1.991818e-03	1.210482e-02
-4.180000e+00	-3.960000e+00	2.256224e-01	5.836468e-02	5.078045e-03
-3.960000e+00	-3.740000e+00	3.175090e-01	1.936459e-02	1.708318e-03
-3.740000e+00	-3.520000e+00	3.677936e-01	1.839909e-03	3.327023e-02
-3.520000e+00	-3.300000e+00	4.114075e-01	1.012559e-02	1.586805e-02
-3.300000e+00	-3.080000e+00	4.535682e-01	1.755218e-02	3.625859e-02
-3.080000e+00	-2.860000e+00	4.634664e-01	1.143659e-02	5.788182e-03
-2.860000e+00	-2.640000e+00	4.351841e-01	1.774532e-02	1.401209e-02
-2.640000e+00	-2.420000e+00	3.700071e-01	1.685418e-02	5.759500e-03
-2.420000e+00	-2.200000e+00	2.872091e-01	4.703818e-03	4.399591e-03
-2.200000e+00	-1.980000e+00	2.193610e-01	1.800727e-03	2.603227e-03
-1.980000e+00	-1.760000e+00	1.555403e-01	8.633636e-04	2.110636e-03
-1.760000e+00	-1.540000e+00	9.377686e-02	5.583773e-03	2.717000e-03
-1.540000e+00	-1.320000e+00	4.769091e-02	1.431909e-03	2.482909e-03
-1.320000e+00	-1.100000e+00	1.449547e-02	1.317036e-03	5.066318e-04
-1.100000e+00	-8.800000e-01	1.076159e-04	1.377136e-06	9.495455e-06
-8.800000e-01	-6.600000e-01	1.915926e-09	1.647069e-09	6.872864e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc001_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.965351e-04	1.852286e-04	8.030090e-05
-1.078000e+01	-1.056000e+01	2.390858e-04	2.610187e-04	9.042870e-05
-1.056000e+01	-1.034000e+01	4.012691e-04	2.664481e-04	1.261453e-04
-1.034000e+01	-1.012000e+01	4.984108e-04	3.498064e-04	1.540773e-04
-1.012000e+01	-9.900000e+00	7.128471e-04	3.938869e-04	1.982359e-04
-9.900000e+00	-9.680000e+00	1.001395e-03	4.383153e-04	2.390470e-04
-9.680000e+00	-9.460000e+00	1.253641e-03	5.678463e-04	2.923430e-04
-9.460000e+00	-9.240000e+00	1.725386e-03	6.392760e-04	3.536510e-04
-9.240001e+00	-9.020001e+00	2.335216e-03	6.657440e-04	4.262500e-04
-9.020001e+00	-8.800000e+00	2.781474e-03	8.876180e-04	5.420080e-04
-8.800000e+00	-8.580000e+00	3.988803e-03	8.141990e-04	6.131710e-04
-8.580001e+00	-8.360001e+00	5.106311e-03	8.145700e-04	7.304510e-04
-8.360001e+00	-8.140001e+00	6.399107e-03	9.327220e-04	8.942140e-04
-8.140001e+00	-7.920001e+00	8.595665e-03	8.364990e-04	9.855830e-04
-7.920001e+00	-7.700000e+00	1.059836e-02	1.029825e-03	1.159390e-03
-7.700000e+00	-7.480002e+00	1.387626e-02	7.890500e-04	1.275670e-03
-7.480001e+00	-7.260000e+00	1.665916e-02	9.289900e-04	1.568710e-03
-7.260000e+00	-7.040000e+00	2.168558e-02	1.016790e-03	1.656320e-03
-7.040000e+00	-6.820002e+00	2.659819e-02	1.259210e-03	1.921800e-03
-6.820001e+00	-6.599999e+00	3.236285e-02	1.486960e-03	2.223510e-03
-6.600000e+00	-6.380003e+00	4.096847e-02	2.149780e-03	2.321390e-03
-6.380002e+00	-6.160002e+00	4.980073e-02	2.661890e-03	2.624190e-03
-6.160002e+00	-5.940000e+00	6.114333e-02	3.386480e-03	2.811450e-03
-5.940000e+00	-5.720000e+00	7.400714e-02	4.050820e-03	3.097730e-03
-5.720000e+00	-5.500000e+00	9.079542e-02	5.227400e-03	3.348820e-03
-5.500000e+00	-5.280000e+00	1.083509e-01	5.984100e-03	3.882000e-03
-5.280000e+00	-5.060000e+00	1.300360e-01	7.125700e-03	4.983800e-03
-5.059999e+00	-4.840001e+00	1.555346e-01	8.296200e-03	6.035100e-03
-4.840001e+00	-4.620000e+00	1.845632e-01	9.701500e-03	7.548700e-03
-4.619999e+00	-4.400003e+00	2.163727e-01	1.108690e-02	9.122600e-03
-4.400003e+00	-4.180000e+00	2.478816e-01	1.245030e-02	1.104510e-02
-4.180000e+00	-3.960001e+00	2.750464e-01	1.264090e-02	1.161540e-02
-3.960001e+00	-3.740000e+00	2.997636e-01	1.198900e-02	1.128060e-02
-3.740000e+00	-3.520002e+00	3.125521e-01	8.794200e-03	8.133200e-03
-3.520001e+00	-3.299999e+00	3.181458e-01	7.561000e-03	7.398200e-03
-3.299999e+00	-3.079999e+00	3.130472e-01	7.819300e-03	7.128300e-03
-3.079999e+00	-2.859999e+00	3.008325e-01	7.698500e-03	6.548300e-03
-2.859999e+00	-2.640001e+00	2.790307e-01	8.521900e-03	1.185230e-02
-2.640000e+00	-2.420000e+00	2.479421e-01	1.129190e-02	1.639700e-02
-2.420000e+00	-2.200002e+00	2.142685e-01	1.226850e-02	1.882130e-02
-2.200001e+00	-1.980003e+00	1.737239e-01	1.190390e-02	1.919510e-02
-1.980003e+00	-1.759999e+00	1.319992e-01	1.025110e-02	1.724670e-02
-1.759999e+00	-1.540000e+00	9.454656e-02	7.586390e-03	1.322364e-02
-1.540001e+00	-1.320002e+00	5.108771e-02	4.739240e-03	8.437370e-03
-1.320002e+00	-1.100001e+00	1.657140e-02	1.772600e-03	3.260080e-03
-1.100000e+00	-8.799998e-01	5.187310e-05	2.017379e-05	2.485149e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.599153e-04	3.423396e-04	4.287977e-04
-1.078000e+01	-1.056000e+01	1.105829e-03	4.224601e-04	5.153090e-04
-1.056000e+01	-1.034000e+01	1.429623e-03	5.210993e-04	6.202600e-04
-1.034000e+01	-1.012000e+01	1.815556e-03	6.348040e-04	7.380960e-04
-1.012000e+01	-9.900000e+00	2.309237e-03	7.707730e-04	8.774030e-04
-9.900000e+00	-9.680000e+00	2.882469e-03	9.271850e-04	1.033282e-03
-9.680000e+00	-9.460000e+00	3.593734e-03	1.109978e-03	1.212697e-03
-9.460000e+00	-9.240000e+00	4.439497e-03	1.318584e-03	1.412913e-03
-9.240001e+00	-9.020001e+00	5.476007e-03	1.558097e-03	1.639241e-03
-9.020001e+00	-8.800000e+00	6.709735e-03	1.831095e-03	1.892390e-03
-8.800000e+00	-8.580000e+00	8.185555e-03	2.135810e-03	2.170005e-03
-8.580001e+00	-8.360001e+00	9.938606e-03	2.476882e-03	2.474484e-03
-8.360001e+00	-8.140001e+00	1.209133e-02	2.848922e-03	2.802620e-03
-8.140001e+00	-7.920001e+00	1.458315e-02	3.254930e-03	3.153700e-03
-7.920001e+00	-7.700000e+00	1.756513e-02	3.687630e-03	3.518820e-03
-7.700000e+00	-7.480002e+00	2.108878e-02	4.140020e-03	3.896500e-03
-7.480001e+00	-7.260000e+00	2.525526e-02	4.605310e-03	4.275130e-03
-7.260000e+00	-7.040000e+00	3.018509e-02	5.062250e-03	4.869760e-03
-7.040000e+00	-6.820002e+00	3.597607e-02	5.498030e-03	5.683350e-03
-6.820001e+00	-6.599999e+00	4.266939e-02	5.895600e-03	6.611870e-03
-6.600000e+00	-6.380003e+00	5.059023e-02	6.643690e-03	7.718770e-03
-6.380002e+00	-6.160002e+00	5.978611e-02	7.779240e-03	8.979120e-03
-6.160002e+00	-5.940000e+00	7.058291e-02	9.121800e-03	1.048105e-02
-5.940000e+00	-5.720000e+00	8.314797e-02	1.067891e-02	1.220506e-02
-5.720000e+00	-5.500000e+00	9.771247e-02	1.244229e-02	1.412773e-02
-5.500000e+00	-5.280000e+00	1.145511e-01	1.445470e-02	1.626040e-02
-5.280000e+00	-5.060000e+00	1.339442e-01	1.669020e-02	1.855710e-02
-5.059999e+00	-4.840001e+00	1.565985e-01	1.923040e-02	2.106470e-02
-4.840001e+00	-4.620000e+00	1.814894e-01	2.169620e-02	2.321580e-02
-4.619999e+00	-4.400003e+00	2.054376e-01	2.328220e-02	2.381180e-02
-4.400003e+00	-4.180000e+00	2.268345e-01	2.353000e-02	2.239470e-02
-4.180000e+00	-3.960001e+00	2.450195e-01	2.227640e-02	1.893310e-02
-3.960001e+00	-3.740000e+00	2.594538e-01	1.936880e-02	1.353960e-02
-3.740000e+00	-3.520002e+00	2.704718e-01	1.491250e-02	1.081850e-02
-3.520001e+00	-3.299999e+00	2.771831e-01	9.161100e-03	1.112660e-02
-3.299999e+00	-3.079999e+00	2.789036e-01	1.013900e-02	1.080920e-02
-3.079999e+00	-2.859999e+00	2.746185e-01	1.900800e-02	9.836300e-03
-2.859999e+00	-2.640001e+00	2.640081e-01	2.714650e-02	1.796710e-02
-2.640000e+00	-2.420000e+00	2.470030e-01	3.364590e-02	2.792960e-02
-2.420000e+00	-2.200002e+00	2.238459e-01	3.770900e-02	3.677840e-02
-2.200001e+00	-1.980003e+00	1.947408e-01	3.870220e-02	4.315930e-02
-1.980003e+00	-1.759999e+00	1.609455e-01	3.624320e-02	4.552150e-02
-1.759999e+00	-1.540000e+00	1.202349e-01	3.029872e-02	4.247800e-02
-1.540001e+00	-1.320002e+00	7.231699e-02	2.096312e-02	3.253701e-02
-1.320002e+00	-1.100001e+00	2.547798e-02	8.541340e-03	1.452577e-02
-1.100000e+00	-8.799998e-01	1.509128e-04	7.259403e-05	1.253689e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.287811e-06	1.711537e-04	4.254893e-06
-1.078000e+01	-1.056000e+01	1.581979e-04	7.276436e-05	8.826964e-05
-1.056000e+01	-1.034000e+01	2.937039e-04	1.830484e-04	1.571481e-04
-1.034000e+01	-1.012000e+01	1.769971e-04	1.112408e-04	1.020525e-04
-1.012000e+01	-9.900000e+00	2.656420e-04	1.127055e-05	6.718736e-05
-9.900000e+00	-9.680000e+00	8.998700e-04	2.154873e-04	5.703682e-05
-9.680000e+00	-9.460000e+00	7.043418e-04	2.916455e-05	2.992177e-04
-9.460000e+00	-9.240000e+00	1.453583e-03	2.327609e-04	5.958705e-04
-9.240000e+00	-9.020000e+00	1.046298e-03	1.444455e-04	4.129818e-04
-9.020000e+00	-8.800000e+00	1.149153e-03	1.241836e-04	4.675900e-04
-8.800000e+00	-8.580000e+00	1.447670e-03	1.526305e-04	4.691673e-04
-8.580000e+00	-8.360000e+00	1.926329e-03	1.023473e-04	5.707995e-04
-8.360000e+00	-8.140000e+00	2.707335e-03	1.690345e-04	9.001236e-04
-8.140000e+00	-7.920000e+00	2.513360e-03	4.753414e-04	1.126231e-03
-7.920000e+00	-7.700000e+00	6.115668e-03	2.192727e-04	7.330364e-04
-7.700000e+00	-7.480000e+00	6.473400e-03	3.030591e-04	2.620068e-03
-7.480000e+00	-7.260000e+00	7.225223e-03	7.011227e-04	2.948736e-03
-7.260000e+00	-7.040000e+00	1.159534e-02	3.209159e-03	2.160264e-03
-7.040000e+00	-6.820000e+00	1.042350e-02	1.450273e-03	1.556895e-03
-6.820000e+00	-6.600000e+00	1.206626e-02	7.515000e-04	2.502768e-03
-6.600000e+00	-6.380000e+00	1.663133e-02	4.061091e-04	2.755773e-03
-6.380000e+00	-6.160000e+00	2.007735e-02	1.370955e-03	2.831845e-03
-6.160000e+00	-5.940000e+00	2.347368e-02	2.214136e-04	3.261882e-03
-5.940000e+00	-5.720000e+00	3.072561e-02	1.179041e-03	3.695668e-03
-5.720000e+00	-5.500000e+00	4.359651e-02	3.219123e-03	5.497077e-03
-5.500000e+00	-5.280000e+00	4.680055e-02	-7.363636e-06	8.754182e-03
-5.280000e+00	-5.060000e+00	5.416818e-02	1.240818e-03	1.147700e-02
-5.060000e+00	-4.840000e+00	7.915582e-02	3.980045e-03	5.898909e-03
-4.840000e+00	-4.620000e+00	1.148919e-01	1.109491e-02	1.058473e-02
-4.620000e+00	-4.400000e+00	1.257223e-01	2.681409e-02	5.116545e-03
-4.400000e+00	-4.180000e+00	2.046172e-01	1.669409e-03	1.325950e-02
-4.180000e+00	-3.960000e+00	2.097840e-01	6.095855e-02	4.411182e-03
-3.960000e+00	-3.740000e+00	2.992780e-01	1.452555e-02	1.779659e-02
-3.740000e+00	-3.520000e+00	3.816429e-01	6.405182e-03	3.056568e-02
-3.520000e+00	-3.300000e+00	3.884720e-01	9.106773e-03	1.548291e-02
-3.300000e+00	-3.080000e+00	4.391024e-01	1.971700e-02	2.507350e-02
-3.080000e+00	-2.860000e+00	4.428939e-01	7.645682e-03	2.286182e-03
-2.860000e+00	-2.640000e+00	4.102508e-01	1.688418e-02	1.767191e-02
-2.640000e+00	-2.420000e+00	3.506564e-01	1.491673e-02	5.127136e-03
-2.420000e+00	-2.200000e+00	2.795150e-01	4.430909e-03	4.579545e-03
-2.200000e+00	-1.980000e+00	2.108931e-01	1.170545e-03	2.321682e-03
-1.980000e+00	-1.760000e+00	1.513544e-01	1.657091e-03	2.071818e-03
-1.760000e+00	-1.540000e+00	9.188877e-02	5.691955e-03	2.673182e-03
-1.540000e+00	-1.320000e+00	4.640436e-02	1.216905e-03	2.484682e-03
-1.320000e+00	-1.100000e+00	1.404071e-02	1.234873e-03	5.373727e-04
-1.100000e+00	-8.800000e-01	9.914064e-05	6.286045e-06	1.187877e-05
-8.800000e-01	-6.600000e-01	1.915926e-09	1.647070e-09	6.872864e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc001_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.931366e-04	1.168473e-04	8.246450e-05
-1.078000e+01	-1.056000e+01	2.618401e-04	1.782534e-04	9.496250e-05
-1.056000e+01	-1.034000e+01	4.052323e-04	2.027956e-04	1.327176e-04
-1.034000e+01	-1.012000e+01	5.509131e-04	2.722691e-04	1.657153e-04
-1.012000e+01	-9.900000e+00	8.119883e-04	3.012795e-04	2.227377e-04
-9.900000e+00	-9.680000e+00	1.212326e-03	3.166577e-04	2.741230e-04
-9.680000e+00	-9.460000e+00	1.617510e-03	4.225550e-04	3.355360e-04
-9.460000e+00	-9.240000e+00	2.292089e-03	4.645440e-04	4.069150e-04
-9.240001e+00	-9.020001e+00	3.110081e-03	4.735870e-04	4.968580e-04
-9.020001e+00	-8.800000e+00	3.926376e-03	6.446010e-04	6.115080e-04
-8.800000e+00	-8.580000e+00	5.625738e-03	5.162480e-04	6.941210e-04
-8.580001e+00	-8.360001e+00	7.291624e-03	5.216240e-04	8.175740e-04
-8.360001e+00	-8.140001e+00	9.315335e-03	6.175870e-04	9.741750e-04
-8.140001e+00	-7.920001e+00	1.244607e-02	8.557100e-04	1.039070e-03
-7.920001e+00	-7.700000e+00	1.547104e-02	9.410900e-04	1.180950e-03
-7.700000e+00	-7.480002e+00	1.992889e-02	1.254500e-03	1.268250e-03
-7.480001e+00	-7.260000e+00	2.473946e-02	1.498500e-03	1.387140e-03
-7.260000e+00	-7.040000e+00	3.114525e-02	1.867360e-03	1.413860e-03
-7.040000e+00	-6.820002e+00	3.807957e-02	2.198590e-03	1.517500e-03
-6.820001e+00	-6.599999e+00	4.575155e-02	2.401380e-03	1.635260e-03
-6.600000e+00	-6.380003e+00	5.632229e-02	2.916520e-03	1.542320e-03
-6.380002e+00	-6.160002e+00	6.728229e-02	3.341840e-03	1.843490e-03
-6.160002e+00	-5.940000e+00	8.030114e-02	3.807820e-03	2.397230e-03
-5.940000e+00	-5.720000e+00	9.391959e-02	4.009540e-03	2.587870e-03
-5.720000e+00	-5.500000e+00	1.112053e-01	4.608300e-03	3.429800e-03
-5.500000e+00	-5.280000e+00	1.277623e-01	4.694400e-03	3.522100e-03
-5.280000e+00	-5.060000e+00	1.475296e-01	4.990600e-03	3.991900e-03
-5.059999e+00	-4.840001e+00	1.681454e-01	4.997800e-03	4.105100e-03
-4.840001e+00	-4.620000e+00	1.885369e-01	4.779200e-03	3.998400e-03
-4.619999e+00	-4.400003e+00	2.111371e-01	4.381000e-03	3.720500e-03
-4.400003e+00	-4.180000e+00	2.356121e-01	4.151300e-03	3.822500e-03
-4.180000e+00	-3.960001e+00	2.583714e-01	3.786300e-03	3.880600e-03
-3.960001e+00	-3.740000e+00	2.792254e-01	3.019300e-03	3.544800e-03
-3.740000e+00	-3.520002e+00	2.920909e-01	2.187300e-03	2.361000e-03
-3.520001e+00	-3.299999e+00	2.990195e-01	3.542300e-03	1.399600e-03
-3.299999e+00	-3.079999e+00	2.953696e-01	4.583500e-03	2.637000e-03
-3.079999e+00	-2.859999e+00	2.839551e-01	5.386700e-03	5.106100e-03
-2.859999e+00	-2.640001e+00	2.630258e-01	5.412700e-03	7.405300e-03
-2.640000e+00	-2.420000e+00	2.323314e-01	6.092700e-03	9.373200e-03
-2.420000e+00	-2.200002e+00	1.997960e-01	6.636800e-03	1.030310e-02
-2.200001e+00	-1.980003e+00	1.606965e-01	6.509600e-03	1.031830e-02
-1.980003e+00	-1.759999e+00	1.217333e-01	5.680900e-03	9.259600e-03
-1.759999e+00	-1.540000e+00	8.661795e-02	4.265350e-03	7.217880e-03
-1.540001e+00	-1.320002e+00	4.626458e-02	2.690420e-03	4.727600e-03
-1.320002e+00	-1.100001e+00	1.474116e-02	1.016100e-03	1.850940e-03
-1.100000e+00	-8.799998e-01	3.914062e-05	1.210444e-05	1.505923e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.199515e-04	3.718131e-04	4.857345e-04
-1.078000e+01	-1.056000e+01	1.115005e-03	4.779025e-04	6.035410e-04
-1.056000e+01	-1.034000e+01	1.509661e-03	6.117704e-04	7.486910e-04
-1.034000e+01	-1.012000e+01	2.004106e-03	7.708190e-04	9.163290e-04
-1.012000e+01	-9.900000e+00	2.635879e-03	9.648290e-04	1.116572e-03
-9.900000e+00	-9.680000e+00	3.403604e-03	1.193715e-03	1.345977e-03
-9.680000e+00	-9.460000e+00	4.370577e-03	1.465216e-03	1.612082e-03
-9.460000e+00	-9.240000e+00	5.530547e-03	1.781303e-03	1.913120e-03
-9.240001e+00	-9.020001e+00	6.964500e-03	2.150751e-03	2.257147e-03
-9.020001e+00	-8.800000e+00	8.697986e-03	2.576392e-03	2.642304e-03
-8.800000e+00	-8.580000e+00	1.079201e-02	3.057777e-03	3.068020e-03
-8.580001e+00	-8.360001e+00	1.327359e-02	3.600521e-03	3.534100e-03
-8.360001e+00	-8.140001e+00	1.631674e-02	4.196870e-03	4.034360e-03
-8.140001e+00	-7.920001e+00	1.981723e-02	4.849950e-03	4.564160e-03
-7.920001e+00	-7.700000e+00	2.398173e-02	5.543250e-03	5.110880e-03
-7.700000e+00	-7.480002e+00	2.884715e-02	6.269320e-03	5.664030e-03
-7.480001e+00	-7.260000e+00	3.452461e-02	7.005080e-03	6.205740e-03
-7.260000e+00	-7.040000e+00	4.110200e-02	7.727450e-03	6.712920e-03
-7.040000e+00	-6.820002e+00	4.861918e-02	8.406480e-03	7.167560e-03
-6.820001e+00	-6.599999e+00	5.707780e-02	9.019350e-03	7.539760e-03
-6.600000e+00	-6.380003e+00	6.676185e-02	9.491210e-03	7.937800e-03
-6.380002e+00	-6.160002e+00	7.760598e-02	9.800960e-03	8.686400e-03
-6.160002e+00	-5.940000e+00	8.974462e-02	9.877340e-03	9.452150e-03
-5.940000e+00	-5.720000e+00	1.032435e-01	9.644330e-03	1.023210e-02
-5.720000e+00	-5.500000e+00	1.180395e-01	9.831100e-03	1.091890e-02
-5.500000e+00	-5.280000e+00	1.341087e-01	1.057230e-02	1.151450e-02
-5.280000e+00	-5.060000e+00	1.513416e-01	1.122080e-02	1.191530e-02
-5.059999e+00	-4.840001e+00	1.700112e-01	1.177980e-02	1.214960e-02
-4.840001e+00	-4.620000e+00	1.896780e-01	1.214910e-02	1.204630e-02
-4.619999e+00	-4.400003e+00	2.102181e-01	1.225470e-02	1.152460e-02
-4.400003e+00	-4.180000e+00	2.305114e-01	1.186600e-02	1.030470e-02
-4.180000e+00	-3.960001e+00	2.476065e-01	1.056660e-02	7.980500e-03
-3.960001e+00	-3.740000e+00	2.604398e-01	9.026700e-03	1.097660e-02
-3.740000e+00	-3.520002e+00	2.684292e-01	1.091530e-02	1.341550e-02
-3.520001e+00	-3.299999e+00	2.704385e-01	1.221760e-02	1.506660e-02
-3.299999e+00	-3.079999e+00	2.660764e-01	1.285310e-02	1.578790e-02
-3.079999e+00	-2.859999e+00	2.550915e-01	1.629980e-02	1.553530e-02
-2.859999e+00	-2.640001e+00	2.380997e-01	2.077990e-02	1.567020e-02
-2.640000e+00	-2.420000e+00	2.160623e-01	2.392290e-02	2.080000e-02
-2.420000e+00	-2.200002e+00	1.900992e-01	2.537460e-02	2.483600e-02
-2.200001e+00	-1.980003e+00	1.608752e-01	2.492030e-02	2.716810e-02
-1.980003e+00	-1.759999e+00	1.298491e-01	2.251940e-02	2.716910e-02
-1.759999e+00	-1.540000e+00	9.465895e-02	1.827412e-02	2.431975e-02
-1.540001e+00	-1.320002e+00	5.485871e-02	1.233785e-02	1.803445e-02
-1.320002e+00	-1.100001e+00	1.844339e-02	4.942790e-03	7.844800e-03
-1.100000e+00	-8.799998e-01	9.255089e-05	3.977401e-05	6.756341e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.961701e-06	1.416860e-04	6.426190e-06
-1.078000e+01	-1.056000e+01	1.791785e-04	4.406027e-05	9.369464e-05
-1.056000e+01	-1.034000e+01	3.434860e-04	1.623576e-04	1.824418e-04
-1.034000e+01	-1.012000e+01	5.393027e-04	1.649519e-04	2.948627e-04
-1.012000e+01	-9.900000e+00	4.056122e-04	1.910364e-06	9.998964e-05
-9.900000e+00	-9.680000e+00	9.440905e-04	2.562936e-04	8.457682e-05
-9.680000e+00	-9.460000e+00	8.092545e-04	3.171045e-05	3.393595e-04
-9.460000e+00	-9.240000e+00	2.185659e-03	5.199491e-04	2.417086e-04
-9.240000e+00	-9.020000e+00	1.393766e-03	1.337923e-04	3.998345e-04
-9.020000e+00	-8.800000e+00	2.981240e-03	9.630136e-05	2.860142e-03
-8.800000e+00	-8.580000e+00	1.783014e-03	1.137659e-04	4.757545e-04
-8.580000e+00	-8.360000e+00	3.177740e-03	3.793405e-04	6.572327e-04
-8.360000e+00	-8.140000e+00	4.133516e-03	3.755686e-04	1.075065e-03
-8.140000e+00	-7.920000e+00	4.483414e-03	5.205650e-04	1.153195e-03
-7.920000e+00	-7.700000e+00	6.802609e-03	3.587045e-04	1.613045e-03
-7.700000e+00	-7.480000e+00	9.563118e-03	2.396818e-04	3.184809e-03
-7.480000e+00	-7.260000e+00	1.106853e-02	6.196727e-04	3.363118e-03
-7.260000e+00	-7.040000e+00	1.773371e-02	3.776436e-03	2.787755e-03
-7.040000e+00	-6.820000e+00	3.014181e-02	1.410750e-02	1.310145e-03
-6.820000e+00	-6.600000e+00	1.989006e-02	2.882914e-03	3.596591e-03
-6.600000e+00	-6.380000e+00	2.573930e-02	6.498591e-04	4.438323e-03
-6.380000e+00	-6.160000e+00	3.090949e-02	4.475773e-04	3.949836e-03
-6.160000e+00	-5.940000e+00	3.733828e-02	2.224773e-04	4.715145e-03
-5.940000e+00	-5.720000e+00	4.851918e-02	2.240000e-03	4.542045e-03
-5.720000e+00	-5.500000e+00	6.711995e-02	5.113727e-03	5.585409e-03
-5.500000e+00	-5.280000e+00	7.122427e-02	-6.890909e-05	8.390773e-03
-5.280000e+00	-5.060000e+00	6.282332e-02	2.698227e-03	1.609877e-02
-5.060000e+00	-4.840000e+00	1.055988e-01	6.981364e-04	4.946636e-03
-4.840000e+00	-4.620000e+00	1.228287e-01	3.249955e-02	1.302682e-03
-4.620000e+00	-4.400000e+00	1.594930e-01	6.327818e-03	8.388864e-03
-4.400000e+00	-4.180000e+00	2.259113e-01	3.127182e-03	1.350364e-03
-4.180000e+00	-3.960000e+00	2.076704e-01	4.152573e-02	3.680773e-03
-3.960000e+00	-3.740000e+00	3.027730e-01	1.124486e-02	1.342295e-02
-3.740000e+00	-3.520000e+00	3.601720e-01	6.379682e-03	3.529405e-02
-3.520000e+00	-3.300000e+00	3.770665e-01	1.208327e-02	1.795014e-02
-3.300000e+00	-3.080000e+00	3.979079e-01	1.329336e-02	6.030500e-03
-3.080000e+00	-2.860000e+00	3.938595e-01	9.187909e-03	8.500227e-03
-2.860000e+00	-2.640000e+00	3.725490e-01	1.102918e-02	9.820591e-03
-2.640000e+00	-2.420000e+00	3.170620e-01	1.154150e-02	6.472455e-03
-2.420000e+00	-2.200000e+00	2.567184e-01	2.959273e-03	3.058727e-03
-2.200000e+00	-1.980000e+00	1.952156e-01	9.405000e-04	5.108273e-03
-1.980000e+00	-1.760000e+00	1.426099e-01	2.085682e-03	1.799818e-03
-1.760000e+00	-1.540000e+00	8.787177e-02	5.102136e-03	3.714045e-03
-1.540000e+00	-1.320000e+00	4.389168e-02	1.607259e-03	1.542795e-03
-1.320000e+00	-1.100000e+00	1.329381e-02	1.214286e-03	5.169727e-04
-1.100000e+00	-8.800000e-01	7.205455e-05	8.853182e-07	8.684909e-06
-8.800000e-01	-6.600000e-01	1.907900e-09	1.657525e-09	6.809818e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc002_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.365464e-03	2.031990e-04	2.708630e-04
-1.078000e+01	-1.056000e+01	1.653024e-03	2.231810e-04	2.878460e-04
-1.056000e+01	-1.034000e+01	2.011162e-03	1.929800e-04	3.328300e-04
-1.034000e+01	-1.012000e+01	2.329040e-03	2.167330e-04	3.786860e-04
-1.012000e+01	-9.900000e+00	2.823119e-03	2.044030e-04	4.210030e-04
-9.900000e+00	-9.680000e+00	3.270036e-03	2.596670e-04	4.654130e-04
-9.680000e+00	-9.460000e+00	3.795592e-03	3.286140e-04	5.253330e-04
-9.460000e+00	-9.240000e+00	4.489621e-03	3.400520e-04	5.845830e-04
-9.240001e+00	-9.020001e+00	5.438416e-03	2.658830e-04	6.437610e-04
-9.020001e+00	-8.800000e+00	6.292898e-03	3.333310e-04	7.189190e-04
-8.800000e+00	-8.580000e+00	7.640282e-03	3.717810e-04	7.664730e-04
-8.580001e+00	-8.360001e+00	8.929091e-03	4.886280e-04	8.625570e-04
-8.360001e+00	-8.140001e+00	1.044367e-02	5.401060e-04	9.558700e-04
-8.140001e+00	-7.920001e+00	1.255123e-02	7.392700e-04	1.028220e-03
-7.920001e+00	-7.700000e+00	1.470921e-02	8.207700e-04	1.125700e-03
-7.700000e+00	-7.480002e+00	1.792100e-02	1.197140e-03	1.137590e-03
-7.480001e+00	-7.260000e+00	2.042465e-02	1.276400e-03	1.357870e-03
-7.260000e+00	-7.040000e+00	2.470827e-02	1.729420e-03	1.387980e-03
-7.040000e+00	-6.820002e+00	2.915177e-02	2.098000e-03	1.503740e-03
-6.820001e+00	-6.599999e+00	3.401777e-02	2.404170e-03	1.691480e-03
-6.600000e+00	-6.380003e+00	4.138311e-02	3.232240e-03	1.932470e-03
-6.380002e+00	-6.160002e+00	4.879802e-02	3.874090e-03	2.410570e-03
-6.160002e+00	-5.940000e+00	5.846762e-02	4.837750e-03	3.284540e-03
-5.940000e+00	-5.720000e+00	6.880298e-02	5.561490e-03	3.577740e-03
-5.720000e+00	-5.500000e+00	8.369649e-02	7.188840e-03	5.244420e-03
-5.500000e+00	-5.280000e+00	9.778565e-02	8.002100e-03	5.374650e-03
-5.280000e+00	-5.060000e+00	1.179851e-01	9.870400e-03	6.973100e-03
-5.059999e+00	-4.840001e+00	1.417931e-01	1.171980e-02	8.218600e-03
-4.840001e+00	-4.620000e+00	1.709469e-01	1.393230e-02	9.802200e-03
-4.619999e+00	-4.400003e+00	2.052198e-01	1.683260e-02	1.252800e-02
-4.400003e+00	-4.180000e+00	2.363350e-01	1.951520e-02	1.589380e-02
-4.180000e+00	-3.960001e+00	2.620582e-01	1.973750e-02	1.600330e-02
-3.960001e+00	-3.740000e+00	2.865752e-01	1.875520e-02	1.486590e-02
-3.740000e+00	-3.520002e+00	3.021964e-01	1.463000e-02	1.039260e-02
-3.520001e+00	-3.299999e+00	3.116550e-01	8.812400e-03	7.394600e-03
-3.299999e+00	-3.079999e+00	3.115093e-01	7.013400e-03	6.497000e-03
-3.079999e+00	-2.859999e+00	3.041971e-01	8.457400e-03	8.108800e-03
-2.859999e+00	-2.640001e+00	2.863358e-01	1.426660e-02	1.722450e-02
-2.640000e+00	-2.420000e+00	2.586231e-01	1.844470e-02	2.519190e-02
-2.420000e+00	-2.200002e+00	2.261886e-01	1.992840e-02	3.002510e-02
-2.200001e+00	-1.980003e+00	1.853939e-01	1.923900e-02	3.130320e-02
-1.980003e+00	-1.759999e+00	1.422080e-01	1.644200e-02	2.837770e-02
-1.759999e+00	-1.540000e+00	1.019343e-01	1.208747e-02	2.169400e-02
-1.540001e+00	-1.320002e+00	5.573003e-02	7.485500e-03	1.363830e-02
-1.320002e+00	-1.100001e+00	1.829958e-02	2.802660e-03	5.198640e-03
-1.100000e+00	-8.799998e-01	6.528239e-05	2.391554e-05	4.181571e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.549172e-03	4.892870e-04	7.477530e-04
-1.078000e+01	-1.056000e+01	2.910631e-03	5.516200e-04	8.093940e-04
-1.056000e+01	-1.034000e+01	3.403767e-03	6.192220e-04	9.284010e-04
-1.034000e+01	-1.012000e+01	3.919589e-03	6.978570e-04	1.027863e-03
-1.012000e+01	-9.900000e+00	4.553127e-03	8.019410e-04	1.165950e-03
-9.900000e+00	-9.680000e+00	5.217765e-03	9.036770e-04	1.290703e-03
-9.680000e+00	-9.460000e+00	6.022490e-03	1.033126e-03	1.453333e-03
-9.460000e+00	-9.240000e+00	6.915590e-03	1.169824e-03	1.613063e-03
-9.240001e+00	-9.020001e+00	7.984542e-03	1.343302e-03	1.823888e-03
-9.020001e+00	-8.800000e+00	9.218873e-03	1.543792e-03	2.063287e-03
-8.800000e+00	-8.580000e+00	1.056003e-02	1.755738e-03	2.305290e-03
-8.580001e+00	-8.360001e+00	1.216294e-02	2.017360e-03	2.607970e-03
-8.360001e+00	-8.140001e+00	1.403423e-02	2.326710e-03	2.961860e-03
-8.140001e+00	-7.920001e+00	1.615869e-02	2.673420e-03	3.349430e-03
-7.920001e+00	-7.700000e+00	1.862757e-02	3.083620e-03	3.806430e-03
-7.700000e+00	-7.480002e+00	2.148272e-02	3.561670e-03	4.334460e-03
-7.480001e+00	-7.260000e+00	2.479946e-02	4.123700e-03	4.957220e-03
-7.260000e+00	-7.040000e+00	2.863454e-02	4.777000e-03	5.672000e-03
-7.040000e+00	-6.820002e+00	3.313645e-02	5.553510e-03	6.519900e-03
-6.820001e+00	-6.599999e+00	3.831299e-02	6.444940e-03	7.484430e-03
-6.600000e+00	-6.380003e+00	4.443317e-02	7.516370e-03	8.653650e-03
-6.380002e+00	-6.160002e+00	5.160487e-02	8.769240e-03	1.000298e-02
-6.160002e+00	-5.940000e+00	6.002447e-02	1.025378e-02	1.161370e-02
-5.940000e+00	-5.720000e+00	7.003231e-02	1.202827e-02	1.352307e-02
-5.720000e+00	-5.500000e+00	8.191779e-02	1.412578e-02	1.578130e-02
-5.500000e+00	-5.280000e+00	9.601913e-02	1.659926e-02	1.840447e-02
-5.280000e+00	-5.060000e+00	1.129246e-01	1.953676e-02	2.148820e-02
-5.059999e+00	-4.840001e+00	1.335349e-01	2.309300e-02	2.515810e-02
-4.840001e+00	-4.620000e+00	1.589186e-01	2.739200e-02	2.952050e-02
-4.619999e+00	-4.400003e+00	1.847320e-01	3.097020e-02	3.228080e-02
-4.400003e+00	-4.180000e+00	2.043023e-01	3.174130e-02	3.057180e-02
-4.180000e+00	-3.960001e+00	2.237176e-01	3.128220e-02	2.704830e-02
-3.960001e+00	-3.740000e+00	2.420832e-01	2.912880e-02	2.136860e-02
-3.740000e+00	-3.520002e+00	2.587480e-01	2.493370e-02	1.355040e-02
-3.520001e+00	-3.299999e+00	2.724723e-01	1.822720e-02	9.273200e-03
-3.299999e+00	-3.079999e+00	2.821518e-01	8.813700e-03	8.105100e-03
-3.079999e+00	-2.859999e+00	2.861734e-01	2.031170e-02	8.783400e-03
-2.859999e+00	-2.640001e+00	2.834051e-01	3.245570e-02	1.776850e-02
-2.640000e+00	-2.420000e+00	2.729089e-01	4.290990e-02	3.330230e-02
-2.420000e+00	-2.200002e+00	2.541192e-01	5.026470e-02	4.817870e-02
-2.200001e+00	-1.980003e+00	2.266063e-01	5.331460e-02	5.997850e-02
-1.980003e+00	-1.759999e+00	1.912403e-01	5.118400e-02	6.585260e-02
-1.759999e+00	-1.540000e+00	1.457981e-01	4.361700e-02	6.313590e-02
-1.540001e+00	-1.320002e+00	9.009508e-02	3.062587e-02	4.926612e-02
-1.320002e+00	-1.100001e+00	3.275129e-02	1.262224e-02	2.227011e-02
-1.100000e+00	-8.799998e-01	2.100746e-04	1.061056e-04	1.958183e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.850555e-04	2.497859e-04	1.002382e-04
-1.078000e+01	-1.056000e+01	7.238764e-04	1.494841e-04	2.498295e-04
-1.056000e+01	-1.034000e+01	1.077413e-03	2.194809e-04	4.426532e-04
-1.034000e+01	-1.012000e+01	1.120924e-03	4.946864e-05	4.550827e-04
-1.012000e+01	-9.900000e+00	1.333354e-03	1.209464e-04	2.457945e-04
-9.900000e+00	-9.680000e+00	1.457544e-03	2.130736e-04	4.755955e-04
-9.680000e+00	-9.460000e+00	2.161728e-03	2.417100e-04	5.722759e-04
-9.460000e+00	-9.240000e+00	3.566818e-03	2.009068e-04	2.367045e-03
-9.240000e+00	-9.020000e+00	2.685848e-03	1.772318e-04	7.519241e-04
-9.020000e+00	-8.800000e+00	2.905764e-03	5.183714e-04	7.230332e-04
-8.800000e+00	-8.580000e+00	3.390998e-03	7.118077e-04	1.141739e-03
-8.580000e+00	-8.360000e+00	3.690879e-03	3.675823e-04	6.482727e-04
-8.360000e+00	-8.140000e+00	4.920641e-03	1.503000e-04	9.410182e-04
-8.140000e+00	-7.920000e+00	4.646914e-03	7.478091e-04	1.046686e-03
-7.920000e+00	-7.700000e+00	7.207086e-03	2.003182e-04	1.562227e-03
-7.700000e+00	-7.480000e+00	7.360755e-03	1.923909e-04	1.626059e-03
-7.480000e+00	-7.260000e+00	9.589855e-03	1.039659e-03	2.551991e-03
-7.260000e+00	-7.040000e+00	1.085153e-02	1.293705e-03	1.231845e-03
-7.040000e+00	-6.820000e+00	8.588755e-03	3.409950e-03	3.117691e-03
-6.820000e+00	-6.600000e+00	1.675069e-02	1.701168e-03	1.010118e-03
-6.600000e+00	-6.380000e+00	1.813705e-02	1.465368e-03	3.736459e-03
-6.380000e+00	-6.160000e+00	2.231821e-02	-4.002727e-05	3.104068e-03
-6.160000e+00	-5.940000e+00	2.083683e-02	1.953336e-03	3.263668e-03
-5.940000e+00	-5.720000e+00	3.374536e-02	3.285773e-04	3.112850e-03
-5.720000e+00	-5.500000e+00	3.800997e-02	2.804268e-03	4.744864e-03
-5.500000e+00	-5.280000e+00	5.002055e-02	-7.863636e-06	7.014455e-03
-5.280000e+00	-5.060000e+00	5.293141e-02	8.592727e-04	1.050586e-02
-5.060000e+00	-4.840000e+00	7.563445e-02	2.768818e-03	6.778864e-03
-4.840000e+00	-4.620000e+00	1.090519e-01	7.368818e-03	1.028786e-02
-4.620000e+00	-4.400000e+00	1.317459e-01	3.001250e-02	1.497455e-03
-4.400000e+00	-4.180000e+00	2.042414e-01	3.668636e-04	8.966682e-03
-4.180000e+00	-3.960000e+00	2.123862e-01	6.507700e-02	6.319318e-03
-3.960000e+00	-3.740000e+00	2.922091e-01	1.344623e-02	1.945268e-02
-3.740000e+00	-3.520000e+00	3.634667e-01	2.647455e-03	2.885741e-02
-3.520000e+00	-3.300000e+00	3.891547e-01	8.765136e-03	1.372036e-02
-3.300000e+00	-3.080000e+00	4.332708e-01	1.966355e-02	2.649468e-02
-3.080000e+00	-2.860000e+00	4.439288e-01	7.863545e-03	2.451136e-03
-2.860000e+00	-2.640000e+00	4.090579e-01	1.825945e-02	1.907305e-02
-2.640000e+00	-2.420000e+00	3.514386e-01	1.441618e-02	4.528818e-03
-2.420000e+00	-2.200000e+00	2.795244e-01	3.929182e-03	5.938909e-03
-2.200000e+00	-1.980000e+00	2.118827e-01	1.359091e-03	2.390864e-03
-1.980000e+00	-1.760000e+00	1.513920e-01	1.402864e-03	2.139273e-03
-1.760000e+00	-1.540000e+00	9.191691e-02	5.742864e-03	2.590727e-03
-1.540000e+00	-1.320000e+00	4.659577e-02	1.328641e-03	2.471409e-03
-1.320000e+00	-1.100000e+00	1.410877e-02	1.192950e-03	5.154955e-04
-1.100000e+00	-8.800000e-01	1.002056e-04	7.080636e-06	1.015773e-05
-8.800000e-01	-6.600000e-01	1.915926e-09	1.647069e-09	6.872864e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc002_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.358004e-04	1.388411e-04	2.394986e-04
-1.078000e+01	-1.056000e+01	1.182316e-03	1.442110e-04	2.638900e-04
-1.056000e+01	-1.034000e+01	1.553139e-03	1.810020e-04	3.253750e-04
-1.034000e+01	-1.012000e+01	1.883418e-03	1.857030e-04	3.866240e-04
-1.012000e+01	-9.900000e+00	2.521618e-03	2.533100e-04	4.521620e-04
-9.900000e+00	-9.680000e+00	3.193519e-03	3.021800e-04	5.076360e-04
-9.680000e+00	-9.460000e+00	4.028036e-03	3.491690e-04	5.742940e-04
-9.460000e+00	-9.240000e+00	4.981708e-03	3.887150e-04	6.503200e-04
-9.240001e+00	-9.020001e+00	6.399504e-03	5.308060e-04	7.197180e-04
-9.020001e+00	-8.800000e+00	7.451673e-03	5.134470e-04	8.595420e-04
-8.800000e+00	-8.580000e+00	9.660394e-03	7.184770e-04	8.874560e-04
-8.580001e+00	-8.360001e+00	1.201741e-02	9.451900e-04	9.421400e-04
-8.360001e+00	-8.140001e+00	1.431044e-02	1.020270e-03	1.056060e-03
-8.140001e+00	-7.920001e+00	1.767078e-02	1.268970e-03	1.084830e-03
-7.920001e+00	-7.700000e+00	2.083277e-02	1.291800e-03	1.173450e-03
-7.700000e+00	-7.480002e+00	2.571998e-02	1.705770e-03	1.128190e-03
-7.480001e+00	-7.260000e+00	3.027588e-02	1.869920e-03	1.182830e-03
-7.260000e+00	-7.040000e+00	3.628561e-02	2.201000e-03	1.146840e-03
-7.040000e+00	-6.820002e+00	4.284463e-02	2.526630e-03	1.391180e-03
-6.820001e+00	-6.599999e+00	4.972556e-02	2.684000e-03	1.420190e-03
-6.600000e+00	-6.380003e+00	5.913709e-02	3.176340e-03	1.951150e-03
-6.380002e+00	-6.160002e+00	6.873702e-02	3.536570e-03	2.308050e-03
-6.160002e+00	-5.940000e+00	8.038992e-02	4.043260e-03	2.844590e-03
-5.940000e+00	-5.720000e+00	9.132395e-02	4.059450e-03	2.643020e-03
-5.720000e+00	-5.500000e+00	1.064465e-01	4.679000e-03	3.380700e-03
-5.500000e+00	-5.280000e+00	1.203806e-01	4.707000e-03	3.213900e-03
-5.280000e+00	-5.060000e+00	1.380344e-01	5.089100e-03	3.633900e-03
-5.059999e+00	-4.840001e+00	1.559087e-01	5.070400e-03	3.481600e-03
-4.840001e+00	-4.620000e+00	1.746599e-01	4.902100e-03	3.244000e-03
-4.619999e+00	-4.400003e+00	1.965439e-01	4.708300e-03	3.032800e-03
-4.400003e+00	-4.180000e+00	2.213387e-01	4.697300e-03	3.204300e-03
-4.180000e+00	-3.960001e+00	2.465525e-01	5.103500e-03	3.147500e-03
-3.960001e+00	-3.740000e+00	2.726900e-01	4.286500e-03	3.587800e-03
-3.740000e+00	-3.520002e+00	2.903258e-01	3.135300e-03	2.999800e-03
-3.520001e+00	-3.299999e+00	3.007161e-01	3.822000e-03	2.080100e-03
-3.299999e+00	-3.079999e+00	2.976327e-01	5.150000e-03	2.733500e-03
-3.079999e+00	-2.859999e+00	2.864518e-01	5.915900e-03	4.899100e-03
-2.859999e+00	-2.640001e+00	2.653011e-01	5.604000e-03	8.340100e-03
-2.640000e+00	-2.420000e+00	2.348366e-01	7.459700e-03	1.133780e-02
-2.420000e+00	-2.200002e+00	2.026201e-01	8.268400e-03	1.291360e-02
-2.200001e+00	-1.980003e+00	1.638167e-01	8.189000e-03	1.319570e-02
-1.980003e+00	-1.759999e+00	1.242015e-01	7.179000e-03	1.195360e-02
-1.759999e+00	-1.540000e+00	8.867407e-02	5.392190e-03	9.269890e-03
-1.540001e+00	-1.320002e+00	4.754282e-02	3.406500e-03	6.012230e-03
-1.320002e+00	-1.100001e+00	1.523241e-02	1.286750e-03	2.343620e-03
-1.100000e+00	-8.799998e-01	4.202810e-05	1.875057e-05	1.891669e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.005401e-03	6.277920e-04	7.688440e-04
-1.078000e+01	-1.056000e+01	2.495836e-03	7.512530e-04	8.817690e-04
-1.056000e+01	-1.034000e+01	3.126477e-03	8.987200e-04	1.033836e-03
-1.034000e+01	-1.012000e+01	3.866334e-03	1.064894e-03	1.200987e-03
-1.012000e+01	-9.900000e+00	4.775075e-03	1.257621e-03	1.391685e-03
-9.900000e+00	-9.680000e+00	5.788085e-03	1.476163e-03	1.600424e-03
-9.680000e+00	-9.460000e+00	7.045591e-03	1.723146e-03	1.834657e-03
-9.460000e+00	-9.240000e+00	8.450440e-03	1.999446e-03	2.086300e-03
-9.240001e+00	-9.020001e+00	1.015651e-02	2.307415e-03	2.364090e-03
-9.020001e+00	-8.800000e+00	1.213341e-02	2.648738e-03	2.664860e-03
-8.800000e+00	-8.580000e+00	1.438873e-02	3.020880e-03	2.983190e-03
-8.580001e+00	-8.360001e+00	1.700175e-02	3.425340e-03	3.321130e-03
-8.360001e+00	-8.140001e+00	2.007389e-02	3.853500e-03	3.670950e-03
-8.140001e+00	-7.920001e+00	2.354101e-02	4.306510e-03	4.030350e-03
-7.920001e+00	-7.700000e+00	2.751184e-02	4.774460e-03	4.420610e-03
-7.700000e+00	-7.480002e+00	3.206653e-02	5.242860e-03	4.890750e-03
-7.480001e+00	-7.260000e+00	3.717371e-02	5.717490e-03	5.378840e-03
-7.260000e+00	-7.040000e+00	4.301431e-02	6.162260e-03	5.926550e-03
-7.040000e+00	-6.820002e+00	4.961139e-02	6.568340e-03	6.507750e-03
-6.820001e+00	-6.599999e+00	5.692276e-02	6.924560e-03	7.105650e-03
-6.600000e+00	-6.380003e+00	6.517255e-02	7.187830e-03	7.752740e-03
-6.380002e+00	-6.160002e+00	7.441057e-02	7.487210e-03	8.445860e-03
-6.160002e+00	-5.940000e+00	8.470689e-02	8.291110e-03	9.182900e-03
-5.940000e+00	-5.720000e+00	9.617462e-02	9.152900e-03	9.959480e-03
-5.720000e+00	-5.500000e+00	1.089135e-01	1.007269e-02	1.074440e-02
-5.500000e+00	-5.280000e+00	1.228987e-01	1.101740e-02	1.149580e-02
-5.280000e+00	-5.060000e+00	1.382300e-01	1.196030e-02	1.218290e-02
-5.059999e+00	-4.840001e+00	1.553138e-01	1.294120e-02	1.281870e-02
-4.840001e+00	-4.620000e+00	1.739196e-01	1.383650e-02	1.325130e-02
-4.619999e+00	-4.400003e+00	1.942136e-01	1.461640e-02	1.340890e-02
-4.400003e+00	-4.180000e+00	2.160460e-01	1.512260e-02	1.309470e-02
-4.180000e+00	-3.960001e+00	2.385901e-01	1.510290e-02	1.200920e-02
-3.960001e+00	-3.740000e+00	2.558966e-01	1.347810e-02	1.147130e-02
-3.740000e+00	-3.520002e+00	2.666731e-01	1.062120e-02	1.344360e-02
-3.520001e+00	-3.299999e+00	2.702206e-01	1.140990e-02	1.421650e-02
-3.299999e+00	-3.079999e+00	2.672832e-01	1.148610e-02	1.398360e-02
-3.079999e+00	-2.859999e+00	2.585155e-01	1.651410e-02	1.301530e-02
-2.859999e+00	-2.640001e+00	2.443167e-01	2.270580e-02	1.607880e-02
-2.640000e+00	-2.420000e+00	2.249492e-01	2.744700e-02	2.342090e-02
-2.420000e+00	-2.200002e+00	2.009162e-01	3.020800e-02	2.970130e-02
-2.200001e+00	-1.980003e+00	1.725389e-01	3.057670e-02	3.398100e-02
-1.980003e+00	-1.759999e+00	1.411055e-01	2.832680e-02	3.521510e-02
-1.759999e+00	-1.540000e+00	1.042734e-01	2.348876e-02	3.245010e-02
-1.540001e+00	-1.320002e+00	6.161440e-02	1.614929e-02	2.465206e-02
-1.320002e+00	-1.100001e+00	2.122273e-02	6.557600e-03	1.093941e-02
-1.100000e+00	-8.799998e-01	1.146586e-04	5.321481e-05	9.522610e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.477880e-04	2.225683e-04	4.516145e-05
-1.078000e+01	-1.056000e+01	6.073286e-04	4.060818e-05	1.167205e-04
-1.056000e+01	-1.034000e+01	7.777159e-04	7.766000e-05	3.532114e-04
-1.034000e+01	-1.012000e+01	1.687030e-03	5.302955e-05	6.410950e-04
-1.012000e+01	-9.900000e+00	9.462459e-04	9.668182e-05	1.402118e-04
-9.900000e+00	-9.680000e+00	1.649643e-03	4.167450e-04	3.042159e-04
-9.680000e+00	-9.460000e+00	1.852022e-03	1.480459e-04	6.677636e-04
-9.460000e+00	-9.240000e+00	3.691014e-03	6.429205e-04	6.475273e-04
-9.240000e+00	-9.020000e+00	2.806536e-03	3.517277e-04	8.528841e-04
-9.020000e+00	-8.800000e+00	3.008711e-03	4.581641e-04	8.948482e-04
-8.800000e+00	-8.580000e+00	3.697560e-03	5.202900e-04	1.101467e-03
-8.580000e+00	-8.360000e+00	4.959577e-03	3.719500e-04	1.059814e-03
-8.360000e+00	-8.140000e+00	6.591705e-03	1.147564e-03	1.540323e-03
-8.140000e+00	-7.920000e+00	7.369855e-03	1.185550e-03	1.635205e-03
-7.920000e+00	-7.700000e+00	1.062642e-02	7.964182e-04	1.755227e-03
-7.700000e+00	-7.480000e+00	1.331318e-02	1.554227e-04	2.730450e-03
-7.480000e+00	-7.260000e+00	1.504080e-02	1.278927e-03	4.321782e-03
-7.260000e+00	-7.040000e+00	2.367959e-02	3.593641e-03	3.156268e-03
-7.040000e+00	-6.820000e+00	1.676993e-02	3.887968e-03	4.076795e-03
-6.820000e+00	-6.600000e+00	2.964320e-02	8.143091e-04	1.351441e-03
-6.600000e+00	-6.380000e+00	3.086390e-02	1.468632e-03	6.128159e-03
-6.380000e+00	-6.160000e+00	3.588804e-02	1.391491e-03	5.073391e-03
-6.160000e+00	-5.940000e+00	4.047188e-02	2.242273e-04	5.013527e-03
-5.940000e+00	-5.720000e+00	5.564218e-02	2.793227e-03	1.894500e-03
-5.720000e+00	-5.500000e+00	6.316173e-02	7.129455e-03	4.440545e-03
-5.500000e+00	-5.280000e+00	7.717418e-02	-1.072273e-04	6.730364e-03
-5.280000e+00	-5.060000e+00	7.700827e-02	-9.240909e-05	1.256795e-02
-5.060000e+00	-4.840000e+00	1.213529e-01	1.734882e-02	2.045955e-03
-4.840000e+00	-4.620000e+00	1.176121e-01	3.198259e-02	3.481636e-03
-4.620000e+00	-4.400000e+00	1.597119e-01	1.086345e-02	5.039409e-03
-4.400000e+00	-4.180000e+00	2.036404e-01	9.346364e-04	2.841682e-03
-4.180000e+00	-3.960000e+00	1.853090e-01	3.628505e-02	5.219773e-03
-3.960000e+00	-3.740000e+00	2.748386e-01	7.010000e-04	2.865695e-02
-3.740000e+00	-3.520000e+00	3.485985e-01	6.864545e-03	2.174791e-02
-3.520000e+00	-3.300000e+00	3.620768e-01	7.750273e-03	1.919005e-02
-3.300000e+00	-3.080000e+00	4.056210e-01	1.378841e-02	5.121545e-03
-3.080000e+00	-2.860000e+00	3.954663e-01	7.412909e-03	1.261959e-02
-2.860000e+00	-2.640000e+00	3.736556e-01	1.184982e-02	8.311455e-03
-2.640000e+00	-2.420000e+00	3.209523e-01	1.246786e-02	1.019182e-02
-2.420000e+00	-2.200000e+00	2.589614e-01	3.303636e-03	3.217318e-03
-2.200000e+00	-1.980000e+00	1.976569e-01	9.510000e-04	3.065045e-03
-1.980000e+00	-1.760000e+00	1.429000e-01	1.364091e-03	2.105182e-03
-1.760000e+00	-1.540000e+00	8.847414e-02	5.249455e-03	3.725227e-03
-1.540000e+00	-1.320000e+00	4.424390e-02	1.633432e-03	1.481286e-03
-1.320000e+00	-1.100000e+00	1.334506e-02	1.200323e-03	5.293500e-04
-1.100000e+00	-8.800000e-01	7.722155e-05	1.725636e-06	2.160264e-05
-8.800000e-01	-6.600000e-01	1.915592e-09	1.646929e-09	6.870136e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc002_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.665855e-04	1.867181e-04	2.521935e-04
-1.078000e+01	-1.056000e+01	1.006579e-03	2.057395e-04	2.898220e-04
-1.056000e+01	-1.034000e+01	1.428507e-03	2.739640e-04	3.678110e-04
-1.034000e+01	-1.012000e+01	1.858506e-03	3.158100e-04	4.415150e-04
-1.012000e+01	-9.900000e+00	2.569431e-03	4.157300e-04	5.365940e-04
-9.900000e+00	-9.680000e+00	3.480275e-03	5.318540e-04	6.200160e-04
-9.680000e+00	-9.460000e+00	4.481569e-03	6.141180e-04	7.148660e-04
-9.460000e+00	-9.240000e+00	5.917955e-03	7.581080e-04	8.116320e-04
-9.240001e+00	-9.020001e+00	7.722777e-03	9.658960e-04	9.171870e-04
-9.020001e+00	-8.800000e+00	9.299647e-03	1.012934e-03	1.067383e-03
-8.800000e+00	-8.580000e+00	1.243941e-02	1.353060e-03	1.101730e-03
-8.580001e+00	-8.360001e+00	1.558001e-02	1.645310e-03	1.170150e-03
-8.360001e+00	-8.140001e+00	1.904358e-02	1.862880e-03	1.284670e-03
-8.140001e+00	-7.920001e+00	2.415083e-02	2.245430e-03	1.435990e-03
-7.920001e+00	-7.700000e+00	2.860779e-02	2.339540e-03	1.341360e-03
-7.700000e+00	-7.480002e+00	3.539149e-02	2.813410e-03	1.851500e-03
-7.480001e+00	-7.260000e+00	4.197848e-02	3.052390e-03	2.025770e-03
-7.260000e+00	-7.040000e+00	5.055405e-02	3.444350e-03	2.439470e-03
-7.040000e+00	-6.820002e+00	5.923108e-02	3.692550e-03	2.650500e-03
-6.820001e+00	-6.599999e+00	6.856228e-02	3.815560e-03	2.981380e-03
-6.600000e+00	-6.380003e+00	8.039210e-02	4.127440e-03	3.720230e-03
-6.380002e+00	-6.160002e+00	9.215518e-02	4.263340e-03	4.241680e-03
-6.160002e+00	-5.940000e+00	1.054494e-01	4.406800e-03	4.854600e-03
-5.940000e+00	-5.720000e+00	1.183863e-01	4.246900e-03	5.064000e-03
-5.720000e+00	-5.500000e+00	1.334521e-01	4.196000e-03	5.486400e-03
-5.500000e+00	-5.280000e+00	1.472498e-01	3.808500e-03	5.189400e-03
-5.280000e+00	-5.060000e+00	1.618563e-01	3.272100e-03	4.851800e-03
-5.059999e+00	-4.840001e+00	1.763845e-01	2.659500e-03	4.003300e-03
-4.840001e+00	-4.620000e+00	1.903621e-01	1.929000e-03	2.868100e-03
-4.619999e+00	-4.400003e+00	2.030157e-01	9.366000e-04	9.502000e-04
-4.400003e+00	-4.180000e+00	2.178832e-01	9.157000e-04	8.150000e-04
-4.180000e+00	-3.960001e+00	2.295207e-01	2.260900e-03	8.522000e-04
-3.960001e+00	-3.740000e+00	2.414906e-01	4.059200e-03	1.784500e-03
-3.740000e+00	-3.520002e+00	2.519201e-01	5.356900e-03	2.788500e-03
-3.520001e+00	-3.299999e+00	2.581167e-01	6.085100e-03	3.690500e-03
-3.299999e+00	-3.079999e+00	2.570911e-01	5.886300e-03	4.782700e-03
-3.079999e+00	-2.859999e+00	2.507932e-01	4.739300e-03	5.794900e-03
-2.859999e+00	-2.640001e+00	2.358745e-01	4.520500e-03	6.755100e-03
-2.640000e+00	-2.420000e+00	2.108427e-01	5.048100e-03	7.569500e-03
-2.420000e+00	-2.200002e+00	1.845917e-01	5.084700e-03	7.782900e-03
-2.200001e+00	-1.980003e+00	1.503160e-01	4.820600e-03	7.545000e-03
-1.980003e+00	-1.759999e+00	1.145077e-01	4.155900e-03	6.710800e-03
-1.759999e+00	-1.540000e+00	8.153071e-02	3.124560e-03	5.254820e-03
-1.540001e+00	-1.320002e+00	4.307950e-02	1.974370e-03	3.464470e-03
-1.320002e+00	-1.100001e+00	1.358199e-02	7.395100e-04	1.364980e-03
-1.100000e+00	-8.799998e-01	3.554022e-05	9.623260e-06	9.418080e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.706912e-03	6.223190e-04	8.207120e-04
-1.078000e+01	-1.056000e+01	2.255335e-03	7.733040e-04	9.765700e-04
-1.056000e+01	-1.034000e+01	2.968615e-03	9.592060e-04	1.177126e-03
-1.034000e+01	-1.012000e+01	3.839412e-03	1.174751e-03	1.396001e-03
-1.012000e+01	-9.900000e+00	4.940858e-03	1.432640e-03	1.666927e-03
-9.900000e+00	-9.680000e+00	6.229529e-03	1.728720e-03	1.944190e-03
-9.680000e+00	-9.460000e+00	7.828748e-03	2.074095e-03	2.279162e-03
-9.460000e+00	-9.240000e+00	9.696990e-03	2.465299e-03	2.613250e-03
-9.240001e+00	-9.020001e+00	1.196207e-02	2.910357e-03	3.011330e-03
-9.020001e+00	-8.800000e+00	1.462268e-02	3.410340e-03	3.448450e-03
-8.800000e+00	-8.580000e+00	1.774838e-02	3.960030e-03	3.913740e-03
-8.580001e+00	-8.360001e+00	2.136074e-02	4.562350e-03	4.406290e-03
-8.360001e+00	-8.140001e+00	2.564772e-02	5.198780e-03	4.911670e-03
-8.140001e+00	-7.920001e+00	3.045216e-02	5.874860e-03	5.425740e-03
-7.920001e+00	-7.700000e+00	3.593106e-02	6.569570e-03	5.930930e-03
-7.700000e+00	-7.480002e+00	4.218185e-02	7.260110e-03	6.426770e-03
-7.480001e+00	-7.260000e+00	4.914793e-02	7.935530e-03	6.925850e-03
-7.260000e+00	-7.040000e+00	5.696476e-02	8.555160e-03	7.412600e-03
-7.040000e+00	-6.820002e+00	6.557000e-02	9.101850e-03	7.847850e-03
-6.820001e+00	-6.599999e+00	7.486315e-02	9.557540e-03	8.185200e-03
-6.600000e+00	-6.380003e+00	8.500166e-02	9.847440e-03	8.473990e-03
-6.380002e+00	-6.160002e+00	9.597768e-02	9.957180e-03	8.665920e-03
-6.160002e+00	-5.940000e+00	1.076973e-01	9.835700e-03	8.771800e-03
-5.940000e+00	-5.720000e+00	1.201080e-01	9.443300e-03	8.741100e-03
-5.720000e+00	-5.500000e+00	1.330772e-01	8.751600e-03	8.541200e-03
-5.500000e+00	-5.280000e+00	1.464468e-01	8.005900e-03	8.152600e-03
-5.280000e+00	-5.060000e+00	1.600995e-01	7.814200e-03	7.536900e-03
-5.059999e+00	-4.840001e+00	1.741002e-01	7.462900e-03	6.706800e-03
-4.840001e+00	-4.620000e+00	1.880520e-01	6.899300e-03	5.609400e-03
-4.619999e+00	-4.400003e+00	2.016658e-01	6.095700e-03	4.191100e-03
-4.400003e+00	-4.180000e+00	2.144345e-01	4.969400e-03	2.896400e-03
-4.180000e+00	-3.960001e+00	2.261855e-01	5.679900e-03	5.984200e-03
-3.960001e+00	-3.740000e+00	2.366512e-01	8.105400e-03	9.296000e-03
-3.740000e+00	-3.520002e+00	2.450302e-01	1.052380e-02	1.267190e-02
-3.520001e+00	-3.299999e+00	2.478884e-01	1.238430e-02	1.530970e-02
-3.299999e+00	-3.079999e+00	2.443885e-01	1.354860e-02	1.694280e-02
-3.079999e+00	-2.859999e+00	2.343818e-01	1.505060e-02	1.751920e-02
-2.859999e+00	-2.640001e+00	2.184412e-01	1.773370e-02	1.703580e-02
-2.640000e+00	-2.420000e+00	1.973704e-01	1.945560e-02	1.712620e-02
-2.420000e+00	-2.200002e+00	1.724229e-01	1.995770e-02	1.940590e-02
-2.200001e+00	-1.980003e+00	1.446131e-01	1.910970e-02	2.043030e-02
-1.980003e+00	-1.759999e+00	1.156086e-01	1.690359e-02	1.981810e-02
-1.759999e+00	-1.540000e+00	8.325309e-02	1.348200e-02	1.729231e-02
-1.540001e+00	-1.320002e+00	4.725172e-02	8.970120e-03	1.254376e-02
-1.320002e+00	-1.100001e+00	1.541838e-02	3.547090e-03	5.364140e-03
-1.100000e+00	-8.799998e-01	6.948911e-05	3.059628e-05	4.401209e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.942345e-04	1.881753e-04	3.215318e-05
-1.078000e+01	-1.056000e+01	1.545693e-03	1.006550e-04	1.399452e-03
-1.056000e+01	-1.034000e+01	1.294042e-03	3.710195e-04	9.394686e-04
-1.034000e+01	-1.012000e+01	1.934903e-03	5.106273e-05	7.038700e-04
-1.012000e+01	-9.900000e+00	1.500751e-03	8.822273e-06	1.523859e-03
-9.900000e+00	-9.680000e+00	3.328470e-03	1.414418e-04	3.036439e-03
-9.680000e+00	-9.460000e+00	1.746021e-03	6.187091e-05	5.774164e-04
-9.460000e+00	-9.240000e+00	3.445450e-03	5.356759e-04	4.383355e-04
-9.240000e+00	-9.020000e+00	2.637423e-03	1.047150e-03	1.643615e-03
-9.020000e+00	-8.800000e+00	3.597955e-03	1.652059e-04	9.378450e-04
-8.800000e+00	-8.580000e+00	7.816695e-03	2.129409e-03	3.771468e-03
-8.580000e+00	-8.360000e+00	5.881364e-03	3.386955e-04	5.870409e-04
-8.360000e+00	-8.140000e+00	9.178755e-03	8.188864e-04	1.600382e-03
-8.140000e+00	-7.920000e+00	9.655455e-03	6.912227e-04	2.319964e-03
-7.920000e+00	-7.700000e+00	2.416396e-03	1.067527e-03	3.100131e-03
-7.700000e+00	-7.480000e+00	2.178746e-02	1.172900e-03	5.157018e-03
-7.480000e+00	-7.260000e+00	1.995246e-02	4.167991e-03	4.779836e-03
-7.260000e+00	-7.040000e+00	2.762686e-02	3.418864e-03	6.053041e-03
-7.040000e+00	-6.820000e+00	4.975886e-02	1.211605e-02	-5.595455e-05
-6.820000e+00	-6.600000e+00	3.422450e-02	3.111668e-03	3.779309e-03
-6.600000e+00	-6.380000e+00	3.489877e-02	1.887432e-03	8.701795e-03
-6.380000e+00	-6.160000e+00	5.803705e-02	3.180455e-04	4.835364e-03
-6.160000e+00	-5.940000e+00	7.092077e-02	2.351182e-03	4.015000e-03
-5.940000e+00	-5.720000e+00	8.360750e-02	1.021091e-03	4.089227e-03
-5.720000e+00	-5.500000e+00	9.132741e-02	7.621409e-03	1.939136e-03
-5.500000e+00	-5.280000e+00	8.729491e-02	-2.777727e-04	1.419286e-02
-5.280000e+00	-5.060000e+00	1.291036e-01	2.259864e-03	3.751864e-03
-5.060000e+00	-4.840000e+00	1.209823e-01	1.702955e-02	1.231182e-03
-4.840000e+00	-4.620000e+00	1.667862e-01	4.623455e-03	1.240909e-04
-4.620000e+00	-4.400000e+00	1.989700e-01	2.373405e-02	1.989409e-03
-4.400000e+00	-4.180000e+00	2.182535e-01	2.296177e-02	7.440455e-04
-4.180000e+00	-3.960000e+00	2.352888e-01	1.091609e-02	6.527136e-03
-3.960000e+00	-3.740000e+00	2.842834e-01	6.194455e-03	2.357127e-02
-3.740000e+00	-3.520000e+00	3.232972e-01	1.607136e-02	2.102018e-02
-3.520000e+00	-3.300000e+00	3.224946e-01	7.477091e-03	1.927450e-02
-3.300000e+00	-3.080000e+00	3.316062e-01	1.022023e-02	4.078545e-03
-3.080000e+00	-2.860000e+00	3.351347e-01	-1.009682e-03	1.227650e-02
-2.860000e+00	-2.640000e+00	3.138376e-01	7.405227e-03	8.447682e-03
-2.640000e+00	-2.420000e+00	2.734147e-01	9.135727e-03	6.732182e-03
-2.420000e+00	-2.200000e+00	2.184631e-01	5.361682e-03	1.766545e-03
-2.200000e+00	-1.980000e+00	1.745591e-01	5.907273e-04	1.896955e-03
-1.980000e+00	-1.760000e+00	1.288630e-01	2.150909e-03	1.677818e-03
-1.760000e+00	-1.540000e+00	8.021655e-02	4.476409e-03	3.580818e-03
-1.540000e+00	-1.320000e+00	4.034229e-02	1.514468e-03	1.595532e-03
-1.320000e+00	-1.100000e+00	1.207695e-02	9.943955e-04	5.068455e-04
-1.100000e+00	-8.800000e-01	5.183009e-05	5.671409e-06	3.487091e-06
-8.800000e-01	-6.600000e-01	1.872742e-09	1.704214e-09	6.301045e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc005_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.750233e-03	4.656360e-04	5.680720e-04
-1.078000e+01	-1.056000e+01	7.429300e-03	4.384870e-04	5.853620e-04
-1.056000e+01	-1.034000e+01	8.756583e-03	6.005430e-04	5.904500e-04
-1.034000e+01	-1.012000e+01	1.007028e-02	7.796170e-04	7.428500e-04
-1.012000e+01	-9.900000e+00	1.114507e-02	7.829900e-04	6.527800e-04
-9.900000e+00	-9.680000e+00	1.240180e-02	8.200100e-04	6.323100e-04
-9.680000e+00	-9.460000e+00	1.341276e-02	7.697400e-04	7.253100e-04
-9.460000e+00	-9.240000e+00	1.529548e-02	9.195100e-04	6.838200e-04
-9.240001e+00	-9.020001e+00	1.705833e-02	9.837900e-04	7.057300e-04
-9.020001e+00	-8.800000e+00	1.956810e-02	1.256160e-03	1.063040e-03
-8.800000e+00	-8.580000e+00	2.192310e-02	1.329690e-03	1.048990e-03
-8.580001e+00	-8.360001e+00	2.486966e-02	1.617040e-03	1.413950e-03
-8.360001e+00	-8.140001e+00	2.686094e-02	1.543890e-03	1.170010e-03
-8.140001e+00	-7.920001e+00	3.042350e-02	1.808400e-03	1.472650e-03
-7.920001e+00	-7.700000e+00	3.389278e-02	1.946490e-03	1.535360e-03
-7.700000e+00	-7.480002e+00	3.800102e-02	2.164540e-03	1.713830e-03
-7.480001e+00	-7.260000e+00	4.224558e-02	2.406620e-03	1.912580e-03
-7.260000e+00	-7.040000e+00	4.757010e-02	2.746700e-03	2.278000e-03
-7.040000e+00	-6.820002e+00	5.235696e-02	2.831280e-03	2.137060e-03
-6.820001e+00	-6.599999e+00	5.834696e-02	3.170550e-03	2.473570e-03
-6.600000e+00	-6.380003e+00	6.606900e-02	3.631740e-03	2.904870e-03
-6.380002e+00	-6.160002e+00	7.337873e-02	3.932530e-03	3.086010e-03
-6.160002e+00	-5.940000e+00	8.257783e-02	4.426150e-03	3.488910e-03
-5.940000e+00	-5.720000e+00	8.981648e-02	4.281820e-03	2.942340e-03
-5.720000e+00	-5.500000e+00	1.018022e-01	4.938870e-03	3.568000e-03
-5.500000e+00	-5.280000e+00	1.120245e-01	4.944100e-03	3.209500e-03
-5.280000e+00	-5.060000e+00	1.245980e-01	5.067200e-03	3.032400e-03
-5.059999e+00	-4.840001e+00	1.380693e-01	5.047200e-03	2.650300e-03
-4.840001e+00	-4.620000e+00	1.527425e-01	4.827000e-03	2.087400e-03
-4.619999e+00	-4.400003e+00	1.690131e-01	4.373900e-03	1.274900e-03
-4.400003e+00	-4.180000e+00	1.889004e-01	4.167700e-03	9.659000e-04
-4.180000e+00	-3.960001e+00	2.119142e-01	3.887900e-03	1.003000e-03
-3.960001e+00	-3.740000e+00	2.387739e-01	5.551800e-03	1.726200e-03
-3.740000e+00	-3.520002e+00	2.678064e-01	6.292400e-03	1.397600e-03
-3.520001e+00	-3.299999e+00	2.846952e-01	2.474300e-03	1.259300e-03
-3.299999e+00	-3.079999e+00	2.842647e-01	3.481800e-03	1.347400e-03
-3.079999e+00	-2.859999e+00	2.766083e-01	4.316000e-03	4.912600e-03
-2.859999e+00	-2.640001e+00	2.588925e-01	6.529200e-03	9.353200e-03
-2.640000e+00	-2.420000e+00	2.314734e-01	8.985300e-03	1.347900e-02
-2.420000e+00	-2.200002e+00	2.013936e-01	1.004680e-02	1.588820e-02
-2.200001e+00	-1.980003e+00	1.640416e-01	1.003500e-02	1.658180e-02
-1.980003e+00	-1.759999e+00	1.250277e-01	8.836200e-03	1.513910e-02
-1.759999e+00	-1.540000e+00	8.934437e-02	6.632570e-03	1.165863e-02
-1.540001e+00	-1.320002e+00	4.807868e-02	4.172380e-03	7.440520e-03
-1.320002e+00	-1.100001e+00	1.539232e-02	1.580930e-03	2.866250e-03
-1.100000e+00	-8.799998e-01	4.120637e-05	1.777422e-05	2.129387e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.827207e-03	1.230614e-03	1.969633e-03
-1.078000e+01	-1.056000e+01	9.707874e-03	1.314877e-03	2.063946e-03
-1.056000e+01	-1.034000e+01	1.085285e-02	1.453188e-03	2.251390e-03
-1.034000e+01	-1.012000e+01	1.196463e-02	1.563880e-03	2.373980e-03
-1.012000e+01	-9.900000e+00	1.331284e-02	1.713560e-03	2.555270e-03
-9.900000e+00	-9.680000e+00	1.470419e-02	1.859780e-03	2.717470e-03
-9.680000e+00	-9.460000e+00	1.624285e-02	2.023510e-03	2.901460e-03
-9.460000e+00	-9.240000e+00	1.790474e-02	2.187600e-03	3.062650e-03
-9.240001e+00	-9.020001e+00	1.983642e-02	2.394170e-03	3.289170e-03
-9.020001e+00	-8.800000e+00	2.193679e-02	2.617960e-03	3.519040e-03
-8.800000e+00	-8.580000e+00	2.409925e-02	2.831310e-03	3.717670e-03
-8.580001e+00	-8.360001e+00	2.659669e-02	3.090940e-03	3.966410e-03
-8.360001e+00	-8.140001e+00	2.941039e-02	3.388130e-03	4.258810e-03
-8.140001e+00	-7.920001e+00	3.242559e-02	3.699520e-03	4.541420e-03
-7.920001e+00	-7.700000e+00	3.573067e-02	4.032550e-03	4.833370e-03
-7.700000e+00	-7.480002e+00	3.937067e-02	4.396690e-03	5.142300e-03
-7.480001e+00	-7.260000e+00	4.345244e-02	4.827470e-03	5.513450e-03
-7.260000e+00	-7.040000e+00	4.790630e-02	5.274060e-03	5.888860e-03
-7.040000e+00	-6.820002e+00	5.286570e-02	5.780050e-03	6.290730e-03
-6.820001e+00	-6.599999e+00	5.822258e-02	6.305210e-03	6.695370e-03
-6.600000e+00	-6.380003e+00	6.434028e-02	6.924980e-03	7.187970e-03
-6.380002e+00	-6.160002e+00	7.107972e-02	7.580140e-03	7.680200e-03
-6.160002e+00	-5.940000e+00	7.862720e-02	8.326180e-03	8.249570e-03
-5.940000e+00	-5.720000e+00	8.700609e-02	9.130650e-03	8.836920e-03
-5.720000e+00	-5.500000e+00	9.638719e-02	9.987890e-03	9.429810e-03
-5.500000e+00	-5.280000e+00	1.069062e-01	1.092893e-02	1.007770e-02
-5.280000e+00	-5.060000e+00	1.185968e-01	1.188800e-02	1.066190e-02
-5.059999e+00	-4.840001e+00	1.319681e-01	1.294070e-02	1.128490e-02
-4.840001e+00	-4.620000e+00	1.470229e-01	1.399530e-02	1.182670e-02
-4.619999e+00	-4.400003e+00	1.640250e-01	1.501700e-02	1.220820e-02
-4.400003e+00	-4.180000e+00	1.830738e-01	1.588870e-02	1.229460e-02
-4.180000e+00	-3.960001e+00	2.049828e-01	1.661930e-02	1.207620e-02
-3.960001e+00	-3.740000e+00	2.300805e-01	1.700900e-02	1.133850e-02
-3.740000e+00	-3.520002e+00	2.540908e-01	1.599460e-02	1.358860e-02
-3.520001e+00	-3.299999e+00	2.598857e-01	1.037140e-02	1.320470e-02
-3.299999e+00	-3.079999e+00	2.602801e-01	9.800600e-03	1.192780e-02
-3.079999e+00	-2.859999e+00	2.557342e-01	1.587230e-02	1.007690e-02
-2.859999e+00	-2.640001e+00	2.458613e-01	2.407340e-02	1.593640e-02
-2.640000e+00	-2.420000e+00	2.304419e-01	3.085180e-02	2.603510e-02
-2.420000e+00	-2.200002e+00	2.095174e-01	3.536980e-02	3.521250e-02
-2.200001e+00	-1.980003e+00	1.830358e-01	3.693900e-02	4.207720e-02
-1.980003e+00	-1.759999e+00	1.520293e-01	3.508140e-02	4.500230e-02
-1.759999e+00	-1.540000e+00	1.140819e-01	2.968889e-02	4.247360e-02
-1.540001e+00	-1.320002e+00	6.874214e-02	2.074477e-02	3.287606e-02
-1.320002e+00	-1.100001e+00	2.423287e-02	8.535530e-03	1.481098e-02
-1.100000e+00	-8.799998e-01	1.415241e-04	6.989387e-05	1.284625e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.017390e-02	1.704773e-04	7.110606e-03
-1.078000e+01	-1.056000e+01	6.881814e-03	7.679727e-04	4.894636e-04
-1.056000e+01	-1.034000e+01	7.324945e-03	2.803818e-04	2.031000e-03
-1.034000e+01	-1.012000e+01	9.002209e-03	2.077523e-03	1.355341e-03
-1.012000e+01	-9.900000e+00	8.484336e-03	1.011109e-03	1.208368e-03
-9.900000e+00	-9.680000e+00	8.254464e-03	6.560909e-04	1.368382e-03
-9.680000e+00	-9.460000e+00	7.949973e-03	1.923105e-03	1.493464e-03
-9.460000e+00	-9.240000e+00	9.882500e-03	-6.842727e-05	1.100218e-03
-9.240000e+00	-9.020000e+00	1.472841e-02	6.676409e-04	1.265236e-03
-9.020000e+00	-8.800000e+00	-1.031977e-03	1.567598e-03	2.060519e-03
-8.800000e+00	-8.580000e+00	1.451145e-02	3.692214e-03	3.437118e-03
-8.580000e+00	-8.360000e+00	1.803405e-02	2.495409e-03	1.621855e-03
-8.360000e+00	-8.140000e+00	1.919924e-02	5.558800e-03	1.352041e-03
-8.140000e+00	-7.920000e+00	1.296207e-02	1.820191e-03	1.937227e-03
-7.920000e+00	-7.700000e+00	2.200263e-02	2.203264e-03	2.298941e-03
-7.700000e+00	-7.480000e+00	2.116156e-02	2.495673e-03	1.820164e-03
-7.480000e+00	-7.260000e+00	2.409720e-02	4.167214e-03	3.050632e-03
-7.260000e+00	-7.040000e+00	2.944642e-02	3.152818e-04	2.238827e-03
-7.040000e+00	-6.820000e+00	3.016894e-02	4.214777e-03	4.832345e-03
-6.820000e+00	-6.600000e+00	4.379095e-02	7.493091e-04	2.484727e-03
-6.600000e+00	-6.380000e+00	4.024180e-02	1.573100e-03	6.340200e-03
-6.380000e+00	-6.160000e+00	4.677268e-02	2.099741e-03	3.862909e-03
-6.160000e+00	-5.940000e+00	4.660300e-02	3.623405e-03	4.077409e-03
-5.940000e+00	-5.720000e+00	6.675877e-02	3.499455e-03	5.789545e-04
-5.720000e+00	-5.500000e+00	7.239059e-02	2.220091e-03	5.837000e-03
-5.500000e+00	-5.280000e+00	6.276095e-02	1.422055e-02	-4.186364e-05
-5.280000e+00	-5.060000e+00	9.672182e-02	1.986364e-05	8.781045e-03
-5.060000e+00	-4.840000e+00	1.136839e-01	1.567205e-02	2.946545e-03
-4.840000e+00	-4.620000e+00	1.372590e-01	6.912227e-03	3.991864e-03
-4.620000e+00	-4.400000e+00	1.529044e-01	1.269232e-02	2.641136e-03
-4.400000e+00	-4.180000e+00	1.393512e-01	3.879432e-02	6.451682e-03
-4.180000e+00	-3.960000e+00	2.182764e-01	3.123636e-03	2.002673e-02
-3.960000e+00	-3.740000e+00	2.550525e-01	1.354318e-03	2.590100e-02
-3.740000e+00	-3.520000e+00	3.169140e-01	1.053086e-02	1.277282e-02
-3.520000e+00	-3.300000e+00	3.343695e-01	4.880455e-03	2.746609e-02
-3.300000e+00	-3.080000e+00	3.699979e-01	1.419445e-02	5.029045e-03
-3.080000e+00	-2.860000e+00	3.680202e-01	7.786682e-03	9.356955e-03
-2.860000e+00	-2.640000e+00	3.455717e-01	1.213786e-02	5.156545e-03
-2.640000e+00	-2.420000e+00	3.058695e-01	1.002868e-02	9.260045e-03
-2.420000e+00	-2.200000e+00	2.471680e-01	3.084455e-03	2.916136e-03
-2.200000e+00	-1.980000e+00	1.917287e-01	1.492955e-03	2.741955e-03
-1.980000e+00	-1.760000e+00	1.400086e-01	8.198182e-04	2.079409e-03
-1.760000e+00	-1.540000e+00	8.637982e-02	5.287136e-03	3.561364e-03
-1.540000e+00	-1.320000e+00	4.351561e-02	1.706114e-03	1.429159e-03
-1.320000e+00	-1.100000e+00	1.286503e-02	1.053777e-03	5.095455e-04
-1.100000e+00	-8.800000e-01	7.778532e-05	1.592000e-06	2.253164e-05
-8.800000e-01	-6.600000e-01	1.904586e-09	1.656285e-09	6.784955e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc005_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.018969e-03	7.087020e-04	7.006170e-04
-1.078000e+01	-1.056000e+01	4.909695e-03	7.685780e-04	7.434240e-04
-1.056000e+01	-1.034000e+01	6.009358e-03	8.975960e-04	8.614360e-04
-1.034000e+01	-1.012000e+01	7.425123e-03	1.059064e-03	9.488510e-04
-1.012000e+01	-9.900000e+00	9.293648e-03	1.264320e-03	1.138622e-03
-9.900000e+00	-9.680000e+00	1.105818e-02	1.385473e-03	1.197320e-03
-9.680000e+00	-9.460000e+00	1.330221e-02	1.561400e-03	1.344200e-03
-9.460000e+00	-9.240000e+00	1.559222e-02	1.655660e-03	1.327780e-03
-9.240001e+00	-9.020001e+00	1.954845e-02	2.107770e-03	1.940820e-03
-9.020001e+00	-8.800000e+00	2.168835e-02	2.063590e-03	1.682510e-03
-8.800000e+00	-8.580000e+00	2.650206e-02	2.440720e-03	2.127010e-03
-8.580001e+00	-8.360001e+00	3.110443e-02	2.803970e-03	2.561300e-03
-8.360001e+00	-8.140001e+00	3.556409e-02	2.903440e-03	2.531450e-03
-8.140001e+00	-7.920001e+00	4.139432e-02	3.223520e-03	2.907450e-03
-7.920001e+00	-7.700000e+00	4.659422e-02	3.170980e-03	2.629150e-03
-7.700000e+00	-7.480002e+00	5.460394e-02	3.667490e-03	3.267540e-03
-7.480001e+00	-7.260000e+00	6.063607e-02	3.648410e-03	3.131090e-03
-7.260000e+00	-7.040000e+00	6.879324e-02	3.874390e-03	3.577660e-03
-7.040000e+00	-6.820002e+00	7.733773e-02	3.973540e-03	4.289730e-03
-6.820001e+00	-6.599999e+00	8.467714e-02	3.813870e-03	4.562070e-03
-6.600000e+00	-6.380003e+00	9.484657e-02	3.940230e-03	5.304530e-03
-6.380002e+00	-6.160002e+00	1.045438e-01	3.884600e-03	5.873800e-03
-6.160002e+00	-5.940000e+00	1.147842e-01	3.781900e-03	6.387300e-03
-5.940000e+00	-5.720000e+00	1.242279e-01	3.416000e-03	6.500800e-03
-5.720000e+00	-5.500000e+00	1.353517e-01	3.210600e-03	6.844600e-03
-5.500000e+00	-5.280000e+00	1.444261e-01	2.989400e-03	6.245200e-03
-5.280000e+00	-5.060000e+00	1.540889e-01	2.926000e-03	5.765700e-03
-5.059999e+00	-4.840001e+00	1.639020e-01	2.661500e-03	4.825800e-03
-4.840001e+00	-4.620000e+00	1.725080e-01	2.107000e-03	3.438400e-03
-4.619999e+00	-4.400003e+00	1.803837e-01	1.958200e-03	1.422700e-03
-4.400003e+00	-4.180000e+00	1.894820e-01	2.741500e-03	1.590800e-03
-4.180000e+00	-3.960001e+00	1.980935e-01	3.271100e-03	2.393300e-03
-3.960001e+00	-3.740000e+00	2.061122e-01	4.376800e-03	3.356600e-03
-3.740000e+00	-3.520002e+00	2.158530e-01	5.536700e-03	4.082300e-03
-3.520001e+00	-3.299999e+00	2.228530e-01	8.024800e-03	4.840100e-03
-3.299999e+00	-3.079999e+00	2.293910e-01	9.932900e-03	5.572800e-03
-3.079999e+00	-2.859999e+00	2.318142e-01	9.626300e-03	6.096300e-03
-2.859999e+00	-2.640001e+00	2.249309e-01	7.566300e-03	6.616700e-03
-2.640000e+00	-2.420000e+00	2.052730e-01	6.039400e-03	7.306000e-03
-2.420000e+00	-2.200002e+00	1.815964e-01	4.932400e-03	7.580300e-03
-2.200001e+00	-1.980003e+00	1.481411e-01	4.785100e-03	7.515200e-03
-1.980003e+00	-1.759999e+00	1.129622e-01	4.521700e-03	6.805100e-03
-1.759999e+00	-1.540000e+00	8.054680e-02	3.271200e-03	5.364000e-03
-1.540001e+00	-1.320002e+00	4.244240e-02	2.192800e-03	3.549470e-03
-1.320002e+00	-1.100001e+00	1.333331e-02	7.710200e-04	1.406710e-03
-1.100000e+00	-8.799998e-01	2.740179e-05	1.423686e-05	1.167121e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.839061e-03	1.294742e-03	2.004767e-03
-1.078000e+01	-1.056000e+01	7.021465e-03	1.495949e-03	2.243945e-03
-1.056000e+01	-1.034000e+01	8.500238e-03	1.725403e-03	2.554152e-03
-1.034000e+01	-1.012000e+01	1.016743e-02	1.972173e-03	2.862150e-03
-1.012000e+01	-9.900000e+00	1.213498e-02	2.245916e-03	3.214930e-03
-9.900000e+00	-9.680000e+00	1.425795e-02	2.549300e-03	3.541120e-03
-9.680000e+00	-9.460000e+00	1.681704e-02	2.869930e-03	3.938720e-03
-9.460000e+00	-9.240000e+00	1.953110e-02	3.219280e-03	4.255250e-03
-9.240001e+00	-9.020001e+00	2.274976e-02	3.580330e-03	4.662180e-03
-9.020001e+00	-8.800000e+00	2.627861e-02	3.966360e-03	5.042170e-03
-8.800000e+00	-8.580000e+00	3.011883e-02	4.368030e-03	5.407370e-03
-8.580001e+00	-8.360001e+00	3.439535e-02	4.778070e-03	5.760960e-03
-8.360001e+00	-8.140001e+00	3.920476e-02	5.174330e-03	6.131670e-03
-8.140001e+00	-7.920001e+00	4.430941e-02	5.579900e-03	6.424270e-03
-7.920001e+00	-7.700000e+00	4.989593e-02	5.965550e-03	6.709120e-03
-7.700000e+00	-7.480002e+00	5.593555e-02	6.321790e-03	6.945030e-03
-7.480001e+00	-7.260000e+00	6.240024e-02	6.637310e-03	7.148520e-03
-7.260000e+00	-7.040000e+00	6.928436e-02	6.912090e-03	7.282810e-03
-7.040000e+00	-6.820002e+00	7.666326e-02	7.110540e-03	7.378460e-03
-6.820001e+00	-6.599999e+00	8.424437e-02	7.252350e-03	7.354480e-03
-6.600000e+00	-6.380003e+00	9.245418e-02	7.269020e-03	7.310710e-03
-6.380002e+00	-6.160002e+00	1.009754e-01	7.173510e-03	7.166600e-03
-6.160002e+00	-5.940000e+00	1.099384e-01	6.928700e-03	6.978300e-03
-5.940000e+00	-5.720000e+00	1.192161e-01	6.672500e-03	6.682300e-03
-5.720000e+00	-5.500000e+00	1.287166e-01	6.638800e-03	6.252400e-03
-5.500000e+00	-5.280000e+00	1.385511e-01	6.541900e-03	5.737800e-03
-5.280000e+00	-5.060000e+00	1.484829e-01	6.337800e-03	5.048500e-03
-5.059999e+00	-4.840001e+00	1.587721e-01	6.046600e-03	4.252400e-03
-4.840001e+00	-4.620000e+00	1.691724e-01	5.623700e-03	3.277300e-03
-4.619999e+00	-4.400003e+00	1.795055e-01	5.021800e-03	2.086800e-03
-4.400003e+00	-4.180000e+00	1.893996e-01	4.165600e-03	2.240400e-03
-4.180000e+00	-3.960001e+00	1.989843e-01	4.474500e-03	4.437600e-03
-3.960001e+00	-3.740000e+00	2.081376e-01	6.274800e-03	6.912300e-03
-3.740000e+00	-3.520002e+00	2.162975e-01	8.183000e-03	9.567400e-03
-3.520001e+00	-3.299999e+00	2.235788e-01	1.022630e-02	1.243750e-02
-3.299999e+00	-3.079999e+00	2.293962e-01	1.231230e-02	1.543710e-02
-3.079999e+00	-2.859999e+00	2.274834e-01	1.367330e-02	1.708810e-02
-2.859999e+00	-2.640001e+00	2.157206e-01	1.684710e-02	1.688770e-02
-2.640000e+00	-2.420000e+00	1.965103e-01	1.934270e-02	1.661350e-02
-2.420000e+00	-2.200002e+00	1.722979e-01	2.062020e-02	1.999890e-02
-2.200001e+00	-1.980003e+00	1.450328e-01	2.038570e-02	2.205320e-02
-1.980003e+00	-1.759999e+00	1.166476e-01	1.852093e-02	2.222790e-02
-1.759999e+00	-1.540000e+00	8.466414e-02	1.511392e-02	2.005146e-02
-1.540001e+00	-1.320002e+00	4.849740e-02	1.026009e-02	1.497903e-02
-1.320002e+00	-1.100001e+00	1.600684e-02	4.120010e-03	6.569770e-03
-1.100000e+00	-8.799998e-01	7.185197e-05	3.418941e-05	5.707623e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.871823e-03	-4.063909e-05	1.896413e-03
-1.078000e+01	-1.056000e+01	3.509176e-03	9.089591e-05	9.552732e-04
-1.056000e+01	-1.034000e+01	3.595403e-03	3.549445e-04	1.482820e-03
-1.034000e+01	-1.012000e+01	5.362150e-03	1.886318e-04	1.439141e-03
-1.012000e+01	-9.900000e+00	7.044945e-03	5.213636e-06	2.231545e-03
-9.900000e+00	-9.680000e+00	7.607159e-03	6.177045e-04	8.774955e-04
-9.680000e+00	-9.460000e+00	6.689141e-03	5.463818e-04	1.393791e-03
-9.460000e+00	-9.240000e+00	9.637441e-03	1.733264e-03	1.703455e-03
-9.240000e+00	-9.020000e+00	1.131737e-02	3.128000e-04	2.968877e-03
-9.020000e+00	-8.800000e+00	1.595711e-02	3.964168e-03	5.046991e-03
-8.800000e+00	-8.580000e+00	2.412533e-02	3.232136e-04	4.557327e-03
-8.580000e+00	-8.360000e+00	1.882628e-02	6.554773e-04	1.702482e-03
-8.360000e+00	-8.140000e+00	1.272930e-02	8.052945e-03	1.830250e-03
-8.140000e+00	-7.920000e+00	3.102391e-02	3.706200e-03	1.807482e-03
-7.920000e+00	-7.700000e+00	1.969175e-02	1.974895e-03	9.802909e-03
-7.700000e+00	-7.480000e+00	3.927821e-02	6.900227e-04	5.120109e-03
-7.480000e+00	-7.260000e+00	4.510585e-02	6.261068e-03	3.387109e-03
-7.260000e+00	-7.040000e+00	5.198305e-02	6.235636e-03	3.240773e-03
-7.040000e+00	-6.820000e+00	6.375009e-02	1.476818e-02	4.199091e-04
-6.820000e+00	-6.600000e+00	5.386914e-02	7.314091e-04	5.645091e-03
-6.600000e+00	-6.380000e+00	7.460891e-02	9.145455e-05	9.226045e-03
-6.380000e+00	-6.160000e+00	7.914809e-02	-4.375455e-04	2.716182e-03
-6.160000e+00	-5.940000e+00	7.977495e-02	6.434045e-03	3.849409e-03
-5.940000e+00	-5.720000e+00	1.073455e-01	4.344773e-03	1.619591e-03
-5.720000e+00	-5.500000e+00	1.110259e-01	1.338409e-03	2.429682e-03
-5.500000e+00	-5.280000e+00	1.234699e-01	-5.581818e-05	1.359745e-02
-5.280000e+00	-5.060000e+00	1.241221e-01	2.323223e-02	2.189773e-03
-5.060000e+00	-4.840000e+00	1.482518e-01	3.895455e-05	1.388795e-02
-4.840000e+00	-4.620000e+00	1.766167e-01	1.247986e-02	1.571091e-03
-4.620000e+00	-4.400000e+00	1.934946e-01	9.547045e-03	3.357591e-03
-4.400000e+00	-4.180000e+00	1.988361e-01	1.421636e-02	5.474545e-03
-4.180000e+00	-3.960000e+00	1.802827e-01	2.075491e-02	5.174636e-03
-3.960000e+00	-3.740000e+00	2.423331e-01	8.557545e-03	8.761000e-03
-3.740000e+00	-3.520000e+00	2.631634e-01	1.185941e-02	1.071014e-02
-3.520000e+00	-3.300000e+00	2.770311e-01	5.371182e-03	8.692273e-03
-3.300000e+00	-3.080000e+00	2.789511e-01	7.192227e-03	1.546173e-02
-3.080000e+00	-2.860000e+00	2.894634e-01	-2.389273e-03	1.268391e-02
-2.860000e+00	-2.640000e+00	2.773790e-01	8.657818e-03	3.920682e-03
-2.640000e+00	-2.420000e+00	2.537513e-01	4.483045e-03	6.724136e-03
-2.420000e+00	-2.200000e+00	2.057782e-01	5.061727e-03	1.561727e-03
-2.200000e+00	-1.980000e+00	1.643677e-01	8.034091e-04	2.883682e-03
-1.980000e+00	-1.760000e+00	1.238964e-01	2.847182e-03	2.370136e-03
-1.760000e+00	-1.540000e+00	7.813782e-02	4.856818e-03	3.308273e-03
-1.540000e+00	-1.320000e+00	3.915781e-02	1.668300e-03	1.506259e-03
-1.320000e+00	-1.100000e+00	1.152118e-02	7.875318e-04	4.678455e-04
-1.100000e+00	-8.800000e-01	5.149682e-05	3.115591e-06	4.144955e-06
-8.800000e-01	-6.600000e-01	7.810786e-10	1.761495e-10	3.410227e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc005_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.739909e-03	6.813070e-04	7.119700e-04
-1.078000e+01	-1.056000e+01	3.529338e-03	7.819470e-04	8.040960e-04
-1.056000e+01	-1.034000e+01	4.812846e-03	1.008445e-03	9.831530e-04
-1.034000e+01	-1.012000e+01	6.011049e-03	1.156491e-03	1.114170e-03
-1.012000e+01	-9.900000e+00	7.947724e-03	1.441072e-03	1.401847e-03
-9.900000e+00	-9.680000e+00	1.007082e-02	1.686468e-03	1.611340e-03
-9.680000e+00	-9.460000e+00	1.260698e-02	1.950150e-03	1.836270e-03
-9.460000e+00	-9.240000e+00	1.570101e-02	2.220940e-03	2.034740e-03
-9.240001e+00	-9.020001e+00	2.000068e-02	2.724860e-03	2.641190e-03
-9.020001e+00	-8.800000e+00	2.339110e-02	2.883090e-03	2.627630e-03
-8.800000e+00	-8.580000e+00	2.943584e-02	3.411600e-03	3.225940e-03
-8.580001e+00	-8.360001e+00	3.598598e-02	3.963430e-03	3.859360e-03
-8.360001e+00	-8.140001e+00	4.207137e-02	4.191850e-03	3.954400e-03
-8.140001e+00	-7.920001e+00	5.033566e-02	4.639610e-03	4.436050e-03
-7.920001e+00	-7.700000e+00	5.774200e-02	4.639250e-03	4.214880e-03
-7.700000e+00	-7.480002e+00	6.850428e-02	5.141520e-03	4.830520e-03
-7.480001e+00	-7.260000e+00	7.738193e-02	5.112820e-03	4.653700e-03
-7.260000e+00	-7.040000e+00	8.892872e-02	5.284500e-03	4.855220e-03
-7.040000e+00	-6.820002e+00	1.004264e-01	5.239880e-03	5.284800e-03
-6.820001e+00	-6.599999e+00	1.104491e-01	4.873200e-03	5.802000e-03
-6.600000e+00	-6.380003e+00	1.240576e-01	4.788600e-03	7.108700e-03
-6.380002e+00	-6.160002e+00	1.354452e-01	4.253800e-03	7.799000e-03
-6.160002e+00	-5.940000e+00	1.475493e-01	4.006100e-03	8.575500e-03
-5.940000e+00	-5.720000e+00	1.579617e-01	4.427300e-03	8.843200e-03
-5.720000e+00	-5.500000e+00	1.689247e-01	4.836600e-03	9.053000e-03
-5.500000e+00	-5.280000e+00	1.761979e-01	4.613400e-03	8.197200e-03
-5.280000e+00	-5.060000e+00	1.846062e-01	4.722200e-03	7.804400e-03
-5.059999e+00	-4.840001e+00	1.896701e-01	4.037400e-03	6.087400e-03
-4.840001e+00	-4.620000e+00	1.944427e-01	3.506700e-03	4.664300e-03
-4.619999e+00	-4.400003e+00	1.952434e-01	4.380100e-03	3.447900e-03
-4.400003e+00	-4.180000e+00	1.968813e-01	5.149600e-03	4.419500e-03
-4.180000e+00	-3.960001e+00	1.975924e-01	5.582600e-03	5.150000e-03
-3.960001e+00	-3.740000e+00	1.952385e-01	6.093700e-03	5.930600e-03
-3.740000e+00	-3.520002e+00	1.926136e-01	6.227700e-03	6.435800e-03
-3.520001e+00	-3.299999e+00	1.881967e-01	7.222800e-03	6.733800e-03
-3.299999e+00	-3.079999e+00	1.814827e-01	8.697200e-03	6.935200e-03
-3.079999e+00	-2.859999e+00	1.746634e-01	9.226500e-03	6.890300e-03
-2.859999e+00	-2.640001e+00	1.653429e-01	9.798000e-03	6.721200e-03
-2.640000e+00	-2.420000e+00	1.518776e-01	9.952400e-03	6.391800e-03
-2.420000e+00	-2.200002e+00	1.369555e-01	8.495400e-03	5.874700e-03
-2.200001e+00	-1.980003e+00	1.148251e-01	7.456500e-03	5.214500e-03
-1.980003e+00	-1.759999e+00	9.054853e-02	6.436100e-03	4.369050e-03
-1.759999e+00	-1.540000e+00	6.532536e-02	4.354950e-03	3.334870e-03
-1.540001e+00	-1.320002e+00	3.431216e-02	2.820680e-03	2.168020e-03
-1.320002e+00	-1.100001e+00	1.076807e-02	5.132500e-04	8.454100e-04
-1.100000e+00	-8.799998e-01	2.048831e-05	1.469472e-05	7.086150e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.243759e-03	1.170252e-03	1.834168e-03
-1.078000e+01	-1.056000e+01	5.432581e-03	1.378430e-03	2.151128e-03
-1.056000e+01	-1.034000e+01	6.947088e-03	1.648188e-03	2.548395e-03
-1.034000e+01	-1.012000e+01	8.737665e-03	1.950507e-03	2.966475e-03
-1.012000e+01	-9.900000e+00	1.095508e-02	2.298944e-03	3.471230e-03
-9.900000e+00	-9.680000e+00	1.346602e-02	2.684990e-03	3.962410e-03
-9.680000e+00	-9.460000e+00	1.652655e-02	3.113440e-03	4.543540e-03
-9.460000e+00	-9.240000e+00	1.994867e-02	3.578620e-03	5.076830e-03
-9.240001e+00	-9.020001e+00	2.401892e-02	4.080990e-03	5.690790e-03
-9.020001e+00	-8.800000e+00	2.864372e-02	4.616760e-03	6.305780e-03
-8.800000e+00	-8.580000e+00	3.385235e-02	5.170590e-03	6.906110e-03
-8.580001e+00	-8.360001e+00	3.969762e-02	5.740240e-03	7.479020e-03
-8.360001e+00	-8.140001e+00	4.630449e-02	6.297170e-03	8.038980e-03
-8.140001e+00	-7.920001e+00	5.345411e-02	6.846110e-03	8.495740e-03
-7.920001e+00	-7.700000e+00	6.125584e-02	7.355830e-03	8.873910e-03
-7.700000e+00	-7.480002e+00	6.970681e-02	7.802760e-03	9.146770e-03
-7.480001e+00	-7.260000e+00	7.862556e-02	8.193190e-03	9.284240e-03
-7.260000e+00	-7.040000e+00	8.813494e-02	8.460390e-03	9.304280e-03
-7.040000e+00	-6.820002e+00	9.807630e-02	8.610880e-03	9.154800e-03
-6.820001e+00	-6.599999e+00	1.080401e-01	8.658750e-03	8.770500e-03
-6.600000e+00	-6.380003e+00	1.184165e-01	8.501500e-03	8.260000e-03
-6.380002e+00	-6.160002e+00	1.287917e-01	8.176300e-03	7.523100e-03
-6.160002e+00	-5.940000e+00	1.391008e-01	7.638800e-03	6.626900e-03
-5.940000e+00	-5.720000e+00	1.491782e-01	6.886800e-03	5.530100e-03
-5.720000e+00	-5.500000e+00	1.587148e-01	5.939100e-03	4.215500e-03
-5.500000e+00	-5.280000e+00	1.676993e-01	4.759600e-03	2.736500e-03
-5.280000e+00	-5.060000e+00	1.758248e-01	3.385400e-03	1.491300e-03
-5.059999e+00	-4.840001e+00	1.831953e-01	1.771900e-03	1.750900e-03
-4.840001e+00	-4.620000e+00	1.895143e-01	2.550400e-03	2.029600e-03
-4.619999e+00	-4.400003e+00	1.944692e-01	4.495000e-03	2.356000e-03
-4.400003e+00	-4.180000e+00	1.975884e-01	6.507300e-03	3.971500e-03
-4.180000e+00	-3.960001e+00	1.990049e-01	8.478500e-03	5.960900e-03
-3.960001e+00	-3.740000e+00	1.988158e-01	1.033510e-02	7.993400e-03
-3.740000e+00	-3.520002e+00	1.964325e-01	1.200120e-02	9.903200e-03
-3.520001e+00	-3.299999e+00	1.920927e-01	1.337970e-02	1.165960e-02
-3.299999e+00	-3.079999e+00	1.857041e-01	1.440670e-02	1.321150e-02
-3.079999e+00	-2.859999e+00	1.771168e-01	1.497770e-02	1.446810e-02
-2.859999e+00	-2.640001e+00	1.662701e-01	1.504470e-02	1.529470e-02
-2.640000e+00	-2.420000e+00	1.525912e-01	1.458390e-02	1.552510e-02
-2.420000e+00	-2.200002e+00	1.341512e-01	1.359270e-02	1.463550e-02
-2.200001e+00	-1.980003e+00	1.126679e-01	1.203730e-02	1.291640e-02
-1.980003e+00	-1.759999e+00	8.983406e-02	9.975760e-03	1.077504e-02
-1.759999e+00	-1.540000e+00	6.412074e-02	7.514160e-03	8.524430e-03
-1.540001e+00	-1.320002e+00	3.572425e-02	4.761410e-03	5.696880e-03
-1.320002e+00	-1.100001e+00	1.119858e-02	1.810003e-03	2.265320e-03
-1.100000e+00	-8.799998e-01	3.527822e-05	2.087804e-05	1.862113e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.406975e-03	4.909091e-07	9.716755e-04
-1.078000e+01	-1.056000e+01	2.834427e-03	9.328273e-05	1.152008e-03
-1.056000e+01	-1.034000e+01	2.779669e-03	3.987595e-04	1.208178e-03
-1.034000e+01	-1.012000e+01	4.107892e-03	4.104091e-05	1.229717e-03
-1.012000e+01	-9.900000e+00	4.035537e-03	6.247955e-05	1.841981e-03
-9.900000e+00	-9.680000e+00	6.909155e-03	5.136045e-04	2.752864e-03
-9.680000e+00	-9.460000e+00	1.404033e-03	6.536541e-04	2.867286e-03
-9.460000e+00	-9.240000e+00	7.704900e-03	4.126591e-04	7.277318e-04
-9.240000e+00	-9.020000e+00	8.693427e-03	4.664455e-04	2.129550e-03
-9.020000e+00	-8.800000e+00	1.026975e-02	1.823918e-03	1.991905e-03
-8.800000e+00	-8.580000e+00	2.608455e-02	1.397109e-03	8.220573e-03
-8.580000e+00	-8.360000e+00	2.499605e-02	7.660727e-04	1.948836e-03
-8.360000e+00	-8.140000e+00	2.943156e-02	6.430173e-03	1.955659e-03
-8.140000e+00	-7.920000e+00	2.468319e-02	7.275668e-03	1.341291e-03
-7.920000e+00	-7.700000e+00	2.551668e-02	1.975882e-03	3.199482e-03
-7.700000e+00	-7.480000e+00	4.868623e-02	4.752273e-04	7.481955e-03
-7.480000e+00	-7.260000e+00	4.978791e-02	3.961545e-03	4.995000e-03
-7.260000e+00	-7.040000e+00	5.978532e-02	1.399455e-03	1.162445e-02
-7.040000e+00	-6.820000e+00	8.887514e-02	1.572732e-02	3.372727e-04
-6.820000e+00	-6.600000e+00	9.199486e-02	6.581545e-03	1.230455e-04
-6.600000e+00	-6.380000e+00	6.241050e-02	1.699492e-02	6.417500e-03
-6.380000e+00	-6.160000e+00	1.083467e-01	-1.813636e-04	7.505182e-03
-6.160000e+00	-5.940000e+00	1.241728e-01	1.941182e-03	4.734409e-03
-5.940000e+00	-5.720000e+00	1.421328e-01	1.898182e-04	7.276182e-03
-5.720000e+00	-5.500000e+00	1.580724e-01	6.604545e-04	6.225682e-03
-5.500000e+00	-5.280000e+00	1.675390e-01	3.604545e-05	1.237427e-02
-5.280000e+00	-5.060000e+00	2.029609e-01	9.653364e-03	-1.617136e-03
-5.060000e+00	-4.840000e+00	1.768204e-01	4.125955e-03	1.562159e-02
-4.840000e+00	-4.620000e+00	2.055673e-01	1.241650e-02	-4.201818e-04
-4.620000e+00	-4.400000e+00	2.322806e-01	9.168136e-03	2.381136e-03
-4.400000e+00	-4.180000e+00	2.317635e-01	2.047768e-02	4.277636e-03
-4.180000e+00	-3.960000e+00	2.125299e-01	8.004773e-03	1.026109e-02
-3.960000e+00	-3.740000e+00	2.411091e-01	4.395000e-03	1.243327e-02
-3.740000e+00	-3.520000e+00	2.472538e-01	6.613545e-03	4.425455e-03
-3.520000e+00	-3.300000e+00	2.387539e-01	9.279273e-03	4.739636e-03
-3.300000e+00	-3.080000e+00	2.268925e-01	5.165727e-03	1.173209e-02
-3.080000e+00	-2.860000e+00	2.152837e-01	1.244364e-03	7.261045e-03
-2.860000e+00	-2.640000e+00	1.914362e-01	5.629864e-03	1.832364e-03
-2.640000e+00	-2.420000e+00	1.827955e-01	3.754318e-03	4.687273e-04
-2.420000e+00	-2.200000e+00	1.495167e-01	4.408409e-03	3.140273e-03
-2.200000e+00	-1.980000e+00	1.173378e-01	2.242273e-03	2.732591e-03
-1.980000e+00	-1.760000e+00	8.796382e-02	4.739136e-03	2.860727e-03
-1.760000e+00	-1.540000e+00	5.782332e-02	3.230318e-03	3.521636e-03
-1.540000e+00	-1.320000e+00	3.017849e-02	1.865727e-03	1.372514e-03
-1.320000e+00	-1.100000e+00	8.751973e-03	4.517545e-04	5.142136e-04
-1.100000e+00	-8.800000e-01	3.474202e-05	6.032864e-07	5.633427e-06
-8.800000e-01	-6.600000e-01	3.313183e-10	2.163023e-10	-9.275500e-12
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc01_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.940574e-02	1.112990e-03	1.126410e-03
-1.078000e+01	-1.056000e+01	1.928792e-02	7.627700e-04	6.096900e-04
-1.056000e+01	-1.034000e+01	2.307465e-02	1.322150e-03	1.430290e-03
-1.034000e+01	-1.012000e+01	2.489493e-02	1.341160e-03	1.388170e-03
-1.012000e+01	-9.900000e+00	2.706239e-02	1.427720e-03	1.481210e-03
-9.900000e+00	-9.680000e+00	2.888297e-02	1.421440e-03	1.399730e-03
-9.680000e+00	-9.460000e+00	2.982103e-02	1.223460e-03	9.857800e-04
-9.460000e+00	-9.240000e+00	3.257594e-02	1.331170e-03	1.146070e-03
-9.240001e+00	-9.020001e+00	3.582515e-02	1.545210e-03	1.460640e-03
-9.020001e+00	-8.800000e+00	3.936255e-02	1.853690e-03	1.901880e-03
-8.800000e+00	-8.580000e+00	4.233683e-02	1.772820e-03	2.062670e-03
-8.580001e+00	-8.360001e+00	4.700985e-02	2.177270e-03	2.826460e-03
-8.360001e+00	-8.140001e+00	4.888552e-02	1.961350e-03	2.564510e-03
-8.140001e+00	-7.920001e+00	5.249203e-02	2.081880e-03	2.787740e-03
-7.920001e+00	-7.700000e+00	5.637697e-02	2.137900e-03	3.018660e-03
-7.700000e+00	-7.480002e+00	6.039548e-02	2.179860e-03	3.297550e-03
-7.480001e+00	-7.260000e+00	6.413952e-02	2.191320e-03	3.341060e-03
-7.260000e+00	-7.040000e+00	6.976937e-02	2.426120e-03	3.890620e-03
-7.040000e+00	-6.820002e+00	7.391798e-02	2.305270e-03	3.920060e-03
-6.820001e+00	-6.599999e+00	7.910910e-02	2.436030e-03	4.236370e-03
-6.600000e+00	-6.380003e+00	8.604918e-02	2.671860e-03	4.803860e-03
-6.380002e+00	-6.160002e+00	9.151803e-02	2.602920e-03	4.823810e-03
-6.160002e+00	-5.940000e+00	9.802933e-02	2.683570e-03	5.087970e-03
-5.940000e+00	-5.720000e+00	1.048990e-01	2.914800e-03	5.297400e-03
-5.720000e+00	-5.500000e+00	1.122136e-01	3.070800e-03	5.385700e-03
-5.500000e+00	-5.280000e+00	1.184464e-01	2.890100e-03	4.876700e-03
-5.280000e+00	-5.060000e+00	1.255567e-01	2.769500e-03	4.483600e-03
-5.059999e+00	-4.840001e+00	1.327777e-01	2.435300e-03	3.641600e-03
-4.840001e+00	-4.620000e+00	1.364425e-01	2.292400e-03	1.501400e-03
-4.619999e+00	-4.400003e+00	1.459620e-01	2.773900e-03	6.198000e-04
-4.400003e+00	-4.180000e+00	1.548621e-01	3.426500e-03	1.134600e-03
-4.180000e+00	-3.960001e+00	1.633692e-01	4.124800e-03	2.016700e-03
-3.960001e+00	-3.740000e+00	1.727124e-01	4.829700e-03	3.022700e-03
-3.740000e+00	-3.520002e+00	1.853982e-01	5.751700e-03	3.744400e-03
-3.520001e+00	-3.299999e+00	1.972168e-01	8.223600e-03	4.595200e-03
-3.299999e+00	-3.079999e+00	2.110347e-01	1.060220e-02	5.415200e-03
-3.079999e+00	-2.859999e+00	2.257206e-01	1.247100e-02	6.107400e-03
-2.859999e+00	-2.640001e+00	2.252697e-01	8.013700e-03	6.357600e-03
-2.640000e+00	-2.420000e+00	2.047707e-01	5.924000e-03	7.671800e-03
-2.420000e+00	-2.200002e+00	1.809962e-01	5.429800e-03	8.473100e-03
-2.200001e+00	-1.980003e+00	1.480168e-01	5.467200e-03	8.801200e-03
-1.980003e+00	-1.759999e+00	1.131398e-01	5.219200e-03	8.118400e-03
-1.759999e+00	-1.540000e+00	8.078286e-02	3.939500e-03	6.344950e-03
-1.540001e+00	-1.320002e+00	4.265594e-02	2.686810e-03	4.128290e-03
-1.320002e+00	-1.100001e+00	1.339536e-02	9.196900e-04	1.606000e-03
-1.100000e+00	-8.799998e-01	2.777854e-05	1.239617e-05	1.290001e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.096799e-02	1.959660e-03	3.218020e-03
-1.078000e+01	-1.056000e+01	2.229889e-02	2.005900e-03	3.220310e-03
-1.056000e+01	-1.034000e+01	2.408766e-02	2.136800e-03	3.366770e-03
-1.034000e+01	-1.012000e+01	2.576259e-02	2.218440e-03	3.414650e-03
-1.012000e+01	-9.900000e+00	2.771022e-02	2.340840e-03	3.524140e-03
-9.900000e+00	-9.680000e+00	2.959050e-02	2.439570e-03	3.574360e-03
-9.680000e+00	-9.460000e+00	3.175185e-02	2.581060e-03	3.695080e-03
-9.460000e+00	-9.240000e+00	3.385750e-02	2.678130e-03	3.729690e-03
-9.240001e+00	-9.020001e+00	3.622914e-02	2.810430e-03	3.800610e-03
-9.020001e+00	-8.800000e+00	3.876896e-02	2.960440e-03	3.889470e-03
-8.800000e+00	-8.580000e+00	4.130624e-02	3.088410e-03	3.936770e-03
-8.580001e+00	-8.360001e+00	4.411183e-02	3.245460e-03	3.991580e-03
-8.360001e+00	-8.140001e+00	4.726449e-02	3.439140e-03	4.124470e-03
-8.140001e+00	-7.920001e+00	5.038986e-02	3.606860e-03	4.171190e-03
-7.920001e+00	-7.700000e+00	5.365367e-02	3.765630e-03	4.183060e-03
-7.700000e+00	-7.480002e+00	5.719891e-02	3.947860e-03	4.221760e-03
-7.480001e+00	-7.260000e+00	6.104447e-02	4.158160e-03	4.287880e-03
-7.260000e+00	-7.040000e+00	6.513298e-02	4.374940e-03	4.322440e-03
-7.040000e+00	-6.820002e+00	6.951281e-02	4.606550e-03	4.372020e-03
-6.820001e+00	-6.599999e+00	7.390782e-02	4.790560e-03	4.321860e-03
-6.600000e+00	-6.380003e+00	7.897573e-02	5.044910e-03	4.354600e-03
-6.380002e+00	-6.160002e+00	8.434011e-02	5.298360e-03	4.339640e-03
-6.160002e+00	-5.940000e+00	9.010415e-02	5.550710e-03	4.326410e-03
-5.940000e+00	-5.720000e+00	9.630072e-02	5.803490e-03	4.266580e-03
-5.720000e+00	-5.500000e+00	1.028973e-01	6.026420e-03	4.143800e-03
-5.500000e+00	-5.280000e+00	1.100411e-01	6.234700e-03	3.970900e-03
-5.280000e+00	-5.060000e+00	1.177221e-01	6.398100e-03	3.719100e-03
-5.059999e+00	-4.840001e+00	1.261633e-01	6.523100e-03	3.396500e-03
-4.840001e+00	-4.620000e+00	1.351446e-01	6.530000e-03	2.915900e-03
-4.619999e+00	-4.400003e+00	1.449184e-01	6.421500e-03	2.274300e-03
-4.400003e+00	-4.180000e+00	1.549771e-01	6.057100e-03	1.625900e-03
-4.180000e+00	-3.960001e+00	1.659000e-01	5.457100e-03	2.921700e-03
-3.960001e+00	-3.740000e+00	1.775718e-01	4.520400e-03	4.539400e-03
-3.740000e+00	-3.520002e+00	1.897627e-01	5.758200e-03	6.509800e-03
-3.520001e+00	-3.299999e+00	2.026082e-01	7.546800e-03	8.960500e-03
-3.299999e+00	-3.079999e+00	2.163124e-01	9.738100e-03	1.204480e-02
-3.079999e+00	-2.859999e+00	2.286590e-01	1.209670e-02	1.536890e-02
-2.859999e+00	-2.640001e+00	2.191392e-01	1.676630e-02	1.400820e-02
-2.640000e+00	-2.420000e+00	2.006647e-01	2.143730e-02	1.800700e-02
-2.420000e+00	-2.200002e+00	1.786848e-01	2.446180e-02	2.400710e-02
-2.200001e+00	-1.980003e+00	1.532810e-01	2.541770e-02	2.837110e-02
-1.980003e+00	-1.759999e+00	1.255174e-01	2.403540e-02	3.009500e-02
-1.759999e+00	-1.540000e+00	9.277189e-02	2.026859e-02	2.828391e-02
-1.540001e+00	-1.320002e+00	5.446991e-02	1.413999e-02	2.184877e-02
-1.320002e+00	-1.100001e+00	1.855145e-02	5.806320e-03	9.835650e-03
-1.100000e+00	-8.799998e-01	9.248690e-05	4.606362e-05	8.650690e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.918168e-03	4.421318e-04	8.370341e-03
-1.078000e+01	-1.056000e+01	2.133792e-02	7.170727e-04	3.918823e-03
-1.056000e+01	-1.034000e+01	1.818991e-02	2.953136e-04	2.385277e-03
-1.034000e+01	-1.012000e+01	2.628880e-02	9.834318e-04	2.744845e-03
-1.012000e+01	-9.900000e+00	2.251874e-02	4.093409e-04	2.291636e-03
-9.900000e+00	-9.680000e+00	2.718678e-02	4.512273e-04	1.365441e-03
-9.680000e+00	-9.460000e+00	2.503398e-02	5.281023e-03	1.479305e-03
-9.460000e+00	-9.240000e+00	4.599550e-02	1.139584e-02	4.020909e-04
-9.240000e+00	-9.020000e+00	2.157231e-02	5.361818e-04	5.769041e-03
-9.020000e+00	-8.800000e+00	3.154199e-02	2.794423e-03	2.988409e-03
-8.800000e+00	-8.580000e+00	3.420507e-02	7.195773e-03	1.574295e-03
-8.580000e+00	-8.360000e+00	4.488474e-02	8.156159e-03	8.437636e-04
-8.360000e+00	-8.140000e+00	4.538762e-02	3.229955e-03	6.710182e-04
-8.140000e+00	-7.920000e+00	3.931661e-02	1.010318e-04	5.312100e-03
-7.920000e+00	-7.700000e+00	3.488083e-02	7.995273e-04	1.103812e-02
-7.700000e+00	-7.480000e+00	4.644359e-02	5.490082e-03	1.860864e-03
-7.480000e+00	-7.260000e+00	4.527998e-02	2.689500e-03	3.040159e-03
-7.260000e+00	-7.040000e+00	6.225309e-02	2.021909e-03	9.681364e-04
-7.040000e+00	-6.820000e+00	7.038132e-02	1.101732e-02	3.605000e-04
-6.820000e+00	-6.600000e+00	7.848082e-02	2.118909e-03	1.813091e-03
-6.600000e+00	-6.380000e+00	7.509764e-02	2.093545e-03	8.620455e-03
-6.380000e+00	-6.160000e+00	6.538868e-02	1.412632e-02	9.068636e-04
-6.160000e+00	-5.940000e+00	7.701627e-02	3.257091e-03	2.289409e-03
-5.940000e+00	-5.720000e+00	9.497286e-02	2.847545e-03	2.233864e-03
-5.720000e+00	-5.500000e+00	9.522482e-02	1.541773e-03	1.009582e-02
-5.500000e+00	-5.280000e+00	8.584786e-02	1.079777e-02	1.652455e-03
-5.280000e+00	-5.060000e+00	1.190072e-01	4.376182e-03	8.839045e-03
-5.060000e+00	-4.840000e+00	1.291513e-01	3.100136e-03	1.038627e-02
-4.840000e+00	-4.620000e+00	1.390747e-01	2.009955e-03	1.044191e-02
-4.620000e+00	-4.400000e+00	1.570355e-01	5.732773e-03	8.517909e-03
-4.400000e+00	-4.180000e+00	1.239937e-01	2.625682e-02	5.311182e-03
-4.180000e+00	-3.960000e+00	1.714434e-01	6.771136e-03	6.219818e-03
-3.960000e+00	-3.740000e+00	1.990362e-01	7.140455e-03	5.085864e-03
-3.740000e+00	-3.520000e+00	2.130983e-01	4.617227e-03	6.505591e-03
-3.520000e+00	-3.300000e+00	2.205496e-01	-1.480273e-03	2.759136e-03
-3.300000e+00	-3.080000e+00	2.511890e-01	5.676545e-03	5.673500e-03
-3.080000e+00	-2.860000e+00	2.745891e-01	-3.999091e-04	1.442377e-02
-2.860000e+00	-2.640000e+00	2.685920e-01	9.076818e-03	4.060182e-03
-2.640000e+00	-2.420000e+00	2.453374e-01	5.407591e-03	4.051227e-03
-2.420000e+00	-2.200000e+00	1.996400e-01	1.620318e-03	2.875182e-03
-2.200000e+00	-1.980000e+00	1.620782e-01	8.343182e-04	2.697818e-03
-1.980000e+00	-1.760000e+00	1.215997e-01	3.117773e-03	2.255045e-03
-1.760000e+00	-1.540000e+00	7.760764e-02	4.348409e-03	3.456545e-03
-1.540000e+00	-1.320000e+00	3.917307e-02	1.899232e-03	1.375573e-03
-1.320000e+00	-1.100000e+00	1.128571e-02	9.310955e-04	4.577273e-04
-1.100000e+00	-8.800000e-01	5.302155e-05	4.190045e-06	5.389682e-06
-8.800000e-01	-6.600000e-01	5.679755e-10	2.814030e-10	4.545455e-15
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc01_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.025460e-02	1.737773e-03	1.951210e-03
-1.078000e+01	-1.056000e+01	1.245052e-02	1.896230e-03	2.043850e-03
-1.056000e+01	-1.034000e+01	1.477057e-02	2.151390e-03	2.321880e-03
-1.034000e+01	-1.012000e+01	1.784270e-02	2.487940e-03	2.768610e-03
-1.012000e+01	-9.900000e+00	2.153771e-02	2.832670e-03	3.160880e-03
-9.900000e+00	-9.680000e+00	2.473852e-02	2.930510e-03	3.110050e-03
-9.680000e+00	-9.460000e+00	2.888719e-02	3.188430e-03	3.370880e-03
-9.460000e+00	-9.240000e+00	3.302689e-02	3.300060e-03	3.361390e-03
-9.240001e+00	-9.020001e+00	3.954633e-02	3.868930e-03	4.150010e-03
-9.020001e+00	-8.800000e+00	4.409277e-02	3.856370e-03	3.944310e-03
-8.800000e+00	-8.580000e+00	5.072445e-02	4.063280e-03	4.123670e-03
-8.580001e+00	-8.360001e+00	5.805191e-02	4.505820e-03	4.732530e-03
-8.360001e+00	-8.140001e+00	6.386781e-02	4.306720e-03	4.269510e-03
-8.140001e+00	-7.920001e+00	7.225362e-02	4.575920e-03	4.648850e-03
-7.920001e+00	-7.700000e+00	7.842654e-02	4.204920e-03	3.961960e-03
-7.700000e+00	-7.480002e+00	8.744835e-02	4.302780e-03	4.804260e-03
-7.480001e+00	-7.260000e+00	9.505373e-02	4.137660e-03	5.359570e-03
-7.260000e+00	-7.040000e+00	1.043405e-01	4.088100e-03	6.421600e-03
-7.040000e+00	-6.820002e+00	1.109938e-01	3.487800e-03	6.693200e-03
-6.820001e+00	-6.599999e+00	1.198842e-01	3.666300e-03	7.641300e-03
-6.600000e+00	-6.380003e+00	1.290080e-01	4.339600e-03	8.450100e-03
-6.380002e+00	-6.160002e+00	1.361446e-01	4.670600e-03	8.740000e-03
-6.160002e+00	-5.940000e+00	1.432597e-01	5.022400e-03	8.985900e-03
-5.940000e+00	-5.720000e+00	1.486419e-01	5.016100e-03	8.688900e-03
-5.720000e+00	-5.500000e+00	1.557079e-01	5.326800e-03	8.797300e-03
-5.500000e+00	-5.280000e+00	1.588864e-01	4.887300e-03	7.749600e-03
-5.280000e+00	-5.060000e+00	1.620408e-01	4.414500e-03	6.625600e-03
-5.059999e+00	-4.840001e+00	1.646773e-01	3.800500e-03	5.234400e-03
-4.840001e+00	-4.620000e+00	1.655406e-01	4.638300e-03	3.393000e-03
-4.619999e+00	-4.400003e+00	1.647105e-01	5.515100e-03	4.140300e-03
-4.400003e+00	-4.180000e+00	1.647203e-01	6.066800e-03	4.886200e-03
-4.180000e+00	-3.960001e+00	1.645752e-01	6.350200e-03	5.452600e-03
-3.960001e+00	-3.740000e+00	1.625544e-01	6.639100e-03	6.038300e-03
-3.740000e+00	-3.520002e+00	1.617903e-01	6.555300e-03	6.350000e-03
-3.520001e+00	-3.299999e+00	1.590883e-01	8.342700e-03	6.588300e-03
-3.299999e+00	-3.079999e+00	1.559759e-01	9.754800e-03	6.689900e-03
-3.079999e+00	-2.859999e+00	1.533823e-01	1.044460e-02	6.573600e-03
-2.859999e+00	-2.640001e+00	1.496005e-01	1.114880e-02	6.364900e-03
-2.640000e+00	-2.420000e+00	1.429692e-01	1.176100e-02	6.067900e-03
-2.420000e+00	-2.200002e+00	1.372778e-01	1.063670e-02	5.547600e-03
-2.200001e+00	-1.980003e+00	1.200697e-01	9.149500e-03	4.975500e-03
-1.980003e+00	-1.759999e+00	9.686928e-02	7.634880e-03	4.274220e-03
-1.759999e+00	-1.540000e+00	7.096662e-02	5.003550e-03	3.325810e-03
-1.540001e+00	-1.320002e+00	3.714206e-02	3.000190e-03	2.204780e-03
-1.320002e+00	-1.100001e+00	1.154559e-02	5.434600e-04	8.749700e-04
-1.100000e+00	-8.799998e-01	2.188747e-05	6.301610e-06	1.228259e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.274701e-02	2.411050e-03	3.938870e-03
-1.078000e+01	-1.056000e+01	1.498058e-02	2.660660e-03	4.315250e-03
-1.056000e+01	-1.034000e+01	1.773702e-02	2.977900e-03	4.798400e-03
-1.034000e+01	-1.012000e+01	2.068207e-02	3.268710e-03	5.224260e-03
-1.012000e+01	-9.900000e+00	2.411481e-02	3.598530e-03	5.701870e-03
-9.900000e+00	-9.680000e+00	2.772226e-02	3.893130e-03	6.107370e-03
-9.680000e+00	-9.460000e+00	3.188175e-02	4.224830e-03	6.562390e-03
-9.460000e+00	-9.240000e+00	3.614266e-02	4.479810e-03	6.874820e-03
-9.240001e+00	-9.020001e+00	4.100831e-02	4.774880e-03	7.241670e-03
-9.020001e+00	-8.800000e+00	4.628453e-02	5.047440e-03	7.557530e-03
-8.800000e+00	-8.580000e+00	5.163383e-02	5.260590e-03	7.771040e-03
-8.580001e+00	-8.360001e+00	5.750665e-02	5.467630e-03	7.956770e-03
-8.360001e+00	-8.140001e+00	6.370917e-02	5.667340e-03	8.048310e-03
-8.140001e+00	-7.920001e+00	7.006187e-02	5.891340e-03	8.041020e-03
-7.920001e+00	-7.700000e+00	7.671813e-02	6.062420e-03	7.946750e-03
-7.700000e+00	-7.480002e+00	8.346959e-02	6.191000e-03	7.734330e-03
-7.480001e+00	-7.260000e+00	9.046309e-02	6.249150e-03	7.462850e-03
-7.260000e+00	-7.040000e+00	9.741858e-02	6.254770e-03	7.045420e-03
-7.040000e+00	-6.820002e+00	1.044677e-01	6.178160e-03	6.533600e-03
-6.820001e+00	-6.599999e+00	1.112216e-01	6.061900e-03	5.876600e-03
-6.600000e+00	-6.380003e+00	1.182066e-01	5.786900e-03	5.184200e-03
-6.380002e+00	-6.160002e+00	1.248443e-01	5.460000e-03	4.336800e-03
-6.160002e+00	-5.940000e+00	1.314529e-01	4.988100e-03	3.446900e-03
-5.940000e+00	-5.720000e+00	1.377313e-01	4.397000e-03	2.452900e-03
-5.720000e+00	-5.500000e+00	1.435385e-01	3.729600e-03	1.698900e-03
-5.500000e+00	-5.280000e+00	1.491160e-01	2.894300e-03	1.035300e-03
-5.280000e+00	-5.060000e+00	1.540735e-01	1.971900e-03	8.915000e-04
-5.059999e+00	-4.840001e+00	1.588335e-01	2.391900e-03	1.049100e-03
-4.840001e+00	-4.620000e+00	1.629105e-01	3.753100e-03	1.215100e-03
-4.619999e+00	-4.400003e+00	1.664656e-01	5.157700e-03	2.000300e-03
-4.400003e+00	-4.180000e+00	1.687554e-01	6.641700e-03	3.075700e-03
-4.180000e+00	-3.960001e+00	1.703841e-01	8.112500e-03	4.532600e-03
-3.960001e+00	-3.740000e+00	1.712805e-01	9.553900e-03	6.090000e-03
-3.740000e+00	-3.520002e+00	1.709273e-01	1.094070e-02	7.630700e-03
-3.520001e+00	-3.299999e+00	1.694388e-01	1.220910e-02	9.184500e-03
-3.299999e+00	-3.079999e+00	1.667356e-01	1.329090e-02	1.068950e-02
-3.079999e+00	-2.859999e+00	1.626187e-01	1.412100e-02	1.211600e-02
-2.859999e+00	-2.640001e+00	1.568281e-01	1.461690e-02	1.338620e-02
-2.640000e+00	-2.420000e+00	1.494410e-01	1.467730e-02	1.444960e-02
-2.420000e+00	-2.200002e+00	1.387204e-01	1.427410e-02	1.490040e-02
-2.200001e+00	-1.980003e+00	1.203844e-01	1.332730e-02	1.366400e-02
-1.980003e+00	-1.759999e+00	9.792140e-02	1.165753e-02	1.308530e-02
-1.759999e+00	-1.540000e+00	7.066325e-02	9.250560e-03	1.136404e-02
-1.540001e+00	-1.320002e+00	3.928990e-02	6.135320e-03	8.229520e-03
-1.320002e+00	-1.100001e+00	1.235923e-02	2.425413e-03	3.519000e-03
-1.100000e+00	-8.799998e-01	4.253019e-05	1.972214e-05	2.922072e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.146777e-03	-4.890909e-06	1.976709e-03
-1.078000e+01	-1.056000e+01	6.231518e-03	-4.156818e-05	1.446159e-03
-1.056000e+01	-1.034000e+01	1.107223e-02	3.747727e-05	2.353195e-03
-1.034000e+01	-1.012000e+01	1.383171e-02	5.593409e-04	2.006241e-03
-1.012000e+01	-9.900000e+00	1.541861e-02	-6.531818e-06	4.031550e-03
-9.900000e+00	-9.680000e+00	1.116245e-03	9.777874e-04	3.955759e-03
-9.680000e+00	-9.460000e+00	1.671731e-02	9.677636e-04	3.164423e-03
-9.460000e+00	-9.240000e+00	2.239075e-02	1.220809e-03	4.610905e-03
-9.240000e+00	-9.020000e+00	3.370455e-02	3.894273e-04	2.481809e-03
-9.020000e+00	-8.800000e+00	4.052420e-02	2.086745e-03	4.771605e-03
-8.800000e+00	-8.580000e+00	5.581982e-02	1.608175e-02	7.958182e-03
-8.580000e+00	-8.360000e+00	4.308855e-02	1.910941e-03	3.952455e-03
-8.360000e+00	-8.140000e+00	4.430542e-02	7.479727e-03	1.839718e-03
-8.140000e+00	-7.920000e+00	4.011709e-02	3.056659e-02	2.857805e-03
-7.920000e+00	-7.700000e+00	5.223259e-02	7.976818e-04	9.743773e-03
-7.700000e+00	-7.480000e+00	6.462382e-02	9.634545e-04	6.518955e-03
-7.480000e+00	-7.260000e+00	7.936186e-02	7.105682e-03	8.394091e-04
-7.260000e+00	-7.040000e+00	9.079295e-02	3.810455e-03	4.526091e-03
-7.040000e+00	-6.820000e+00	1.124372e-01	9.414318e-03	1.926909e-03
-6.820000e+00	-6.600000e+00	1.243423e-01	3.083091e-03	1.409091e-03
-6.600000e+00	-6.380000e+00	1.265009e-01	-4.677273e-04	1.371159e-02
-6.380000e+00	-6.160000e+00	1.166970e-01	1.964945e-02	1.297545e-03
-6.160000e+00	-5.940000e+00	1.307718e-01	1.285227e-03	3.610545e-03
-5.940000e+00	-5.720000e+00	1.536565e-01	6.286864e-03	1.880909e-03
-5.720000e+00	-5.500000e+00	1.519102e-01	3.957864e-03	8.208818e-03
-5.500000e+00	-5.280000e+00	1.629450e-01	5.651591e-03	5.156955e-03
-5.280000e+00	-5.060000e+00	1.611864e-01	1.322295e-02	3.027773e-03
-5.060000e+00	-4.840000e+00	1.797747e-01	1.466682e-03	2.765645e-02
-4.840000e+00	-4.620000e+00	1.847691e-01	1.950500e-03	7.602045e-03
-4.620000e+00	-4.400000e+00	1.972092e-01	9.541545e-03	2.167864e-03
-4.400000e+00	-4.180000e+00	1.802389e-01	3.528045e-03	1.228841e-02
-4.180000e+00	-3.960000e+00	1.815406e-01	7.396818e-03	5.811136e-03
-3.960000e+00	-3.740000e+00	1.975569e-01	8.033318e-03	1.220809e-02
-3.740000e+00	-3.520000e+00	1.861702e-01	5.644045e-03	-4.732727e-04
-3.520000e+00	-3.300000e+00	1.880739e-01	6.554409e-03	2.545000e-03
-3.300000e+00	-3.080000e+00	1.821460e-01	2.878818e-03	1.259650e-02
-3.080000e+00	-2.860000e+00	1.764031e-01	-1.008636e-03	8.174455e-03
-2.860000e+00	-2.640000e+00	1.660814e-01	1.509318e-03	1.547955e-03
-2.640000e+00	-2.420000e+00	1.642813e-01	6.162045e-03	2.702273e-04
-2.420000e+00	-2.200000e+00	1.400398e-01	4.498909e-03	4.146636e-03
-2.200000e+00	-1.980000e+00	1.192276e-01	2.209182e-03	4.046864e-03
-1.980000e+00	-1.760000e+00	9.210350e-02	5.351409e-03	3.527227e-03
-1.760000e+00	-1.540000e+00	6.113027e-02	3.554545e-03	3.452227e-03
-1.540000e+00	-1.320000e+00	3.214083e-02	2.062645e-03	1.438014e-03
-1.320000e+00	-1.100000e+00	9.182195e-03	5.730682e-04	4.252091e-04
-1.100000e+00	-8.800000e-01	3.599761e-05	-3.510455e-08	5.102923e-06
-8.800000e-01	-6.600000e-01	3.297537e-10	2.150203e-10	-1.067468e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc01_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.271778e-03	1.489862e-03	1.739100e-03
-1.078000e+01	-1.056000e+01	8.126544e-03	1.753734e-03	1.996696e-03
-1.056000e+01	-1.034000e+01	1.049437e-02	2.117287e-03	2.411060e-03
-1.034000e+01	-1.012000e+01	1.305049e-02	2.464540e-03	2.803610e-03
-1.012000e+01	-9.900000e+00	1.673698e-02	2.949310e-03	3.349460e-03
-9.900000e+00	-9.680000e+00	2.072961e-02	3.360380e-03	3.746880e-03
-9.680000e+00	-9.460000e+00	2.528843e-02	3.773320e-03	4.146790e-03
-9.460000e+00	-9.240000e+00	3.081233e-02	4.179330e-03	4.496880e-03
-9.240001e+00	-9.020001e+00	3.813255e-02	4.901340e-03	5.396560e-03
-9.020001e+00	-8.800000e+00	4.366628e-02	5.061910e-03	5.342140e-03
-8.800000e+00	-8.580000e+00	5.310314e-02	5.652570e-03	6.013070e-03
-8.580001e+00	-8.360001e+00	6.285767e-02	6.206800e-03	6.660210e-03
-8.360001e+00	-8.140001e+00	7.182352e-02	6.317930e-03	6.601530e-03
-8.140001e+00	-7.920001e+00	8.354426e-02	6.627740e-03	6.943320e-03
-7.920001e+00	-7.700000e+00	9.275728e-02	6.289600e-03	6.282580e-03
-7.700000e+00	-7.480002e+00	1.070266e-01	6.528000e-03	6.625900e-03
-7.480001e+00	-7.260000e+00	1.175854e-01	6.097300e-03	5.968500e-03
-7.260000e+00	-7.040000e+00	1.302501e-01	5.766000e-03	5.890200e-03
-7.040000e+00	-6.820002e+00	1.425640e-01	5.127300e-03	7.120200e-03
-6.820001e+00	-6.599999e+00	1.523315e-01	4.301100e-03	7.697900e-03
-6.600000e+00	-6.380003e+00	1.649228e-01	4.943600e-03	9.049600e-03
-6.380002e+00	-6.160002e+00	1.744692e-01	5.578500e-03	9.624600e-03
-6.160002e+00	-5.940000e+00	1.837961e-01	6.327700e-03	1.033670e-02
-5.940000e+00	-5.720000e+00	1.891168e-01	6.343300e-03	9.878200e-03
-5.720000e+00	-5.500000e+00	1.943125e-01	6.443900e-03	9.572400e-03
-5.500000e+00	-5.280000e+00	1.960807e-01	6.020800e-03	8.386300e-03
-5.280000e+00	-5.060000e+00	1.957627e-01	5.382300e-03	6.910600e-03
-5.059999e+00	-4.840001e+00	1.934508e-01	6.410800e-03	4.882400e-03
-4.840001e+00	-4.620000e+00	1.895328e-01	7.302000e-03	5.826600e-03
-4.619999e+00	-4.400003e+00	1.813394e-01	8.118300e-03	6.700600e-03
-4.400003e+00	-4.180000e+00	1.745410e-01	8.476700e-03	7.287800e-03
-4.180000e+00	-3.960001e+00	1.677501e-01	8.449500e-03	7.589400e-03
-3.960001e+00	-3.740000e+00	1.579618e-01	8.343900e-03	7.792900e-03
-3.740000e+00	-3.520002e+00	1.478006e-01	7.957300e-03	7.769200e-03
-3.520001e+00	-3.299999e+00	1.365035e-01	8.435300e-03	7.553700e-03
-3.299999e+00	-3.079999e+00	1.245625e-01	9.104300e-03	7.199500e-03
-3.079999e+00	-2.859999e+00	1.126648e-01	9.111700e-03	6.720100e-03
-2.859999e+00	-2.640001e+00	9.948274e-02	9.085570e-03	6.128960e-03
-2.640000e+00	-2.420000e+00	8.719493e-02	7.889710e-03	5.455060e-03
-2.420000e+00	-2.200002e+00	7.450490e-02	6.801620e-03	4.724580e-03
-2.200001e+00	-1.980003e+00	5.928463e-02	6.113220e-03	3.934900e-03
-1.980003e+00	-1.759999e+00	4.499015e-02	4.580370e-03	3.124200e-03
-1.759999e+00	-1.540000e+00	3.109793e-02	2.759680e-03	2.280170e-03
-1.540001e+00	-1.320002e+00	1.584632e-02	1.769310e-03	1.419400e-03
-1.320002e+00	-1.100001e+00	4.269251e-03	4.870430e-04	5.344710e-04
-1.100000e+00	-8.799998e-01	7.861904e-06	1.532601e-05	5.302616e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.401431e-03	2.086290e-03	3.308879e-03
-1.078000e+01	-1.056000e+01	1.054776e-02	2.424955e-03	3.832300e-03
-1.056000e+01	-1.034000e+01	1.322346e-02	2.833980e-03	4.458980e-03
-1.034000e+01	-1.012000e+01	1.634262e-02	3.267090e-03	5.109770e-03
-1.012000e+01	-9.900000e+00	2.007289e-02	3.756920e-03	5.838910e-03
-9.900000e+00	-9.680000e+00	2.423620e-02	4.241360e-03	6.537540e-03
-9.680000e+00	-9.460000e+00	2.919173e-02	4.784970e-03	7.316290e-03
-9.460000e+00	-9.240000e+00	3.458316e-02	5.273340e-03	7.978540e-03
-9.240001e+00	-9.020001e+00	4.083200e-02	5.805660e-03	8.696480e-03
-9.020001e+00	-8.800000e+00	4.778692e-02	6.318310e-03	9.368090e-03
-8.800000e+00	-8.580000e+00	5.532718e-02	6.777640e-03	9.936780e-03
-8.580001e+00	-8.360001e+00	6.353788e-02	7.174660e-03	1.039836e-02
-8.360001e+00	-8.140001e+00	7.250160e-02	7.513050e-03	1.075675e-02
-8.140001e+00	-7.920001e+00	8.181445e-02	7.714050e-03	1.089602e-02
-7.920001e+00	-7.700000e+00	9.161563e-02	7.810560e-03	1.087767e-02
-7.700000e+00	-7.480002e+00	1.017950e-01	7.772170e-03	1.064520e-02
-7.480001e+00	-7.260000e+00	1.120380e-01	7.571800e-03	1.017770e-02
-7.260000e+00	-7.040000e+00	1.223320e-01	7.221300e-03	9.503100e-03
-7.040000e+00	-6.820002e+00	1.325764e-01	6.705700e-03	8.587900e-03
-6.820001e+00	-6.599999e+00	1.421441e-01	5.988400e-03	7.387000e-03
-6.600000e+00	-6.380003e+00	1.516077e-01	5.262700e-03	6.051800e-03
-6.380002e+00	-6.160002e+00	1.601441e-01	4.610900e-03	4.446200e-03
-6.160002e+00	-5.940000e+00	1.680175e-01	3.769600e-03	2.719000e-03
-5.940000e+00	-5.720000e+00	1.747886e-01	2.812800e-03	1.182400e-03
-5.720000e+00	-5.500000e+00	1.801227e-01	1.786100e-03	1.408200e-03
-5.500000e+00	-5.280000e+00	1.843694e-01	3.286400e-03	1.658700e-03
-5.280000e+00	-5.060000e+00	1.869089e-01	5.405600e-03	2.639500e-03
-5.059999e+00	-4.840001e+00	1.882082e-01	7.455100e-03	4.152400e-03
-4.840001e+00	-4.620000e+00	1.877956e-01	9.419300e-03	5.650100e-03
-4.619999e+00	-4.400003e+00	1.856799e-01	1.121920e-02	7.089700e-03
-4.400003e+00	-4.180000e+00	1.813218e-01	1.282020e-02	8.438600e-03
-4.180000e+00	-3.960001e+00	1.753968e-01	1.409810e-02	9.626100e-03
-3.960001e+00	-3.740000e+00	1.679853e-01	1.499850e-02	1.059700e-02
-3.740000e+00	-3.520002e+00	1.586655e-01	1.547610e-02	1.131100e-02
-3.520001e+00	-3.299999e+00	1.479298e-01	1.547480e-02	1.170210e-02
-3.299999e+00	-3.079999e+00	1.357735e-01	1.498650e-02	1.172580e-02
-3.079999e+00	-2.859999e+00	1.225844e-01	1.401410e-02	1.134100e-02
-2.859999e+00	-2.640001e+00	1.083091e-01	1.261689e-02	1.052680e-02
-2.640000e+00	-2.420000e+00	9.346226e-02	1.089047e-02	9.793540e-03
-2.420000e+00	-2.200002e+00	7.809150e-02	8.946660e-03	8.875320e-03
-2.200001e+00	-1.980003e+00	6.248642e-02	6.942400e-03	7.612420e-03
-1.980003e+00	-1.759999e+00	4.703409e-02	4.988880e-03	6.085320e-03
-1.759999e+00	-1.540000e+00	3.172328e-02	3.840040e-03	4.194710e-03
-1.540001e+00	-1.320002e+00	1.691221e-02	2.422190e-03	2.158420e-03
-1.320002e+00	-1.100001e+00	4.914240e-03	8.892600e-04	5.195700e-04
-1.100000e+00	-8.799998e-01	1.411485e-05	1.667168e-05	-1.386700e-07
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.961206e-03	-6.891364e-06	1.707526e-03
-1.078000e+01	-1.056000e+01	4.935077e-03	5.104091e-05	2.173986e-03
-1.056000e+01	-1.034000e+01	6.874123e-03	2.230364e-04	2.722236e-03
-1.034000e+01	-1.012000e+01	7.271459e-03	8.175909e-05	1.726227e-03
-1.012000e+01	-9.900000e+00	9.309477e-03	1.123227e-04	3.256882e-03
-9.900000e+00	-9.680000e+00	1.419024e-02	9.453955e-04	3.446841e-03
-9.680000e+00	-9.460000e+00	8.200927e-03	8.228364e-04	4.098841e-03
-9.460000e+00	-9.240000e+00	1.666495e-02	4.927955e-04	1.785741e-03
-9.240000e+00	-9.020000e+00	2.147533e-02	3.514773e-04	3.475032e-03
-9.020000e+00	-8.800000e+00	2.504005e-02	5.007864e-03	7.769368e-03
-8.800000e+00	-8.580000e+00	3.733996e-02	1.457727e-05	6.999700e-03
-8.580000e+00	-8.360000e+00	4.452905e-02	-2.839091e-04	3.938814e-03
-8.360000e+00	-8.140000e+00	4.470844e-02	8.151368e-03	3.023332e-03
-8.140000e+00	-7.920000e+00	6.186491e-02	-2.340909e-05	6.097318e-03
-7.920000e+00	-7.700000e+00	7.683618e-02	6.903636e-04	5.046364e-03
-7.700000e+00	-7.480000e+00	9.334645e-02	3.102727e-04	4.399182e-03
-7.480000e+00	-7.260000e+00	8.984991e-02	9.267000e-03	5.879318e-03
-7.260000e+00	-7.040000e+00	6.993755e-02	2.999623e-02	1.224227e-02
-7.040000e+00	-6.820000e+00	1.281330e-01	2.093500e-02	1.488636e-04
-6.820000e+00	-6.600000e+00	1.259352e-01	1.504818e-03	8.535818e-03
-6.600000e+00	-6.380000e+00	1.684598e-01	4.960909e-04	1.121355e-02
-6.380000e+00	-6.160000e+00	1.606846e-01	9.750318e-03	5.066409e-03
-6.160000e+00	-5.940000e+00	1.771543e-01	1.469636e-03	1.594091e-04
-5.940000e+00	-5.720000e+00	1.999473e-01	3.415136e-03	1.086327e-02
-5.720000e+00	-5.500000e+00	1.960515e-01	4.141091e-03	5.261182e-03
-5.500000e+00	-5.280000e+00	2.006689e-01	4.934000e-03	3.817909e-03
-5.280000e+00	-5.060000e+00	2.150856e-01	2.225859e-02	-3.013409e-03
-5.060000e+00	-4.840000e+00	2.308475e-01	5.224773e-03	2.203086e-02
-4.840000e+00	-4.620000e+00	2.263276e-01	3.476227e-03	1.012491e-02
-4.620000e+00	-4.400000e+00	2.303841e-01	9.189682e-03	2.733182e-03
-4.400000e+00	-4.180000e+00	2.045129e-01	1.504809e-02	2.218000e-03
-4.180000e+00	-3.960000e+00	1.878938e-01	6.729818e-03	7.907636e-03
-3.960000e+00	-3.740000e+00	1.976191e-01	8.358864e-03	1.651923e-02
-3.740000e+00	-3.520000e+00	1.801854e-01	9.901409e-03	1.030727e-03
-3.520000e+00	-3.300000e+00	1.703290e-01	5.722455e-03	4.010500e-03
-3.300000e+00	-3.080000e+00	1.488793e-01	4.490409e-03	1.005482e-02
-3.080000e+00	-2.860000e+00	1.282431e-01	-1.240909e-05	2.562955e-03
-2.860000e+00	-2.640000e+00	1.075312e-01	5.742727e-04	9.961364e-04
-2.640000e+00	-2.420000e+00	9.200250e-02	6.437864e-03	7.510000e-04
-2.420000e+00	-2.200000e+00	7.657777e-02	2.137273e-03	1.684455e-03
-2.200000e+00	-1.980000e+00	5.813136e-02	1.947955e-03	1.834636e-03
-1.980000e+00	-1.760000e+00	4.260914e-02	3.042086e-03	1.984000e-03
-1.760000e+00	-1.540000e+00	2.717879e-02	1.709773e-03	2.035895e-03
-1.540000e+00	-1.320000e+00	1.319584e-02	1.194018e-03	7.079000e-04
-1.320000e+00	-1.100000e+00	3.436073e-03	1.854786e-04	1.599955e-04
-1.100000e+00	-8.800000e-01	5.728882e-06	1.684955e-07	1.590786e-06
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc02_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.229349e-02	7.915500e-04	1.985640e-03
-1.078000e+01	-1.056000e+01	4.500166e-02	1.098950e-03	2.479400e-03
-1.056000e+01	-1.034000e+01	4.816036e-02	1.383850e-03	2.908870e-03
-1.034000e+01	-1.012000e+01	4.785577e-02	1.127230e-03	2.420760e-03
-1.012000e+01	-9.900000e+00	5.054151e-02	1.396070e-03	2.848380e-03
-9.900000e+00	-9.680000e+00	5.256943e-02	1.543620e-03	3.050980e-03
-9.680000e+00	-9.460000e+00	5.529427e-02	1.749250e-03	3.309300e-03
-9.460000e+00	-9.240000e+00	5.521603e-02	1.486820e-03	2.891770e-03
-9.240001e+00	-9.020001e+00	5.868273e-02	1.873580e-03	3.434940e-03
-9.020001e+00	-8.800000e+00	6.380058e-02	2.610370e-03	4.571030e-03
-8.800000e+00	-8.580000e+00	6.449104e-02	2.371000e-03	4.106480e-03
-8.580001e+00	-8.360001e+00	6.251253e-02	1.773590e-03	2.985730e-03
-8.360001e+00	-8.140001e+00	6.765315e-02	2.366030e-03	4.002380e-03
-8.140001e+00	-7.920001e+00	7.050548e-02	2.549320e-03	4.271150e-03
-7.920001e+00	-7.700000e+00	7.332860e-02	2.724730e-03	4.468270e-03
-7.700000e+00	-7.480002e+00	7.448662e-02	2.617140e-03	4.236900e-03
-7.480001e+00	-7.260000e+00	7.755754e-02	2.794860e-03	4.445420e-03
-7.260000e+00	-7.040000e+00	8.155339e-02	3.169510e-03	4.972520e-03
-7.040000e+00	-6.820002e+00	8.275789e-02	2.967710e-03	4.565520e-03
-6.820001e+00	-6.599999e+00	8.505210e-02	2.970630e-03	4.496760e-03
-6.600000e+00	-6.380003e+00	9.015487e-02	3.469410e-03	5.180520e-03
-6.380002e+00	-6.160002e+00	9.118323e-02	3.067460e-03	4.447620e-03
-6.160002e+00	-5.940000e+00	9.565754e-02	3.439640e-03	4.937360e-03
-5.940000e+00	-5.720000e+00	9.827075e-02	3.363660e-03	4.701450e-03
-5.720000e+00	-5.500000e+00	1.015999e-01	3.336620e-03	4.525900e-03
-5.500000e+00	-5.280000e+00	1.038010e-01	3.070100e-03	3.962900e-03
-5.280000e+00	-5.060000e+00	1.059067e-01	3.294500e-03	3.295600e-03
-5.059999e+00	-4.840001e+00	1.068678e-01	3.915600e-03	1.890000e-03
-4.840001e+00	-4.620000e+00	1.065018e-01	4.599000e-03	2.523600e-03
-4.619999e+00	-4.400003e+00	1.064802e-01	5.158300e-03	3.118700e-03
-4.400003e+00	-4.180000e+00	1.102201e-01	5.234000e-03	3.377400e-03
-4.180000e+00	-3.960001e+00	1.115507e-01	5.491400e-03	3.860300e-03
-3.960001e+00	-3.740000e+00	1.132741e-01	5.654200e-03	4.285900e-03
-3.740000e+00	-3.520002e+00	1.165887e-01	6.123100e-03	4.577300e-03
-3.520001e+00	-3.299999e+00	1.180396e-01	8.085000e-03	4.944200e-03
-3.299999e+00	-3.079999e+00	1.199144e-01	9.559900e-03	5.199000e-03
-3.079999e+00	-2.859999e+00	1.226098e-01	1.074520e-02	5.263300e-03
-2.859999e+00	-2.640001e+00	1.265156e-01	1.161090e-02	5.161500e-03
-2.640000e+00	-2.420000e+00	1.283082e-01	1.251950e-02	5.067500e-03
-2.420000e+00	-2.200002e+00	1.336800e-01	1.221040e-02	4.538900e-03
-2.200001e+00	-1.980003e+00	1.240761e-01	1.035760e-02	4.062300e-03
-1.980003e+00	-1.759999e+00	9.832456e-02	7.813500e-03	3.567740e-03
-1.759999e+00	-1.540000e+00	7.102488e-02	5.194220e-03	2.794590e-03
-1.540001e+00	-1.320002e+00	3.688116e-02	3.221830e-03	1.849700e-03
-1.320002e+00	-1.100001e+00	1.123080e-02	7.192400e-04	7.265500e-04
-1.100000e+00	-8.799998e-01	2.083084e-05	1.758965e-05	1.492308e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.191908e-02	1.714240e-03	1.803850e-03
-1.078000e+01	-1.056000e+01	4.320668e-02	1.773040e-03	1.633840e-03
-1.056000e+01	-1.034000e+01	4.492013e-02	1.762160e-03	1.566780e-03
-1.034000e+01	-1.012000e+01	4.624811e-02	1.832910e-03	1.404860e-03
-1.012000e+01	-9.900000e+00	4.803303e-02	1.810660e-03	1.320290e-03
-9.900000e+00	-9.680000e+00	4.957737e-02	1.841140e-03	1.218570e-03
-9.680000e+00	-9.460000e+00	5.155864e-02	1.791970e-03	1.156570e-03
-9.460000e+00	-9.240000e+00	5.312329e-02	1.826820e-03	1.149250e-03
-9.240001e+00	-9.020001e+00	5.486967e-02	1.843220e-03	1.122030e-03
-9.020001e+00	-8.800000e+00	5.678068e-02	1.822580e-03	1.072980e-03
-8.800000e+00	-8.580000e+00	5.857880e-02	1.834820e-03	1.041700e-03
-8.580001e+00	-8.360001e+00	6.037301e-02	1.831880e-03	1.016100e-03
-8.360001e+00	-8.140001e+00	6.263402e-02	1.772620e-03	9.227400e-04
-8.140001e+00	-7.920001e+00	6.473038e-02	1.737010e-03	8.668800e-04
-7.920001e+00	-7.700000e+00	6.664770e-02	1.734290e-03	8.341200e-04
-7.700000e+00	-7.480002e+00	6.870579e-02	1.724800e-03	7.779800e-04
-7.480001e+00	-7.260000e+00	7.107350e-02	1.640930e-03	6.825600e-04
-7.260000e+00	-7.040000e+00	7.344040e-02	1.568380e-03	5.965100e-04
-7.040000e+00	-6.820002e+00	7.590049e-02	1.499310e-03	5.496400e-04
-6.820001e+00	-6.599999e+00	7.821753e-02	1.495920e-03	5.440000e-04
-6.600000e+00	-6.380003e+00	8.090694e-02	1.516730e-03	5.199500e-04
-6.380002e+00	-6.160002e+00	8.370785e-02	1.516680e-03	4.911700e-04
-6.160002e+00	-5.940000e+00	8.670893e-02	1.748050e-03	4.483800e-04
-5.940000e+00	-5.720000e+00	8.978964e-02	2.037410e-03	3.999900e-04
-5.720000e+00	-5.500000e+00	9.294215e-02	2.388570e-03	3.489700e-04
-5.500000e+00	-5.280000e+00	9.636337e-02	2.747950e-03	2.906100e-04
-5.280000e+00	-5.060000e+00	9.982650e-02	3.201710e-03	4.949000e-04
-5.059999e+00	-4.840001e+00	1.037330e-01	3.663300e-03	7.880000e-04
-4.840001e+00	-4.620000e+00	1.077052e-01	4.228100e-03	1.101700e-03
-4.619999e+00	-4.400003e+00	1.118518e-01	4.882400e-03	1.552300e-03
-4.400003e+00	-4.180000e+00	1.156389e-01	5.690000e-03	2.101200e-03
-4.180000e+00	-3.960001e+00	1.197064e-01	6.566400e-03	2.790900e-03
-3.960001e+00	-3.740000e+00	1.237937e-01	7.588600e-03	3.593200e-03
-3.740000e+00	-3.520002e+00	1.275759e-01	8.705900e-03	4.498700e-03
-3.520001e+00	-3.299999e+00	1.312812e-01	9.914200e-03	5.571100e-03
-3.299999e+00	-3.079999e+00	1.346374e-01	1.116440e-02	6.787300e-03
-3.079999e+00	-2.859999e+00	1.373422e-01	1.241490e-02	8.215500e-03
-2.859999e+00	-2.640001e+00	1.392099e-01	1.355410e-02	9.764000e-03
-2.640000e+00	-2.420000e+00	1.400952e-01	1.442730e-02	1.154870e-02
-2.420000e+00	-2.200002e+00	1.396494e-01	1.490090e-02	1.348910e-02
-2.200001e+00	-1.980003e+00	1.266713e-01	1.496760e-02	1.541310e-02
-1.980003e+00	-1.759999e+00	1.018011e-01	1.409044e-02	1.641240e-02
-1.759999e+00	-1.540000e+00	7.372693e-02	1.182698e-02	1.546997e-02
-1.540001e+00	-1.320002e+00	4.170752e-02	8.218720e-03	1.196985e-02
-1.320002e+00	-1.100001e+00	1.347037e-02	3.367910e-03	5.393360e-03
-1.100000e+00	-8.799998e-01	5.275226e-05	2.694303e-05	4.864844e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.405853e-02	6.648636e-04	4.102214e-03
-1.078000e+01	-1.056000e+01	5.160314e-02	4.570227e-03	1.096000e-03
-1.056000e+01	-1.034000e+01	5.139659e-02	1.915182e-03	2.977955e-03
-1.034000e+01	-1.012000e+01	4.809736e-02	1.809545e-03	3.253818e-03
-1.012000e+01	-9.900000e+00	5.716668e-02	4.971727e-03	7.455000e-04
-9.900000e+00	-9.680000e+00	5.667291e-02	1.382136e-03	2.418182e-05
-9.680000e+00	-9.460000e+00	2.862188e-02	2.947442e-02	3.393441e-03
-9.460000e+00	-9.240000e+00	6.144845e-02	1.906909e-03	5.434818e-03
-9.240000e+00	-9.020000e+00	3.713792e-02	2.058545e-03	3.993068e-03
-9.020000e+00	-8.800000e+00	5.852059e-02	8.947500e-03	1.139182e-03
-8.800000e+00	-8.580000e+00	6.935836e-02	3.808909e-03	5.058136e-03
-8.580000e+00	-8.360000e+00	5.681200e-02	2.221545e-03	1.184732e-02
-8.360000e+00	-8.140000e+00	6.608845e-02	-1.130000e-04	5.220545e-03
-8.140000e+00	-7.920000e+00	7.562445e-02	9.190909e-04	5.865091e-03
-7.920000e+00	-7.700000e+00	6.920836e-02	2.193455e-03	1.040473e-02
-7.700000e+00	-7.480000e+00	6.733818e-02	3.932591e-03	1.515636e-03
-7.480000e+00	-7.260000e+00	7.330086e-02	2.712591e-03	4.788409e-03
-7.260000e+00	-7.040000e+00	8.701155e-02	3.177045e-03	5.868000e-03
-7.040000e+00	-6.820000e+00	9.111045e-02	9.842227e-03	-1.193591e-03
-6.820000e+00	-6.600000e+00	8.532345e-02	2.493682e-03	6.981591e-03
-6.600000e+00	-6.380000e+00	9.211045e-02	5.137591e-03	2.894955e-03
-6.380000e+00	-6.160000e+00	7.118259e-02	1.202700e-02	-4.538636e-04
-6.160000e+00	-5.940000e+00	9.692382e-02	4.836045e-03	1.269773e-03
-5.940000e+00	-5.720000e+00	1.036878e-01	5.724136e-03	1.287636e-03
-5.720000e+00	-5.500000e+00	1.069963e-01	5.027318e-03	7.801227e-03
-5.500000e+00	-5.280000e+00	8.895532e-02	1.068691e-02	2.397773e-03
-5.280000e+00	-5.060000e+00	1.054671e-01	2.923364e-03	7.294273e-03
-5.060000e+00	-4.840000e+00	1.181459e-01	4.567591e-03	1.064864e-02
-4.840000e+00	-4.620000e+00	1.208575e-01	3.092591e-03	6.043818e-03
-4.620000e+00	-4.400000e+00	1.129590e-01	4.463091e-03	3.434091e-03
-4.400000e+00	-4.180000e+00	9.947373e-02	7.425000e-04	5.612727e-03
-4.180000e+00	-3.960000e+00	1.045380e-01	2.955636e-03	4.124091e-04
-3.960000e+00	-3.740000e+00	1.224037e-01	3.061545e-03	3.041682e-03
-3.740000e+00	-3.520000e+00	1.166115e-01	-1.850000e-05	2.259318e-03
-3.520000e+00	-3.300000e+00	1.201156e-01	3.187773e-03	1.560182e-03
-3.300000e+00	-3.080000e+00	1.237685e-01	-4.472727e-05	6.821682e-03
-3.080000e+00	-2.860000e+00	1.376132e-01	1.589091e-04	6.861182e-03
-2.860000e+00	-2.640000e+00	1.301682e-01	1.544045e-03	2.088500e-03
-2.640000e+00	-2.420000e+00	1.438622e-01	8.221636e-03	9.818182e-05
-2.420000e+00	-2.200000e+00	1.296586e-01	5.621636e-03	4.571500e-03
-2.200000e+00	-1.980000e+00	1.185575e-01	3.783455e-03	3.452136e-03
-1.980000e+00	-1.760000e+00	9.249168e-02	4.234818e-03	3.482000e-03
-1.760000e+00	-1.540000e+00	6.059586e-02	3.691591e-03	3.387773e-03
-1.540000e+00	-1.320000e+00	3.151131e-02	2.226595e-03	1.154591e-03
-1.320000e+00	-1.100000e+00	8.993450e-03	5.311727e-04	4.389364e-04
-1.100000e+00	-8.800000e-01	3.777824e-05	1.806391e-06	5.370864e-06
-8.800000e-01	-6.600000e-01	4.485447e-10	2.275055e-10	-1.012532e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc02_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.522180e-02	3.807470e-03	4.617860e-03
-1.078000e+01	-1.056000e+01	3.010749e-02	4.156400e-03	5.008620e-03
-1.056000e+01	-1.034000e+01	3.573162e-02	4.642520e-03	5.581770e-03
-1.034000e+01	-1.012000e+01	4.109618e-02	5.002650e-03	6.053160e-03
-1.012000e+01	-9.900000e+00	4.753148e-02	5.305910e-03	6.331110e-03
-9.900000e+00	-9.680000e+00	5.351595e-02	5.341180e-03	6.177840e-03
-9.680000e+00	-9.460000e+00	5.963540e-02	5.373870e-03	6.106400e-03
-9.460000e+00	-9.240000e+00	6.695476e-02	5.395610e-03	5.991110e-03
-9.240001e+00	-9.020001e+00	7.620281e-02	5.687870e-03	6.413880e-03
-9.020001e+00	-8.800000e+00	8.422613e-02	5.664500e-03	6.318840e-03
-8.800000e+00	-8.580000e+00	9.198114e-02	5.172530e-03	5.475560e-03
-8.580001e+00	-8.360001e+00	1.029384e-01	5.507580e-03	6.100800e-03
-8.360001e+00	-8.140001e+00	1.093586e-01	4.792300e-03	4.964300e-03
-8.140001e+00	-7.920001e+00	1.180330e-01	4.438900e-03	5.026600e-03
-7.920001e+00	-7.700000e+00	1.260046e-01	3.890600e-03	5.848200e-03
-7.700000e+00	-7.480002e+00	1.338378e-01	3.692500e-03	6.782400e-03
-7.480001e+00	-7.260000e+00	1.404095e-01	4.176500e-03	7.259400e-03
-7.260000e+00	-7.040000e+00	1.482278e-01	5.040600e-03	8.303100e-03
-7.040000e+00	-6.820002e+00	1.522391e-01	5.195000e-03	8.252700e-03
-6.820001e+00	-6.599999e+00	1.578125e-01	5.801800e-03	8.887600e-03
-6.600000e+00	-6.380003e+00	1.633831e-01	6.431600e-03	9.588600e-03
-6.380002e+00	-6.160002e+00	1.653560e-01	6.384500e-03	9.193800e-03
-6.160002e+00	-5.940000e+00	1.678720e-01	6.660600e-03	9.317000e-03
-5.940000e+00	-5.720000e+00	1.669938e-01	6.235100e-03	8.414600e-03
-5.720000e+00	-5.500000e+00	1.649675e-01	5.779300e-03	7.210800e-03
-5.500000e+00	-5.280000e+00	1.620326e-01	6.508800e-03	6.089200e-03
-5.280000e+00	-5.060000e+00	1.572851e-01	7.322300e-03	5.412800e-03
-5.059999e+00	-4.840001e+00	1.490201e-01	8.122500e-03	6.157400e-03
-4.840001e+00	-4.620000e+00	1.420036e-01	8.488400e-03	6.587700e-03
-4.619999e+00	-4.400003e+00	1.327793e-01	8.722400e-03	6.940200e-03
-4.400003e+00	-4.180000e+00	1.263979e-01	8.589500e-03	7.071000e-03
-4.180000e+00	-3.960001e+00	1.200707e-01	8.230300e-03	7.023800e-03
-3.960001e+00	-3.740000e+00	1.121625e-01	7.831400e-03	6.935800e-03
-3.740000e+00	-3.520002e+00	1.042697e-01	7.997090e-03	6.712800e-03
-3.520001e+00	-3.299999e+00	9.619028e-02	8.797820e-03	6.400720e-03
-3.299999e+00	-3.079999e+00	8.872475e-02	8.879910e-03	5.988080e-03
-3.079999e+00	-2.859999e+00	8.068400e-02	9.065900e-03	5.531590e-03
-2.859999e+00	-2.640001e+00	7.224356e-02	9.079400e-03	5.011620e-03
-2.640000e+00	-2.420000e+00	6.555159e-02	7.647930e-03	4.442380e-03
-2.420000e+00	-2.200002e+00	5.724221e-02	6.774420e-03	3.861270e-03
-2.200001e+00	-1.980003e+00	4.708831e-02	6.028080e-03	3.242970e-03
-1.980003e+00	-1.759999e+00	3.766569e-02	4.536560e-03	2.609290e-03
-1.759999e+00	-1.540000e+00	2.838816e-02	2.695800e-03	1.942900e-03
-1.540001e+00	-1.320002e+00	1.610742e-02	2.638770e-03	1.237770e-03
-1.320002e+00	-1.100001e+00	5.578712e-03	7.411540e-04	4.810980e-04
-1.100000e+00	-8.799998e-01	1.316527e-05	1.569145e-05	3.079160e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.842493e-02	4.590200e-03	7.584600e-03
-1.078000e+01	-1.056000e+01	3.264446e-02	4.915580e-03	8.071010e-03
-1.056000e+01	-1.034000e+01	3.770889e-02	5.308140e-03	8.666100e-03
-1.034000e+01	-1.012000e+01	4.285430e-02	5.607440e-03	9.088380e-03
-1.012000e+01	-9.900000e+00	4.867744e-02	5.916440e-03	9.528150e-03
-9.900000e+00	-9.680000e+00	5.463735e-02	6.147920e-03	9.822290e-03
-9.680000e+00	-9.460000e+00	6.105635e-02	6.345920e-03	1.006512e-02
-9.460000e+00	-9.240000e+00	6.749419e-02	6.422740e-03	1.010123e-02
-9.240001e+00	-9.020001e+00	7.458364e-02	6.493890e-03	1.012804e-02
-9.020001e+00	-8.800000e+00	8.171711e-02	6.458930e-03	9.981420e-03
-8.800000e+00	-8.580000e+00	8.867498e-02	6.333740e-03	9.684210e-03
-8.580001e+00	-8.360001e+00	9.585521e-02	6.132250e-03	9.269090e-03
-8.360001e+00	-8.140001e+00	1.031251e-01	5.852380e-03	8.714700e-03
-8.140001e+00	-7.920001e+00	1.101095e-01	5.476100e-03	8.027300e-03
-7.920001e+00	-7.700000e+00	1.167865e-01	5.004400e-03	7.174800e-03
-7.700000e+00	-7.480002e+00	1.230293e-01	4.424000e-03	6.150800e-03
-7.480001e+00	-7.260000e+00	1.291303e-01	3.825600e-03	5.109500e-03
-7.260000e+00	-7.040000e+00	1.345252e-01	3.113000e-03	3.883300e-03
-7.040000e+00	-6.820002e+00	1.394991e-01	2.628900e-03	2.599400e-03
-6.820001e+00	-6.599999e+00	1.434712e-01	2.278900e-03	1.195900e-03
-6.600000e+00	-6.380003e+00	1.471500e-01	1.793900e-03	7.326000e-04
-6.380002e+00	-6.160002e+00	1.499117e-01	1.679200e-03	6.633000e-04
-6.160002e+00	-5.940000e+00	1.520593e-01	3.133900e-03	1.077100e-03
-5.940000e+00	-5.720000e+00	1.532947e-01	4.614100e-03	1.985700e-03
-5.720000e+00	-5.500000e+00	1.536183e-01	6.081300e-03	2.895600e-03
-5.500000e+00	-5.280000e+00	1.531818e-01	7.483100e-03	3.793100e-03
-5.280000e+00	-5.060000e+00	1.518282e-01	8.841500e-03	4.655200e-03
-5.059999e+00	-4.840001e+00	1.497926e-01	1.007030e-02	5.496800e-03
-4.840001e+00	-4.620000e+00	1.469611e-01	1.119780e-02	6.277400e-03
-4.619999e+00	-4.400003e+00	1.433255e-01	1.216780e-02	7.004900e-03
-4.400003e+00	-4.180000e+00	1.382981e-01	1.299330e-02	7.683300e-03
-4.180000e+00	-3.960001e+00	1.327150e-01	1.358760e-02	8.256200e-03
-3.960001e+00	-3.740000e+00	1.265128e-01	1.394040e-02	8.723200e-03
-3.740000e+00	-3.520002e+00	1.193769e-01	1.402670e-02	9.056200e-03
-3.520001e+00	-3.299999e+00	1.116216e-01	1.381726e-02	9.235000e-03
-3.299999e+00	-3.079999e+00	1.032064e-01	1.331230e-02	9.240700e-03
-3.079999e+00	-2.859999e+00	9.425260e-02	1.252291e-02	9.038200e-03
-2.859999e+00	-2.640001e+00	8.464290e-02	1.145266e-02	8.617870e-03
-2.640000e+00	-2.420000e+00	7.461862e-02	1.015239e-02	7.959780e-03
-2.420000e+00	-2.200002e+00	6.392054e-02	8.680110e-03	7.069960e-03
-2.200001e+00	-1.980003e+00	5.269398e-02	7.096800e-03	6.204060e-03
-1.980003e+00	-1.759999e+00	4.106740e-02	5.467190e-03	5.106180e-03
-1.759999e+00	-1.540000e+00	2.940217e-02	3.860390e-03	3.855970e-03
-1.540001e+00	-1.320002e+00	1.841510e-02	2.305400e-03	2.556220e-03
-1.320002e+00	-1.100001e+00	6.227691e-03	8.428320e-04	8.348610e-04
-1.100000e+00	-8.799998e-01	1.522906e-05	1.896095e-05	4.102930e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.007378e-02	1.147500e-04	2.015723e-03
-1.078000e+01	-1.056000e+01	2.071353e-02	5.154818e-04	3.615836e-03
-1.056000e+01	-1.034000e+01	2.545089e-02	1.069686e-03	6.415327e-03
-1.034000e+01	-1.012000e+01	1.657499e-02	4.217455e-04	9.429627e-03
-1.012000e+01	-9.900000e+00	3.776265e-02	1.356818e-04	4.758741e-03
-9.900000e+00	-9.680000e+00	4.032008e-02	6.062436e-03	1.207364e-04
-9.680000e+00	-9.460000e+00	4.614673e-02	3.860000e-04	5.532455e-03
-9.460000e+00	-9.240000e+00	5.776632e-02	1.718682e-03	5.137864e-03
-9.240000e+00	-9.020000e+00	8.245136e-02	3.900000e-05	7.543591e-03
-9.020000e+00	-8.800000e+00	7.720132e-02	8.938864e-03	2.661591e-03
-8.800000e+00	-8.580000e+00	1.001857e-01	1.866550e-02	9.336909e-03
-8.580000e+00	-8.360000e+00	5.611559e-02	3.778454e-02	4.816682e-03
-8.360000e+00	-8.140000e+00	1.232208e-01	7.320455e-03	9.363636e-06
-8.140000e+00	-7.920000e+00	1.001476e-01	-7.584545e-04	5.853136e-03
-7.920000e+00	-7.700000e+00	1.069323e-01	1.028773e-03	6.890045e-03
-7.700000e+00	-7.480000e+00	1.240139e-01	6.716545e-03	3.891591e-03
-7.480000e+00	-7.260000e+00	1.300974e-01	1.063823e-02	5.156545e-03
-7.260000e+00	-7.040000e+00	1.486515e-01	4.466682e-03	4.548182e-04
-7.040000e+00	-6.820000e+00	1.760860e-01	1.492882e-02	-3.443227e-03
-6.820000e+00	-6.600000e+00	1.620513e-01	1.023591e-03	5.349545e-03
-6.600000e+00	-6.380000e+00	1.775610e-01	9.334545e-04	2.324341e-02
-6.380000e+00	-6.160000e+00	1.512376e-01	1.623118e-02	1.285636e-03
-6.160000e+00	-5.940000e+00	1.691416e-01	1.904091e-03	7.610136e-03
-5.940000e+00	-5.720000e+00	1.826705e-01	6.222273e-03	1.218000e-03
-5.720000e+00	-5.500000e+00	1.857345e-01	1.055923e-02	1.347395e-02
-5.500000e+00	-5.280000e+00	1.676046e-01	1.384200e-02	4.204455e-03
-5.280000e+00	-5.060000e+00	1.779573e-01	5.698045e-03	6.481091e-03
-5.060000e+00	-4.840000e+00	1.796943e-01	7.358955e-03	1.448227e-02
-4.840000e+00	-4.620000e+00	1.650968e-01	3.374091e-04	9.005045e-03
-4.620000e+00	-4.400000e+00	1.678189e-01	1.048968e-02	6.844591e-03
-4.400000e+00	-4.180000e+00	1.426668e-01	5.892000e-03	8.407682e-03
-4.180000e+00	-3.960000e+00	1.261398e-01	5.171045e-03	1.209318e-03
-3.960000e+00	-3.740000e+00	1.241366e-01	4.811409e-03	3.795000e-03
-3.740000e+00	-3.520000e+00	1.139379e-01	4.427909e-03	5.366364e-04
-3.520000e+00	-3.300000e+00	1.022016e-01	2.273955e-03	1.867773e-03
-3.300000e+00	-3.080000e+00	8.982245e-02	1.411636e-03	5.148045e-03
-3.080000e+00	-2.860000e+00	8.351005e-02	-7.745455e-05	1.562045e-03
-2.860000e+00	-2.640000e+00	6.938191e-02	9.046364e-04	7.020000e-04
-2.640000e+00	-2.420000e+00	6.420405e-02	5.336091e-03	9.929091e-04
-2.420000e+00	-2.200000e+00	5.353800e-02	1.628909e-03	1.398773e-03
-2.200000e+00	-1.980000e+00	4.266344e-02	1.383545e-03	1.842891e-03
-1.980000e+00	-1.760000e+00	3.364657e-02	1.883795e-03	1.641286e-03
-1.760000e+00	-1.540000e+00	2.275747e-02	1.801500e-03	1.761445e-03
-1.540000e+00	-1.320000e+00	1.313132e-02	1.250414e-03	6.845773e-04
-1.320000e+00	-1.100000e+00	3.832237e-03	6.595409e-05	2.092359e-04
-1.100000e+00	-8.800000e-01	7.574814e-06	1.329455e-06	1.881364e-07
-8.800000e-01	-6.600000e-01	2.847387e-12	5.868909e-13	2.169135e-12
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc02_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.319642e-02	2.929950e-03	3.637060e-03
-1.078000e+01	-1.056000e+01	1.654175e-02	3.335960e-03	4.048060e-03
-1.056000e+01	-1.034000e+01	2.087514e-02	3.943520e-03	4.766510e-03
-1.034000e+01	-1.012000e+01	2.553465e-02	4.470000e-03	5.355530e-03
-1.012000e+01	-9.900000e+00	3.185968e-02	5.180010e-03	6.174440e-03
-9.900000e+00	-9.680000e+00	3.842860e-02	5.668110e-03	6.601940e-03
-9.680000e+00	-9.460000e+00	4.586916e-02	6.191480e-03	7.129010e-03
-9.460000e+00	-9.240000e+00	5.396500e-02	6.524510e-03	7.305290e-03
-9.240001e+00	-9.020001e+00	6.591555e-02	7.436400e-03	8.519540e-03
-9.020001e+00	-8.800000e+00	7.361970e-02	7.396210e-03	8.134330e-03
-8.800000e+00	-8.580000e+00	8.659281e-02	7.735370e-03	8.483190e-03
-8.580001e+00	-8.360001e+00	9.959326e-02	8.058490e-03	8.843740e-03
-8.360001e+00	-8.140001e+00	1.112521e-01	7.734800e-03	8.255800e-03
-8.140001e+00	-7.920001e+00	1.258054e-01	7.676500e-03	8.204700e-03
-7.920001e+00	-7.700000e+00	1.361822e-01	6.779900e-03	6.870000e-03
-7.700000e+00	-7.480002e+00	1.507903e-01	6.240500e-03	6.250400e-03
-7.480001e+00	-7.260000e+00	1.625998e-01	5.350600e-03	6.206900e-03
-7.260000e+00	-7.040000e+00	1.749591e-01	4.460100e-03	7.691900e-03
-7.040000e+00	-6.820002e+00	1.833990e-01	5.078200e-03	8.200700e-03
-6.820001e+00	-6.599999e+00	1.935641e-01	6.230400e-03	9.515600e-03
-6.600000e+00	-6.380003e+00	2.018382e-01	7.120000e-03	1.039740e-02
-6.380002e+00	-6.160002e+00	2.059686e-01	7.415700e-03	1.040000e-02
-6.160002e+00	-5.940000e+00	2.094440e-01	7.814600e-03	1.058140e-02
-5.940000e+00	-5.720000e+00	2.077523e-01	7.352000e-03	9.384500e-03
-5.720000e+00	-5.500000e+00	2.043681e-01	7.240500e-03	8.025900e-03
-5.500000e+00	-5.280000e+00	1.989907e-01	8.384200e-03	6.569700e-03
-5.280000e+00	-5.060000e+00	1.901652e-01	9.479900e-03	7.406900e-03
-5.059999e+00	-4.840001e+00	1.774902e-01	1.024970e-02	8.119100e-03
-4.840001e+00	-4.620000e+00	1.653677e-01	1.054520e-02	8.532800e-03
-4.619999e+00	-4.400003e+00	1.505281e-01	1.061630e-02	8.737200e-03
-4.400003e+00	-4.180000e+00	1.365653e-01	1.028680e-02	8.703800e-03
-4.180000e+00	-3.960001e+00	1.253903e-01	9.654600e-03	8.491500e-03
-3.960001e+00	-3.740000e+00	1.112782e-01	8.915300e-03	8.145900e-03
-3.740000e+00	-3.520002e+00	9.623812e-02	8.577100e-03	7.666080e-03
-3.520001e+00	-3.299999e+00	8.198831e-02	8.663100e-03	7.094150e-03
-3.299999e+00	-3.079999e+00	6.909995e-02	7.991060e-03	6.482040e-03
-3.079999e+00	-2.859999e+00	5.577210e-02	7.182080e-03	5.805970e-03
-2.859999e+00	-2.640001e+00	4.303489e-02	6.130220e-03	5.096670e-03
-2.640000e+00	-2.420000e+00	3.230166e-02	3.996930e-03	4.395890e-03
-2.420000e+00	-2.200002e+00	2.049080e-02	2.486980e-03	3.601720e-03
-2.200001e+00	-1.980003e+00	1.026422e-02	1.666781e-03	2.812550e-03
-1.980003e+00	-1.759999e+00	2.476197e-03	1.082767e-03	1.998059e-03
-1.759999e+00	-1.540000e+00	-4.322303e-04	6.092327e-04	1.238918e-03
-1.540001e+00	-1.320002e+00	-3.297186e-04	2.545851e-04	5.541614e-04
-1.320002e+00	-1.100001e+00	-3.434570e-05	2.066344e-05	4.940120e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.596012e-02	3.534600e-03	5.628550e-03
-1.078000e+01	-1.056000e+01	1.968070e-02	4.040480e-03	6.405510e-03
-1.056000e+01	-1.034000e+01	2.418932e-02	4.620030e-03	7.286300e-03
-1.034000e+01	-1.012000e+01	2.932691e-02	5.201550e-03	8.150820e-03
-1.012000e+01	-9.900000e+00	3.534010e-02	5.830930e-03	9.076180e-03
-9.900000e+00	-9.680000e+00	4.189355e-02	6.405450e-03	9.891870e-03
-9.680000e+00	-9.460000e+00	4.946660e-02	7.002140e-03	1.073189e-02
-9.460000e+00	-9.240000e+00	5.742848e-02	7.465480e-03	1.133660e-02
-9.240001e+00	-9.020001e+00	6.652535e-02	7.934800e-03	1.195547e-02
-9.020001e+00	-8.800000e+00	7.620805e-02	8.289630e-03	1.238340e-02
-8.800000e+00	-8.580000e+00	8.631286e-02	8.507350e-03	1.259949e-02
-8.580001e+00	-8.360001e+00	9.698723e-02	8.580040e-03	1.259457e-02
-8.360001e+00	-8.140001e+00	1.081410e-01	8.494240e-03	1.236240e-02
-8.140001e+00	-7.920001e+00	1.192374e-01	8.198200e-03	1.181140e-02
-7.920001e+00	-7.700000e+00	1.303710e-01	7.721100e-03	1.101720e-02
-7.700000e+00	-7.480002e+00	1.411785e-01	7.017700e-03	9.885600e-03
-7.480001e+00	-7.260000e+00	1.516322e-01	6.145200e-03	8.544900e-03
-7.260000e+00	-7.040000e+00	1.613050e-01	5.063000e-03	6.895800e-03
-7.040000e+00	-6.820002e+00	1.701018e-01	3.808100e-03	5.028900e-03
-6.820001e+00	-6.599999e+00	1.774867e-01	2.384700e-03	2.926500e-03
-6.600000e+00	-6.380003e+00	1.839480e-01	1.473100e-03	8.904000e-04
-6.380002e+00	-6.160002e+00	1.886358e-01	1.646600e-03	1.077800e-03
-6.160002e+00	-5.940000e+00	1.919910e-01	4.022900e-03	2.464100e-03
-5.940000e+00	-5.720000e+00	1.934726e-01	6.419300e-03	4.168600e-03
-5.720000e+00	-5.500000e+00	1.929803e-01	8.769600e-03	5.869300e-03
-5.500000e+00	-5.280000e+00	1.907948e-01	1.097150e-02	7.487600e-03
-5.280000e+00	-5.060000e+00	1.865849e-01	1.299070e-02	8.996900e-03
-5.059999e+00	-4.840001e+00	1.807918e-01	1.473020e-02	1.035110e-02
-4.840001e+00	-4.620000e+00	1.732370e-01	1.613480e-02	1.150240e-02
-4.619999e+00	-4.400003e+00	1.639212e-01	1.715740e-02	1.239670e-02
-4.400003e+00	-4.180000e+00	1.526098e-01	1.772430e-02	1.299010e-02
-4.180000e+00	-3.960001e+00	1.401796e-01	1.777500e-02	1.323060e-02
-3.960001e+00	-3.740000e+00	1.266330e-01	1.728320e-02	1.308170e-02
-3.740000e+00	-3.520002e+00	1.119792e-01	1.624385e-02	1.250010e-02
-3.520001e+00	-3.299999e+00	9.677171e-02	1.467436e-02	1.146739e-02
-3.299999e+00	-3.079999e+00	8.119105e-02	1.265079e-02	9.976170e-03
-3.079999e+00	-2.859999e+00	6.559506e-02	1.028826e-02	8.051040e-03
-2.859999e+00	-2.640001e+00	5.023121e-02	7.724590e-03	6.056290e-03
-2.640000e+00	-2.420000e+00	3.551415e-02	5.180530e-03	4.894560e-03
-2.420000e+00	-2.200002e+00	2.164242e-02	5.279130e-03	3.504220e-03
-2.200001e+00	-1.980003e+00	9.665359e-03	4.930739e-03	2.029681e-03
-1.980003e+00	-1.759999e+00	1.054697e-03	3.904970e-03	8.040350e-04
-1.759999e+00	-1.540000e+00	-1.844327e-03	3.873641e-03	1.015939e-03
-1.540001e+00	-1.320002e+00	-1.413584e-03	2.855639e-03	8.424713e-04
-1.320002e+00	-1.100001e+00	-1.715923e-04	3.627829e-04	1.089687e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z02_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.372973e-03	1.071591e-04	2.392995e-03
-1.078000e+01	-1.056000e+01	9.245436e-03	1.140227e-04	2.467527e-03
-1.056000e+01	-1.034000e+01	1.231122e-02	3.149091e-04	3.823832e-03
-1.034000e+01	-1.012000e+01	1.385250e-02	1.052364e-04	2.656995e-03
-1.012000e+01	-9.900000e+00	1.947278e-02	3.996818e-05	5.380318e-03
-9.900000e+00	-9.680000e+00	2.016088e-02	5.971468e-03	-5.454409e-04
-9.680000e+00	-9.460000e+00	2.297090e-02	7.750591e-04	6.077005e-03
-9.460000e+00	-9.240000e+00	3.379376e-02	4.755500e-04	4.601945e-03
-9.240000e+00	-9.020000e+00	4.593859e-02	9.545455e-07	5.807091e-03
-9.020000e+00	-8.800000e+00	5.133377e-02	5.300818e-03	8.375409e-03
-8.800000e+00	-8.580000e+00	8.059541e-02	1.226673e-02	1.228386e-02
-8.580000e+00	-8.360000e+00	7.338536e-02	9.397727e-04	7.078864e-03
-8.360000e+00	-8.140000e+00	7.718482e-02	2.055664e-02	3.790727e-03
-8.140000e+00	-7.920000e+00	9.973000e-02	2.950000e-04	6.160864e-03
-7.920000e+00	-7.700000e+00	1.092657e-01	-1.849091e-04	1.066027e-02
-7.700000e+00	-7.480000e+00	1.220260e-01	1.431545e-03	6.820909e-03
-7.480000e+00	-7.260000e+00	1.462950e-01	1.642868e-02	5.235636e-03
-7.260000e+00	-7.040000e+00	1.349144e-01	3.635050e-02	5.063227e-03
-7.040000e+00	-6.820000e+00	1.894310e-01	9.791000e-03	-1.069955e-03
-6.820000e+00	-6.600000e+00	1.954528e-01	6.225409e-03	3.896409e-03
-6.600000e+00	-6.380000e+00	2.178686e-01	2.243727e-03	1.379405e-02
-6.380000e+00	-6.160000e+00	2.011337e-01	2.330505e-02	1.929409e-03
-6.160000e+00	-5.940000e+00	2.168527e-01	6.611727e-03	6.871818e-04
-5.940000e+00	-5.720000e+00	2.256627e-01	6.346091e-03	3.075318e-03
-5.720000e+00	-5.500000e+00	2.281648e-01	9.165545e-03	9.734455e-03
-5.500000e+00	-5.280000e+00	2.265032e-01	8.412955e-03	7.049864e-03
-5.280000e+00	-5.060000e+00	2.118740e-01	1.632686e-02	5.072773e-03
-5.060000e+00	-4.840000e+00	2.228357e-01	5.224682e-03	2.643195e-02
-4.840000e+00	-4.620000e+00	2.036544e-01	2.963500e-03	5.829864e-03
-4.620000e+00	-4.400000e+00	2.000734e-01	1.026123e-02	3.535727e-03
-4.400000e+00	-4.180000e+00	1.715360e-01	7.036545e-03	1.002709e-02
-4.180000e+00	-3.960000e+00	1.420750e-01	7.145182e-03	3.068273e-03
-3.960000e+00	-3.740000e+00	1.301976e-01	6.128045e-03	5.267727e-03
-3.740000e+00	-3.520000e+00	1.142040e-01	4.413045e-03	9.115455e-04
-3.520000e+00	-3.300000e+00	9.324282e-02	3.371955e-03	2.243045e-03
-3.300000e+00	-3.080000e+00	7.398423e-02	2.138455e-03	5.594136e-03
-3.080000e+00	-2.860000e+00	6.344686e-02	-1.943636e-04	1.509682e-03
-2.860000e+00	-2.640000e+00	4.265022e-02	7.411455e-04	7.107818e-04
-2.640000e+00	-2.420000e+00	3.307400e-02	2.083227e-03	5.765864e-04
-2.420000e+00	-2.200000e+00	2.105631e-02	1.967436e-03	3.335364e-04
-2.200000e+00	-1.980000e+00	1.003654e-02	5.370045e-04	3.855136e-04
-1.980000e+00	-1.760000e+00	3.493017e-03	4.404255e-04	2.676423e-04
-1.760000e+00	-1.540000e+00	2.179308e-04	8.959227e-06	1.880027e-05
-1.540000e+00	-1.320000e+00	1.268659e-05	2.618382e-06	8.944545e-08
-1.320000e+00	-1.100000e+00	3.316861e-07	1.565777e-07	2.642441e-08
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc03_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.275996e-02	5.025190e-03	2.977630e-03
-1.078000e+01	-1.056000e+01	5.474626e-02	4.738410e-03	3.438450e-03
-1.056000e+01	-1.034000e+01	5.676251e-02	4.574280e-03	3.648880e-03
-1.034000e+01	-1.012000e+01	5.756420e-02	4.509820e-03	3.796620e-03
-1.012000e+01	-9.900000e+00	5.690858e-02	4.790340e-03	3.425020e-03
-9.900000e+00	-9.680000e+00	5.918358e-02	4.592080e-03	3.950520e-03
-9.680000e+00	-9.460000e+00	6.013215e-02	4.380210e-03	3.850770e-03
-9.460000e+00	-9.240000e+00	5.876460e-02	4.897470e-03	3.291730e-03
-9.240001e+00	-9.020001e+00	6.003711e-02	4.829630e-03	3.445870e-03
-9.020001e+00	-8.800000e+00	6.307285e-02	4.385230e-03	4.213320e-03
-8.800000e+00	-8.580000e+00	6.158770e-02	4.752790e-03	3.469410e-03
-8.580001e+00	-8.360001e+00	6.361453e-02	4.670120e-03	3.777150e-03
-8.360001e+00	-8.140001e+00	6.468812e-02	4.497150e-03	3.915060e-03
-8.140001e+00	-7.920001e+00	6.459105e-02	4.621820e-03	3.484720e-03
-7.920001e+00	-7.700000e+00	6.810012e-02	4.193630e-03	4.357350e-03
-7.700000e+00	-7.480002e+00	6.571485e-02	4.740210e-03	3.316440e-03
-7.480001e+00	-7.260000e+00	6.818407e-02	4.426720e-03	3.692590e-03
-7.260000e+00	-7.040000e+00	6.829243e-02	4.571670e-03	3.348070e-03
-7.040000e+00	-6.820002e+00	6.965608e-02	4.521910e-03	3.465770e-03
-6.820001e+00	-6.599999e+00	6.957035e-02	4.556330e-03	3.041450e-03
-6.600000e+00	-6.380003e+00	7.191457e-02	4.451570e-03	3.311110e-03
-6.380002e+00	-6.160002e+00	7.315946e-02	4.400790e-03	3.178820e-03
-6.160002e+00	-5.940000e+00	7.368195e-02	4.432480e-03	2.880120e-03
-5.940000e+00	-5.720000e+00	7.466057e-02	4.453320e-03	2.671730e-03
-5.720000e+00	-5.500000e+00	7.608446e-02	4.463680e-03	2.493750e-03
-5.500000e+00	-5.280000e+00	7.480946e-02	4.636680e-03	2.320030e-03
-5.280000e+00	-5.060000e+00	7.526070e-02	4.712230e-03	2.447440e-03
-5.059999e+00	-4.840001e+00	7.546240e-02	4.781420e-03	2.575610e-03
-4.840001e+00	-4.620000e+00	7.280434e-02	5.057320e-03	2.886960e-03
-4.619999e+00	-4.400003e+00	6.919676e-02	5.337800e-03	3.239440e-03
-4.400003e+00	-4.180000e+00	7.242431e-02	5.035570e-03	3.180490e-03
-4.180000e+00	-3.960001e+00	7.188405e-02	4.998050e-03	3.329020e-03
-3.960001e+00	-3.740000e+00	7.180006e-02	5.966830e-03	3.422660e-03
-3.740000e+00	-3.520002e+00	7.326372e-02	6.097830e-03	3.429620e-03
-3.520001e+00	-3.299999e+00	7.318118e-02	7.319430e-03	3.486410e-03
-3.299999e+00	-3.079999e+00	7.325116e-02	8.041460e-03	3.533730e-03
-3.079999e+00	-2.859999e+00	7.384553e-02	8.824930e-03	3.878550e-03
-2.859999e+00	-2.640001e+00	7.514790e-02	9.120250e-03	3.972390e-03
-2.640000e+00	-2.420000e+00	7.410649e-02	9.896690e-03	4.334330e-03
-2.420000e+00	-2.200002e+00	7.630620e-02	9.434580e-03	3.891600e-03
-2.200001e+00	-1.980003e+00	7.454781e-02	9.634020e-03	3.941760e-03
-1.980003e+00	-1.759999e+00	7.161025e-02	9.843370e-03	3.994780e-03
-1.759999e+00	-1.540000e+00	6.193800e-02	7.477270e-03	2.802560e-03
-1.540001e+00	-1.320002e+00	3.240852e-02	4.167900e-03	1.615460e-03
-1.320002e+00	-1.100001e+00	9.785888e-03	9.533720e-04	3.718720e-04
-1.100000e+00	-8.799998e-01	1.600263e-05	1.398532e-05	3.119960e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.081164e-02	4.025590e-03	1.817440e-03
-1.078000e+01	-1.056000e+01	5.121507e-02	4.142910e-03	1.775740e-03
-1.056000e+01	-1.034000e+01	5.209789e-02	4.186560e-03	1.689840e-03
-1.034000e+01	-1.012000e+01	5.280809e-02	4.227190e-03	1.613810e-03
-1.012000e+01	-9.900000e+00	5.356126e-02	4.314860e-03	1.557780e-03
-9.900000e+00	-9.680000e+00	5.406889e-02	4.435430e-03	1.519340e-03
-9.680000e+00	-9.460000e+00	5.476756e-02	4.505640e-03	1.444170e-03
-9.460000e+00	-9.240000e+00	5.526466e-02	4.624280e-03	1.417630e-03
-9.240001e+00	-9.020001e+00	5.605794e-02	4.707030e-03	1.352380e-03
-9.020001e+00	-8.800000e+00	5.669889e-02	4.811130e-03	1.306460e-03
-8.800000e+00	-8.580000e+00	5.750290e-02	4.869610e-03	1.243030e-03
-8.580001e+00	-8.360001e+00	5.817071e-02	4.965440e-03	1.193170e-03
-8.360001e+00	-8.140001e+00	5.906435e-02	5.026370e-03	1.125560e-03
-8.140001e+00	-7.920001e+00	6.004377e-02	5.095800e-03	1.062880e-03
-7.920001e+00	-7.700000e+00	6.058605e-02	5.232150e-03	1.041500e-03
-7.700000e+00	-7.480002e+00	6.138387e-02	5.340790e-03	9.983700e-04
-7.480001e+00	-7.260000e+00	6.234878e-02	5.419140e-03	9.460000e-04
-7.260000e+00	-7.040000e+00	6.318030e-02	5.531350e-03	9.152700e-04
-7.040000e+00	-6.820002e+00	6.412484e-02	5.641920e-03	8.766800e-04
-6.820001e+00	-6.599999e+00	6.495012e-02	5.769390e-03	8.631000e-04
-6.600000e+00	-6.380003e+00	6.600563e-02	5.897720e-03	8.334000e-04
-6.380002e+00	-6.160002e+00	6.725584e-02	6.014390e-03	8.176700e-04
-6.160002e+00	-5.940000e+00	6.845021e-02	6.157110e-03	8.839100e-04
-5.940000e+00	-5.720000e+00	6.974635e-02	6.317860e-03	1.003830e-03
-5.720000e+00	-5.500000e+00	7.097437e-02	6.510370e-03	1.114110e-03
-5.500000e+00	-5.280000e+00	7.243032e-02	6.706100e-03	1.261100e-03
-5.280000e+00	-5.060000e+00	7.377551e-02	6.947760e-03	1.407670e-03
-5.059999e+00	-4.840001e+00	7.554664e-02	7.189440e-03	1.721770e-03
-4.840001e+00	-4.620000e+00	7.727012e-02	7.477820e-03	2.091590e-03
-4.619999e+00	-4.400003e+00	7.907004e-02	7.802420e-03	2.486170e-03
-4.400003e+00	-4.180000e+00	8.044422e-02	8.193780e-03	2.844800e-03
-4.180000e+00	-3.960001e+00	8.196512e-02	8.605800e-03	3.255260e-03
-3.960001e+00	-3.740000e+00	8.353102e-02	9.052810e-03	3.739470e-03
-3.740000e+00	-3.520002e+00	8.478568e-02	9.516690e-03	4.275120e-03
-3.520001e+00	-3.299999e+00	8.590154e-02	9.968820e-03	4.880380e-03
-3.299999e+00	-3.079999e+00	8.678644e-02	1.039082e-02	5.574870e-03
-3.079999e+00	-2.859999e+00	8.723335e-02	1.073152e-02	6.283090e-03
-2.859999e+00	-2.640001e+00	8.718674e-02	1.094082e-02	7.148080e-03
-2.640000e+00	-2.420000e+00	8.641963e-02	1.094901e-02	8.027170e-03
-2.420000e+00	-2.200002e+00	8.466983e-02	1.067806e-02	8.904360e-03
-2.200001e+00	-1.980003e+00	8.165800e-02	1.004593e-02	9.768660e-03
-1.980003e+00	-1.759999e+00	7.758424e-02	8.946760e-03	1.065122e-02
-1.759999e+00	-1.540000e+00	6.348308e-02	7.345660e-03	9.269100e-03
-1.540001e+00	-1.320002e+00	3.491415e-02	5.062350e-03	6.717900e-03
-1.320002e+00	-1.100001e+00	1.076542e-02	2.063105e-03	3.029560e-03
-1.100000e+00	-8.799998e-01	3.096134e-05	2.002654e-05	2.436724e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b0
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.666223e-02	6.070455e-04	3.959364e-03
-1.078000e+01	-1.056000e+01	6.124027e-02	6.277273e-03	2.083636e-04
-1.056000e+01	-1.034000e+01	5.861950e-02	4.231818e-03	6.285909e-04
-1.034000e+01	-1.012000e+01	6.667000e-02	4.774227e-03	3.140091e-03
-1.012000e+01	-9.900000e+00	6.158218e-02	7.740409e-03	1.519318e-03
-9.900000e+00	-9.680000e+00	6.161245e-02	3.582000e-03	1.781818e-03
-9.680000e+00	-9.460000e+00	3.081264e-02	3.103077e-02	3.557482e-03
-9.460000e+00	-9.240000e+00	4.882791e-02	1.240500e-03	9.713909e-03
-9.240000e+00	-9.020000e+00	4.020882e-02	1.806409e-04	7.677318e-03
-9.020000e+00	-8.800000e+00	6.192568e-02	3.104227e-03	9.573636e-04
-8.800000e+00	-8.580000e+00	6.643932e-02	2.628636e-03	8.785364e-03
-8.580000e+00	-8.360000e+00	6.815705e-02	6.637273e-04	8.268727e-03
-8.360000e+00	-8.140000e+00	6.865668e-02	2.783773e-03	3.055091e-03
-8.140000e+00	-7.920000e+00	7.006314e-02	7.444091e-04	4.025273e-03
-7.920000e+00	-7.700000e+00	6.081286e-02	1.581818e-03	7.727409e-03
-7.700000e+00	-7.480000e+00	6.845882e-02	1.234636e-03	1.087455e-03
-7.480000e+00	-7.260000e+00	7.247864e-02	1.110414e-02	-1.783500e-03
-7.260000e+00	-7.040000e+00	7.162618e-02	3.289409e-03	1.212377e-02
-7.040000e+00	-6.820000e+00	7.569945e-02	4.301727e-03	5.390409e-03
-6.820000e+00	-6.600000e+00	6.807514e-02	2.114545e-03	5.473318e-03
-6.600000e+00	-6.380000e+00	7.779032e-02	2.988955e-03	1.604909e-03
-6.380000e+00	-6.160000e+00	6.636368e-02	1.329545e-04	4.819091e-03
-6.160000e+00	-5.940000e+00	7.696550e-02	4.768636e-03	9.757727e-04
-5.940000e+00	-5.720000e+00	9.162332e-02	9.448682e-03	4.321818e-03
-5.720000e+00	-5.500000e+00	7.671895e-02	2.947409e-03	4.915682e-03
-5.500000e+00	-5.280000e+00	5.461295e-02	1.249255e-02	7.582273e-04
-5.280000e+00	-5.060000e+00	7.790168e-02	3.174636e-03	1.721500e-03
-5.060000e+00	-4.840000e+00	7.870868e-02	2.865591e-03	8.300773e-03
-4.840000e+00	-4.620000e+00	7.775418e-02	8.649545e-04	3.598091e-03
-4.620000e+00	-4.400000e+00	6.896400e-02	3.459000e-03	1.602864e-03
-4.400000e+00	-4.180000e+00	6.856827e-02	2.807273e-04	1.771455e-03
-4.180000e+00	-3.960000e+00	6.779323e-02	1.545500e-03	8.145000e-04
-3.960000e+00	-3.740000e+00	6.895045e-02	4.130000e-04	1.546273e-03
-3.740000e+00	-3.520000e+00	6.634900e-02	2.821136e-03	-6.790909e-05
-3.520000e+00	-3.300000e+00	6.720682e-02	-3.895455e-05	1.771773e-03
-3.300000e+00	-3.080000e+00	6.437995e-02	1.134136e-03	1.211409e-03
-3.080000e+00	-2.860000e+00	7.038841e-02	-3.618182e-05	1.893773e-03
-2.860000e+00	-2.640000e+00	6.730191e-02	1.064455e-03	8.420455e-04
-2.640000e+00	-2.420000e+00	7.468268e-02	7.855636e-03	4.813636e-04
-2.420000e+00	-2.200000e+00	6.715000e-02	2.014818e-03	1.769227e-03
-2.200000e+00	-1.980000e+00	6.581218e-02	3.076364e-03	2.327409e-03
-1.980000e+00	-1.760000e+00	6.340277e-02	4.896045e-03	3.203318e-03
-1.760000e+00	-1.540000e+00	4.753423e-02	3.573282e-03	3.374455e-03
-1.540000e+00	-1.320000e+00	2.489733e-02	1.648836e-03	1.314341e-03
-1.320000e+00	-1.100000e+00	6.890445e-03	1.663045e-04	4.081591e-04
-1.100000e+00	-8.800000e-01	1.961112e-05	1.977727e-08	4.657482e-06
-8.800000e-01	-6.600000e-01	3.026884e-10	2.061261e-10	-1.678386e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc03_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.189115e-02	5.673540e-03	7.003680e-03
-1.078000e+01	-1.056000e+01	4.840017e-02	5.941240e-03	7.261980e-03
-1.056000e+01	-1.034000e+01	5.651787e-02	6.400120e-03	7.757530e-03
-1.034000e+01	-1.012000e+01	6.421833e-02	6.847060e-03	8.445790e-03
-1.012000e+01	-9.900000e+00	7.301976e-02	6.971070e-03	8.454710e-03
-9.900000e+00	-9.680000e+00	8.024807e-02	6.662950e-03	7.806850e-03
-9.680000e+00	-9.460000e+00	8.762469e-02	6.440320e-03	7.392700e-03
-9.460000e+00	-9.240000e+00	9.647510e-02	6.162720e-03	6.901900e-03
-9.240001e+00	-9.020001e+00	1.070419e-01	6.100900e-03	6.890500e-03
-9.020001e+00	-8.800000e+00	1.168817e-01	5.884200e-03	6.623400e-03
-8.800000e+00	-8.580000e+00	1.240753e-01	4.856400e-03	5.075700e-03
-8.580001e+00	-8.360001e+00	1.369373e-01	4.908700e-03	5.425400e-03
-8.360001e+00	-8.140001e+00	1.407038e-01	3.667700e-03	4.442900e-03
-8.140001e+00	-7.920001e+00	1.503183e-01	3.602500e-03	5.803900e-03
-7.920001e+00	-7.700000e+00	1.559619e-01	4.128600e-03	6.264400e-03
-7.700000e+00	-7.480002e+00	1.620313e-01	4.868600e-03	7.094400e-03
-7.480001e+00	-7.260000e+00	1.658749e-01	5.225500e-03	7.287600e-03
-7.260000e+00	-7.040000e+00	1.714871e-01	6.086800e-03	8.346900e-03
-7.040000e+00	-6.820002e+00	1.715930e-01	5.935400e-03	7.766600e-03
-6.820001e+00	-6.599999e+00	1.736338e-01	6.411000e-03	8.273400e-03
-6.600000e+00	-6.380003e+00	1.752452e-01	6.819000e-03	8.618800e-03
-6.380002e+00	-6.160002e+00	1.725013e-01	6.447800e-03	7.847900e-03
-6.160002e+00	-5.940000e+00	1.710494e-01	7.145800e-03	7.887700e-03
-5.940000e+00	-5.720000e+00	1.661109e-01	7.987600e-03	6.935400e-03
-5.720000e+00	-5.500000e+00	1.581137e-01	8.868800e-03	6.589100e-03
-5.500000e+00	-5.280000e+00	1.507649e-01	9.286800e-03	7.007600e-03
-5.280000e+00	-5.060000e+00	1.408190e-01	9.718700e-03	7.406200e-03
-5.059999e+00	-4.840001e+00	1.262755e-01	1.005850e-02	7.674700e-03
-4.840001e+00	-4.620000e+00	1.143156e-01	9.969000e-03	7.701600e-03
-4.619999e+00	-4.400003e+00	1.013125e-01	9.710300e-03	7.608900e-03
-4.400003e+00	-4.180000e+00	9.276924e-02	9.102580e-03	7.350660e-03
-4.180000e+00	-3.960001e+00	8.399927e-02	8.417260e-03	7.017240e-03
-3.960001e+00	-3.740000e+00	7.476550e-02	7.669350e-03	6.617730e-03
-3.740000e+00	-3.520002e+00	6.472458e-02	7.502970e-03	6.164240e-03
-3.520001e+00	-3.299999e+00	5.535021e-02	7.297480e-03	5.665570e-03
-3.299999e+00	-3.079999e+00	4.693202e-02	6.775790e-03	5.147990e-03
-3.079999e+00	-2.859999e+00	3.840915e-02	5.900490e-03	4.612090e-03
-2.859999e+00	-2.640001e+00	3.013328e-02	5.019420e-03	4.057270e-03
-2.640000e+00	-2.420000e+00	2.344727e-02	3.208870e-03	3.507960e-03
-2.420000e+00	-2.200002e+00	1.567664e-02	2.231690e-03	2.928930e-03
-2.200001e+00	-1.980003e+00	8.917347e-03	1.644324e-03	2.353973e-03
-1.980003e+00	-1.759999e+00	3.380090e-03	1.144480e-03	1.759816e-03
-1.759999e+00	-1.540000e+00	2.325150e-04	6.993711e-04	1.163907e-03
-1.540001e+00	-1.320002e+00	-1.521134e-04	3.141837e-04	5.703750e-04
-1.320002e+00	-1.100001e+00	-1.571955e-05	3.284072e-05	5.832496e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.526708e-02	6.394270e-03	1.063420e-02
-1.078000e+01	-1.056000e+01	5.121355e-02	6.674560e-03	1.104907e-02
-1.056000e+01	-1.034000e+01	5.816441e-02	6.982800e-03	1.151650e-02
-1.034000e+01	-1.012000e+01	6.510676e-02	7.168440e-03	1.177996e-02
-1.012000e+01	-9.900000e+00	7.269002e-02	7.295610e-03	1.194967e-02
-9.900000e+00	-9.680000e+00	8.020981e-02	7.292990e-03	1.189618e-02
-9.680000e+00	-9.460000e+00	8.805020e-02	7.219480e-03	1.174345e-02
-9.460000e+00	-9.240000e+00	9.567414e-02	6.989010e-03	1.133286e-02
-9.240001e+00	-9.020001e+00	1.037940e-01	6.706740e-03	1.086210e-02
-9.020001e+00	-8.800000e+00	1.115650e-01	6.286000e-03	1.014680e-02
-8.800000e+00	-8.580000e+00	1.188851e-01	5.759000e-03	9.274700e-03
-8.580001e+00	-8.360001e+00	1.261547e-01	5.143800e-03	8.263800e-03
-8.360001e+00	-8.140001e+00	1.331157e-01	4.425100e-03	7.108400e-03
-8.140001e+00	-7.920001e+00	1.393614e-01	3.625900e-03	5.802600e-03
-7.920001e+00	-7.700000e+00	1.448373e-01	2.725300e-03	4.346300e-03
-7.700000e+00	-7.480002e+00	1.494176e-01	1.739000e-03	2.750000e-03
-7.480001e+00	-7.260000e+00	1.535767e-01	8.024000e-04	1.182700e-03
-7.260000e+00	-7.040000e+00	1.566559e-01	1.199200e-03	4.204000e-04
-7.040000e+00	-6.820002e+00	1.588408e-01	2.209400e-03	1.317500e-03
-6.820001e+00	-6.599999e+00	1.596168e-01	3.958100e-03	2.388200e-03
-6.600000e+00	-6.380003e+00	1.598921e-01	5.612900e-03	3.421400e-03
-6.380002e+00	-6.160002e+00	1.589117e-01	7.269900e-03	4.436000e-03
-6.160002e+00	-5.940000e+00	1.572073e-01	8.815000e-03	5.387400e-03
-5.940000e+00	-5.720000e+00	1.542816e-01	1.027680e-02	6.301000e-03
-5.720000e+00	-5.500000e+00	1.503105e-01	1.164080e-02	7.135200e-03
-5.500000e+00	-5.280000e+00	1.455979e-01	1.282470e-02	7.889800e-03
-5.280000e+00	-5.060000e+00	1.397459e-01	1.385310e-02	8.544700e-03
-5.059999e+00	-4.840001e+00	1.333981e-01	1.466280e-02	9.079600e-03
-4.840001e+00	-4.620000e+00	1.263083e-01	1.525320e-02	9.495400e-03
-4.619999e+00	-4.400003e+00	1.184191e-01	1.559090e-02	9.768300e-03
-4.400003e+00	-4.180000e+00	1.095052e-01	1.565638e-02	9.893900e-03
-4.180000e+00	-3.960001e+00	1.001714e-01	1.541981e-02	9.836600e-03
-3.960001e+00	-3.740000e+00	9.052342e-02	1.487059e-02	9.585080e-03
-3.740000e+00	-3.520002e+00	8.030790e-02	1.399586e-02	9.121670e-03
-3.520001e+00	-3.299999e+00	6.989273e-02	1.281512e-02	8.439790e-03
-3.299999e+00	-3.079999e+00	5.940066e-02	1.136333e-02	7.522430e-03
-3.079999e+00	-2.859999e+00	4.882908e-02	9.693540e-03	6.385870e-03
-2.859999e+00	-2.640001e+00	3.835798e-02	7.897300e-03	5.043920e-03
-2.640000e+00	-2.420000e+00	2.821798e-02	6.054740e-03	3.566340e-03
-2.420000e+00	-2.200002e+00	1.867972e-02	4.307410e-03	2.365590e-03
-2.200001e+00	-1.980003e+00	1.034567e-02	3.068523e-03	1.455300e-03
-1.980003e+00	-1.759999e+00	3.949906e-03	2.482048e-03	6.691190e-04
-1.759999e+00	-1.540000e+00	3.068931e-04	1.640290e-03	3.027832e-04
-1.540001e+00	-1.320002e+00	-2.759974e-04	1.130346e-03	1.701967e-04
-1.320002e+00	-1.100001e+00	-4.764646e-05	1.636745e-04	1.922284e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b1
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.871862e-02	3.217091e-04	7.395205e-03
-1.078000e+01	-1.056000e+01	3.583307e-02	8.249045e-04	4.993195e-03
-1.056000e+01	-1.034000e+01	4.431796e-02	1.643059e-03	5.068127e-03
-1.034000e+01	-1.012000e+01	5.251827e-02	5.490909e-04	5.238182e-03
-1.012000e+01	-9.900000e+00	6.160300e-02	3.195000e-04	6.211182e-03
-9.900000e+00	-9.680000e+00	6.338168e-02	3.449409e-03	2.298318e-03
-9.680000e+00	-9.460000e+00	7.935518e-02	6.223182e-04	5.147818e-03
-9.460000e+00	-9.240000e+00	8.282655e-02	4.047185e-02	4.787318e-03
-9.240000e+00	-9.020000e+00	1.103274e-01	2.331818e-04	9.124727e-03
-9.020000e+00	-8.800000e+00	1.127997e-01	7.474318e-03	4.627455e-03
-8.800000e+00	-8.580000e+00	1.434247e-01	2.054964e-02	6.375682e-03
-8.580000e+00	-8.360000e+00	1.210214e-01	1.200191e-02	2.871136e-03
-8.360000e+00	-8.140000e+00	1.489705e-01	6.389636e-03	1.604955e-03
-8.140000e+00	-7.920000e+00	1.325701e-01	3.700909e-04	3.696682e-03
-7.920000e+00	-7.700000e+00	1.410480e-01	1.656136e-03	8.357227e-03
-7.700000e+00	-7.480000e+00	1.580224e-01	9.715273e-03	1.324455e-03
-7.480000e+00	-7.260000e+00	1.599987e-01	1.250068e-02	5.689500e-03
-7.260000e+00	-7.040000e+00	1.736614e-01	9.561273e-03	-5.317273e-04
-7.040000e+00	-6.820000e+00	1.874143e-01	1.056964e-02	5.829136e-03
-6.820000e+00	-6.600000e+00	1.875355e-01	3.877545e-03	1.563391e-02
-6.600000e+00	-6.380000e+00	1.947922e-01	4.734500e-03	2.632086e-02
-6.380000e+00	-6.160000e+00	1.616996e-01	1.305464e-02	1.910636e-03
-6.160000e+00	-5.940000e+00	1.815220e-01	3.962455e-03	5.488545e-03
-5.940000e+00	-5.720000e+00	1.862185e-01	5.725273e-03	3.947227e-03
-5.720000e+00	-5.500000e+00	1.784490e-01	1.235132e-02	9.957955e-03
-5.500000e+00	-5.280000e+00	1.528619e-01	1.374500e-02	3.216773e-03
-5.280000e+00	-5.060000e+00	1.623760e-01	7.208045e-03	5.151227e-03
-5.060000e+00	-4.840000e+00	1.593195e-01	6.460545e-03	1.540409e-02
-4.840000e+00	-4.620000e+00	1.387615e-01	1.880500e-03	4.366864e-03
-4.620000e+00	-4.400000e+00	1.237607e-01	7.122455e-03	3.912273e-03
-4.400000e+00	-4.180000e+00	1.002350e-01	2.855591e-03	2.556727e-03
-4.180000e+00	-3.960000e+00	8.080491e-02	3.468864e-03	-1.916818e-04
-3.960000e+00	-3.740000e+00	7.930759e-02	3.238182e-03	8.483636e-04
-3.740000e+00	-3.520000e+00	6.807100e-02	2.030364e-03	-4.409091e-06
-3.520000e+00	-3.300000e+00	5.614841e-02	8.004091e-04	2.044591e-03
-3.300000e+00	-3.080000e+00	4.322195e-02	-1.515909e-05	1.522623e-03
-3.080000e+00	-2.860000e+00	3.799600e-02	-1.732182e-04	1.499386e-03
-2.860000e+00	-2.640000e+00	2.672164e-02	1.335773e-04	7.629545e-04
-2.640000e+00	-2.420000e+00	2.305351e-02	1.988132e-03	4.308091e-04
-2.420000e+00	-2.200000e+00	1.562680e-02	1.888682e-04	7.347773e-04
-2.200000e+00	-1.980000e+00	8.267073e-03	3.379545e-04	3.087364e-04
-1.980000e+00	-1.760000e+00	3.844061e-03	3.218364e-04	3.524445e-04
-1.760000e+00	-1.540000e+00	5.209795e-04	5.523727e-05	1.833818e-05
-1.540000e+00	-1.320000e+00	1.157080e-05	3.244045e-06	-6.513182e-08
-1.320000e+00	-1.100000e+00	5.585545e-07	8.600818e-08	4.222500e-08
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/ResumVSMC_500/rebinned/ResumVSMC_500_SDT_zc03_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2 
Legend=1
LegendXPos=0.05
LegendYPos=0.93
YMin=0.
YMax=0.6
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Rebin=2
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.889938e-02	4.013670e-03	5.014750e-03
-1.078000e+01	-1.056000e+01	2.332895e-02	4.468820e-03	5.435330e-03
-1.056000e+01	-1.034000e+01	2.896394e-02	5.194730e-03	6.269910e-03
-1.034000e+01	-1.012000e+01	3.526695e-02	5.853310e-03	7.030950e-03
-1.012000e+01	-9.900000e+00	4.352359e-02	6.643440e-03	7.917730e-03
-9.900000e+00	-9.680000e+00	5.151565e-02	7.095230e-03	8.253410e-03
-9.680000e+00	-9.460000e+00	6.087962e-02	7.637150e-03	8.781400e-03
-9.460000e+00	-9.240000e+00	7.029644e-02	7.826640e-03	8.746310e-03
-9.240001e+00	-9.020001e+00	8.499860e-02	8.675720e-03	9.877590e-03
-9.020001e+00	-8.800000e+00	9.345340e-02	8.397280e-03	9.161300e-03
-8.800000e+00	-8.580000e+00	1.083775e-01	8.475390e-03	9.191700e-03
-8.580001e+00	-8.360001e+00	1.231269e-01	8.587600e-03	9.356800e-03
-8.360001e+00	-8.140001e+00	1.352577e-01	7.871900e-03	8.266500e-03
-8.140001e+00	-7.920001e+00	1.503197e-01	7.391200e-03	7.740500e-03
-7.920001e+00	-7.700000e+00	1.598783e-01	6.130100e-03	5.952500e-03
-7.700000e+00	-7.480002e+00	1.744310e-01	5.184200e-03	6.001700e-03
-7.480001e+00	-7.260000e+00	1.847987e-01	4.318600e-03	6.973600e-03
-7.260000e+00	-7.040000e+00	1.958253e-01	5.615400e-03	8.479100e-03
-7.040000e+00	-6.820002e+00	2.017999e-01	6.120200e-03	8.762400e-03
-6.820001e+00	-6.599999e+00	2.094702e-01	7.262800e-03	1.004420e-02
-6.600000e+00	-6.380003e+00	2.139287e-01	7.874500e-03	1.051040e-02
-6.380002e+00	-6.160002e+00	2.145401e-01	7.992100e-03	1.025230e-02
-6.160002e+00	-5.940000e+00	2.140546e-01	8.197400e-03	1.018900e-02
-5.940000e+00	-5.720000e+00	2.077199e-01	8.364000e-03	8.624100e-03
-5.720000e+00	-5.500000e+00	1.994472e-01	9.712400e-03	7.481500e-03
-5.500000e+00	-5.280000e+00	1.891192e-01	1.056850e-02	8.272800e-03
-5.280000e+00	-5.060000e+00	1.750798e-01	1.129550e-02	8.927700e-03
-5.059999e+00	-4.840001e+00	1.581905e-01	1.158480e-02	9.215900e-03
-4.840001e+00	-4.620000e+00	1.422344e-01	1.145760e-02	9.262700e-03
-4.619999e+00	-4.400003e+00	1.235203e-01	1.107420e-02	9.100100e-03
-4.400003e+00	-4.180000e+00	1.092844e-01	1.037601e-02	8.833300e-03
-4.180000e+00	-3.960001e+00	9.495466e-02	9.507790e-03	8.461040e-03
-3.960001e+00	-3.740000e+00	8.101902e-02	8.537000e-03	8.008280e-03
-3.740000e+00	-3.520002e+00	6.575815e-02	7.901970e-03	7.462030e-03
-3.520001e+00	-3.299999e+00	5.203111e-02	7.130770e-03	6.864570e-03
-3.299999e+00	-3.079999e+00	3.979061e-02	5.872280e-03	6.238350e-03
-3.079999e+00	-2.859999e+00	2.727349e-02	4.621580e-03	5.469140e-03
-2.859999e+00	-2.640001e+00	1.743206e-02	3.216790e-03	4.689900e-03
-2.640000e+00	-2.420000e+00	8.230217e-03	2.284014e-03	3.764843e-03
-2.420000e+00	-2.200002e+00	1.220609e-03	1.445981e-03	2.734833e-03
-2.200001e+00	-1.980003e+00	-1.339821e-03	8.018730e-04	1.641288e-03
-1.980003e+00	-1.759999e+00	-1.001519e-03	4.217290e-04	7.203588e-04
-1.759999e+00	-1.540000e+00	-2.200071e-04	9.262110e-05	1.235890e-04
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/resum-p1_MUQ1_gzip_ymax_BLAND/Envelopes/Resum_LogR_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=LO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.234717e-02	4.631040e-03	7.368000e-03
-1.078000e+01	-1.056000e+01	2.725508e-02	5.228200e-03	8.272940e-03
-1.056000e+01	-1.034000e+01	3.316416e-02	5.897480e-03	9.277520e-03
-1.034000e+01	-1.012000e+01	3.975619e-02	6.535200e-03	1.021428e-02
-1.012000e+01	-9.900000e+00	4.736984e-02	7.191550e-03	1.116339e-02
-9.900000e+00	-9.680000e+00	5.552683e-02	7.755370e-03	1.194837e-02
-9.680000e+00	-9.460000e+00	6.488311e-02	8.312280e-03	1.271751e-02
-9.460000e+00	-9.240000e+00	7.445187e-02	8.655010e-03	1.313973e-02
-9.240001e+00	-9.020001e+00	8.519282e-02	8.964570e-03	1.351865e-02
-9.020001e+00	-8.800000e+00	9.637707e-02	9.088160e-03	1.361613e-02
-8.800000e+00	-8.580000e+00	1.077736e-01	9.028920e-03	1.343630e-02
-8.580001e+00	-8.360001e+00	1.195495e-01	8.773200e-03	1.298050e-02
-8.360001e+00	-8.140001e+00	1.314833e-01	8.294600e-03	1.220420e-02
-8.140001e+00	-7.920001e+00	1.429269e-01	7.568500e-03	1.108650e-02
-7.920001e+00	-7.700000e+00	1.541627e-01	6.650500e-03	9.695400e-03
-7.700000e+00	-7.480002e+00	1.644505e-01	5.478200e-03	7.953900e-03
-7.480001e+00	-7.260000e+00	1.740120e-01	4.146900e-03	6.016100e-03
-7.260000e+00	-7.040000e+00	1.822090e-01	2.613000e-03	3.779400e-03
-7.040000e+00	-6.820002e+00	1.891132e-01	1.478800e-03	1.397400e-03
-6.820001e+00	-6.599999e+00	1.940584e-01	1.316400e-03	8.348000e-04
-6.600000e+00	-6.380003e+00	1.977141e-01	3.735500e-03	2.662300e-03
-6.380002e+00	-6.160002e+00	1.991356e-01	6.362300e-03	4.528200e-03
-6.160002e+00	-5.940000e+00	1.989394e-01	8.896200e-03	6.342400e-03
-5.940000e+00	-5.720000e+00	1.966430e-01	1.131550e-02	8.099900e-03
-5.720000e+00	-5.500000e+00	1.919454e-01	1.356520e-02	9.730500e-03
-5.500000e+00	-5.280000e+00	1.855759e-01	1.552900e-02	1.118090e-02
-5.280000e+00	-5.060000e+00	1.771468e-01	1.717090e-02	1.241260e-02
-5.059999e+00	-4.840001e+00	1.671630e-01	1.840270e-02	1.337450e-02
-4.840001e+00	-4.620000e+00	1.555642e-01	1.918140e-02	1.402280e-02
-4.619999e+00	-4.400003e+00	1.424119e-01	1.943870e-02	1.431350e-02
-4.400003e+00	-4.180000e+00	1.275714e-01	1.914710e-02	1.417960e-02
-4.180000e+00	-3.960001e+00	1.119908e-01	1.825500e-02	1.361690e-02
-3.960001e+00	-3.740000e+00	9.572614e-02	1.676797e-02	1.256866e-02
-3.740000e+00	-3.520002e+00	7.899902e-02	1.470340e-02	1.104088e-02
-3.520001e+00	-3.299999e+00	6.225758e-02	1.213835e-02	9.006540e-03
-3.299999e+00	-3.079999e+00	4.587628e-02	9.199820e-03	6.531760e-03
-3.079999e+00	-2.859999e+00	3.028096e-02	6.080960e-03	5.554850e-03
-2.859999e+00	-2.640001e+00	1.588888e-02	4.950720e-03	4.541610e-03
-2.640000e+00	-2.420000e+00	3.562000e-03	6.418184e-03	3.384863e-03
-2.420000e+00	-2.200002e+00	-5.248486e-03	7.170674e-03	2.220657e-03
-2.200001e+00	-1.980003e+00	-7.602945e-03	6.684885e-03	2.788608e-03
-1.980003e+00	-1.759999e+00	-5.561597e-03	5.551623e-03	2.458004e-03
-1.759999e+00	-1.540000e+00	-1.290258e-03	1.495551e-03	6.336598e-04
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS@NLO PL
Path=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z03_b2
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.120605e-02	6.805000e-05	2.415459e-03
-1.078000e+01	-1.056000e+01	1.335783e-02	4.262273e-05	3.211955e-03
-1.056000e+01	-1.034000e+01	1.815546e-02	1.142500e-04	4.103773e-03
-1.034000e+01	-1.012000e+01	1.911603e-02	6.515909e-05	3.742064e-03
-1.012000e+01	-9.900000e+00	2.446624e-02	1.252545e-04	6.046209e-03
-9.900000e+00	-9.680000e+00	3.006120e-02	4.512700e-03	-1.135591e-04
-9.680000e+00	-9.460000e+00	3.117630e-02	1.188705e-03	6.587045e-03
-9.460000e+00	-9.240000e+00	4.882432e-02	9.762273e-04	6.501545e-03
-9.240000e+00	-9.020000e+00	6.361300e-02	1.332273e-04	7.218818e-03
-9.020000e+00	-8.800000e+00	7.453127e-02	5.299545e-03	8.395955e-03
-8.800000e+00	-8.580000e+00	1.054662e-01	1.408714e-02	1.237864e-02
-8.580000e+00	-8.360000e+00	9.582645e-02	2.779182e-03	6.194091e-03
-8.360000e+00	-8.140000e+00	1.087844e-01	1.517991e-02	4.695045e-03
-8.140000e+00	-7.920000e+00	1.062840e-01	2.524709e-02	6.224182e-03
-7.920000e+00	-7.700000e+00	1.361796e-01	1.596364e-03	8.493955e-03
-7.700000e+00	-7.480000e+00	1.441774e-01	3.911818e-04	1.055227e-02
-7.480000e+00	-7.260000e+00	1.738884e-01	1.967650e-02	6.402409e-03
-7.260000e+00	-7.040000e+00	1.904328e-01	1.720359e-02	2.065318e-03
-7.040000e+00	-6.820000e+00	2.263852e-01	9.564318e-03	2.271773e-03
-6.820000e+00	-6.600000e+00	2.248640e-01	1.213500e-03	1.027986e-02
-6.600000e+00	-6.380000e+00	2.338730e-01	1.084545e-03	2.052027e-02
-6.380000e+00	-6.160000e+00	2.136500e-01	2.550209e-02	1.493682e-03
-6.160000e+00	-5.940000e+00	2.238333e-01	6.361227e-03	1.020955e-03
-5.940000e+00	-5.720000e+00	2.281975e-01	7.230955e-03	1.001773e-03
-5.720000e+00	-5.500000e+00	2.290234e-01	1.199964e-02	1.136114e-02
-5.500000e+00	-5.280000e+00	2.279699e-01	1.159764e-02	1.011877e-02
-5.280000e+00	-5.060000e+00	1.922831e-01	1.315391e-02	3.406409e-03
-5.060000e+00	-4.840000e+00	2.057307e-01	6.841273e-03	2.218700e-02
-4.840000e+00	-4.620000e+00	1.741736e-01	1.138591e-03	8.843227e-03
-4.620000e+00	-4.400000e+00	1.661631e-01	1.111768e-02	3.400409e-03
-4.400000e+00	-4.180000e+00	1.311284e-01	5.988727e-03	8.944409e-03
-4.180000e+00	-3.960000e+00	1.068386e-01	5.201955e-03	6.471818e-04
-3.960000e+00	-3.740000e+00	9.251582e-02	3.632636e-03	4.171727e-03
-3.740000e+00	-3.520000e+00	7.612986e-02	2.034955e-03	5.508636e-04
-3.520000e+00	-3.300000e+00	5.545741e-02	6.950455e-04	2.251455e-03
-3.300000e+00	-3.080000e+00	4.208698e-02	8.639682e-04	2.298086e-03
-3.080000e+00	-2.860000e+00	3.108284e-02	2.031364e-05	5.666045e-04
-2.860000e+00	-2.640000e+00	1.726971e-02	5.972955e-04	4.131636e-04
-2.640000e+00	-2.420000e+00	9.371168e-03	1.008168e-03	7.002727e-05
-2.420000e+00	-2.200000e+00	2.932980e-03	9.745773e-05	2.739773e-04
-2.200000e+00	-1.980000e+00	1.550540e-04	3.545991e-05	3.996636e-06
-1.980000e+00	-1.760000e+00	4.334377e-06	2.080673e-07	2.120410e-06
-1.760000e+00	-1.540000e+00	3.241046e-07	3.321194e-07	1.211573e-08
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc001_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.65
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.541163e-04	2.049495e-04	1.227443e-04
-1.078000e+01	-1.056000e+01	4.837280e-04	2.126770e-04	1.367563e-04
-1.056000e+01	-1.034000e+01	5.426598e-04	2.786527e-04	1.688043e-04
-1.034000e+01	-1.012000e+01	6.771905e-04	3.137618e-04	1.990102e-04
-1.012000e+01	-9.900000e+00	8.834857e-04	3.324468e-04	2.343673e-04
-9.900000e+00	-9.680000e+00	1.068974e-03	3.847262e-04	2.710940e-04
-9.680000e+00	-9.460000e+00	1.361952e-03	4.182926e-04	3.144950e-04
-9.460000e+00	-9.240000e+00	1.645172e-03	4.988490e-04	3.719960e-04
-9.240001e+00	-9.020001e+00	2.131394e-03	4.829350e-04	4.272140e-04
-9.020001e+00	-8.800000e+00	2.457087e-03	6.454660e-04	5.212250e-04
-8.800000e+00	-8.580000e+00	3.240106e-03	5.903810e-04	5.815990e-04
-8.580001e+00	-8.360001e+00	4.013824e-03	5.416890e-04	6.793660e-04
-8.360001e+00	-8.140001e+00	4.868309e-03	6.549710e-04	8.042230e-04
-8.140001e+00	-7.920001e+00	6.229150e-03	5.655660e-04	9.125120e-04
-7.920001e+00	-7.700000e+00	7.649284e-03	6.556810e-04	1.057534e-03
-7.700000e+00	-7.480002e+00	9.880397e-03	6.572360e-04	1.169613e-03
-7.480001e+00	-7.260000e+00	1.177245e-02	8.807100e-04	1.420730e-03
-7.260000e+00	-7.040000e+00	1.507594e-02	1.197610e-03	1.581960e-03
-7.040000e+00	-6.820002e+00	1.867988e-02	1.590780e-03	1.821440e-03
-6.820001e+00	-6.599999e+00	2.307092e-02	2.072310e-03	2.121800e-03
-6.600000e+00	-6.380003e+00	2.962916e-02	3.041950e-03	2.321880e-03
-6.380002e+00	-6.160002e+00	3.692614e-02	4.006130e-03	2.654970e-03
-6.160002e+00	-5.940000e+00	4.650740e-02	5.318900e-03	3.327890e-03
-5.940000e+00	-5.720000e+00	5.864598e-02	6.974620e-03	4.694170e-03
-5.720000e+00	-5.500000e+00	7.512797e-02	9.462030e-03	7.090150e-03
-5.500000e+00	-5.280000e+00	9.450029e-02	1.199201e-02	8.976810e-03
-5.280000e+00	-5.060000e+00	1.207653e-01	1.649150e-02	1.414480e-02
-5.059999e+00	-4.840001e+00	1.474956e-01	2.080500e-02	1.911330e-02
-4.840001e+00	-4.620000e+00	1.746353e-01	2.435550e-02	2.260430e-02
-4.619999e+00	-4.400003e+00	2.032740e-01	2.706970e-02	2.451040e-02
-4.400003e+00	-4.180000e+00	2.315379e-01	2.861870e-02	2.490570e-02
-4.180000e+00	-3.960001e+00	2.583853e-01	2.829180e-02	2.298200e-02
-3.960001e+00	-3.740000e+00	2.850577e-01	2.651220e-02	1.971420e-02
-3.740000e+00	-3.520002e+00	3.048013e-01	2.108600e-02	1.277730e-02
-3.520001e+00	-3.299999e+00	3.191790e-01	1.331930e-02	8.166900e-03
-3.299999e+00	-3.079999e+00	3.244706e-01	7.190600e-03	7.016600e-03
-3.079999e+00	-2.859999e+00	3.214367e-01	1.431690e-02	9.979000e-03
-2.859999e+00	-2.640001e+00	3.069651e-01	2.242380e-02	2.312440e-02
-2.640000e+00	-2.420000e+00	2.808952e-01	2.810810e-02	3.499930e-02
-2.420000e+00	-2.200002e+00	2.478369e-01	2.997600e-02	4.273850e-02
-2.200001e+00	-1.980003e+00	2.047367e-01	2.858840e-02	4.521780e-02
-1.980003e+00	-1.759999e+00	1.580343e-01	2.415710e-02	4.131670e-02
-1.759999e+00	-1.540000e+00	1.133306e-01	1.763564e-02	3.174080e-02
-1.540001e+00	-1.320002e+00	6.274649e-02	1.082088e-02	1.988586e-02
-1.320002e+00	-1.100001e+00	2.091981e-02	4.041230e-03	7.550510e-03
-1.100000e+00	-8.799998e-01	8.342437e-05	3.262911e-05	6.298503e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.070402e+00	5.716420e-01	3.557696e-01
-1.078000e+01	-1.056000e+01	-1.005258e+00	5.463400e-01	3.397392e-01
-1.056000e+01	-1.034000e+01	-9.994888e-01	5.484942e-01	3.405588e-01
-1.034000e+01	-1.012000e+01	-8.989139e-01	5.110031e-01	3.165740e-01
-1.012000e+01	-9.900000e+00	-8.837277e-01	5.065423e-01	3.137022e-01
-9.900000e+00	-9.680000e+00	-8.531758e-01	4.973252e-01	3.075582e-01
-9.680000e+00	-9.460000e+00	-8.110009e-01	4.829211e-01	2.982640e-01
-9.460000e+00	-9.240000e+00	-7.818856e-01	4.738634e-01	2.921950e-01
-9.240001e+00	-9.020001e+00	-7.324325e-01	4.581135e-01	2.819562e-01
-9.020001e+00	-8.800000e+00	-7.092655e-01	4.506335e-01	2.771312e-01
-8.800000e+00	-8.580000e+00	-6.693730e-01	4.391960e-01	2.694334e-01
-8.580001e+00	-8.360001e+00	-6.139323e-01	4.206337e-01	2.573653e-01
-8.360001e+00	-8.140001e+00	-5.842387e-01	4.120120e-01	2.517426e-01
-8.140001e+00	-7.920001e+00	-5.431626e-01	4.004958e-01	2.440548e-01
-7.920001e+00	-7.700000e+00	-5.206871e-01	3.945496e-01	2.400381e-01
-7.700000e+00	-7.480002e+00	-4.672942e-01	3.789161e-01	2.297259e-01
-7.480001e+00	-7.260000e+00	-4.368160e-01	3.717492e-01	2.248035e-01
-7.260000e+00	-7.040000e+00	-3.846693e-01	3.564141e-01	2.147398e-01
-7.040000e+00	-6.820002e+00	-3.501560e-01	3.485282e-01	2.092944e-01
-6.820001e+00	-6.599999e+00	-3.096550e-01	3.389807e-01	2.027806e-01
-6.600000e+00	-6.380003e+00	-2.525765e-01	3.249464e-01	1.932921e-01
-6.380002e+00	-6.160002e+00	-2.064321e-01	3.150415e-01	1.864069e-01
-6.160002e+00	-5.940000e+00	-1.581395e-01	3.054879e-01	1.796670e-01
-5.940000e+00	-5.720000e+00	-1.102942e-01	2.979595e-01	1.741664e-01
-5.720000e+00	-5.500000e+00	-4.479450e-02	2.861835e-01	1.657231e-01
-5.500000e+00	-5.280000e+00	3.464304e-03	2.835767e-01	1.630377e-01
-5.280000e+00	-5.060000e+00	1.283354e-01	2.381941e-01	1.337654e-01
-5.059999e+00	-4.840001e+00	2.487717e-01	1.797752e-01	9.710370e-02
-4.840001e+00	-4.620000e+00	3.299227e-01	1.343428e-01	6.892210e-02
-4.619999e+00	-4.400003e+00	3.801296e-01	1.006442e-01	4.820910e-02
-4.400003e+00	-4.180000e+00	4.148696e-01	7.079930e-02	3.016700e-02
-4.180000e+00	-3.960001e+00	4.294051e-01	4.876700e-02	1.712750e-02
-3.960001e+00	-3.740000e+00	4.358334e-01	2.885860e-02	6.343300e-03
-3.740000e+00	-3.520002e+00	4.195491e-01	1.702170e-02	3.996400e-03
-3.520001e+00	-3.299999e+00	3.985568e-01	7.288500e-03	1.911700e-03
-3.299999e+00	-3.079999e+00	3.654986e-01	8.409100e-03	2.334600e-03
-3.079999e+00	-2.859999e+00	3.295702e-01	9.834200e-03	4.803700e-03
-2.859999e+00	-2.640001e+00	2.881391e-01	9.693300e-03	5.241200e-03
-2.640000e+00	-2.420000e+00	2.430000e-01	8.495100e-03	4.677000e-03
-2.420000e+00	-2.200002e+00	2.011742e-01	7.476900e-03	4.167800e-03
-2.200001e+00	-1.980003e+00	1.569716e-01	5.236800e-03	2.453200e-03
-1.980003e+00	-1.759999e+00	1.160477e-01	3.182700e-03	8.362000e-04
-1.759999e+00	-1.540000e+00	8.193025e-02	2.545990e-03	7.572200e-04
-1.540001e+00	-1.320002e+00	4.308449e-02	1.438140e-03	4.599900e-04
-1.320002e+00	-1.100001e+00	1.352324e-02	7.590000e-04	6.704300e-04
-1.100000e+00	-8.799998e-01	2.188033e-05	5.068810e-06	7.888250e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.958488e-04	3.248674e-04	6.388432e-04
-1.078000e+01	-1.056000e+01	1.065617e-03	3.799542e-04	7.415250e-04
-1.056000e+01	-1.034000e+01	1.263438e-03	4.439419e-04	8.600960e-04
-1.034000e+01	-1.012000e+01	1.493684e-03	5.183389e-04	9.970670e-04
-1.012000e+01	-9.900000e+00	1.761378e-03	6.048240e-04	1.155366e-03
-9.900000e+00	-9.680000e+00	2.072362e-03	7.054080e-04	1.338516e-03
-9.680000e+00	-9.460000e+00	2.433443e-03	8.224550e-04	1.550215e-03
-9.460000e+00	-9.240000e+00	2.852512e-03	9.586970e-04	1.794905e-03
-9.240001e+00	-9.020001e+00	3.338705e-03	1.117262e-03	2.077947e-03
-9.020001e+00	-8.800000e+00	3.902735e-03	1.301997e-03	2.405210e-03
-8.800000e+00	-8.580000e+00	4.556943e-03	1.517033e-03	2.783240e-03
-8.580001e+00	-8.360001e+00	5.315660e-03	1.767434e-03	3.220079e-03
-8.360001e+00	-8.140001e+00	6.195543e-03	2.058952e-03	3.724417e-03
-8.140001e+00	-7.920001e+00	7.216238e-03	2.398026e-03	4.305282e-03
-7.920001e+00	-7.700000e+00	8.400172e-03	2.792867e-03	4.974338e-03
-7.700000e+00	-7.480002e+00	9.773860e-03	3.251955e-03	5.743010e-03
-7.480001e+00	-7.260000e+00	1.136711e-02	3.784701e-03	6.624280e-03
-7.260000e+00	-7.040000e+00	1.321615e-02	4.403561e-03	7.631810e-03
-7.040000e+00	-6.820002e+00	1.536157e-02	5.120270e-03	8.778610e-03
-6.820001e+00	-6.599999e+00	1.785090e-02	5.949690e-03	1.007738e-02
-6.600000e+00	-6.380003e+00	2.073951e-02	6.906240e-03	1.153985e-02
-6.380002e+00	-6.160002e+00	2.408937e-02	8.006320e-03	1.317188e-02
-6.160002e+00	-5.940000e+00	2.797346e-02	9.266640e-03	1.497270e-02
-5.940000e+00	-5.720000e+00	3.247383e-02	1.070175e-02	1.693390e-02
-5.720000e+00	-5.500000e+00	3.768222e-02	1.232448e-02	1.902310e-02
-5.500000e+00	-5.280000e+00	4.369980e-02	1.414117e-02	2.119018e-02
-5.280000e+00	-5.060000e+00	5.063634e-02	1.614772e-02	2.334766e-02
-5.059999e+00	-4.840001e+00	5.860376e-02	1.832117e-02	2.536608e-02
-4.840001e+00	-4.620000e+00	6.771763e-02	2.061882e-02	2.704635e-02
-4.619999e+00	-4.400003e+00	7.806920e-02	2.294287e-02	2.814200e-02
-4.400003e+00	-4.180000e+00	8.972578e-02	2.514971e-02	2.831292e-02
-4.180000e+00	-3.960001e+00	1.026990e-01	2.701440e-02	2.715310e-02
-3.960001e+00	-3.740000e+00	1.168991e-01	2.819037e-02	2.421820e-02
-3.740000e+00	-3.520002e+00	1.320951e-01	2.821220e-02	1.929880e-02
-3.520001e+00	-3.299999e+00	1.478594e-01	2.646620e-02	2.218210e-02
-3.299999e+00	-3.079999e+00	1.634849e-01	2.219970e-02	2.515020e-02
-3.079999e+00	-2.859999e+00	1.779272e-01	1.982500e-02	2.802970e-02
-2.859999e+00	-2.640001e+00	1.897729e-01	2.631490e-02	3.055480e-02
-2.640000e+00	-2.420000e+00	1.972126e-01	4.109660e-02	3.239640e-02
-2.420000e+00	-2.200002e+00	1.981408e-01	5.424540e-02	3.313990e-02
-2.200001e+00	-1.980003e+00	1.903049e-01	6.339520e-02	5.369610e-02
-1.980003e+00	-1.759999e+00	1.715905e-01	6.608600e-02	7.187490e-02
-1.759999e+00	-1.540000e+00	1.403834e-01	6.020745e-02	8.025610e-02
-1.540001e+00	-1.320002e+00	9.595827e-02	4.449259e-02	7.024393e-02
-1.320002e+00	-1.100001e+00	3.888318e-02	1.898304e-02	3.412719e-02
-1.100000e+00	-8.799998e-01	3.193876e-04	1.596252e-04	3.096279e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc001_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.965351e-04	1.852286e-04	8.030090e-05
-1.078000e+01	-1.056000e+01	2.390858e-04	2.610187e-04	9.042870e-05
-1.056000e+01	-1.034000e+01	4.012691e-04	2.664481e-04	1.261453e-04
-1.034000e+01	-1.012000e+01	4.984108e-04	3.498064e-04	1.540773e-04
-1.012000e+01	-9.900000e+00	7.128471e-04	3.938869e-04	1.982359e-04
-9.900000e+00	-9.680000e+00	1.001395e-03	4.383153e-04	2.390470e-04
-9.680000e+00	-9.460000e+00	1.253641e-03	5.678463e-04	2.923430e-04
-9.460000e+00	-9.240000e+00	1.725386e-03	6.392760e-04	3.536510e-04
-9.240001e+00	-9.020001e+00	2.335216e-03	6.657440e-04	4.262500e-04
-9.020001e+00	-8.800000e+00	2.781474e-03	8.876180e-04	5.420080e-04
-8.800000e+00	-8.580000e+00	3.988803e-03	8.141990e-04	6.131710e-04
-8.580001e+00	-8.360001e+00	5.106311e-03	8.145700e-04	7.304510e-04
-8.360001e+00	-8.140001e+00	6.399107e-03	9.327220e-04	8.942140e-04
-8.140001e+00	-7.920001e+00	8.595665e-03	8.364990e-04	9.855830e-04
-7.920001e+00	-7.700000e+00	1.059836e-02	1.029825e-03	1.159390e-03
-7.700000e+00	-7.480002e+00	1.387626e-02	7.890500e-04	1.275670e-03
-7.480001e+00	-7.260000e+00	1.665916e-02	9.289900e-04	1.568710e-03
-7.260000e+00	-7.040000e+00	2.168558e-02	1.016790e-03	1.656320e-03
-7.040000e+00	-6.820002e+00	2.659819e-02	1.259210e-03	1.921800e-03
-6.820001e+00	-6.599999e+00	3.236285e-02	1.486960e-03	2.223510e-03
-6.600000e+00	-6.380003e+00	4.096847e-02	2.149780e-03	2.321390e-03
-6.380002e+00	-6.160002e+00	4.980073e-02	2.661890e-03	2.624190e-03
-6.160002e+00	-5.940000e+00	6.114333e-02	3.386480e-03	2.811450e-03
-5.940000e+00	-5.720000e+00	7.400714e-02	4.050820e-03	3.097730e-03
-5.720000e+00	-5.500000e+00	9.079542e-02	5.227400e-03	3.348820e-03
-5.500000e+00	-5.280000e+00	1.083509e-01	5.984100e-03	3.882000e-03
-5.280000e+00	-5.060000e+00	1.300360e-01	7.125700e-03	4.983800e-03
-5.059999e+00	-4.840001e+00	1.555346e-01	8.296200e-03	6.035100e-03
-4.840001e+00	-4.620000e+00	1.845632e-01	9.701500e-03	7.548700e-03
-4.619999e+00	-4.400003e+00	2.163727e-01	1.108690e-02	9.122600e-03
-4.400003e+00	-4.180000e+00	2.478816e-01	1.245030e-02	1.104510e-02
-4.180000e+00	-3.960001e+00	2.750464e-01	1.264090e-02	1.161540e-02
-3.960001e+00	-3.740000e+00	2.997636e-01	1.198900e-02	1.128060e-02
-3.740000e+00	-3.520002e+00	3.125521e-01	8.794200e-03	8.133200e-03
-3.520001e+00	-3.299999e+00	3.181458e-01	7.561000e-03	7.398200e-03
-3.299999e+00	-3.079999e+00	3.130472e-01	7.819300e-03	7.128300e-03
-3.079999e+00	-2.859999e+00	3.008325e-01	7.698500e-03	6.548300e-03
-2.859999e+00	-2.640001e+00	2.790307e-01	8.521900e-03	1.185230e-02
-2.640000e+00	-2.420000e+00	2.479421e-01	1.129190e-02	1.639700e-02
-2.420000e+00	-2.200002e+00	2.142685e-01	1.226850e-02	1.882130e-02
-2.200001e+00	-1.980003e+00	1.737239e-01	1.190390e-02	1.919510e-02
-1.980003e+00	-1.759999e+00	1.319992e-01	1.025110e-02	1.724670e-02
-1.759999e+00	-1.540000e+00	9.454656e-02	7.586390e-03	1.322364e-02
-1.540001e+00	-1.320002e+00	5.108771e-02	4.739240e-03	8.437370e-03
-1.320002e+00	-1.100001e+00	1.657140e-02	1.772600e-03	3.260080e-03
-1.100000e+00	-8.799998e-01	5.187310e-05	2.017379e-05	2.485149e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.349167e+00	7.270880e-01	4.521559e-01
-1.078000e+01	-1.056000e+01	-1.230190e+00	6.784330e-01	4.213760e-01
-1.056000e+01	-1.034000e+01	-1.184807e+00	6.642250e-01	4.118729e-01
-1.034000e+01	-1.012000e+01	-1.043922e+00	6.084930e-01	3.762701e-01
-1.012000e+01	-9.900000e+00	-1.000877e+00	5.910420e-01	3.652582e-01
-9.900000e+00	-9.680000e+00	-9.292963e-01	5.637617e-01	3.477012e-01
-9.680000e+00	-9.460000e+00	-8.709372e-01	5.397368e-01	3.325040e-01
-9.460000e+00	-9.240000e+00	-8.152499e-01	5.182051e-01	3.186503e-01
-9.240001e+00	-9.020001e+00	-7.290471e-01	4.856289e-01	2.977230e-01
-9.020001e+00	-8.800000e+00	-6.910846e-01	4.697134e-01	2.875780e-01
-8.800000e+00	-8.580000e+00	-6.267311e-01	4.461639e-01	2.723860e-01
-8.580001e+00	-8.360001e+00	-5.604267e-01	4.200624e-01	2.557031e-01
-8.360001e+00	-8.140001e+00	-5.067199e-01	3.995829e-01	2.426235e-01
-8.140001e+00	-7.920001e+00	-4.550658e-01	3.803475e-01	2.302911e-01
-7.920001e+00	-7.700000e+00	-4.175008e-01	3.653307e-01	2.206595e-01
-7.700000e+00	-7.480002e+00	-3.610903e-01	3.446644e-01	2.074145e-01
-7.480001e+00	-7.260000e+00	-3.166875e-01	3.283549e-01	1.968226e-01
-7.260000e+00	-7.040000e+00	-2.606967e-01	3.074335e-01	1.834406e-01
-7.040000e+00	-6.820002e+00	-2.217104e-01	2.938222e-01	1.745914e-01
-6.820001e+00	-6.599999e+00	-1.804632e-01	2.788677e-01	1.649539e-01
-6.600000e+00	-6.380003e+00	-1.271415e-01	2.607264e-01	1.531434e-01
-6.380002e+00	-6.160002e+00	-8.364918e-02	2.457754e-01	1.435257e-01
-6.160002e+00	-5.940000e+00	-3.813889e-02	2.305080e-01	1.334985e-01
-5.940000e+00	-5.720000e+00	1.006978e-03	2.181319e-01	1.254436e-01
-5.720000e+00	-5.500000e+00	5.460611e-02	2.008690e-01	1.141633e-01
-5.500000e+00	-5.280000e+00	9.205422e-02	1.902479e-01	1.070805e-01
-5.280000e+00	-5.060000e+00	1.383791e-01	1.765134e-01	9.799860e-02
-5.059999e+00	-4.840001e+00	1.838890e-01	1.643438e-01	8.985750e-02
-4.840001e+00	-4.620000e+00	2.365846e-01	1.474486e-01	7.881140e-02
-4.619999e+00	-4.400003e+00	2.908874e-01	1.240328e-01	6.391850e-02
-4.400003e+00	-4.180000e+00	3.450648e-01	9.337120e-02	4.489420e-02
-4.180000e+00	-3.960001e+00	3.803818e-01	6.603620e-02	2.829330e-02
-3.960001e+00	-3.740000e+00	4.027905e-01	4.068160e-02	1.309720e-02
-3.740000e+00	-3.520002e+00	3.974088e-01	2.491450e-02	5.417100e-03
-3.520001e+00	-3.299999e+00	3.829789e-01	1.287270e-02	2.921700e-03
-3.299999e+00	-3.079999e+00	3.544317e-01	5.862900e-03	1.340600e-03
-3.079999e+00	-2.859999e+00	3.218232e-01	8.042900e-03	2.830900e-03
-2.859999e+00	-2.640001e+00	2.830825e-01	8.522300e-03	3.950700e-03
-2.640000e+00	-2.420000e+00	2.392827e-01	7.637300e-03	3.729500e-03
-2.420000e+00	-2.200002e+00	1.988227e-01	6.929700e-03	3.570300e-03
-2.200001e+00	-1.980003e+00	1.555880e-01	4.919100e-03	2.105100e-03
-1.980003e+00	-1.759999e+00	1.149156e-01	2.918400e-03	5.525000e-04
-1.759999e+00	-1.540000e+00	8.135412e-02	2.410770e-03	6.131500e-04
-1.540001e+00	-1.320002e+00	4.261800e-02	1.327270e-03	3.448300e-04
-1.320002e+00	-1.100001e+00	1.336977e-02	7.226700e-04	6.136700e-04
-1.100000e+00	-8.799998e-01	2.181516e-05	5.054420e-06	7.866290e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.045470e-03	3.834061e-04	7.034020e-04
-1.078000e+01	-1.056000e+01	1.349553e-03	4.683498e-04	8.535740e-04
-1.056000e+01	-1.034000e+01	1.720686e-03	5.682920e-04	1.030094e-03
-1.034000e+01	-1.012000e+01	2.170104e-03	6.858420e-04	1.236949e-03
-1.012000e+01	-9.900000e+00	2.710546e-03	8.239700e-04	1.478628e-03
-9.900000e+00	-9.680000e+00	3.356387e-03	9.859910e-04	1.760220e-03
-9.680000e+00	-9.460000e+00	4.123794e-03	1.175658e-03	2.086484e-03
-9.460000e+00	-9.240000e+00	5.030730e-03	1.396922e-03	2.463656e-03
-9.240001e+00	-9.020001e+00	6.097257e-03	1.654275e-03	2.896980e-03
-9.020001e+00	-8.800000e+00	7.345184e-03	1.952450e-03	3.391976e-03
-8.800000e+00	-8.580000e+00	8.798074e-03	2.295780e-03	3.954816e-03
-8.580001e+00	-8.360001e+00	1.048146e-02	2.689928e-03	4.590230e-03
-8.360001e+00	-8.140001e+00	1.242203e-02	3.139137e-03	5.302540e-03
-8.140001e+00	-7.920001e+00	1.464792e-02	3.648590e-03	6.095430e-03
-7.920001e+00	-7.700000e+00	1.718812e-02	4.222440e-03	6.970260e-03
-7.700000e+00	-7.480002e+00	2.007141e-02	4.864470e-03	7.927750e-03
-7.480001e+00	-7.260000e+00	2.332656e-02	5.577420e-03	8.963730e-03
-7.260000e+00	-7.040000e+00	2.698143e-02	6.362780e-03	1.007329e-02
-7.040000e+00	-6.820002e+00	3.106195e-02	7.221210e-03	1.124449e-02
-6.820001e+00	-6.599999e+00	3.559048e-02	8.148960e-03	1.246191e-02
-6.600000e+00	-6.380003e+00	4.058821e-02	9.142250e-03	1.370098e-02
-6.380002e+00	-6.160002e+00	4.606677e-02	1.019060e-02	1.493120e-02
-6.160002e+00	-5.940000e+00	5.203368e-02	1.127955e-02	1.611026e-02
-5.940000e+00	-5.720000e+00	5.849179e-02	1.239147e-02	1.718594e-02
-5.720000e+00	-5.500000e+00	6.542682e-02	1.349233e-02	1.808439e-02
-5.500000e+00	-5.280000e+00	7.281776e-02	1.455187e-02	1.872448e-02
-5.280000e+00	-5.060000e+00	8.062376e-02	1.551037e-02	1.900082e-02
-5.059999e+00	-4.840001e+00	8.878853e-02	1.630936e-02	1.879387e-02
-4.840001e+00	-4.620000e+00	9.722137e-02	1.684990e-02	1.797123e-02
-4.619999e+00	-4.400003e+00	1.058184e-01	1.704000e-02	1.637970e-02
-4.400003e+00	-4.180000e+00	1.144121e-01	1.672941e-02	1.706190e-02
-4.180000e+00	-3.960001e+00	1.228135e-01	1.576930e-02	1.880240e-02
-3.960001e+00	-3.740000e+00	1.307551e-01	1.441570e-02	2.051080e-02
-3.740000e+00	-3.520002e+00	1.379158e-01	1.561960e-02	2.212620e-02
-3.520001e+00	-3.299999e+00	1.438897e-01	1.670000e-02	2.357420e-02
-3.299999e+00	-3.079999e+00	1.482106e-01	1.759070e-02	2.474970e-02
-3.079999e+00	-2.859999e+00	1.503218e-01	2.201960e-02	2.554780e-02
-2.859999e+00	-2.640001e+00	1.496254e-01	2.946330e-02	2.583700e-02
-2.640000e+00	-2.420000e+00	1.454870e-01	3.581390e-02	2.548580e-02
-2.420000e+00	-2.200002e+00	1.372980e-01	4.023435e-02	3.264970e-02
-2.200001e+00	-1.980003e+00	1.245143e-01	4.187781e-02	4.101070e-02
-1.980003e+00	-1.759999e+00	1.067149e-01	4.003071e-02	4.625330e-02
-1.759999e+00	-1.540000e+00	8.366295e-02	3.417976e-02	4.585775e-02
-1.540001e+00	-1.320002e+00	5.533420e-02	2.412864e-02	3.698750e-02
-1.320002e+00	-1.100001e+00	2.194547e-02	1.001271e-02	1.714075e-02
-1.100000e+00	-8.799998e-01	1.804335e-04	8.456238e-05	1.514007e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc001_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.931366e-04	1.168473e-04	8.246450e-05
-1.078000e+01	-1.056000e+01	2.618401e-04	1.782534e-04	9.496250e-05
-1.056000e+01	-1.034000e+01	4.052323e-04	2.027956e-04	1.327176e-04
-1.034000e+01	-1.012000e+01	5.509131e-04	2.722691e-04	1.657153e-04
-1.012000e+01	-9.900000e+00	8.119883e-04	3.012795e-04	2.227377e-04
-9.900000e+00	-9.680000e+00	1.212326e-03	3.166577e-04	2.741230e-04
-9.680000e+00	-9.460000e+00	1.617510e-03	4.225550e-04	3.355360e-04
-9.460000e+00	-9.240000e+00	2.292089e-03	4.645440e-04	4.069150e-04
-9.240001e+00	-9.020001e+00	3.110081e-03	4.735870e-04	4.968580e-04
-9.020001e+00	-8.800000e+00	3.926376e-03	6.446010e-04	6.115080e-04
-8.800000e+00	-8.580000e+00	5.625738e-03	5.162480e-04	6.941210e-04
-8.580001e+00	-8.360001e+00	7.291624e-03	5.216240e-04	8.175740e-04
-8.360001e+00	-8.140001e+00	9.315335e-03	6.175870e-04	9.741750e-04
-8.140001e+00	-7.920001e+00	1.244607e-02	8.557100e-04	1.039070e-03
-7.920001e+00	-7.700000e+00	1.547104e-02	9.410900e-04	1.180950e-03
-7.700000e+00	-7.480002e+00	1.992889e-02	1.254500e-03	1.268250e-03
-7.480001e+00	-7.260000e+00	2.473946e-02	1.498500e-03	1.387140e-03
-7.260000e+00	-7.040000e+00	3.114525e-02	1.867360e-03	1.413860e-03
-7.040000e+00	-6.820002e+00	3.807957e-02	2.198590e-03	1.517500e-03
-6.820001e+00	-6.599999e+00	4.575155e-02	2.401380e-03	1.635260e-03
-6.600000e+00	-6.380003e+00	5.632229e-02	2.916520e-03	1.542320e-03
-6.380002e+00	-6.160002e+00	6.728229e-02	3.341840e-03	1.843490e-03
-6.160002e+00	-5.940000e+00	8.030114e-02	3.807820e-03	2.397230e-03
-5.940000e+00	-5.720000e+00	9.391959e-02	4.009540e-03	2.587870e-03
-5.720000e+00	-5.500000e+00	1.112053e-01	4.608300e-03	3.429800e-03
-5.500000e+00	-5.280000e+00	1.277623e-01	4.694400e-03	3.522100e-03
-5.280000e+00	-5.060000e+00	1.475296e-01	4.990600e-03	3.991900e-03
-5.059999e+00	-4.840001e+00	1.681454e-01	4.997800e-03	4.105100e-03
-4.840001e+00	-4.620000e+00	1.885369e-01	4.779200e-03	3.998400e-03
-4.619999e+00	-4.400003e+00	2.111371e-01	4.381000e-03	3.720500e-03
-4.400003e+00	-4.180000e+00	2.356121e-01	4.151300e-03	3.822500e-03
-4.180000e+00	-3.960001e+00	2.583714e-01	3.786300e-03	3.880600e-03
-3.960001e+00	-3.740000e+00	2.792254e-01	3.019300e-03	3.544800e-03
-3.740000e+00	-3.520002e+00	2.920909e-01	2.187300e-03	2.361000e-03
-3.520001e+00	-3.299999e+00	2.990195e-01	3.542300e-03	1.399600e-03
-3.299999e+00	-3.079999e+00	2.953696e-01	4.583500e-03	2.637000e-03
-3.079999e+00	-2.859999e+00	2.839551e-01	5.386700e-03	5.106100e-03
-2.859999e+00	-2.640001e+00	2.630258e-01	5.412700e-03	7.405300e-03
-2.640000e+00	-2.420000e+00	2.323314e-01	6.092700e-03	9.373200e-03
-2.420000e+00	-2.200002e+00	1.997960e-01	6.636800e-03	1.030310e-02
-2.200001e+00	-1.980003e+00	1.606965e-01	6.509600e-03	1.031830e-02
-1.980003e+00	-1.759999e+00	1.217333e-01	5.680900e-03	9.259600e-03
-1.759999e+00	-1.540000e+00	8.661795e-02	4.265350e-03	7.217880e-03
-1.540001e+00	-1.320002e+00	4.626458e-02	2.690420e-03	4.727600e-03
-1.320002e+00	-1.100001e+00	1.474116e-02	1.016100e-03	1.850940e-03
-1.100000e+00	-8.799998e-01	3.914062e-05	1.210444e-05	1.505923e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.422261e+00	7.820640e-01	4.856566e-01
-1.078000e+01	-1.056000e+01	-1.283086e+00	7.246680e-01	4.493601e-01
-1.056000e+01	-1.034000e+01	-1.209522e+00	6.984030e-01	4.320974e-01
-1.034000e+01	-1.012000e+01	-1.049625e+00	6.338730e-01	3.910878e-01
-1.012000e+01	-9.900000e+00	-9.946657e-01	6.110183e-01	3.766201e-01
-9.900000e+00	-9.680000e+00	-9.011172e-01	5.740548e-01	3.528821e-01
-9.680000e+00	-9.460000e+00	-8.272049e-01	5.423901e-01	3.329819e-01
-9.460000e+00	-9.240000e+00	-7.581470e-01	5.143310e-01	3.149879e-01
-9.240001e+00	-9.020001e+00	-6.643750e-01	4.771540e-01	2.912804e-01
-9.020001e+00	-8.800000e+00	-6.166355e-01	4.556855e-01	2.777533e-01
-8.800000e+00	-8.580000e+00	-5.431321e-01	4.274294e-01	2.595482e-01
-8.580001e+00	-8.360001e+00	-4.661797e-01	3.954422e-01	2.391765e-01
-8.360001e+00	-8.140001e+00	-4.094034e-01	3.718596e-01	2.242956e-01
-8.140001e+00	-7.920001e+00	-3.530684e-01	3.490122e-01	2.096564e-01
-7.920001e+00	-7.700000e+00	-3.078997e-01	3.290196e-01	1.970601e-01
-7.700000e+00	-7.480002e+00	-2.546274e-01	3.075333e-01	1.833536e-01
-7.480001e+00	-7.260000e+00	-2.004722e-01	2.852273e-01	1.691499e-01
-7.260000e+00	-7.040000e+00	-1.535774e-01	2.655099e-01	1.566667e-01
-7.040000e+00	-6.820002e+00	-1.099351e-01	2.475684e-01	1.451658e-01
-6.820001e+00	-6.599999e+00	-7.182317e-02	2.310149e-01	1.347477e-01
-6.600000e+00	-6.380003e+00	-2.597970e-02	2.127577e-01	1.230343e-01
-6.380002e+00	-6.160002e+00	1.383470e-02	1.961364e-01	1.124989e-01
-6.160002e+00	-5.940000e+00	5.260648e-02	1.800404e-01	1.022536e-01
-5.940000e+00	-5.720000e+00	8.208465e-02	1.676295e-01	9.436275e-02
-5.720000e+00	-5.500000e+00	1.227864e-01	1.512830e-01	8.394060e-02
-5.500000e+00	-5.280000e+00	1.497287e-01	1.401026e-01	7.680850e-02
-5.280000e+00	-5.060000e+00	1.824933e-01	1.264837e-01	6.813050e-02
-5.059999e+00	-4.840001e+00	2.101739e-01	1.153351e-01	6.102310e-02
-4.840001e+00	-4.620000e+00	2.351947e-01	1.046890e-01	5.422680e-02
-4.619999e+00	-4.400003e+00	2.594307e-01	9.483650e-02	4.794110e-02
-4.400003e+00	-4.180000e+00	2.874546e-01	8.205050e-02	3.987420e-02
-4.180000e+00	-3.960001e+00	3.126661e-01	6.716700e-02	3.068820e-02
-3.960001e+00	-3.740000e+00	3.318943e-01	5.157470e-02	2.119070e-02
-3.740000e+00	-3.520002e+00	3.378715e-01	3.788960e-02	1.313340e-02
-3.520001e+00	-3.299999e+00	3.367759e-01	2.527270e-02	5.892300e-03
-3.299999e+00	-3.079999e+00	3.220930e-01	1.552480e-02	3.164200e-03
-3.079999e+00	-2.859999e+00	2.998359e-01	7.913700e-03	1.733600e-03
-2.859999e+00	-2.640001e+00	2.692631e-01	5.362900e-03	5.707000e-04
-2.640000e+00	-2.420000e+00	2.305804e-01	5.617500e-03	1.521900e-03
-2.420000e+00	-2.200002e+00	1.933651e-01	5.658600e-03	2.190500e-03
-2.200001e+00	-1.980003e+00	1.519498e-01	4.072500e-03	1.185900e-03
-1.980003e+00	-1.759999e+00	1.129924e-01	2.466200e-03	6.980000e-05
-1.759999e+00	-1.540000e+00	7.967141e-02	2.015950e-03	1.941900e-04
-1.540001e+00	-1.320002e+00	4.173780e-02	1.117070e-03	1.302600e-04
-1.320002e+00	-1.100001e+00	1.302027e-02	6.396400e-04	4.840300e-04
-1.100000e+00	-8.799998e-01	2.175795e-05	5.040470e-06	7.844300e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc001_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.029695e-03	4.019270e-04	7.058860e-04
-1.078000e+01	-1.056000e+01	1.405930e-03	5.049441e-04	8.804400e-04
-1.056000e+01	-1.034000e+01	1.882620e-03	6.266040e-04	1.088071e-03
-1.034000e+01	-1.012000e+01	2.478749e-03	7.700880e-04	1.333989e-03
-1.012000e+01	-9.900000e+00	3.216024e-03	9.392200e-04	1.623772e-03
-9.900000e+00	-9.680000e+00	4.118808e-03	1.138067e-03	1.963415e-03
-9.680000e+00	-9.460000e+00	5.214455e-03	1.371135e-03	2.358782e-03
-9.460000e+00	-9.240000e+00	6.532709e-03	1.642722e-03	2.815639e-03
-9.240001e+00	-9.020001e+00	8.106390e-03	1.957458e-03	3.338370e-03
-9.020001e+00	-8.800000e+00	9.969382e-03	2.319314e-03	3.931408e-03
-8.800000e+00	-8.580000e+00	1.215702e-02	2.731292e-03	4.596600e-03
-8.580001e+00	-8.360001e+00	1.470492e-02	3.196060e-03	5.334150e-03
-8.360001e+00	-8.140001e+00	1.764687e-02	3.714780e-03	6.141530e-03
-8.140001e+00	-7.920001e+00	2.101399e-02	4.287000e-03	7.012970e-03
-7.920001e+00	-7.700000e+00	2.483284e-02	4.909640e-03	7.938990e-03
-7.700000e+00	-7.480002e+00	2.912393e-02	5.579060e-03	8.905610e-03
-7.480001e+00	-7.260000e+00	3.389703e-02	6.286670e-03	9.895490e-03
-7.260000e+00	-7.040000e+00	3.915459e-02	7.023270e-03	1.088312e-02
-7.040000e+00	-6.820002e+00	4.488362e-02	7.774800e-03	1.184227e-02
-6.820001e+00	-6.599999e+00	5.105803e-02	8.525350e-03	1.273530e-02
-6.600000e+00	-6.380003e+00	5.763694e-02	9.253930e-03	1.352598e-02
-6.380002e+00	-6.160002e+00	6.456063e-02	9.936340e-03	1.416383e-02
-6.160002e+00	-5.940000e+00	7.175562e-02	1.054808e-02	1.460098e-02
-5.940000e+00	-5.720000e+00	7.912596e-02	1.105024e-02	1.478063e-02
-5.720000e+00	-5.500000e+00	8.656699e-02	1.141640e-02	1.464001e-02
-5.500000e+00	-5.280000e+00	9.394723e-02	1.160123e-02	1.412497e-02
-5.280000e+00	-5.060000e+00	1.011325e-01	1.156232e-02	1.439650e-02
-5.059999e+00	-4.840001e+00	1.079616e-01	1.124585e-02	1.590390e-02
-4.840001e+00	-4.620000e+00	1.142775e-01	1.213740e-02	1.735460e-02
-4.619999e+00	-4.400003e+00	1.199041e-01	1.315010e-02	1.871990e-02
-4.400003e+00	-4.180000e+00	1.246509e-01	1.406320e-02	1.995850e-02
-4.180000e+00	-3.960001e+00	1.283519e-01	1.486020e-02	2.102070e-02
-3.960001e+00	-3.740000e+00	1.308004e-01	1.549730e-02	2.187240e-02
-3.740000e+00	-3.520002e+00	1.318244e-01	1.594430e-02	2.245850e-02
-3.520001e+00	-3.299999e+00	1.312375e-01	1.616980e-02	2.273910e-02
-3.299999e+00	-3.079999e+00	1.288757e-01	1.779290e-02	2.267950e-02
-3.079999e+00	-2.859999e+00	1.245941e-01	2.194980e-02	2.222680e-02
-2.859999e+00	-2.640001e+00	1.182670e-01	2.533585e-02	2.136780e-02
-2.640000e+00	-2.420000e+00	1.098034e-01	2.760349e-02	2.070150e-02
-2.420000e+00	-2.200002e+00	9.915836e-02	2.844289e-02	2.464024e-02
-2.200001e+00	-1.980003e+00	8.630990e-02	2.759747e-02	2.734010e-02
-1.980003e+00	-1.759999e+00	7.128578e-02	2.491204e-02	2.801367e-02
-1.759999e+00	-1.540000e+00	5.412309e-02	2.031005e-02	2.575570e-02
-1.540001e+00	-1.320002e+00	3.486986e-02	1.383489e-02	1.961453e-02
-1.320002e+00	-1.100001e+00	1.357654e-02	5.608601e-03	8.739830e-03
-1.100000e+00	-8.799998e-01	1.110180e-04	4.572859e-05	7.633780e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc002_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.365464e-03	2.031990e-04	2.708630e-04
-1.078000e+01	-1.056000e+01	1.653024e-03	2.231810e-04	2.878460e-04
-1.056000e+01	-1.034000e+01	2.011162e-03	1.929800e-04	3.328300e-04
-1.034000e+01	-1.012000e+01	2.329040e-03	2.167330e-04	3.786860e-04
-1.012000e+01	-9.900000e+00	2.823119e-03	2.044030e-04	4.210030e-04
-9.900000e+00	-9.680000e+00	3.270036e-03	2.596670e-04	4.654130e-04
-9.680000e+00	-9.460000e+00	3.795592e-03	3.286140e-04	5.253330e-04
-9.460000e+00	-9.240000e+00	4.489621e-03	3.400520e-04	5.845830e-04
-9.240001e+00	-9.020001e+00	5.438416e-03	2.658830e-04	6.437610e-04
-9.020001e+00	-8.800000e+00	6.292898e-03	3.333310e-04	7.189190e-04
-8.800000e+00	-8.580000e+00	7.640282e-03	3.717810e-04	7.664730e-04
-8.580001e+00	-8.360001e+00	8.929091e-03	4.886280e-04	8.625570e-04
-8.360001e+00	-8.140001e+00	1.044367e-02	5.401060e-04	9.558700e-04
-8.140001e+00	-7.920001e+00	1.255123e-02	7.392700e-04	1.028220e-03
-7.920001e+00	-7.700000e+00	1.470921e-02	8.207700e-04	1.125700e-03
-7.700000e+00	-7.480002e+00	1.792100e-02	1.197140e-03	1.137590e-03
-7.480001e+00	-7.260000e+00	2.042465e-02	1.276400e-03	1.357870e-03
-7.260000e+00	-7.040000e+00	2.470827e-02	1.729420e-03	1.387980e-03
-7.040000e+00	-6.820002e+00	2.915177e-02	2.098000e-03	1.503740e-03
-6.820001e+00	-6.599999e+00	3.401777e-02	2.404170e-03	1.691480e-03
-6.600000e+00	-6.380003e+00	4.138311e-02	3.232240e-03	1.932470e-03
-6.380002e+00	-6.160002e+00	4.879802e-02	3.874090e-03	2.410570e-03
-6.160002e+00	-5.940000e+00	5.846762e-02	4.837750e-03	3.284540e-03
-5.940000e+00	-5.720000e+00	6.880298e-02	5.561490e-03	3.577740e-03
-5.720000e+00	-5.500000e+00	8.369649e-02	7.188840e-03	5.244420e-03
-5.500000e+00	-5.280000e+00	9.778565e-02	8.002100e-03	5.374650e-03
-5.280000e+00	-5.060000e+00	1.179851e-01	9.870400e-03	6.973100e-03
-5.059999e+00	-4.840001e+00	1.417931e-01	1.171980e-02	8.218600e-03
-4.840001e+00	-4.620000e+00	1.709469e-01	1.393230e-02	9.802200e-03
-4.619999e+00	-4.400003e+00	2.052198e-01	1.683260e-02	1.252800e-02
-4.400003e+00	-4.180000e+00	2.363350e-01	1.951520e-02	1.589380e-02
-4.180000e+00	-3.960001e+00	2.620582e-01	1.973750e-02	1.600330e-02
-3.960001e+00	-3.740000e+00	2.865752e-01	1.875520e-02	1.486590e-02
-3.740000e+00	-3.520002e+00	3.021964e-01	1.463000e-02	1.039260e-02
-3.520001e+00	-3.299999e+00	3.116550e-01	8.812400e-03	7.394600e-03
-3.299999e+00	-3.079999e+00	3.115093e-01	7.013400e-03	6.497000e-03
-3.079999e+00	-2.859999e+00	3.041971e-01	8.457400e-03	8.108800e-03
-2.859999e+00	-2.640001e+00	2.863358e-01	1.426660e-02	1.722450e-02
-2.640000e+00	-2.420000e+00	2.586231e-01	1.844470e-02	2.519190e-02
-2.420000e+00	-2.200002e+00	2.261886e-01	1.992840e-02	3.002510e-02
-2.200001e+00	-1.980003e+00	1.853939e-01	1.923900e-02	3.130320e-02
-1.980003e+00	-1.759999e+00	1.422080e-01	1.644200e-02	2.837770e-02
-1.759999e+00	-1.540000e+00	1.019343e-01	1.208747e-02	2.169400e-02
-1.540001e+00	-1.320002e+00	5.573003e-02	7.485500e-03	1.363830e-02
-1.320002e+00	-1.100001e+00	1.829958e-02	2.802660e-03	5.198640e-03
-1.100000e+00	-8.799998e-01	6.528239e-05	2.391554e-05	4.181571e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-6.350881e-01	3.812989e-01	2.352693e-01
-1.078000e+01	-1.056000e+01	-5.972175e-01	3.661955e-01	2.258827e-01
-1.056000e+01	-1.034000e+01	-5.975488e-01	3.706084e-01	2.280817e-01
-1.034000e+01	-1.012000e+01	-5.108508e-01	3.374476e-01	2.069701e-01
-1.012000e+01	-9.900000e+00	-5.095697e-01	3.381451e-01	2.073657e-01
-9.900000e+00	-9.680000e+00	-5.014558e-01	3.361379e-01	2.059554e-01
-9.680000e+00	-9.460000e+00	-4.693403e-01	3.246183e-01	1.985988e-01
-9.460000e+00	-9.240000e+00	-4.492320e-01	3.185777e-01	1.945306e-01
-9.240001e+00	-9.020001e+00	-4.059362e-01	3.042660e-01	1.852476e-01
-9.020001e+00	-8.800000e+00	-3.925901e-01	2.996834e-01	1.822809e-01
-8.800000e+00	-8.580000e+00	-3.703613e-01	2.940622e-01	1.784288e-01
-8.580001e+00	-8.360001e+00	-3.293106e-01	2.797625e-01	1.691449e-01
-8.360001e+00	-8.140001e+00	-3.166493e-01	2.765252e-01	1.670288e-01
-8.140001e+00	-7.920001e+00	-2.803469e-01	2.653486e-01	1.596469e-01
-7.920001e+00	-7.700000e+00	-2.702851e-01	2.628979e-01	1.580804e-01
-7.700000e+00	-7.480002e+00	-2.319895e-01	2.511377e-01	1.502723e-01
-7.480001e+00	-7.260000e+00	-2.127799e-01	2.466292e-01	1.471528e-01
-7.260000e+00	-7.040000e+00	-1.775057e-01	2.357862e-01	1.401374e-01
-7.040000e+00	-6.820002e+00	-1.552677e-01	2.306805e-01	1.365337e-01
-6.820001e+00	-6.599999e+00	-1.314868e-01	2.247648e-01	1.325566e-01
-6.600000e+00	-6.380003e+00	-9.269702e-02	2.144784e-01	1.256779e-01
-6.380002e+00	-6.160002e+00	-6.434936e-02	2.078322e-01	1.211182e-01
-6.160002e+00	-5.940000e+00	-3.036454e-02	1.996861e-01	1.155841e-01
-5.940000e+00	-5.720000e+00	-7.926112e-03	1.963684e-01	1.130908e-01
-5.720000e+00	-5.500000e+00	3.928270e-02	1.848906e-01	1.053316e-01
-5.500000e+00	-5.280000e+00	6.205547e-02	1.833689e-01	1.038278e-01
-5.280000e+00	-5.060000e+00	1.069240e-01	1.744884e-01	9.758810e-02
-5.059999e+00	-4.840001e+00	1.480979e-01	1.693254e-01	9.361560e-02
-4.840001e+00	-4.620000e+00	1.966704e-01	1.631390e-01	8.881420e-02
-4.619999e+00	-4.400003e+00	2.636522e-01	1.419614e-01	7.488990e-02
-4.400003e+00	-4.180000e+00	3.389675e-01	9.785170e-02	4.762080e-02
-4.180000e+00	-3.960001e+00	3.760882e-01	6.776190e-02	2.938140e-02
-3.960001e+00	-3.740000e+00	3.984867e-01	4.217170e-02	1.407880e-02
-3.740000e+00	-3.520002e+00	3.940074e-01	2.611780e-02	5.622600e-03
-3.520001e+00	-3.299999e+00	3.804959e-01	1.373190e-02	3.067600e-03
-3.299999e+00	-3.079999e+00	3.526141e-01	6.331400e-03	1.449100e-03
-3.079999e+00	-2.859999e+00	3.207796e-01	7.807900e-03	2.560600e-03
-2.859999e+00	-2.640001e+00	2.819770e-01	8.270800e-03	3.671500e-03
-2.640000e+00	-2.420000e+00	2.387947e-01	7.526100e-03	3.606500e-03
-2.420000e+00	-2.200002e+00	1.984649e-01	6.847400e-03	3.482300e-03
-2.200001e+00	-1.980003e+00	1.552950e-01	4.850100e-03	2.029300e-03
-1.980003e+00	-1.759999e+00	1.148831e-01	2.913200e-03	5.433000e-04
-1.759999e+00	-1.540000e+00	8.117725e-02	2.370430e-03	5.691700e-04
-1.540001e+00	-1.320002e+00	4.256626e-02	1.315080e-03	3.319100e-04
-1.320002e+00	-1.100001e+00	1.332605e-02	7.124700e-04	5.978200e-04
-1.100000e+00	-8.799998e-01	2.179749e-05	5.049010e-06	7.857260e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.241385e-03	6.813410e-04	1.277287e-03
-1.078000e+01	-1.056000e+01	2.579463e-03	7.758390e-04	1.443083e-03
-1.056000e+01	-1.034000e+01	2.962905e-03	8.831890e-04	1.629729e-03
-1.034000e+01	-1.012000e+01	3.397442e-03	1.005100e-03	1.839756e-03
-1.012000e+01	-9.900000e+00	3.889827e-03	1.143677e-03	2.075983e-03
-9.900000e+00	-9.680000e+00	4.447174e-03	1.300907e-03	2.342060e-03
-9.680000e+00	-9.460000e+00	5.078343e-03	1.479522e-03	2.640678e-03
-9.460000e+00	-9.240000e+00	5.792069e-03	1.681931e-03	2.976856e-03
-9.240001e+00	-9.020001e+00	6.599848e-03	1.911947e-03	3.353861e-03
-9.020001e+00	-8.800000e+00	7.512809e-03	2.172367e-03	3.776781e-03
-8.800000e+00	-8.580000e+00	8.544880e-03	2.467371e-03	4.251100e-03
-8.580001e+00	-8.360001e+00	9.711602e-03	2.801592e-03	4.781448e-03
-8.360001e+00	-8.140001e+00	1.102931e-02	3.179837e-03	5.374390e-03
-8.140001e+00	-7.920001e+00	1.251785e-02	3.606758e-03	6.035580e-03
-7.920001e+00	-7.700000e+00	1.419854e-02	4.089090e-03	6.771720e-03
-7.700000e+00	-7.480002e+00	1.609622e-02	4.633050e-03	7.588630e-03
-7.480001e+00	-7.260000e+00	1.823752e-02	5.245070e-03	8.492300e-03
-7.260000e+00	-7.040000e+00	2.065404e-02	5.933260e-03	9.487350e-03
-7.040000e+00	-6.820002e+00	2.337959e-02	6.704500e-03	1.057725e-02
-6.820001e+00	-6.599999e+00	2.645206e-02	7.566200e-03	1.176269e-02
-6.600000e+00	-6.380003e+00	2.991611e-02	8.526710e-03	1.304128e-02
-6.380002e+00	-6.160002e+00	3.381604e-02	9.590590e-03	1.440197e-02
-6.160002e+00	-5.940000e+00	3.820486e-02	1.076248e-02	1.582963e-02
-5.940000e+00	-5.720000e+00	4.314091e-02	1.204557e-02	1.729050e-02
-5.720000e+00	-5.500000e+00	4.867808e-02	1.342998e-02	1.874215e-02
-5.500000e+00	-5.280000e+00	5.488180e-02	1.490655e-02	2.011678e-02
-5.280000e+00	-5.060000e+00	6.180793e-02	1.644523e-02	2.131578e-02
-5.059999e+00	-4.840001e+00	6.951592e-02	1.801126e-02	2.220826e-02
-4.840001e+00	-4.620000e+00	7.804182e-02	1.951968e-02	2.262878e-02
-4.619999e+00	-4.400003e+00	8.740497e-02	2.087382e-02	2.236083e-02
-4.400003e+00	-4.180000e+00	9.758509e-02	2.192078e-02	2.114601e-02
-4.180000e+00	-3.960001e+00	1.085042e-01	2.243698e-02	1.870730e-02
-3.960001e+00	-3.740000e+00	1.199968e-01	2.214344e-02	1.787650e-02
-3.740000e+00	-3.520002e+00	1.317847e-01	2.066440e-02	2.003100e-02
-3.520001e+00	-3.299999e+00	1.434164e-01	1.754210e-02	2.222680e-02
-3.299999e+00	-3.079999e+00	1.542820e-01	1.725070e-02	2.434940e-02
-3.079999e+00	-2.859999e+00	1.635186e-01	1.871110e-02	2.625220e-02
-2.859999e+00	-2.640001e+00	1.700400e-01	3.002810e-02	2.774050e-02
-2.640000e+00	-2.420000e+00	1.725522e-01	4.103140e-02	2.856980e-02
-2.420000e+00	-2.200002e+00	1.696125e-01	5.013000e-02	3.550620e-02
-2.200001e+00	-1.980003e+00	1.597552e-01	5.566550e-02	5.119070e-02
-1.980003e+00	-1.759999e+00	1.416524e-01	5.598815e-02	6.356340e-02
-1.759999e+00	-1.540000e+00	1.143409e-01	4.973978e-02	6.764850e-02
-1.540001e+00	-1.320002e+00	7.740817e-02	3.615913e-02	5.743463e-02
-1.320002e+00	-1.100001e+00	3.119904e-02	1.529315e-02	2.746797e-02
-1.100000e+00	-8.799998e-01	2.568672e-04	1.290573e-04	2.472307e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc002_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.358004e-04	1.388411e-04	2.394986e-04
-1.078000e+01	-1.056000e+01	1.182316e-03	1.442110e-04	2.638900e-04
-1.056000e+01	-1.034000e+01	1.553139e-03	1.810020e-04	3.253750e-04
-1.034000e+01	-1.012000e+01	1.883418e-03	1.857030e-04	3.866240e-04
-1.012000e+01	-9.900000e+00	2.521618e-03	2.533100e-04	4.521620e-04
-9.900000e+00	-9.680000e+00	3.193519e-03	3.021800e-04	5.076360e-04
-9.680000e+00	-9.460000e+00	4.028036e-03	3.491690e-04	5.742940e-04
-9.460000e+00	-9.240000e+00	4.981708e-03	3.887150e-04	6.503200e-04
-9.240001e+00	-9.020001e+00	6.399504e-03	5.308060e-04	7.197180e-04
-9.020001e+00	-8.800000e+00	7.451673e-03	5.134470e-04	8.595420e-04
-8.800000e+00	-8.580000e+00	9.660394e-03	7.184770e-04	8.874560e-04
-8.580001e+00	-8.360001e+00	1.201741e-02	9.451900e-04	9.421400e-04
-8.360001e+00	-8.140001e+00	1.431044e-02	1.020270e-03	1.056060e-03
-8.140001e+00	-7.920001e+00	1.767078e-02	1.268970e-03	1.084830e-03
-7.920001e+00	-7.700000e+00	2.083277e-02	1.291800e-03	1.173450e-03
-7.700000e+00	-7.480002e+00	2.571998e-02	1.705770e-03	1.128190e-03
-7.480001e+00	-7.260000e+00	3.027588e-02	1.869920e-03	1.182830e-03
-7.260000e+00	-7.040000e+00	3.628561e-02	2.201000e-03	1.146840e-03
-7.040000e+00	-6.820002e+00	4.284463e-02	2.526630e-03	1.391180e-03
-6.820001e+00	-6.599999e+00	4.972556e-02	2.684000e-03	1.420190e-03
-6.600000e+00	-6.380003e+00	5.913709e-02	3.176340e-03	1.951150e-03
-6.380002e+00	-6.160002e+00	6.873702e-02	3.536570e-03	2.308050e-03
-6.160002e+00	-5.940000e+00	8.038992e-02	4.043260e-03	2.844590e-03
-5.940000e+00	-5.720000e+00	9.132395e-02	4.059450e-03	2.643020e-03
-5.720000e+00	-5.500000e+00	1.064465e-01	4.679000e-03	3.380700e-03
-5.500000e+00	-5.280000e+00	1.203806e-01	4.707000e-03	3.213900e-03
-5.280000e+00	-5.060000e+00	1.380344e-01	5.089100e-03	3.633900e-03
-5.059999e+00	-4.840001e+00	1.559087e-01	5.070400e-03	3.481600e-03
-4.840001e+00	-4.620000e+00	1.746599e-01	4.902100e-03	3.244000e-03
-4.619999e+00	-4.400003e+00	1.965439e-01	4.708300e-03	3.032800e-03
-4.400003e+00	-4.180000e+00	2.213387e-01	4.697300e-03	3.204300e-03
-4.180000e+00	-3.960001e+00	2.465525e-01	5.103500e-03	3.147500e-03
-3.960001e+00	-3.740000e+00	2.726900e-01	4.286500e-03	3.587800e-03
-3.740000e+00	-3.520002e+00	2.903258e-01	3.135300e-03	2.999800e-03
-3.520001e+00	-3.299999e+00	3.007161e-01	3.822000e-03	2.080100e-03
-3.299999e+00	-3.079999e+00	2.976327e-01	5.150000e-03	2.733500e-03
-3.079999e+00	-2.859999e+00	2.864518e-01	5.915900e-03	4.899100e-03
-2.859999e+00	-2.640001e+00	2.653011e-01	5.604000e-03	8.340100e-03
-2.640000e+00	-2.420000e+00	2.348366e-01	7.459700e-03	1.133780e-02
-2.420000e+00	-2.200002e+00	2.026201e-01	8.268400e-03	1.291360e-02
-2.200001e+00	-1.980003e+00	1.638167e-01	8.189000e-03	1.319570e-02
-1.980003e+00	-1.759999e+00	1.242015e-01	7.179000e-03	1.195360e-02
-1.759999e+00	-1.540000e+00	8.867407e-02	5.392190e-03	9.269890e-03
-1.540001e+00	-1.320002e+00	4.754282e-02	3.406500e-03	6.012230e-03
-1.320002e+00	-1.100001e+00	1.523241e-02	1.286750e-03	2.343620e-03
-1.100000e+00	-8.799998e-01	4.202810e-05	1.875057e-05	1.891669e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-9.324726e-01	5.548354e-01	3.425992e-01
-1.078000e+01	-1.056000e+01	-8.466735e-01	5.179415e-01	3.194048e-01
-1.056000e+01	-1.034000e+01	-8.106995e-01	5.062745e-01	3.115100e-01
-1.034000e+01	-1.012000e+01	-6.887936e-01	4.571834e-01	2.803437e-01
-1.012000e+01	-9.900000e+00	-6.583800e-01	4.440440e-01	2.720766e-01
-9.900000e+00	-9.680000e+00	-6.067851e-01	4.232349e-01	2.587622e-01
-9.680000e+00	-9.460000e+00	-5.534561e-01	4.009324e-01	2.446644e-01
-9.460000e+00	-9.240000e+00	-5.138811e-01	3.843166e-01	2.340193e-01
-9.240001e+00	-9.020001e+00	-4.460482e-01	3.581328e-01	2.172756e-01
-9.020001e+00	-8.800000e+00	-4.154764e-01	3.443668e-01	2.085904e-01
-8.800000e+00	-8.580000e+00	-3.661074e-01	3.252496e-01	1.962853e-01
-8.580001e+00	-8.360001e+00	-3.106252e-01	3.026574e-01	1.819226e-01
-8.360001e+00	-8.140001e+00	-2.798313e-01	2.897497e-01	1.736874e-01
-8.140001e+00	-7.920001e+00	-2.350006e-01	2.720837e-01	1.624249e-01
-7.920001e+00	-7.700000e+00	-2.138183e-01	2.620821e-01	1.561739e-01
-7.700000e+00	-7.480002e+00	-1.666774e-01	2.439716e-01	1.445153e-01
-7.480001e+00	-7.260000e+00	-1.347969e-01	2.310398e-01	1.363183e-01
-7.260000e+00	-7.040000e+00	-9.989117e-02	2.168589e-01	1.272807e-01
-7.040000e+00	-6.820002e+00	-6.785242e-02	2.043706e-01	1.192761e-01
-6.820001e+00	-6.599999e+00	-4.150123e-02	1.935843e-01	1.123812e-01
-6.600000e+00	-6.380003e+00	-6.958570e-03	1.807427e-01	1.041301e-01
-6.380002e+00	-6.160002e+00	2.220713e-02	1.695296e-01	9.694537e-02
-6.160002e+00	-5.940000e+00	5.396576e-02	1.576467e-01	8.926044e-02
-5.940000e+00	-5.720000e+00	7.275138e-02	1.503719e-01	8.467902e-02
-5.720000e+00	-5.500000e+00	1.069034e-01	1.382925e-01	7.683580e-02
-5.500000e+00	-5.280000e+00	1.277444e-01	1.312005e-01	7.218810e-02
-5.280000e+00	-5.060000e+00	1.572906e-01	1.207510e-01	6.543910e-02
-5.059999e+00	-4.840001e+00	1.806999e-01	1.133690e-01	6.057460e-02
-4.840001e+00	-4.620000e+00	2.044012e-01	1.055493e-01	5.549070e-02
-4.619999e+00	-4.400003e+00	2.301977e-01	9.785930e-02	5.036190e-02
-4.400003e+00	-4.180000e+00	2.605308e-01	8.800300e-02	4.398960e-02
-4.180000e+00	-3.960001e+00	2.887708e-01	7.873550e-02	3.790170e-02
-3.960001e+00	-3.740000e+00	3.199654e-01	6.178540e-02	2.734780e-02
-3.740000e+00	-3.520002e+00	3.362422e-01	4.425590e-02	1.681280e-02
-3.520001e+00	-3.299999e+00	3.421834e-01	2.715430e-02	6.803600e-03
-3.299999e+00	-3.079999e+00	3.276299e-01	1.527980e-02	3.098500e-03
-3.079999e+00	-2.859999e+00	3.041753e-01	6.841300e-03	1.516700e-03
-2.859999e+00	-2.640001e+00	2.714423e-01	5.831100e-03	9.877000e-04
-2.640000e+00	-2.420000e+00	2.315297e-01	5.843300e-03	1.759200e-03
-2.420000e+00	-2.200002e+00	1.938864e-01	5.784400e-03	2.320300e-03
-2.200001e+00	-1.980003e+00	1.524700e-01	4.198700e-03	1.316400e-03
-1.980003e+00	-1.759999e+00	1.130125e-01	2.475200e-03	7.510000e-05
-1.759999e+00	-1.540000e+00	7.983456e-02	2.053900e-03	2.342800e-04
-1.540001e+00	-1.320002e+00	4.178598e-02	1.130560e-03	1.393900e-04
-1.320002e+00	-1.100001e+00	1.304194e-02	6.449400e-04	4.923200e-04
-1.100000e+00	-8.799998e-01	2.175137e-05	5.038730e-06	7.841590e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.092301e-03	6.534670e-04	1.169773e-03
-1.078000e+01	-1.056000e+01	2.620231e-03	7.785590e-04	1.388610e-03
-1.056000e+01	-1.034000e+01	3.249372e-03	9.234680e-04	1.640375e-03
-1.034000e+01	-1.012000e+01	3.994171e-03	1.090922e-03	1.929137e-03
-1.012000e+01	-9.900000e+00	4.870736e-03	1.284064e-03	2.258277e-03
-9.900000e+00	-9.680000e+00	5.896133e-03	1.505725e-03	2.631839e-03
-9.680000e+00	-9.460000e+00	7.089109e-03	1.758971e-03	3.053141e-03
-9.460000e+00	-9.240000e+00	8.469496e-03	2.047485e-03	3.525454e-03
-9.240001e+00	-9.020001e+00	1.005771e-02	2.373521e-03	4.051040e-03
-9.020001e+00	-8.800000e+00	1.187465e-02	2.739864e-03	4.632250e-03
-8.800000e+00	-8.580000e+00	1.394229e-02	3.149580e-03	5.269210e-03
-8.580001e+00	-8.360001e+00	1.628132e-02	3.603910e-03	5.962330e-03
-8.360001e+00	-8.140001e+00	1.891172e-02	4.104810e-03	6.709200e-03
-8.140001e+00	-7.920001e+00	2.185244e-02	4.652020e-03	7.506550e-03
-7.920001e+00	-7.700000e+00	2.512005e-02	5.245710e-03	8.347890e-03
-7.700000e+00	-7.480002e+00	2.872860e-02	5.883830e-03	9.226470e-03
-7.480001e+00	-7.260000e+00	3.268761e-02	6.563810e-03	1.013060e-02
-7.260000e+00	-7.040000e+00	3.700429e-02	7.280800e-03	1.104399e-02
-7.040000e+00	-6.820002e+00	4.167866e-02	8.027820e-03	1.195014e-02
-6.820001e+00	-6.599999e+00	4.670533e-02	8.796430e-03	1.282851e-02
-6.600000e+00	-6.380003e+00	5.207574e-02	9.574990e-03	1.364406e-02
-6.380002e+00	-6.160002e+00	5.776814e-02	1.034788e-02	1.436871e-02
-6.160002e+00	-5.940000e+00	6.375602e-02	1.109485e-02	1.495911e-02
-5.940000e+00	-5.720000e+00	7.000535e-02	1.179186e-02	1.536729e-02
-5.720000e+00	-5.500000e+00	7.647258e-02	1.241657e-02	1.553194e-02
-5.500000e+00	-5.280000e+00	8.309601e-02	1.292087e-02	1.538873e-02
-5.280000e+00	-5.060000e+00	8.980740e-02	1.326182e-02	1.486810e-02
-5.059999e+00	-4.840001e+00	9.652431e-02	1.338886e-02	1.403809e-02
-4.840001e+00	-4.620000e+00	1.031431e-01	1.322824e-02	1.539090e-02
-4.619999e+00	-4.400003e+00	1.095440e-01	1.270737e-02	1.673790e-02
-4.400003e+00	-4.180000e+00	1.155763e-01	1.268080e-02	1.805000e-02
-4.180000e+00	-3.960001e+00	1.210678e-01	1.360870e-02	1.930170e-02
-3.960001e+00	-3.740000e+00	1.258105e-01	1.446380e-02	2.043510e-02
-3.740000e+00	-3.520002e+00	1.295582e-01	1.519920e-02	2.141950e-02
-3.520001e+00	-3.299999e+00	1.320325e-01	1.578190e-02	2.218300e-02
-3.299999e+00	-3.079999e+00	1.329227e-01	1.700920e-02	2.266400e-02
-3.079999e+00	-2.859999e+00	1.318725e-01	2.271850e-02	2.279420e-02
-2.859999e+00	-2.640001e+00	1.285311e-01	2.787430e-02	2.249760e-02
-2.640000e+00	-2.420000e+00	1.225324e-01	3.193380e-02	2.285170e-02
-2.420000e+00	-2.200002e+00	1.135544e-01	3.434458e-02	2.944200e-02
-2.200001e+00	-1.980003e+00	1.013149e-01	3.458035e-02	3.479680e-02
-1.980003e+00	-1.759999e+00	8.560871e-02	3.222159e-02	3.757009e-02
-1.759999e+00	-1.540000e+00	6.633798e-02	2.699061e-02	3.607602e-02
-1.540001e+00	-1.320002e+00	4.348792e-02	1.879563e-02	2.846053e-02
-1.320002e+00	-1.100001e+00	1.715318e-02	7.740847e-03	1.301538e-02
-1.100000e+00	-8.799998e-01	1.402153e-04	6.376788e-05	1.151714e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc002_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.665855e-04	1.867181e-04	2.521935e-04
-1.078000e+01	-1.056000e+01	1.006579e-03	2.057395e-04	2.898220e-04
-1.056000e+01	-1.034000e+01	1.428507e-03	2.739640e-04	3.678110e-04
-1.034000e+01	-1.012000e+01	1.858506e-03	3.158100e-04	4.415150e-04
-1.012000e+01	-9.900000e+00	2.569431e-03	4.157300e-04	5.365940e-04
-9.900000e+00	-9.680000e+00	3.480275e-03	5.318540e-04	6.200160e-04
-9.680000e+00	-9.460000e+00	4.481569e-03	6.141180e-04	7.148660e-04
-9.460000e+00	-9.240000e+00	5.917955e-03	7.581080e-04	8.116320e-04
-9.240001e+00	-9.020001e+00	7.722777e-03	9.658960e-04	9.171870e-04
-9.020001e+00	-8.800000e+00	9.299647e-03	1.012934e-03	1.067383e-03
-8.800000e+00	-8.580000e+00	1.243941e-02	1.353060e-03	1.101730e-03
-8.580001e+00	-8.360001e+00	1.558001e-02	1.645310e-03	1.170150e-03
-8.360001e+00	-8.140001e+00	1.904358e-02	1.862880e-03	1.284670e-03
-8.140001e+00	-7.920001e+00	2.415083e-02	2.245430e-03	1.435990e-03
-7.920001e+00	-7.700000e+00	2.860779e-02	2.339540e-03	1.341360e-03
-7.700000e+00	-7.480002e+00	3.539149e-02	2.813410e-03	1.851500e-03
-7.480001e+00	-7.260000e+00	4.197848e-02	3.052390e-03	2.025770e-03
-7.260000e+00	-7.040000e+00	5.055405e-02	3.444350e-03	2.439470e-03
-7.040000e+00	-6.820002e+00	5.923108e-02	3.692550e-03	2.650500e-03
-6.820001e+00	-6.599999e+00	6.856228e-02	3.815560e-03	2.981380e-03
-6.600000e+00	-6.380003e+00	8.039210e-02	4.127440e-03	3.720230e-03
-6.380002e+00	-6.160002e+00	9.215518e-02	4.263340e-03	4.241680e-03
-6.160002e+00	-5.940000e+00	1.054494e-01	4.406800e-03	4.854600e-03
-5.940000e+00	-5.720000e+00	1.183863e-01	4.246900e-03	5.064000e-03
-5.720000e+00	-5.500000e+00	1.334521e-01	4.196000e-03	5.486400e-03
-5.500000e+00	-5.280000e+00	1.472498e-01	3.808500e-03	5.189400e-03
-5.280000e+00	-5.060000e+00	1.618563e-01	3.272100e-03	4.851800e-03
-5.059999e+00	-4.840001e+00	1.763845e-01	2.659500e-03	4.003300e-03
-4.840001e+00	-4.620000e+00	1.903621e-01	1.929000e-03	2.868100e-03
-4.619999e+00	-4.400003e+00	2.030157e-01	9.366000e-04	9.502000e-04
-4.400003e+00	-4.180000e+00	2.178832e-01	9.157000e-04	8.150000e-04
-4.180000e+00	-3.960001e+00	2.295207e-01	2.260900e-03	8.522000e-04
-3.960001e+00	-3.740000e+00	2.414906e-01	4.059200e-03	1.784500e-03
-3.740000e+00	-3.520002e+00	2.519201e-01	5.356900e-03	2.788500e-03
-3.520001e+00	-3.299999e+00	2.581167e-01	6.085100e-03	3.690500e-03
-3.299999e+00	-3.079999e+00	2.570911e-01	5.886300e-03	4.782700e-03
-3.079999e+00	-2.859999e+00	2.507932e-01	4.739300e-03	5.794900e-03
-2.859999e+00	-2.640001e+00	2.358745e-01	4.520500e-03	6.755100e-03
-2.640000e+00	-2.420000e+00	2.108427e-01	5.048100e-03	7.569500e-03
-2.420000e+00	-2.200002e+00	1.845917e-01	5.084700e-03	7.782900e-03
-2.200001e+00	-1.980003e+00	1.503160e-01	4.820600e-03	7.545000e-03
-1.980003e+00	-1.759999e+00	1.145077e-01	4.155900e-03	6.710800e-03
-1.759999e+00	-1.540000e+00	8.153071e-02	3.124560e-03	5.254820e-03
-1.540001e+00	-1.320002e+00	4.307950e-02	1.974370e-03	3.464470e-03
-1.320002e+00	-1.100001e+00	1.358199e-02	7.395100e-04	1.364980e-03
-1.100000e+00	-8.799998e-01	3.554022e-05	9.623260e-06	9.418080e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.065124e+00	6.362340e-01	3.927586e-01
-1.078000e+01	-1.056000e+01	-9.276628e-01	5.787902e-01	3.565094e-01
-1.056000e+01	-1.034000e+01	-8.802532e-01	5.618598e-01	3.452763e-01
-1.034000e+01	-1.012000e+01	-7.279878e-01	4.998322e-01	3.059318e-01
-1.012000e+01	-9.900000e+00	-6.907460e-01	4.828190e-01	2.952856e-01
-9.900000e+00	-9.680000e+00	-6.098974e-01	4.502066e-01	2.743369e-01
-9.680000e+00	-9.460000e+00	-5.475934e-01	4.225015e-01	2.569504e-01
-9.460000e+00	-9.240000e+00	-4.902614e-01	3.982867e-01	2.414767e-01
-9.240001e+00	-9.020001e+00	-4.074193e-01	3.647546e-01	2.201996e-01
-9.020001e+00	-8.800000e+00	-3.762049e-01	3.488588e-01	2.102017e-01
-8.800000e+00	-8.580000e+00	-3.138340e-01	3.236700e-01	1.941052e-01
-8.580001e+00	-8.360001e+00	-2.553450e-01	2.981391e-01	1.779175e-01
-8.360001e+00	-8.140001e+00	-2.076215e-01	2.772298e-01	1.647833e-01
-8.140001e+00	-7.920001e+00	-1.625126e-01	2.577818e-01	1.524314e-01
-7.920001e+00	-7.700000e+00	-1.347913e-01	2.434819e-01	1.435210e-01
-7.700000e+00	-7.480002e+00	-8.944937e-02	2.241644e-01	1.312331e-01
-7.480001e+00	-7.260000e+00	-5.355965e-02	2.078016e-01	1.208977e-01
-7.260000e+00	-7.040000e+00	-1.644130e-02	1.909006e-01	1.103407e-01
-7.040000e+00	-6.820002e+00	1.229926e-02	1.773967e-01	1.017535e-01
-6.820001e+00	-6.599999e+00	3.955939e-02	1.640764e-01	9.343501e-02
-6.600000e+00	-6.380003e+00	7.108432e-02	1.500568e-01	8.454668e-02
-6.380002e+00	-6.160002e+00	9.592338e-02	1.380760e-01	7.701442e-02
-6.160002e+00	-5.940000e+00	1.219768e-01	1.255787e-01	6.921790e-02
-5.940000e+00	-5.720000e+00	1.400475e-01	1.162371e-01	6.332000e-02
-5.720000e+00	-5.500000e+00	1.629375e-01	1.052971e-01	5.646230e-02
-5.500000e+00	-5.280000e+00	1.786034e-01	9.698175e-02	5.128190e-02
-5.280000e+00	-5.060000e+00	1.933983e-01	8.882770e-02	4.621690e-02
-5.059999e+00	-4.840001e+00	2.079543e-01	8.122190e-02	4.142370e-02
-4.840001e+00	-4.620000e+00	2.209899e-01	7.358600e-02	3.673880e-02
-4.619999e+00	-4.400003e+00	2.303554e-01	6.764540e-02	3.302340e-02
-4.400003e+00	-4.180000e+00	2.443967e-01	5.927670e-02	2.786520e-02
-4.180000e+00	-3.960001e+00	2.531262e-01	5.323650e-02	2.417440e-02
-3.960001e+00	-3.740000e+00	2.620078e-01	4.675370e-02	2.019010e-02
-3.740000e+00	-3.520002e+00	2.689492e-01	3.984400e-02	1.601790e-02
-3.520001e+00	-3.299999e+00	2.722931e-01	3.214380e-02	1.148970e-02
-3.299999e+00	-3.079999e+00	2.671525e-01	2.425810e-02	7.051800e-03
-3.079999e+00	-2.859999e+00	2.567431e-01	1.655890e-02	3.345700e-03
-2.859999e+00	-2.640001e+00	2.375924e-01	1.047570e-02	1.967400e-03
-2.640000e+00	-2.420000e+00	2.086105e-01	7.016300e-03	1.260600e-03
-2.420000e+00	-2.200002e+00	1.800764e-01	3.355900e-03	4.584000e-04
-2.200001e+00	-1.980003e+00	1.445358e-01	2.612500e-03	2.360000e-04
-1.980003e+00	-1.759999e+00	1.087525e-01	2.738200e-03	1.967000e-04
-1.759999e+00	-1.540000e+00	7.695101e-02	1.389070e-03	0.000000e+00
-1.540001e+00	-1.320002e+00	4.008651e-02	7.791800e-04	0.000000e+00
-1.320002e+00	-1.100001e+00	1.245108e-02	5.040800e-04	2.720300e-04
-1.100000e+00	-8.799998e-01	2.142071e-05	4.963030e-06	7.724710e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+000
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc002_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.791490e-03	6.102400e-04	1.048402e-03
-1.078000e+01	-1.056000e+01	2.379181e-03	7.482680e-04	1.283220e-03
-1.056000e+01	-1.034000e+01	3.108581e-03	9.092740e-04	1.558214e-03
-1.034000e+01	-1.012000e+01	4.004048e-03	1.096829e-03	1.878556e-03
-1.012000e+01	-9.900000e+00	5.092632e-03	1.314579e-03	2.248596e-03
-9.900000e+00	-9.680000e+00	6.403908e-03	1.566094e-03	2.673212e-03
-9.680000e+00	-9.460000e+00	7.969548e-03	1.854506e-03	3.155362e-03
-9.460000e+00	-9.240000e+00	9.823098e-03	2.182975e-03	3.697292e-03
-9.240001e+00	-9.020001e+00	1.199805e-02	2.552704e-03	4.299540e-03
-9.020001e+00	-8.800000e+00	1.452769e-02	2.964670e-03	4.960360e-03
-8.800000e+00	-8.580000e+00	1.744400e-02	3.418720e-03	5.675030e-03
-8.580001e+00	-8.360001e+00	2.077401e-02	3.911300e-03	6.437160e-03
-8.360001e+00	-8.140001e+00	2.453985e-02	4.439170e-03	7.235340e-03
-8.140001e+00	-7.920001e+00	2.875662e-02	4.995600e-03	8.055890e-03
-7.920001e+00	-7.700000e+00	3.342909e-02	5.572100e-03	8.881720e-03
-7.700000e+00	-7.480002e+00	3.855181e-02	6.157760e-03	9.690740e-03
-7.480001e+00	-7.260000e+00	4.410437e-02	6.739890e-03	1.045894e-02
-7.260000e+00	-7.040000e+00	5.005380e-02	7.302660e-03	1.115638e-02
-7.040000e+00	-6.820002e+00	5.635067e-02	7.829620e-03	1.175504e-02
-6.820001e+00	-6.599999e+00	6.293163e-02	8.303760e-03	1.221427e-02
-6.600000e+00	-6.380003e+00	6.971009e-02	8.698310e-03	1.250971e-02
-6.380002e+00	-6.160002e+00	7.659557e-02	8.996900e-03	1.259382e-02
-6.160002e+00	-5.940000e+00	8.347461e-02	9.176770e-03	1.242941e-02
-5.940000e+00	-5.720000e+00	9.022569e-02	9.210830e-03	1.228241e-02
-5.720000e+00	-5.500000e+00	9.671372e-02	9.457720e-03	1.367788e-02
-5.500000e+00	-5.280000e+00	1.028036e-01	1.046823e-02	1.504370e-02
-5.280000e+00	-5.060000e+00	1.083495e-01	1.143861e-02	1.635210e-02
-5.059999e+00	-4.840001e+00	1.132096e-01	1.233880e-02	1.756420e-02
-4.840001e+00	-4.620000e+00	1.172356e-01	1.314340e-02	1.865500e-02
-4.619999e+00	-4.400003e+00	1.203092e-01	1.384090e-02	1.957790e-02
-4.400003e+00	-4.180000e+00	1.222846e-01	1.438690e-02	2.031310e-02
-4.180000e+00	-3.960001e+00	1.230699e-01	1.478150e-02	2.082440e-02
-3.960001e+00	-3.740000e+00	1.225521e-01	1.499040e-02	2.109110e-02
-3.740000e+00	-3.520002e+00	1.206692e-01	1.500390e-02	2.108220e-02
-3.520001e+00	-3.299999e+00	1.173530e-01	1.481250e-02	2.079060e-02
-3.299999e+00	-3.079999e+00	1.125872e-01	1.785363e-02	2.020010e-02
-3.079999e+00	-2.859999e+00	1.063600e-01	2.035213e-02	1.929250e-02
-2.859999e+00	-2.640001e+00	9.869813e-02	2.210277e-02	1.808437e-02
-2.640000e+00	-2.420000e+00	8.965019e-02	2.291992e-02	1.772801e-02
-2.420000e+00	-2.200002e+00	7.928759e-02	2.266172e-02	1.968634e-02
-2.200001e+00	-1.980003e+00	6.768789e-02	2.123495e-02	2.065029e-02
-1.980003e+00	-1.759999e+00	5.492376e-02	1.860628e-02	2.019515e-02
-1.759999e+00	-1.540000e+00	4.106015e-02	1.480593e-02	1.786164e-02
-1.540001e+00	-1.320002e+00	2.611869e-02	9.892500e-03	1.318052e-02
-1.320002e+00	-1.100001e+00	1.007167e-02	3.951978e-03	5.740670e-03
-1.100000e+00	-8.799998e-01	8.332865e-05	3.332324e-05	4.851125e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc005_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.750233e-03	4.656360e-04	5.680720e-04
-1.078000e+01	-1.056000e+01	7.429300e-03	4.384870e-04	5.853620e-04
-1.056000e+01	-1.034000e+01	8.756583e-03	6.005430e-04	5.904500e-04
-1.034000e+01	-1.012000e+01	1.007028e-02	7.796170e-04	7.428500e-04
-1.012000e+01	-9.900000e+00	1.114507e-02	7.829900e-04	6.527800e-04
-9.900000e+00	-9.680000e+00	1.240180e-02	8.200100e-04	6.323100e-04
-9.680000e+00	-9.460000e+00	1.341276e-02	7.697400e-04	7.253100e-04
-9.460000e+00	-9.240000e+00	1.529548e-02	9.195100e-04	6.838200e-04
-9.240001e+00	-9.020001e+00	1.705833e-02	9.837900e-04	7.057300e-04
-9.020001e+00	-8.800000e+00	1.956810e-02	1.256160e-03	1.063040e-03
-8.800000e+00	-8.580000e+00	2.192310e-02	1.329690e-03	1.048990e-03
-8.580001e+00	-8.360001e+00	2.486966e-02	1.617040e-03	1.413950e-03
-8.360001e+00	-8.140001e+00	2.686094e-02	1.543890e-03	1.170010e-03
-8.140001e+00	-7.920001e+00	3.042350e-02	1.808400e-03	1.472650e-03
-7.920001e+00	-7.700000e+00	3.389278e-02	1.946490e-03	1.535360e-03
-7.700000e+00	-7.480002e+00	3.800102e-02	2.164540e-03	1.713830e-03
-7.480001e+00	-7.260000e+00	4.224558e-02	2.406620e-03	1.912580e-03
-7.260000e+00	-7.040000e+00	4.757010e-02	2.746700e-03	2.278000e-03
-7.040000e+00	-6.820002e+00	5.235696e-02	2.831280e-03	2.137060e-03
-6.820001e+00	-6.599999e+00	5.834696e-02	3.170550e-03	2.473570e-03
-6.600000e+00	-6.380003e+00	6.606900e-02	3.631740e-03	2.904870e-03
-6.380002e+00	-6.160002e+00	7.337873e-02	3.932530e-03	3.086010e-03
-6.160002e+00	-5.940000e+00	8.257783e-02	4.426150e-03	3.488910e-03
-5.940000e+00	-5.720000e+00	8.981648e-02	4.281820e-03	2.942340e-03
-5.720000e+00	-5.500000e+00	1.018022e-01	4.938870e-03	3.568000e-03
-5.500000e+00	-5.280000e+00	1.120245e-01	4.944100e-03	3.209500e-03
-5.280000e+00	-5.060000e+00	1.245980e-01	5.067200e-03	3.032400e-03
-5.059999e+00	-4.840001e+00	1.380693e-01	5.047200e-03	2.650300e-03
-4.840001e+00	-4.620000e+00	1.527425e-01	4.827000e-03	2.087400e-03
-4.619999e+00	-4.400003e+00	1.690131e-01	4.373900e-03	1.274900e-03
-4.400003e+00	-4.180000e+00	1.889004e-01	4.167700e-03	9.659000e-04
-4.180000e+00	-3.960001e+00	2.119142e-01	3.887900e-03	1.003000e-03
-3.960001e+00	-3.740000e+00	2.387739e-01	5.551800e-03	1.726200e-03
-3.740000e+00	-3.520002e+00	2.678064e-01	6.292400e-03	1.397600e-03
-3.520001e+00	-3.299999e+00	2.846952e-01	2.474300e-03	1.259300e-03
-3.299999e+00	-3.079999e+00	2.842647e-01	3.481800e-03	1.347400e-03
-3.079999e+00	-2.859999e+00	2.766083e-01	4.316000e-03	4.912600e-03
-2.859999e+00	-2.640001e+00	2.588925e-01	6.529200e-03	9.353200e-03
-2.640000e+00	-2.420000e+00	2.314734e-01	8.985300e-03	1.347900e-02
-2.420000e+00	-2.200002e+00	2.013936e-01	1.004680e-02	1.588820e-02
-2.200001e+00	-1.980003e+00	1.640416e-01	1.003500e-02	1.658180e-02
-1.980003e+00	-1.759999e+00	1.250277e-01	8.836200e-03	1.513910e-02
-1.759999e+00	-1.540000e+00	8.934437e-02	6.632570e-03	1.165863e-02
-1.540001e+00	-1.320002e+00	4.807868e-02	4.172380e-03	7.440520e-03
-1.320002e+00	-1.100001e+00	1.539232e-02	1.580930e-03	2.866250e-03
-1.100000e+00	-8.799998e-01	4.120637e-05	1.777422e-05	2.129387e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.342048e-01	1.945817e-01	1.177842e-01
-1.078000e+01	-1.056000e+01	-2.139093e-01	1.852859e-01	1.120732e-01
-1.056000e+01	-1.034000e+01	-2.222892e-01	1.926199e-01	1.162748e-01
-1.034000e+01	-1.012000e+01	-1.376944e-01	1.592095e-01	9.511845e-02
-1.012000e+01	-9.900000e+00	-1.562340e-01	1.670205e-01	1.000012e-01
-9.900000e+00	-9.680000e+00	-1.539511e-01	1.665163e-01	9.970829e-02
-9.680000e+00	-9.460000e+00	-1.428352e-01	1.628251e-01	9.728590e-02
-9.460000e+00	-9.240000e+00	-1.278704e-01	1.578761e-01	9.401188e-02
-9.240001e+00	-9.020001e+00	-1.158793e-01	1.541356e-01	9.156330e-02
-9.020001e+00	-8.800000e+00	-8.773645e-02	1.442783e-01	8.520305e-02
-8.800000e+00	-8.580000e+00	-8.582111e-02	1.447397e-01	8.535601e-02
-8.580001e+00	-8.360001e+00	-6.674026e-02	1.381893e-01	8.111050e-02
-8.360001e+00	-8.140001e+00	-6.298769e-02	1.373426e-01	8.056891e-02
-8.140001e+00	-7.920001e+00	-4.302855e-02	1.309050e-01	7.637014e-02
-7.920001e+00	-7.700000e+00	-3.382173e-02	1.283970e-01	7.472825e-02
-7.700000e+00	-7.480002e+00	-2.139008e-02	1.246287e-01	7.217803e-02
-7.480001e+00	-7.260000e+00	-6.180361e-03	1.203475e-01	6.934731e-02
-7.260000e+00	-7.040000e+00	1.034051e-02	1.154235e-01	6.611833e-02
-7.040000e+00	-6.820002e+00	1.570724e-02	1.147627e-01	6.555679e-02
-6.820001e+00	-6.599999e+00	3.344242e-02	1.092369e-01	6.195768e-02
-6.600000e+00	-6.380003e+00	5.038102e-02	1.050666e-01	5.916728e-02
-6.380002e+00	-6.160002e+00	6.330705e-02	1.020989e-01	5.705745e-02
-6.160002e+00	-5.940000e+00	7.955007e-02	9.816193e-02	5.440183e-02
-5.940000e+00	-5.720000e+00	8.495044e-02	9.775409e-02	5.404166e-02
-5.720000e+00	-5.500000e+00	1.069513e-01	9.232311e-02	5.034530e-02
-5.500000e+00	-5.280000e+00	1.173668e-01	9.119648e-02	4.939710e-02
-5.280000e+00	-5.060000e+00	1.327073e-01	8.823433e-02	4.733170e-02
-5.059999e+00	-4.840001e+00	1.478859e-01	8.616095e-02	4.569710e-02
-4.840001e+00	-4.620000e+00	1.638996e-01	8.387578e-02	4.402320e-02
-4.619999e+00	-4.400003e+00	1.804246e-01	8.207894e-02	4.253940e-02
-4.400003e+00	-4.180000e+00	2.039632e-01	7.789210e-02	3.950440e-02
-4.180000e+00	-3.960001e+00	2.303695e-01	7.396680e-02	3.658980e-02
-3.960001e+00	-3.740000e+00	2.590580e-01	7.041240e-02	3.379300e-02
-3.740000e+00	-3.520002e+00	2.917159e-01	6.107450e-02	2.759340e-02
-3.520001e+00	-3.299999e+00	3.162495e-01	3.667670e-02	1.295490e-02
-3.299999e+00	-3.079999e+00	3.087816e-01	2.198680e-02	4.651300e-03
-3.079999e+00	-2.859999e+00	2.913445e-01	1.142120e-02	2.344100e-03
-2.859999e+00	-2.640001e+00	2.629679e-01	5.186700e-03	9.607000e-04
-2.640000e+00	-2.420000e+00	2.260923e-01	4.592000e-03	3.804000e-04
-2.420000e+00	-2.200002e+00	1.904197e-01	4.985500e-03	1.443600e-03
-2.200001e+00	-1.980003e+00	1.503447e-01	3.705200e-03	7.791000e-04
-1.980003e+00	-1.759999e+00	1.116670e-01	2.164300e-03	0.000000e+00
-1.759999e+00	-1.540000e+00	7.883873e-02	1.822420e-03	1.160600e-04
-1.540001e+00	-1.320002e+00	4.126113e-02	1.007960e-03	9.425000e-05
-1.320002e+00	-1.100001e+00	1.279067e-02	5.858600e-04	4.003900e-04
-1.100000e+00	-8.799998e-01	1.597372e-05	3.748580e-06	5.863920e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.989649e-03	1.626630e-03	2.856203e-03
-1.078000e+01	-1.056000e+01	7.731997e-03	1.786040e-03	3.100973e-03
-1.056000e+01	-1.034000e+01	8.543111e-03	1.960433e-03	3.365139e-03
-1.034000e+01	-1.012000e+01	9.429339e-03	2.151055e-03	3.649051e-03
-1.012000e+01	-9.900000e+00	1.039622e-02	2.358869e-03	3.954950e-03
-9.900000e+00	-9.680000e+00	1.145096e-02	2.585647e-03	4.283980e-03
-9.680000e+00	-9.460000e+00	1.260114e-02	2.833007e-03	4.636870e-03
-9.460000e+00	-9.240000e+00	1.385411e-02	3.102430e-03	5.015600e-03
-9.240001e+00	-9.020001e+00	1.521845e-02	3.394780e-03	5.421650e-03
-9.020001e+00	-8.800000e+00	1.670345e-02	3.713070e-03	5.855660e-03
-8.800000e+00	-8.580000e+00	1.831907e-02	4.058660e-03	6.319160e-03
-8.580001e+00	-8.360001e+00	2.007534e-02	4.433070e-03	6.813570e-03
-8.360001e+00	-8.140001e+00	2.198427e-02	4.838790e-03	7.338620e-03
-8.140001e+00	-7.920001e+00	2.405796e-02	5.277830e-03	7.895010e-03
-7.920001e+00	-7.700000e+00	2.630904e-02	5.750990e-03	8.482920e-03
-7.700000e+00	-7.480002e+00	2.875229e-02	6.260720e-03	9.101410e-03
-7.480001e+00	-7.260000e+00	3.140348e-02	6.809240e-03	9.743100e-03
-7.260000e+00	-7.040000e+00	3.427741e-02	7.395610e-03	1.041488e-02
-7.040000e+00	-6.820002e+00	3.739340e-02	8.022210e-03	1.109716e-02
-6.820001e+00	-6.599999e+00	4.076759e-02	8.686240e-03	1.178877e-02
-6.600000e+00	-6.380003e+00	4.442120e-02	9.386240e-03	1.247725e-02
-6.380002e+00	-6.160002e+00	4.837381e-02	1.011658e-02	1.313377e-02
-6.160002e+00	-5.940000e+00	5.264231e-02	1.087143e-02	1.374547e-02
-5.940000e+00	-5.720000e+00	5.724888e-02	1.163941e-02	1.426779e-02
-5.720000e+00	-5.500000e+00	6.221294e-02	1.239865e-02	1.465217e-02
-5.500000e+00	-5.280000e+00	6.754184e-02	1.312677e-02	1.484832e-02
-5.280000e+00	-5.060000e+00	7.324792e-02	1.378869e-02	1.477191e-02
-5.059999e+00	-4.840001e+00	7.932216e-02	1.432889e-02	1.433229e-02
-4.840001e+00	-4.620000e+00	8.574849e-02	1.467951e-02	1.341598e-02
-4.619999e+00	-4.400003e+00	9.248412e-02	1.475191e-02	1.393108e-02
-4.400003e+00	-4.180000e+00	9.944585e-02	1.442036e-02	1.518365e-02
-4.180000e+00	-3.960001e+00	1.065286e-01	1.353990e-02	1.647790e-02
-3.960001e+00	-3.740000e+00	1.135387e-01	1.258180e-02	1.778930e-02
-3.740000e+00	-3.520002e+00	1.202368e-01	1.354670e-02	1.906880e-02
-3.520001e+00	-3.299999e+00	1.262755e-01	1.445850e-02	2.026030e-02
-3.299999e+00	-3.079999e+00	1.312137e-01	1.579950e-02	2.129210e-02
-3.079999e+00	-2.859999e+00	1.345050e-01	2.315300e-02	2.206080e-02
-2.859999e+00	-2.640001e+00	1.355044e-01	3.038060e-02	2.244340e-02
-2.640000e+00	-2.420000e+00	1.334778e-01	3.674548e-02	2.415950e-02
-2.420000e+00	-2.200002e+00	1.276810e-01	4.136972e-02	3.421890e-02
-2.200001e+00	-1.980003e+00	1.173768e-01	4.332179e-02	4.342940e-02
-1.980003e+00	-1.759999e+00	1.019374e-01	4.174383e-02	4.964620e-02
-1.759999e+00	-1.540000e+00	8.092648e-02	3.596376e-02	4.993912e-02
-1.540001e+00	-1.320002e+00	5.413327e-02	2.560812e-02	4.086362e-02
-1.320002e+00	-1.100001e+00	2.167742e-02	1.071839e-02	1.916714e-02
-1.100000e+00	-8.799998e-01	1.791861e-04	8.897623e-05	1.706599e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc005_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.018969e-03	7.087020e-04	7.006170e-04
-1.078000e+01	-1.056000e+01	4.909695e-03	7.685780e-04	7.434240e-04
-1.056000e+01	-1.034000e+01	6.009358e-03	8.975960e-04	8.614360e-04
-1.034000e+01	-1.012000e+01	7.425123e-03	1.059064e-03	9.488510e-04
-1.012000e+01	-9.900000e+00	9.293648e-03	1.264320e-03	1.138622e-03
-9.900000e+00	-9.680000e+00	1.105818e-02	1.385473e-03	1.197320e-03
-9.680000e+00	-9.460000e+00	1.330221e-02	1.561400e-03	1.344200e-03
-9.460000e+00	-9.240000e+00	1.559222e-02	1.655660e-03	1.327780e-03
-9.240001e+00	-9.020001e+00	1.954845e-02	2.107770e-03	1.940820e-03
-9.020001e+00	-8.800000e+00	2.168835e-02	2.063590e-03	1.682510e-03
-8.800000e+00	-8.580000e+00	2.650206e-02	2.440720e-03	2.127010e-03
-8.580001e+00	-8.360001e+00	3.110443e-02	2.803970e-03	2.561300e-03
-8.360001e+00	-8.140001e+00	3.556409e-02	2.903440e-03	2.531450e-03
-8.140001e+00	-7.920001e+00	4.139432e-02	3.223520e-03	2.907450e-03
-7.920001e+00	-7.700000e+00	4.659422e-02	3.170980e-03	2.629150e-03
-7.700000e+00	-7.480002e+00	5.460394e-02	3.667490e-03	3.267540e-03
-7.480001e+00	-7.260000e+00	6.063607e-02	3.648410e-03	3.131090e-03
-7.260000e+00	-7.040000e+00	6.879324e-02	3.874390e-03	3.577660e-03
-7.040000e+00	-6.820002e+00	7.733773e-02	3.973540e-03	4.289730e-03
-6.820001e+00	-6.599999e+00	8.467714e-02	3.813870e-03	4.562070e-03
-6.600000e+00	-6.380003e+00	9.484657e-02	3.940230e-03	5.304530e-03
-6.380002e+00	-6.160002e+00	1.045438e-01	3.884600e-03	5.873800e-03
-6.160002e+00	-5.940000e+00	1.147842e-01	3.781900e-03	6.387300e-03
-5.940000e+00	-5.720000e+00	1.242279e-01	3.416000e-03	6.500800e-03
-5.720000e+00	-5.500000e+00	1.353517e-01	3.210600e-03	6.844600e-03
-5.500000e+00	-5.280000e+00	1.444261e-01	2.989400e-03	6.245200e-03
-5.280000e+00	-5.060000e+00	1.540889e-01	2.926000e-03	5.765700e-03
-5.059999e+00	-4.840001e+00	1.639020e-01	2.661500e-03	4.825800e-03
-4.840001e+00	-4.620000e+00	1.725080e-01	2.107000e-03	3.438400e-03
-4.619999e+00	-4.400003e+00	1.803837e-01	1.958200e-03	1.422700e-03
-4.400003e+00	-4.180000e+00	1.894820e-01	2.741500e-03	1.590800e-03
-4.180000e+00	-3.960001e+00	1.980935e-01	3.271100e-03	2.393300e-03
-3.960001e+00	-3.740000e+00	2.061122e-01	4.376800e-03	3.356600e-03
-3.740000e+00	-3.520002e+00	2.158530e-01	5.536700e-03	4.082300e-03
-3.520001e+00	-3.299999e+00	2.228530e-01	8.024800e-03	4.840100e-03
-3.299999e+00	-3.079999e+00	2.293910e-01	9.932900e-03	5.572800e-03
-3.079999e+00	-2.859999e+00	2.318142e-01	9.626300e-03	6.096300e-03
-2.859999e+00	-2.640001e+00	2.249309e-01	7.566300e-03	6.616700e-03
-2.640000e+00	-2.420000e+00	2.052730e-01	6.039400e-03	7.306000e-03
-2.420000e+00	-2.200002e+00	1.815964e-01	4.932400e-03	7.580300e-03
-2.200001e+00	-1.980003e+00	1.481411e-01	4.785100e-03	7.515200e-03
-1.980003e+00	-1.759999e+00	1.129622e-01	4.521700e-03	6.805100e-03
-1.759999e+00	-1.540000e+00	8.054680e-02	3.271200e-03	5.364000e-03
-1.540001e+00	-1.320002e+00	4.244240e-02	2.192800e-03	3.549470e-03
-1.320002e+00	-1.100001e+00	1.333331e-02	7.710200e-04	1.406710e-03
-1.100000e+00	-8.799998e-01	2.740179e-05	1.423686e-05	1.167121e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-4.898820e-01	3.663719e-01	2.230731e-01
-1.078000e+01	-1.056000e+01	-4.267318e-01	3.371332e-01	2.048765e-01
-1.056000e+01	-1.034000e+01	-4.065168e-01	3.309574e-01	2.005448e-01
-1.034000e+01	-1.012000e+01	-3.067817e-01	2.899053e-01	1.745224e-01
-1.012000e+01	-9.900000e+00	-2.843190e-01	2.790541e-01	1.677491e-01
-9.900000e+00	-9.680000e+00	-2.582167e-01	2.669886e-01	1.600923e-01
-9.680000e+00	-9.460000e+00	-2.161885e-01	2.486561e-01	1.486163e-01
-9.460000e+00	-9.240000e+00	-1.977969e-01	2.389990e-01	1.424733e-01
-9.240001e+00	-9.020001e+00	-1.371699e-01	2.152386e-01	1.273436e-01
-9.020001e+00	-8.800000e+00	-1.282266e-01	2.084907e-01	1.232046e-01
-8.800000e+00	-8.580000e+00	-9.701066e-02	1.957051e-01	1.149820e-01
-8.580001e+00	-8.360001e+00	-5.701637e-02	1.777660e-01	1.037034e-01
-8.360001e+00	-8.140001e+00	-4.280149e-02	1.702607e-01	9.904492e-02
-8.140001e+00	-7.920001e+00	-1.019729e-02	1.563105e-01	9.015830e-02
-7.920001e+00	-7.700000e+00	-4.567172e-03	1.513163e-01	8.721353e-02
-7.700000e+00	-7.480002e+00	2.918588e-02	1.370187e-01	7.807732e-02
-7.480001e+00	-7.260000e+00	4.291994e-02	1.297980e-01	7.364436e-02
-7.260000e+00	-7.040000e+00	6.378605e-02	1.199459e-01	6.741885e-02
-7.040000e+00	-6.820002e+00	7.775336e-02	1.130607e-01	6.305054e-02
-6.820001e+00	-6.599999e+00	9.033881e-02	1.059105e-01	5.868969e-02
-6.600000e+00	-6.380003e+00	1.079701e-01	9.803505e-02	5.366330e-02
-6.380002e+00	-6.160002e+00	1.219812e-01	9.110674e-02	4.933630e-02
-6.160002e+00	-5.940000e+00	1.349127e-01	8.469699e-02	4.527360e-02
-5.940000e+00	-5.720000e+00	1.435687e-01	7.977719e-02	4.227450e-02
-5.720000e+00	-5.500000e+00	1.570541e-01	7.341064e-02	3.829060e-02
-5.500000e+00	-5.280000e+00	1.630679e-01	7.000166e-02	3.608300e-02
-5.280000e+00	-5.060000e+00	1.702703e-01	6.575130e-02	3.350030e-02
-5.059999e+00	-4.840001e+00	1.780136e-01	6.204520e-02	3.111730e-02
-4.840001e+00	-4.620000e+00	1.842936e-01	5.836450e-02	2.887710e-02
-4.619999e+00	-4.400003e+00	1.895262e-01	5.542640e-02	2.699040e-02
-4.400003e+00	-4.180000e+00	1.970406e-01	5.117400e-02	2.437640e-02
-4.180000e+00	-3.960001e+00	2.051098e-01	4.714370e-02	2.183030e-02
-3.960001e+00	-3.740000e+00	2.115895e-01	4.357460e-02	1.960910e-02
-3.740000e+00	-3.520002e+00	2.207804e-01	3.825710e-02	1.630500e-02
-3.520001e+00	-3.299999e+00	2.266474e-01	3.483530e-02	1.416390e-02
-3.299999e+00	-3.079999e+00	2.317470e-01	3.093350e-02	1.178760e-02
-3.079999e+00	-2.859999e+00	2.332673e-01	2.422530e-02	7.829000e-03
-2.859999e+00	-2.640001e+00	2.249511e-01	1.622150e-02	3.412300e-03
-2.640000e+00	-2.420000e+00	2.028290e-01	1.025020e-02	1.845800e-03
-2.420000e+00	-2.200002e+00	1.773899e-01	4.926400e-03	7.067000e-04
-2.200001e+00	-1.980003e+00	1.426297e-01	3.419400e-03	3.925000e-04
-1.980003e+00	-1.759999e+00	1.073560e-01	3.209900e-03	3.022000e-04
-1.759999e+00	-1.540000e+00	7.602346e-02	1.739560e-03	5.600000e-06
-1.540001e+00	-1.320002e+00	3.945255e-02	1.004490e-03	0.000000e+00
-1.320002e+00	-1.100001e+00	1.219518e-02	4.437700e-04	1.780500e-04
-1.100000e+00	-8.799998e-01	1.604381e-05	3.769560e-06	5.897780e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.074815e-03	1.271863e-03	2.237002e-03
-1.078000e+01	-1.056000e+01	6.146884e-03	1.471059e-03	2.577569e-03
-1.056000e+01	-1.034000e+01	7.387463e-03	1.694490e-03	2.953767e-03
-1.034000e+01	-1.012000e+01	8.813270e-03	1.942933e-03	3.366820e-03
-1.012000e+01	-9.900000e+00	1.044153e-02	2.217771e-03	3.816190e-03
-9.900000e+00	-9.680000e+00	1.228917e-02	2.519327e-03	4.300390e-03
-9.680000e+00	-9.460000e+00	1.437135e-02	2.847410e-03	4.817990e-03
-9.460000e+00	-9.240000e+00	1.670274e-02	3.201690e-03	5.365610e-03
-9.240001e+00	-9.020001e+00	1.929523e-02	3.580360e-03	5.938620e-03
-9.020001e+00	-8.800000e+00	2.215821e-02	3.982380e-03	6.530840e-03
-8.800000e+00	-8.580000e+00	2.529737e-02	4.403850e-03	7.136460e-03
-8.580001e+00	-8.360001e+00	2.871503e-02	4.841820e-03	7.746060e-03
-8.360001e+00	-8.140001e+00	3.240777e-02	5.291380e-03	8.350020e-03
-8.140001e+00	-7.920001e+00	3.636812e-02	5.747700e-03	8.937700e-03
-7.920001e+00	-7.700000e+00	4.058280e-02	6.204200e-03	9.496110e-03
-7.700000e+00	-7.480002e+00	4.503412e-02	6.655620e-03	1.001082e-02
-7.480001e+00	-7.260000e+00	4.969123e-02	7.088290e-03	1.047223e-02
-7.260000e+00	-7.040000e+00	5.453255e-02	7.504120e-03	1.085289e-02
-7.040000e+00	-6.820002e+00	5.951206e-02	7.882130e-03	1.114398e-02
-6.820001e+00	-6.599999e+00	6.458730e-02	8.216310e-03	1.132388e-02
-6.600000e+00	-6.380003e+00	6.971982e-02	8.497950e-03	1.136389e-02
-6.380002e+00	-6.160002e+00	7.484055e-02	8.705490e-03	1.125280e-02
-6.160002e+00	-5.940000e+00	7.990054e-02	8.834290e-03	1.121219e-02
-5.940000e+00	-5.720000e+00	8.483518e-02	8.854100e-03	1.222983e-02
-5.720000e+00	-5.500000e+00	8.957899e-02	9.203410e-03	1.323391e-02
-5.500000e+00	-5.280000e+00	9.405436e-02	9.932690e-03	1.421664e-02
-5.280000e+00	-5.060000e+00	9.819773e-02	1.063566e-02	1.515237e-02
-5.059999e+00	-4.840001e+00	1.019227e-01	1.129445e-02	1.603500e-02
-4.840001e+00	-4.620000e+00	1.051517e-01	1.189554e-02	1.683890e-02
-4.619999e+00	-4.400003e+00	1.078015e-01	1.243165e-02	1.754830e-02
-4.400003e+00	-4.180000e+00	1.097750e-01	1.288316e-02	1.813950e-02
-4.180000e+00	-3.960001e+00	1.109862e-01	1.323633e-02	1.859770e-02
-3.960001e+00	-3.740000e+00	1.113197e-01	1.346925e-02	1.889980e-02
-3.740000e+00	-3.520002e+00	1.106820e-01	1.357462e-02	1.901930e-02
-3.520001e+00	-3.299999e+00	1.089486e-01	1.446112e-02	1.893240e-02
-3.299999e+00	-3.079999e+00	1.060177e-01	1.781070e-02	1.861940e-02
-3.079999e+00	-2.859999e+00	1.017696e-01	2.079183e-02	1.803240e-02
-2.859999e+00	-2.640001e+00	9.609818e-02	2.314723e-02	1.719182e-02
-2.640000e+00	-2.420000e+00	8.891168e-02	2.462275e-02	1.920622e-02
-2.420000e+00	-2.200002e+00	8.013163e-02	2.496654e-02	2.229757e-02
-2.200001e+00	-1.980003e+00	6.971409e-02	2.398466e-02	2.437144e-02
-1.980003e+00	-1.759999e+00	5.761230e-02	2.152153e-02	2.477677e-02
-1.759999e+00	-1.540000e+00	4.381688e-02	1.750350e-02	2.271626e-02
-1.540001e+00	-1.320002e+00	2.830488e-02	1.192683e-02	1.731756e-02
-1.320002e+00	-1.100001e+00	1.105273e-02	4.839868e-03	7.752460e-03
-1.100000e+00	-8.799998e-01	9.022358e-05	4.021817e-05	6.805832e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc005_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.739909e-03	6.813070e-04	7.119700e-04
-1.078000e+01	-1.056000e+01	3.529338e-03	7.819470e-04	8.040960e-04
-1.056000e+01	-1.034000e+01	4.812846e-03	1.008445e-03	9.831530e-04
-1.034000e+01	-1.012000e+01	6.011049e-03	1.156491e-03	1.114170e-03
-1.012000e+01	-9.900000e+00	7.947724e-03	1.441072e-03	1.401847e-03
-9.900000e+00	-9.680000e+00	1.007082e-02	1.686468e-03	1.611340e-03
-9.680000e+00	-9.460000e+00	1.260698e-02	1.950150e-03	1.836270e-03
-9.460000e+00	-9.240000e+00	1.570101e-02	2.220940e-03	2.034740e-03
-9.240001e+00	-9.020001e+00	2.000068e-02	2.724860e-03	2.641190e-03
-9.020001e+00	-8.800000e+00	2.339110e-02	2.883090e-03	2.627630e-03
-8.800000e+00	-8.580000e+00	2.943584e-02	3.411600e-03	3.225940e-03
-8.580001e+00	-8.360001e+00	3.598598e-02	3.963430e-03	3.859360e-03
-8.360001e+00	-8.140001e+00	4.207137e-02	4.191850e-03	3.954400e-03
-8.140001e+00	-7.920001e+00	5.033566e-02	4.639610e-03	4.436050e-03
-7.920001e+00	-7.700000e+00	5.774200e-02	4.639250e-03	4.214880e-03
-7.700000e+00	-7.480002e+00	6.850428e-02	5.141520e-03	4.830520e-03
-7.480001e+00	-7.260000e+00	7.738193e-02	5.112820e-03	4.653700e-03
-7.260000e+00	-7.040000e+00	8.892872e-02	5.284500e-03	4.855220e-03
-7.040000e+00	-6.820002e+00	1.004264e-01	5.239880e-03	5.284800e-03
-6.820001e+00	-6.599999e+00	1.104491e-01	4.873200e-03	5.802000e-03
-6.600000e+00	-6.380003e+00	1.240576e-01	4.788600e-03	7.108700e-03
-6.380002e+00	-6.160002e+00	1.354452e-01	4.253800e-03	7.799000e-03
-6.160002e+00	-5.940000e+00	1.475493e-01	4.006100e-03	8.575500e-03
-5.940000e+00	-5.720000e+00	1.579617e-01	4.427300e-03	8.843200e-03
-5.720000e+00	-5.500000e+00	1.689247e-01	4.836600e-03	9.053000e-03
-5.500000e+00	-5.280000e+00	1.761979e-01	4.613400e-03	8.197200e-03
-5.280000e+00	-5.060000e+00	1.846062e-01	4.722200e-03	7.804400e-03
-5.059999e+00	-4.840001e+00	1.896701e-01	4.037400e-03	6.087400e-03
-4.840001e+00	-4.620000e+00	1.944427e-01	3.506700e-03	4.664300e-03
-4.619999e+00	-4.400003e+00	1.952434e-01	4.380100e-03	3.447900e-03
-4.400003e+00	-4.180000e+00	1.968813e-01	5.149600e-03	4.419500e-03
-4.180000e+00	-3.960001e+00	1.975924e-01	5.582600e-03	5.150000e-03
-3.960001e+00	-3.740000e+00	1.952385e-01	6.093700e-03	5.930600e-03
-3.740000e+00	-3.520002e+00	1.926136e-01	6.227700e-03	6.435800e-03
-3.520001e+00	-3.299999e+00	1.881967e-01	7.222800e-03	6.733800e-03
-3.299999e+00	-3.079999e+00	1.814827e-01	8.697200e-03	6.935200e-03
-3.079999e+00	-2.859999e+00	1.746634e-01	9.226500e-03	6.890300e-03
-2.859999e+00	-2.640001e+00	1.653429e-01	9.798000e-03	6.721200e-03
-2.640000e+00	-2.420000e+00	1.518776e-01	9.952400e-03	6.391800e-03
-2.420000e+00	-2.200002e+00	1.369555e-01	8.495400e-03	5.874700e-03
-2.200001e+00	-1.980003e+00	1.148251e-01	7.456500e-03	5.214500e-03
-1.980003e+00	-1.759999e+00	9.054853e-02	6.436100e-03	4.369050e-03
-1.759999e+00	-1.540000e+00	6.532536e-02	4.354950e-03	3.334870e-03
-1.540001e+00	-1.320002e+00	3.431216e-02	2.820680e-03	2.168020e-03
-1.320002e+00	-1.100001e+00	1.076807e-02	5.132500e-04	8.454100e-04
-1.100000e+00	-8.799998e-01	2.048831e-05	1.469472e-05	7.086150e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-6.300559e-01	4.568941e-01	2.787128e-01
-1.078000e+01	-1.056000e+01	-5.257153e-01	4.113653e-01	2.500916e-01
-1.056000e+01	-1.034000e+01	-4.835503e-01	3.958304e-01	2.399071e-01
-1.034000e+01	-1.012000e+01	-3.716825e-01	3.485160e-01	2.099279e-01
-1.012000e+01	-9.900000e+00	-3.314201e-01	3.298213e-01	1.981830e-01
-9.900000e+00	-9.680000e+00	-2.843618e-01	3.084502e-01	1.846941e-01
-9.680000e+00	-9.460000e+00	-2.313377e-01	2.844104e-01	1.696414e-01
-9.460000e+00	-9.240000e+00	-2.012649e-01	2.693894e-01	1.600912e-01
-9.240001e+00	-9.020001e+00	-1.267037e-01	2.386702e-01	1.406042e-01
-9.020001e+00	-8.800000e+00	-1.094291e-01	2.275893e-01	1.337582e-01
-8.800000e+00	-8.580000e+00	-6.329723e-02	2.073329e-01	1.209349e-01
-8.580001e+00	-8.360001e+00	-1.637679e-02	1.856903e-01	1.072738e-01
-8.360001e+00	-8.140001e+00	4.109988e-03	1.741614e-01	1.001622e-01
-8.140001e+00	-7.920001e+00	3.936559e-02	1.577077e-01	8.979641e-02
-7.920001e+00	-7.700000e+00	4.960905e-02	1.491430e-01	8.469395e-02
-7.700000e+00	-7.480002e+00	8.536970e-02	1.327420e-01	7.425020e-02
-7.480001e+00	-7.260000e+00	1.008644e-01	1.229107e-01	6.823610e-02
-7.260000e+00	-7.040000e+00	1.246109e-01	1.102840e-01	6.037960e-02
-7.040000e+00	-6.820002e+00	1.399188e-01	1.008809e-01	5.455730e-02
-6.820001e+00	-6.599999e+00	1.509165e-01	9.266250e-02	4.958800e-02
-6.600000e+00	-6.380003e+00	1.705194e-01	8.210296e-02	4.299850e-02
-6.380002e+00	-6.160002e+00	1.784910e-01	7.543570e-02	3.896930e-02
-6.160002e+00	-5.940000e+00	1.893705e-01	6.775030e-02	3.423150e-02
-5.940000e+00	-5.720000e+00	1.936915e-01	6.232810e-02	3.098900e-02
-5.720000e+00	-5.500000e+00	2.016196e-01	5.602300e-02	2.719340e-02
-5.500000e+00	-5.280000e+00	2.011063e-01	5.244700e-02	2.513150e-02
-5.280000e+00	-5.060000e+00	2.046257e-01	4.732040e-02	2.205660e-02
-5.059999e+00	-4.840001e+00	2.026845e-01	4.481050e-02	2.063080e-02
-4.840001e+00	-4.620000e+00	2.035242e-01	4.061090e-02	1.824950e-02
-4.619999e+00	-4.400003e+00	1.990473e-01	3.863920e-02	1.716860e-02
-4.400003e+00	-4.180000e+00	1.978230e-01	3.483890e-02	1.501860e-02
-4.180000e+00	-3.960001e+00	1.970504e-01	3.117550e-02	1.290560e-02
-3.960001e+00	-3.740000e+00	1.923883e-01	2.864780e-02	1.154440e-02
-3.740000e+00	-3.520002e+00	1.888314e-01	2.510500e-02	9.626200e-03
-3.520001e+00	-3.299999e+00	1.839466e-01	2.240500e-02	8.160100e-03
-3.299999e+00	-3.079999e+00	1.766446e-01	2.000310e-02	6.947000e-03
-3.079999e+00	-2.859999e+00	1.698928e-01	1.706380e-02	5.423500e-03
-2.859999e+00	-2.640001e+00	1.605938e-01	1.485260e-02	4.362100e-03
-2.640000e+00	-2.420000e+00	1.472710e-01	1.277470e-02	3.471300e-03
-2.420000e+00	-2.200002e+00	1.328394e-01	9.591100e-03	1.974800e-03
-2.200001e+00	-1.980003e+00	1.111696e-01	7.487300e-03	1.257800e-03
-1.980003e+00	-1.759999e+00	8.751811e-02	5.906090e-03	9.954400e-04
-1.759999e+00	-1.540000e+00	6.311249e-02	3.673960e-03	4.746900e-04
-1.540001e+00	-1.320002e+00	3.294746e-02	2.296450e-03	3.767800e-04
-1.320002e+00	-1.100001e+00	1.027242e-02	2.988530e-04	0.000000e+00
-1.100000e+00	-8.799998e-01	1.503043e-05	3.509540e-06	5.481710e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc005_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.635639e-03	1.029812e-03	1.744042e-03
-1.078000e+01	-1.056000e+01	4.683751e-03	1.229771e-03	2.085411e-03
-1.056000e+01	-1.034000e+01	5.954648e-03	1.458025e-03	2.474592e-03
-1.034000e+01	-1.012000e+01	7.480659e-03	1.716851e-03	2.913191e-03
-1.012000e+01	-9.900000e+00	9.295398e-03	2.007547e-03	3.402022e-03
-9.900000e+00	-9.680000e+00	1.143353e-02	2.330593e-03	3.940030e-03
-9.680000e+00	-9.460000e+00	1.392826e-02	2.684830e-03	4.523030e-03
-9.460000e+00	-9.240000e+00	1.681113e-02	3.067700e-03	5.145460e-03
-9.240001e+00	-9.020001e+00	2.010856e-02	3.473990e-03	5.798450e-03
-9.020001e+00	-8.800000e+00	2.384142e-02	3.898200e-03	6.469600e-03
-8.800000e+00	-8.580000e+00	2.802254e-02	4.331680e-03	7.144090e-03
-8.580001e+00	-8.360001e+00	3.265346e-02	4.764090e-03	7.804880e-03
-8.360001e+00	-8.140001e+00	3.772340e-02	5.183610e-03	8.429930e-03
-8.140001e+00	-7.920001e+00	4.320725e-02	5.576470e-03	9.000060e-03
-7.920001e+00	-7.700000e+00	4.906561e-02	5.928860e-03	9.487850e-03
-7.700000e+00	-7.480002e+00	5.524188e-02	6.225820e-03	9.870050e-03
-7.480001e+00	-7.260000e+00	6.166260e-02	6.450800e-03	1.012510e-02
-7.260000e+00	-7.040000e+00	6.823939e-02	6.591380e-03	1.022183e-02
-7.040000e+00	-6.820002e+00	7.486889e-02	6.630450e-03	1.014407e-02
-6.820001e+00	-6.599999e+00	8.143385e-02	7.119260e-03	1.046549e-02
-6.600000e+00	-6.380003e+00	8.781201e-02	8.110520e-03	1.180852e-02
-6.380002e+00	-6.160002e+00	9.386333e-02	9.097670e-03	1.314127e-02
-6.160002e+00	-5.940000e+00	9.945595e-02	1.005711e-02	1.443515e-02
-5.940000e+00	-5.720000e+00	1.044567e-01	1.096594e-02	1.565700e-02
-5.720000e+00	-5.500000e+00	1.087275e-01	1.179862e-02	1.677530e-02
-5.500000e+00	-5.280000e+00	1.121532e-01	1.253318e-02	1.775690e-02
-5.280000e+00	-5.060000e+00	1.146183e-01	1.314380e-02	1.857400e-02
-5.059999e+00	-4.840001e+00	1.160366e-01	1.361610e-02	1.920160e-02
-4.840001e+00	-4.620000e+00	1.163346e-01	1.393900e-02	1.961580e-02
-4.619999e+00	-4.400003e+00	1.154637e-01	1.408870e-02	1.980800e-02
-4.400003e+00	-4.180000e+00	1.134019e-01	1.406466e-02	1.975410e-02
-4.180000e+00	-3.960001e+00	1.101603e-01	1.386551e-02	1.946200e-02
-3.960001e+00	-3.740000e+00	1.057766e-01	1.348984e-02	1.892570e-02
-3.740000e+00	-3.520002e+00	1.003102e-01	1.345649e-02	1.815580e-02
-3.520001e+00	-3.299999e+00	9.385882e-02	1.488750e-02	1.718018e-02
-3.299999e+00	-3.079999e+00	8.655535e-02	1.585965e-02	1.600185e-02
-3.079999e+00	-2.859999e+00	7.853175e-02	1.628544e-02	1.466697e-02
-2.859999e+00	-2.640001e+00	6.995420e-02	1.612668e-02	1.317122e-02
-2.640000e+00	-2.420000e+00	6.099094e-02	1.538027e-02	1.157860e-02
-2.420000e+00	-2.200002e+00	5.179255e-02	1.407177e-02	1.127123e-02
-2.200001e+00	-1.980003e+00	4.249860e-02	1.226793e-02	1.046641e-02
-1.980003e+00	-1.759999e+00	3.321196e-02	1.005834e-02	9.097890e-03
-1.759999e+00	-1.540000e+00	2.398029e-02	7.530080e-03	7.175460e-03
-1.540001e+00	-1.320002e+00	1.478754e-02	4.767070e-03	4.741790e-03
-1.320002e+00	-1.100001e+00	5.561684e-03	1.822025e-03	1.866642e-03
-1.100000e+00	-8.799998e-01	4.450866e-05	1.392695e-05	1.516063e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc01_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.940574e-02	1.112990e-03	1.126410e-03
-1.078000e+01	-1.056000e+01	1.928792e-02	7.627700e-04	6.096900e-04
-1.056000e+01	-1.034000e+01	2.307465e-02	1.322150e-03	1.430290e-03
-1.034000e+01	-1.012000e+01	2.489493e-02	1.341160e-03	1.388170e-03
-1.012000e+01	-9.900000e+00	2.706239e-02	1.427720e-03	1.481210e-03
-9.900000e+00	-9.680000e+00	2.888297e-02	1.421440e-03	1.399730e-03
-9.680000e+00	-9.460000e+00	2.982103e-02	1.223460e-03	9.857800e-04
-9.460000e+00	-9.240000e+00	3.257594e-02	1.331170e-03	1.146070e-03
-9.240001e+00	-9.020001e+00	3.582515e-02	1.545210e-03	1.460640e-03
-9.020001e+00	-8.800000e+00	3.936255e-02	1.853690e-03	1.901880e-03
-8.800000e+00	-8.580000e+00	4.233683e-02	1.772820e-03	2.062670e-03
-8.580001e+00	-8.360001e+00	4.700985e-02	2.177270e-03	2.826460e-03
-8.360001e+00	-8.140001e+00	4.888552e-02	1.961350e-03	2.564510e-03
-8.140001e+00	-7.920001e+00	5.249203e-02	2.081880e-03	2.787740e-03
-7.920001e+00	-7.700000e+00	5.637697e-02	2.137900e-03	3.018660e-03
-7.700000e+00	-7.480002e+00	6.039548e-02	2.179860e-03	3.297550e-03
-7.480001e+00	-7.260000e+00	6.413952e-02	2.191320e-03	3.341060e-03
-7.260000e+00	-7.040000e+00	6.976937e-02	2.426120e-03	3.890620e-03
-7.040000e+00	-6.820002e+00	7.391798e-02	2.305270e-03	3.920060e-03
-6.820001e+00	-6.599999e+00	7.910910e-02	2.436030e-03	4.236370e-03
-6.600000e+00	-6.380003e+00	8.604918e-02	2.671860e-03	4.803860e-03
-6.380002e+00	-6.160002e+00	9.151803e-02	2.602920e-03	4.823810e-03
-6.160002e+00	-5.940000e+00	9.802933e-02	2.683570e-03	5.087970e-03
-5.940000e+00	-5.720000e+00	1.048990e-01	2.914800e-03	5.297400e-03
-5.720000e+00	-5.500000e+00	1.122136e-01	3.070800e-03	5.385700e-03
-5.500000e+00	-5.280000e+00	1.184464e-01	2.890100e-03	4.876700e-03
-5.280000e+00	-5.060000e+00	1.255567e-01	2.769500e-03	4.483600e-03
-5.059999e+00	-4.840001e+00	1.327777e-01	2.435300e-03	3.641600e-03
-4.840001e+00	-4.620000e+00	1.364425e-01	2.292400e-03	1.501400e-03
-4.619999e+00	-4.400003e+00	1.459620e-01	2.773900e-03	6.198000e-04
-4.400003e+00	-4.180000e+00	1.548621e-01	3.426500e-03	1.134600e-03
-4.180000e+00	-3.960001e+00	1.633692e-01	4.124800e-03	2.016700e-03
-3.960001e+00	-3.740000e+00	1.727124e-01	4.829700e-03	3.022700e-03
-3.740000e+00	-3.520002e+00	1.853982e-01	5.751700e-03	3.744400e-03
-3.520001e+00	-3.299999e+00	1.972168e-01	8.223600e-03	4.595200e-03
-3.299999e+00	-3.079999e+00	2.110347e-01	1.060220e-02	5.415200e-03
-3.079999e+00	-2.859999e+00	2.257206e-01	1.247100e-02	6.107400e-03
-2.859999e+00	-2.640001e+00	2.252697e-01	8.013700e-03	6.357600e-03
-2.640000e+00	-2.420000e+00	2.047707e-01	5.924000e-03	7.671800e-03
-2.420000e+00	-2.200002e+00	1.809962e-01	5.429800e-03	8.473100e-03
-2.200001e+00	-1.980003e+00	1.480168e-01	5.467200e-03	8.801200e-03
-1.980003e+00	-1.759999e+00	1.131398e-01	5.219200e-03	8.118400e-03
-1.759999e+00	-1.540000e+00	8.078286e-02	3.939500e-03	6.344950e-03
-1.540001e+00	-1.320002e+00	4.265594e-02	2.686810e-03	4.128290e-03
-1.320002e+00	-1.100001e+00	1.339536e-02	9.196900e-04	1.606000e-03
-1.100000e+00	-8.799998e-01	2.777854e-05	1.239617e-05	1.290001e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D




# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-3.637864e-02	9.115686e-02	5.332683e-02
-1.078000e+01	-1.056000e+01	-4.501931e-02	9.276119e-02	5.464077e-02
-1.056000e+01	-1.034000e+01	-8.914611e-03	8.132775e-02	4.700424e-02
-1.034000e+01	-1.012000e+01	-1.114268e-02	8.303900e-02	4.798963e-02
-1.012000e+01	-9.900000e+00	-5.966523e-04	7.884392e-02	4.537038e-02
-9.900000e+00	-9.680000e+00	4.691096e-03	7.672927e-02	4.401616e-02
-9.680000e+00	-9.460000e+00	3.239252e-04	7.876332e-02	4.530070e-02
-9.460000e+00	-9.240000e+00	7.217400e-03	7.633020e-02	4.376870e-02
-9.240001e+00	-9.020001e+00	2.151733e-02	7.169784e-02	4.066166e-02
-9.020001e+00	-8.800000e+00	3.976798e-02	6.482663e-02	3.629715e-02
-8.800000e+00	-8.580000e+00	3.400440e-02	6.807986e-02	3.831641e-02
-8.580001e+00	-8.360001e+00	4.978250e-02	6.240870e-02	3.454567e-02
-8.360001e+00	-8.140001e+00	4.764114e-02	6.344420e-02	3.530306e-02
-8.140001e+00	-7.920001e+00	5.642459e-02	6.060625e-02	3.342481e-02
-7.920001e+00	-7.700000e+00	6.150334e-02	5.931197e-02	3.258918e-02
-7.700000e+00	-7.480002e+00	6.539000e-02	5.831429e-02	3.183807e-02
-7.480001e+00	-7.260000e+00	7.122896e-02	5.684425e-02	3.086144e-02
-7.260000e+00	-7.040000e+00	8.039966e-02	5.407032e-02	2.910094e-02
-7.040000e+00	-6.820002e+00	8.150105e-02	5.447417e-02	2.921085e-02
-6.820001e+00	-6.599999e+00	9.050742e-02	5.149619e-02	2.732798e-02
-6.600000e+00	-6.380003e+00	1.005455e-01	4.890244e-02	2.556850e-02
-6.380002e+00	-6.160002e+00	1.041728e-01	4.865783e-02	2.533450e-02
-6.160002e+00	-5.940000e+00	1.108064e-01	4.710738e-02	2.427420e-02
-5.940000e+00	-5.720000e+00	1.174790e-01	4.568249e-02	2.323680e-02
-5.720000e+00	-5.500000e+00	1.232557e-01	4.487354e-02	2.266360e-02
-5.500000e+00	-5.280000e+00	1.273207e-01	4.464729e-02	2.237420e-02
-5.280000e+00	-5.060000e+00	1.324062e-01	4.403683e-02	2.193020e-02
-5.059999e+00	-4.840001e+00	1.366029e-01	4.432204e-02	2.193350e-02
-4.840001e+00	-4.620000e+00	1.351129e-01	4.617268e-02	2.306040e-02
-4.619999e+00	-4.400003e+00	1.448564e-01	4.481480e-02	2.199730e-02
-4.400003e+00	-4.180000e+00	1.534115e-01	4.325460e-02	2.087630e-02
-4.180000e+00	-3.960001e+00	1.614237e-01	4.243920e-02	2.019160e-02
-3.960001e+00	-3.740000e+00	1.701207e-01	4.155720e-02	1.945130e-02
-3.740000e+00	-3.520002e+00	1.836906e-01	3.845730e-02	1.729910e-02
-3.520001e+00	-3.299999e+00	1.959485e-01	3.672950e-02	1.598570e-02
-3.299999e+00	-3.079999e+00	2.099510e-01	3.456810e-02	1.438930e-02
-3.079999e+00	-2.859999e+00	2.247979e-01	3.132600e-02	1.209500e-02
-2.859999e+00	-2.640001e+00	2.255520e-01	1.863980e-02	4.784000e-03
-2.640000e+00	-2.420000e+00	2.024018e-01	1.089580e-02	1.950000e-03
-2.420000e+00	-2.200002e+00	1.764140e-01	5.251800e-03	7.414000e-04
-2.200001e+00	-1.980003e+00	1.417354e-01	3.722000e-03	4.405000e-04
-1.980003e+00	-1.759999e+00	1.066069e-01	3.472000e-03	3.502000e-04
-1.759999e+00	-1.540000e+00	7.548774e-02	1.931010e-03	4.235000e-05
-1.540001e+00	-1.320002e+00	3.912977e-02	1.115030e-03	1.237000e-05
-1.320002e+00	-1.100001e+00	1.203901e-02	4.072100e-04	1.366200e-04
-1.100000e+00	-8.799998e-01	1.541928e-05	3.615290e-06	5.655430e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.540162e-02	2.602080e-03	4.263180e-03
-1.078000e+01	-1.056000e+01	1.650602e-02	2.764560e-03	4.460650e-03
-1.056000e+01	-1.034000e+01	1.767330e-02	2.936190e-03	4.664970e-03
-1.034000e+01	-1.012000e+01	1.890677e-02	3.117490e-03	4.875260e-03
-1.012000e+01	-9.900000e+00	2.020925e-02	3.308330e-03	5.095100e-03
-9.900000e+00	-9.680000e+00	2.158430e-02	3.509830e-03	5.316510e-03
-9.680000e+00	-9.460000e+00	2.303459e-02	3.721760e-03	5.546060e-03
-9.460000e+00	-9.240000e+00	2.456398e-02	3.944740e-03	5.785510e-03
-9.240001e+00	-9.020001e+00	2.617617e-02	4.179210e-03	6.026840e-03
-9.020001e+00	-8.800000e+00	2.787402e-02	4.425530e-03	6.274920e-03
-8.800000e+00	-8.580000e+00	2.966334e-02	4.682780e-03	6.527220e-03
-8.580001e+00	-8.360001e+00	3.154603e-02	4.953170e-03	6.782690e-03
-8.360001e+00	-8.140001e+00	3.352817e-02	5.233940e-03	7.040590e-03
-8.140001e+00	-7.920001e+00	3.561421e-02	5.528950e-03	7.300700e-03
-7.920001e+00	-7.700000e+00	3.780473e-02	5.833800e-03	7.557850e-03
-7.700000e+00	-7.480002e+00	4.011340e-02	6.149070e-03	7.808690e-03
-7.480001e+00	-7.260000e+00	4.253722e-02	6.475520e-03	8.049820e-03
-7.260000e+00	-7.040000e+00	4.508533e-02	6.806290e-03	8.274300e-03
-7.040000e+00	-6.820002e+00	4.776273e-02	7.147710e-03	8.480290e-03
-6.820001e+00	-6.599999e+00	5.057211e-02	7.483040e-03	8.649520e-03
-6.600000e+00	-6.380003e+00	5.352340e-02	7.818720e-03	8.774150e-03
-6.380002e+00	-6.160002e+00	5.661849e-02	8.146060e-03	8.833640e-03
-6.160002e+00	-5.940000e+00	5.985593e-02	8.444080e-03	8.876520e-03
-5.940000e+00	-5.720000e+00	6.324780e-02	8.714230e-03	9.471470e-03
-5.720000e+00	-5.500000e+00	6.678245e-02	8.929340e-03	1.010114e-02
-5.500000e+00	-5.280000e+00	7.046075e-02	9.071030e-03	1.075630e-02
-5.280000e+00	-5.060000e+00	7.426729e-02	9.105570e-03	1.144402e-02
-5.059999e+00	-4.840001e+00	7.818126e-02	8.995360e-03	1.215509e-02
-4.840001e+00	-4.620000e+00	8.216683e-02	9.125860e-03	1.288916e-02
-4.619999e+00	-4.400003e+00	8.617988e-02	9.685950e-03	1.363304e-02
-4.400003e+00	-4.180000e+00	9.013793e-02	1.024249e-02	1.438207e-02
-4.180000e+00	-3.960001e+00	9.394902e-02	1.078918e-02	1.511248e-02
-3.960001e+00	-3.740000e+00	9.747183e-02	1.131453e-02	1.580417e-02
-3.740000e+00	-3.520002e+00	1.005290e-01	1.179126e-02	1.642250e-02
-3.520001e+00	-3.299999e+00	1.028848e-01	1.335498e-02	1.693610e-02
-3.299999e+00	-3.079999e+00	1.042705e-01	1.795535e-02	1.729040e-02
-3.079999e+00	-2.859999e+00	1.043559e-01	2.256572e-02	1.742480e-02
-2.859999e+00	-2.640001e+00	1.027639e-01	2.680821e-02	1.726950e-02
-2.640000e+00	-2.420000e+00	9.910184e-02	3.021950e-02	2.287436e-02
-2.420000e+00	-2.200002e+00	9.297440e-02	3.229279e-02	2.901940e-02
-2.200001e+00	-1.980003e+00	8.400698e-02	3.250306e-02	3.418832e-02
-1.980003e+00	-1.759999e+00	7.189279e-02	3.039172e-02	3.704711e-02
-1.759999e+00	-1.540000e+00	5.639979e-02	2.560799e-02	3.586909e-02
-1.540001e+00	-1.320002e+00	3.741325e-02	1.797025e-02	2.860179e-02
-1.320002e+00	-1.100001e+00	1.491384e-02	7.460251e-03	1.323139e-02
-1.100000e+00	-8.799998e-01	1.221761e-04	6.102639e-05	1.180500e-04
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc01_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.025460e-02	1.737773e-03	1.951210e-03
-1.078000e+01	-1.056000e+01	1.245052e-02	1.896230e-03	2.043850e-03
-1.056000e+01	-1.034000e+01	1.477057e-02	2.151390e-03	2.321880e-03
-1.034000e+01	-1.012000e+01	1.784270e-02	2.487940e-03	2.768610e-03
-1.012000e+01	-9.900000e+00	2.153771e-02	2.832670e-03	3.160880e-03
-9.900000e+00	-9.680000e+00	2.473852e-02	2.930510e-03	3.110050e-03
-9.680000e+00	-9.460000e+00	2.888719e-02	3.188430e-03	3.370880e-03
-9.460000e+00	-9.240000e+00	3.302689e-02	3.300060e-03	3.361390e-03
-9.240001e+00	-9.020001e+00	3.954633e-02	3.868930e-03	4.150010e-03
-9.020001e+00	-8.800000e+00	4.409277e-02	3.856370e-03	3.944310e-03
-8.800000e+00	-8.580000e+00	5.072445e-02	4.063280e-03	4.123670e-03
-8.580001e+00	-8.360001e+00	5.805191e-02	4.505820e-03	4.732530e-03
-8.360001e+00	-8.140001e+00	6.386781e-02	4.306720e-03	4.269510e-03
-8.140001e+00	-7.920001e+00	7.225362e-02	4.575920e-03	4.648850e-03
-7.920001e+00	-7.700000e+00	7.842654e-02	4.204920e-03	3.961960e-03
-7.700000e+00	-7.480002e+00	8.744835e-02	4.302780e-03	4.804260e-03
-7.480001e+00	-7.260000e+00	9.505373e-02	4.137660e-03	5.359570e-03
-7.260000e+00	-7.040000e+00	1.043405e-01	4.088100e-03	6.421600e-03
-7.040000e+00	-6.820002e+00	1.109938e-01	3.487800e-03	6.693200e-03
-6.820001e+00	-6.599999e+00	1.198842e-01	3.666300e-03	7.641300e-03
-6.600000e+00	-6.380003e+00	1.290080e-01	4.339600e-03	8.450100e-03
-6.380002e+00	-6.160002e+00	1.361446e-01	4.670600e-03	8.740000e-03
-6.160002e+00	-5.940000e+00	1.432597e-01	5.022400e-03	8.985900e-03
-5.940000e+00	-5.720000e+00	1.486419e-01	5.016100e-03	8.688900e-03
-5.720000e+00	-5.500000e+00	1.557079e-01	5.326800e-03	8.797300e-03
-5.500000e+00	-5.280000e+00	1.588864e-01	4.887300e-03	7.749600e-03
-5.280000e+00	-5.060000e+00	1.620408e-01	4.414500e-03	6.625600e-03
-5.059999e+00	-4.840001e+00	1.646773e-01	3.800500e-03	5.234400e-03
-4.840001e+00	-4.620000e+00	1.655406e-01	4.638300e-03	3.393000e-03
-4.619999e+00	-4.400003e+00	1.647105e-01	5.515100e-03	4.140300e-03
-4.400003e+00	-4.180000e+00	1.647203e-01	6.066800e-03	4.886200e-03
-4.180000e+00	-3.960001e+00	1.645752e-01	6.350200e-03	5.452600e-03
-3.960001e+00	-3.740000e+00	1.625544e-01	6.639100e-03	6.038300e-03
-3.740000e+00	-3.520002e+00	1.617903e-01	6.555300e-03	6.350000e-03
-3.520001e+00	-3.299999e+00	1.590883e-01	8.342700e-03	6.588300e-03
-3.299999e+00	-3.079999e+00	1.559759e-01	9.754800e-03	6.689900e-03
-3.079999e+00	-2.859999e+00	1.533823e-01	1.044460e-02	6.573600e-03
-2.859999e+00	-2.640001e+00	1.496005e-01	1.114880e-02	6.364900e-03
-2.640000e+00	-2.420000e+00	1.429692e-01	1.176100e-02	6.067900e-03
-2.420000e+00	-2.200002e+00	1.372778e-01	1.063670e-02	5.547600e-03
-2.200001e+00	-1.980003e+00	1.200697e-01	9.149500e-03	4.975500e-03
-1.980003e+00	-1.759999e+00	9.686928e-02	7.634880e-03	4.274220e-03
-1.759999e+00	-1.540000e+00	7.096662e-02	5.003550e-03	3.325810e-03
-1.540001e+00	-1.320002e+00	3.714206e-02	3.000190e-03	2.204780e-03
-1.320002e+00	-1.100001e+00	1.154559e-02	5.434600e-04	8.749700e-04
-1.100000e+00	-8.799998e-01	2.188747e-05	6.301610e-06	1.228259e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-2.247032e-01	2.492412e-01	1.489861e-01
-1.078000e+01	-1.056000e+01	-1.742753e-01	2.246905e-01	1.339153e-01
-1.056000e+01	-1.034000e+01	-1.655333e-01	2.223382e-01	1.320049e-01
-1.034000e+01	-1.012000e+01	-7.793200e-02	1.854552e-01	1.086998e-01
-1.012000e+01	-9.900000e+00	-5.661381e-02	1.744283e-01	1.018689e-01
-9.900000e+00	-9.680000e+00	-5.916371e-02	1.729951e-01	1.010344e-01
-9.680000e+00	-9.460000e+00	-2.438175e-02	1.568053e-01	9.090847e-02
-9.460000e+00	-9.240000e+00	-1.527014e-02	1.505652e-01	8.705628e-02
-9.240001e+00	-9.020001e+00	3.170382e-02	1.314168e-01	7.486958e-02
-9.020001e+00	-8.800000e+00	3.694365e-02	1.255298e-01	7.133335e-02
-8.800000e+00	-8.580000e+00	4.926364e-02	1.195159e-01	6.752746e-02
-8.580001e+00	-8.360001e+00	8.443719e-02	1.028120e-01	5.700121e-02
-8.360001e+00	-8.140001e+00	8.367369e-02	1.004886e-01	5.573251e-02
-8.140001e+00	-7.920001e+00	1.086225e-01	8.892628e-02	4.847110e-02
-7.920001e+00	-7.700000e+00	1.058764e-01	8.667610e-02	4.725080e-02
-7.700000e+00	-7.480002e+00	1.231975e-01	7.767729e-02	4.161840e-02
-7.480001e+00	-7.260000e+00	1.322729e-01	7.202566e-02	3.816570e-02
-7.260000e+00	-7.040000e+00	1.459313e-01	6.430353e-02	3.332610e-02
-7.040000e+00	-6.820002e+00	1.432895e-01	6.286539e-02	3.255350e-02
-6.820001e+00	-6.599999e+00	1.563775e-01	5.508650e-02	2.780050e-02
-6.600000e+00	-6.380003e+00	1.636255e-01	5.038610e-02	2.485990e-02
-6.380002e+00	-6.160002e+00	1.655152e-01	4.736510e-02	2.312540e-02
-6.160002e+00	-5.940000e+00	1.685203e-01	4.383390e-02	2.097790e-02
-5.940000e+00	-5.720000e+00	1.673872e-01	4.189540e-02	1.989600e-02
-5.720000e+00	-5.500000e+00	1.718827e-01	3.821350e-02	1.762320e-02
-5.500000e+00	-5.280000e+00	1.687246e-01	3.702190e-02	1.701580e-02
-5.280000e+00	-5.060000e+00	1.670785e-01	3.547440e-02	1.616060e-02
-5.059999e+00	-4.840001e+00	1.656212e-01	3.410290e-02	1.540160e-02
-4.840001e+00	-4.620000e+00	1.631367e-01	3.289980e-02	1.476990e-02
-4.619999e+00	-4.400003e+00	1.591984e-01	3.247000e-02	1.459640e-02
-4.400003e+00	-4.180000e+00	1.578759e-01	3.053380e-02	1.349820e-02
-4.180000e+00	-3.960001e+00	1.573959e-01	2.871030e-02	1.246140e-02
-3.960001e+00	-3.740000e+00	1.546769e-01	2.745430e-02	1.178380e-02
-3.740000e+00	-3.520002e+00	1.544167e-01	2.465850e-02	1.017010e-02
-3.520001e+00	-3.299999e+00	1.520941e-01	2.325370e-02	9.417000e-03
-3.299999e+00	-3.079999e+00	1.495055e-01	2.135110e-02	8.364100e-03
-3.079999e+00	-2.859999e+00	1.477027e-01	1.894800e-02	7.004600e-03
-2.859999e+00	-2.640001e+00	1.445477e-01	1.703940e-02	5.991100e-03
-2.640000e+00	-2.420000e+00	1.383864e-01	1.543560e-02	5.172700e-03
-2.420000e+00	-2.200002e+00	1.333611e-01	1.242310e-02	3.519400e-03
-2.200001e+00	-1.980003e+00	1.166316e-01	9.534700e-03	2.264900e-03
-1.980003e+00	-1.759999e+00	9.390514e-02	7.216290e-03	1.484580e-03
-1.759999e+00	-1.540000e+00	6.872218e-02	4.268300e-03	5.366700e-04
-1.540001e+00	-1.320002e+00	3.569647e-02	2.384450e-03	3.297900e-04
-1.320002e+00	-1.100001e+00	1.100229e-02	2.676500e-04	0.000000e+00
-1.100000e+00	-8.799998e-01	1.505403e-05	3.533140e-06	5.528280e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.836629e-03	2.043254e-03	3.568751e-03
-1.078000e+01	-1.056000e+01	1.164712e-02	2.300611e-03	3.999830e-03
-1.056000e+01	-1.034000e+01	1.368928e-02	2.575430e-03	4.453130e-03
-1.034000e+01	-1.012000e+01	1.597627e-02	2.865530e-03	4.923990e-03
-1.012000e+01	-9.900000e+00	1.851741e-02	3.168450e-03	5.406730e-03
-9.900000e+00	-9.680000e+00	2.131939e-02	3.480760e-03	5.894460e-03
-9.680000e+00	-9.460000e+00	2.438476e-02	3.798160e-03	6.379030e-03
-9.460000e+00	-9.240000e+00	2.771125e-02	4.116500e-03	6.851920e-03
-9.240001e+00	-9.020001e+00	3.129150e-02	4.430260e-03	7.303960e-03
-9.020001e+00	-8.800000e+00	3.511175e-02	4.733470e-03	7.724590e-03
-8.800000e+00	-8.580000e+00	3.915459e-02	5.021430e-03	8.104680e-03
-8.580001e+00	-8.360001e+00	4.339335e-02	5.286380e-03	8.428690e-03
-8.360001e+00	-8.140001e+00	4.779873e-02	5.525730e-03	8.692190e-03
-8.140001e+00	-7.920001e+00	5.232996e-02	5.724450e-03	8.884280e-03
-7.920001e+00	-7.700000e+00	5.694855e-02	5.888650e-03	8.988510e-03
-7.700000e+00	-7.480002e+00	6.160494e-02	6.003250e-03	9.000330e-03
-7.480001e+00	-7.260000e+00	6.624607e-02	6.067590e-03	8.908640e-03
-7.260000e+00	-7.040000e+00	7.081662e-02	6.468640e-03	9.498160e-03
-7.040000e+00	-6.820002e+00	7.526174e-02	7.154130e-03	1.041296e-02
-6.820001e+00	-6.599999e+00	7.951204e-02	7.828430e-03	1.132081e-02
-6.600000e+00	-6.380003e+00	8.351648e-02	8.490440e-03	1.220264e-02
-6.380002e+00	-6.160002e+00	8.720656e-02	9.122970e-03	1.304754e-02
-6.160002e+00	-5.940000e+00	9.053061e-02	9.718640e-03	1.383519e-02
-5.940000e+00	-5.720000e+00	9.342108e-02	1.026449e-02	1.456592e-02
-5.720000e+00	-5.500000e+00	9.583554e-02	1.075615e-02	1.521486e-02
-5.500000e+00	-5.280000e+00	9.771986e-02	1.118573e-02	1.577184e-02
-5.280000e+00	-5.060000e+00	9.902295e-02	1.152995e-02	1.623015e-02
-5.059999e+00	-4.840001e+00	9.971228e-02	1.179978e-02	1.657582e-02
-4.840001e+00	-4.620000e+00	9.974898e-02	1.197480e-02	1.680102e-02
-4.619999e+00	-4.400003e+00	9.910925e-02	1.205890e-02	1.689405e-02
-4.400003e+00	-4.180000e+00	9.775771e-02	1.204344e-02	1.685479e-02
-4.180000e+00	-3.960001e+00	9.568891e-02	1.191931e-02	1.667559e-02
-3.960001e+00	-3.740000e+00	9.288946e-02	1.169360e-02	1.634454e-02
-3.740000e+00	-3.520002e+00	8.935143e-02	1.265499e-02	1.586997e-02
-3.520001e+00	-3.299999e+00	8.507918e-02	1.439554e-02	1.524942e-02
-3.299999e+00	-3.079999e+00	8.008547e-02	1.584496e-02	1.447762e-02
-3.079999e+00	-2.859999e+00	7.438973e-02	1.689768e-02	1.355316e-02
-2.859999e+00	-2.640001e+00	6.801390e-02	1.744562e-02	1.249002e-02
-2.640000e+00	-2.420000e+00	6.098914e-02	1.739606e-02	1.369342e-02
-2.420000e+00	-2.200002e+00	5.336078e-02	1.669227e-02	1.456530e-02
-2.200001e+00	-1.980003e+00	4.514751e-02	1.528179e-02	1.480241e-02
-1.980003e+00	-1.759999e+00	3.637938e-02	1.316043e-02	1.414431e-02
-1.759999e+00	-1.540000e+00	2.706064e-02	1.034379e-02	1.230932e-02
-1.540001e+00	-1.320002e+00	1.715754e-02	6.853790e-03	8.993400e-03
-1.320002e+00	-1.100001e+00	6.608997e-03	2.728972e-03	3.900693e-03
-1.100000e+00	-8.799998e-01	5.414512e-05	2.219265e-05	3.321357e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D






==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc01_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.271778e-03	1.489862e-03	1.739100e-03
-1.078000e+01	-1.056000e+01	8.126544e-03	1.753734e-03	1.996696e-03
-1.056000e+01	-1.034000e+01	1.049437e-02	2.117287e-03	2.411060e-03
-1.034000e+01	-1.012000e+01	1.305049e-02	2.464540e-03	2.803610e-03
-1.012000e+01	-9.900000e+00	1.673698e-02	2.949310e-03	3.349460e-03
-9.900000e+00	-9.680000e+00	2.072961e-02	3.360380e-03	3.746880e-03
-9.680000e+00	-9.460000e+00	2.528843e-02	3.773320e-03	4.146790e-03
-9.460000e+00	-9.240000e+00	3.081233e-02	4.179330e-03	4.496880e-03
-9.240001e+00	-9.020001e+00	3.813255e-02	4.901340e-03	5.396560e-03
-9.020001e+00	-8.800000e+00	4.366628e-02	5.061910e-03	5.342140e-03
-8.800000e+00	-8.580000e+00	5.310314e-02	5.652570e-03	6.013070e-03
-8.580001e+00	-8.360001e+00	6.285767e-02	6.206800e-03	6.660210e-03
-8.360001e+00	-8.140001e+00	7.182352e-02	6.317930e-03	6.601530e-03
-8.140001e+00	-7.920001e+00	8.354426e-02	6.627740e-03	6.943320e-03
-7.920001e+00	-7.700000e+00	9.275728e-02	6.289600e-03	6.282580e-03
-7.700000e+00	-7.480002e+00	1.070266e-01	6.528000e-03	6.625900e-03
-7.480001e+00	-7.260000e+00	1.175854e-01	6.097300e-03	5.968500e-03
-7.260000e+00	-7.040000e+00	1.302501e-01	5.766000e-03	5.890200e-03
-7.040000e+00	-6.820002e+00	1.425640e-01	5.127300e-03	7.120200e-03
-6.820001e+00	-6.599999e+00	1.523315e-01	4.301100e-03	7.697900e-03
-6.600000e+00	-6.380003e+00	1.649228e-01	4.943600e-03	9.049600e-03
-6.380002e+00	-6.160002e+00	1.744692e-01	5.578500e-03	9.624600e-03
-6.160002e+00	-5.940000e+00	1.837961e-01	6.327700e-03	1.033670e-02
-5.940000e+00	-5.720000e+00	1.891168e-01	6.343300e-03	9.878200e-03
-5.720000e+00	-5.500000e+00	1.943125e-01	6.443900e-03	9.572400e-03
-5.500000e+00	-5.280000e+00	1.960807e-01	6.020800e-03	8.386300e-03
-5.280000e+00	-5.060000e+00	1.957627e-01	5.382300e-03	6.910600e-03
-5.059999e+00	-4.840001e+00	1.934508e-01	6.410800e-03	4.882400e-03
-4.840001e+00	-4.620000e+00	1.895328e-01	7.302000e-03	5.826600e-03
-4.619999e+00	-4.400003e+00	1.813394e-01	8.118300e-03	6.700600e-03
-4.400003e+00	-4.180000e+00	1.745410e-01	8.476700e-03	7.287800e-03
-4.180000e+00	-3.960001e+00	1.677501e-01	8.449500e-03	7.589400e-03
-3.960001e+00	-3.740000e+00	1.579618e-01	8.343900e-03	7.792900e-03
-3.740000e+00	-3.520002e+00	1.478006e-01	7.957300e-03	7.769200e-03
-3.520001e+00	-3.299999e+00	1.365035e-01	8.435300e-03	7.553700e-03
-3.299999e+00	-3.079999e+00	1.245625e-01	9.104300e-03	7.199500e-03
-3.079999e+00	-2.859999e+00	1.126648e-01	9.111700e-03	6.720100e-03
-2.859999e+00	-2.640001e+00	9.948274e-02	9.085570e-03	6.128960e-03
-2.640000e+00	-2.420000e+00	8.719493e-02	7.889710e-03	5.455060e-03
-2.420000e+00	-2.200002e+00	7.450490e-02	6.801620e-03	4.724580e-03
-2.200001e+00	-1.980003e+00	5.928463e-02	6.113220e-03	3.934900e-03
-1.980003e+00	-1.759999e+00	4.499015e-02	4.580370e-03	3.124200e-03
-1.759999e+00	-1.540000e+00	3.109793e-02	2.759680e-03	2.280170e-03
-1.540001e+00	-1.320002e+00	1.584632e-02	1.769310e-03	1.419400e-03
-1.320002e+00	-1.100001e+00	4.269251e-03	4.870430e-04	5.344710e-04
-1.100000e+00	-8.799998e-01	7.861904e-06	1.532601e-05	5.302616e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-3.455579e-01	3.376880e-01	2.030211e-01
-1.078000e+01	-1.056000e+01	-2.603536e-01	2.990569e-01	1.788804e-01
-1.056000e+01	-1.034000e+01	-2.388222e-01	2.906920e-01	1.732538e-01
-1.034000e+01	-1.012000e+01	-1.300110e-01	2.443259e-01	1.439406e-01
-1.012000e+01	-9.900000e+00	-1.049864e-01	2.309829e-01	1.356903e-01
-9.900000e+00	-9.680000e+00	-7.365908e-02	2.152198e-01	1.257675e-01
-9.680000e+00	-9.460000e+00	-3.253960e-02	1.953287e-01	1.134068e-01
-9.460000e+00	-9.240000e+00	-1.105239e-02	1.828780e-01	1.055814e-01
-9.240001e+00	-9.020001e+00	5.254569e-02	1.559104e-01	8.854801e-02
-9.020001e+00	-8.800000e+00	5.525507e-02	1.499622e-01	8.497123e-02
-8.800000e+00	-8.580000e+00	8.933836e-02	1.339219e-01	7.487824e-02
-8.580001e+00	-8.360001e+00	1.244478e-01	1.159835e-01	6.367370e-02
-8.360001e+00	-8.140001e+00	1.349440e-01	1.078889e-01	5.880110e-02
-8.140001e+00	-7.920001e+00	1.609180e-01	9.442137e-02	5.037040e-02
-7.920001e+00	-7.700000e+00	1.591205e-01	9.008013e-02	4.793200e-02
-7.700000e+00	-7.480002e+00	1.861645e-01	7.617270e-02	3.923210e-02
-7.480001e+00	-7.260000e+00	1.915760e-01	6.974010e-02	3.541710e-02
-7.260000e+00	-7.040000e+00	2.037975e-01	6.093670e-02	3.000800e-02
-7.040000e+00	-6.820002e+00	2.080826e-01	5.533770e-02	2.664040e-02
-6.820001e+00	-6.599999e+00	2.115388e-01	4.919880e-02	2.312190e-02
-6.600000e+00	-6.380003e+00	2.190595e-01	4.259710e-02	1.906460e-02
-6.380002e+00	-6.160002e+00	2.190295e-01	3.849300e-02	1.670850e-02
-6.160002e+00	-5.940000e+00	2.208521e-01	3.349730e-02	1.378360e-02
-5.940000e+00	-5.720000e+00	2.152407e-01	3.137120e-02	1.267350e-02
-5.720000e+00	-5.500000e+00	2.126732e-01	2.823480e-02	1.094380e-02
-5.500000e+00	-5.280000e+00	2.058378e-01	2.648980e-02	1.009030e-02
-5.280000e+00	-5.060000e+00	1.981435e-01	2.494330e-02	9.383300e-03
-5.059999e+00	-4.840001e+00	1.899205e-01	2.408930e-02	9.080800e-03
-4.840001e+00	-4.620000e+00	1.821997e-01	2.249910e-02	8.379000e-03
-4.619999e+00	-4.400003e+00	1.704301e-01	2.267720e-02	8.735000e-03
-4.400003e+00	-4.180000e+00	1.625654e-01	2.092100e-02	7.922600e-03
-4.180000e+00	-3.960001e+00	1.560931e-01	1.882140e-02	6.884800e-03
-3.960001e+00	-3.740000e+00	1.464086e-01	1.757970e-02	6.386500e-03
-3.740000e+00	-3.520002e+00	1.372029e-01	1.594720e-02	5.699500e-03
-3.520001e+00	-3.299999e+00	1.271809e-01	1.466570e-02	5.184500e-03
-3.299999e+00	-3.079999e+00	1.166224e-01	1.325130e-02	4.633100e-03
-3.079999e+00	-2.859999e+00	1.061480e-01	1.162372e-02	3.955700e-03
-2.859999e+00	-2.640001e+00	9.430542e-02	1.042250e-02	3.549970e-03
-2.640000e+00	-2.420000e+00	8.330011e-02	8.386760e-03	2.662140e-03
-2.420000e+00	-2.200002e+00	7.165947e-02	6.789450e-03	2.029760e-03
-2.200001e+00	-1.980003e+00	5.729392e-02	5.875580e-03	1.851780e-03
-1.980003e+00	-1.759999e+00	4.370398e-02	4.300160e-03	1.296390e-03
-1.759999e+00	-1.540000e+00	3.034681e-02	2.501290e-03	5.977800e-04
-1.540001e+00	-1.320002e+00	1.547665e-02	1.610700e-03	5.011400e-04
-1.320002e+00	-1.100001e+00	4.158174e-03	4.432270e-04	1.346830e-04
-1.100000e+00	-8.799998e-01	4.711345e-06	1.064761e-06	1.669542e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.151219e-03	1.507411e-03	2.542625e-03
-1.078000e+01	-1.056000e+01	7.772123e-03	1.765252e-03	2.983517e-03
-1.056000e+01	-1.034000e+01	9.704779e-03	2.050969e-03	3.470041e-03
-1.034000e+01	-1.012000e+01	1.198575e-02	2.363098e-03	3.998760e-03
-1.012000e+01	-9.900000e+00	1.465024e-02	2.698590e-03	4.563580e-03
-9.900000e+00	-9.680000e+00	1.773047e-02	3.052530e-03	5.156190e-03
-9.680000e+00	-9.460000e+00	2.125280e-02	3.417310e-03	5.764030e-03
-9.460000e+00	-9.240000e+00	2.523652e-02	3.784270e-03	6.372570e-03
-9.240001e+00	-9.020001e+00	2.969017e-02	4.141850e-03	6.964340e-03
-9.020001e+00	-8.800000e+00	3.460971e-02	4.477430e-03	7.518870e-03
-8.800000e+00	-8.580000e+00	3.997739e-02	4.776140e-03	8.015020e-03
-8.580001e+00	-8.360001e+00	4.575908e-02	5.023720e-03	8.429660e-03
-8.360001e+00	-8.140001e+00	5.190220e-02	5.205230e-03	8.739740e-03
-8.140001e+00	-7.920001e+00	5.833680e-02	5.305280e-03	8.922510e-03
-7.920001e+00	-7.700000e+00	6.497739e-02	5.309260e-03	8.955630e-03
-7.700000e+00	-7.480002e+00	7.172103e-02	5.549450e-03	8.825050e-03
-7.480001e+00	-7.260000e+00	7.844594e-02	6.538050e-03	9.660470e-03
-7.260000e+00	-7.040000e+00	8.502379e-02	7.555070e-03	1.103639e-02
-7.040000e+00	-6.820002e+00	9.131874e-02	8.579390e-03	1.241306e-02
-6.820001e+00	-6.599999e+00	9.718390e-02	9.582070e-03	1.376190e-02
-6.600000e+00	-6.380003e+00	1.024777e-01	1.054102e-02	1.505500e-02
-6.380002e+00	-6.160002e+00	1.070612e-01	1.142591e-02	1.624230e-02
-6.160002e+00	-5.940000e+00	1.108036e-01	1.222141e-02	1.730580e-02
-5.940000e+00	-5.720000e+00	1.135916e-01	1.289340e-02	1.820450e-02
-5.720000e+00	-5.500000e+00	1.153237e-01	1.342380e-02	1.891300e-02
-5.500000e+00	-5.280000e+00	1.159274e-01	1.380800e-02	1.940640e-02
-5.280000e+00	-5.060000e+00	1.153432e-01	1.401100e-02	1.967310e-02
-5.059999e+00	-4.840001e+00	1.135547e-01	1.404067e-02	1.969510e-02
-4.840001e+00	-4.620000e+00	1.105667e-01	1.389261e-02	1.946810e-02
-4.619999e+00	-4.400003e+00	1.064165e-01	1.355990e-02	1.899890e-02
-4.400003e+00	-4.180000e+00	1.011698e-01	1.305582e-02	1.829340e-02
-4.180000e+00	-3.960001e+00	9.493766e-02	1.239494e-02	1.736944e-02
-3.960001e+00	-3.740000e+00	8.784884e-02	1.281784e-02	1.625636e-02
-3.740000e+00	-3.520002e+00	8.006456e-02	1.318286e-02	1.497769e-02
-3.520001e+00	-3.299999e+00	7.177522e-02	1.310367e-02	1.358185e-02
-3.299999e+00	-3.079999e+00	6.318573e-02	1.256762e-02	1.207627e-02
-3.079999e+00	-2.859999e+00	5.450994e-02	1.159483e-02	1.053248e-02
-2.859999e+00	-2.640001e+00	4.596934e-02	1.024746e-02	8.999150e-03
-2.640000e+00	-2.420000e+00	3.776261e-02	8.628620e-03	7.498410e-03
-2.420000e+00	-2.200002e+00	3.007083e-02	6.856830e-03	6.044010e-03
-2.200001e+00	-1.980003e+00	2.303214e-02	6.400440e-03	4.711220e-03
-1.980003e+00	-1.759999e+00	1.672510e-02	6.021870e-03	3.498610e-03
-1.759999e+00	-1.540000e+00	1.118951e-02	4.833648e-03	2.376360e-03
-1.540001e+00	-1.320002e+00	6.388048e-03	3.088303e-03	1.384926e-03
-1.320002e+00	-1.100001e+00	2.237460e-03	1.144144e-03	5.017980e-04
-1.100000e+00	-8.799998e-01	1.805294e-05	9.759827e-06	5.400250e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc02_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.4
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.229349e-02	7.915500e-04	1.985640e-03
-1.078000e+01	-1.056000e+01	4.500166e-02	1.098950e-03	2.479400e-03
-1.056000e+01	-1.034000e+01	4.816036e-02	1.383850e-03	2.908870e-03
-1.034000e+01	-1.012000e+01	4.785577e-02	1.127230e-03	2.420760e-03
-1.012000e+01	-9.900000e+00	5.054151e-02	1.396070e-03	2.848380e-03
-9.900000e+00	-9.680000e+00	5.256943e-02	1.543620e-03	3.050980e-03
-9.680000e+00	-9.460000e+00	5.529427e-02	1.749250e-03	3.309300e-03
-9.460000e+00	-9.240000e+00	5.521603e-02	1.486820e-03	2.891770e-03
-9.240001e+00	-9.020001e+00	5.868273e-02	1.873580e-03	3.434940e-03
-9.020001e+00	-8.800000e+00	6.380058e-02	2.610370e-03	4.571030e-03
-8.800000e+00	-8.580000e+00	6.449104e-02	2.371000e-03	4.106480e-03
-8.580001e+00	-8.360001e+00	6.251253e-02	1.773590e-03	2.985730e-03
-8.360001e+00	-8.140001e+00	6.765315e-02	2.366030e-03	4.002380e-03
-8.140001e+00	-7.920001e+00	7.050548e-02	2.549320e-03	4.271150e-03
-7.920001e+00	-7.700000e+00	7.332860e-02	2.724730e-03	4.468270e-03
-7.700000e+00	-7.480002e+00	7.448662e-02	2.617140e-03	4.236900e-03
-7.480001e+00	-7.260000e+00	7.755754e-02	2.794860e-03	4.445420e-03
-7.260000e+00	-7.040000e+00	8.155339e-02	3.169510e-03	4.972520e-03
-7.040000e+00	-6.820002e+00	8.275789e-02	2.967710e-03	4.565520e-03
-6.820001e+00	-6.599999e+00	8.505210e-02	2.970630e-03	4.496760e-03
-6.600000e+00	-6.380003e+00	9.015487e-02	3.469410e-03	5.180520e-03
-6.380002e+00	-6.160002e+00	9.118323e-02	3.067460e-03	4.447620e-03
-6.160002e+00	-5.940000e+00	9.565754e-02	3.439640e-03	4.937360e-03
-5.940000e+00	-5.720000e+00	9.827075e-02	3.363660e-03	4.701450e-03
-5.720000e+00	-5.500000e+00	1.015999e-01	3.336620e-03	4.525900e-03
-5.500000e+00	-5.280000e+00	1.038010e-01	3.070100e-03	3.962900e-03
-5.280000e+00	-5.060000e+00	1.059067e-01	3.294500e-03	3.295600e-03
-5.059999e+00	-4.840001e+00	1.068678e-01	3.915600e-03	1.890000e-03
-4.840001e+00	-4.620000e+00	1.065018e-01	4.599000e-03	2.523600e-03
-4.619999e+00	-4.400003e+00	1.064802e-01	5.158300e-03	3.118700e-03
-4.400003e+00	-4.180000e+00	1.102201e-01	5.234000e-03	3.377400e-03
-4.180000e+00	-3.960001e+00	1.115507e-01	5.491400e-03	3.860300e-03
-3.960001e+00	-3.740000e+00	1.132741e-01	5.654200e-03	4.285900e-03
-3.740000e+00	-3.520002e+00	1.165887e-01	6.123100e-03	4.577300e-03
-3.520001e+00	-3.299999e+00	1.180396e-01	8.085000e-03	4.944200e-03
-3.299999e+00	-3.079999e+00	1.199144e-01	9.559900e-03	5.199000e-03
-3.079999e+00	-2.859999e+00	1.226098e-01	1.074520e-02	5.263300e-03
-2.859999e+00	-2.640001e+00	1.265156e-01	1.161090e-02	5.161500e-03
-2.640000e+00	-2.420000e+00	1.283082e-01	1.251950e-02	5.067500e-03
-2.420000e+00	-2.200002e+00	1.336800e-01	1.221040e-02	4.538900e-03
-2.200001e+00	-1.980003e+00	1.240761e-01	1.035760e-02	4.062300e-03
-1.980003e+00	-1.759999e+00	9.832456e-02	7.813500e-03	3.567740e-03
-1.759999e+00	-1.540000e+00	7.102488e-02	5.194220e-03	2.794590e-03
-1.540001e+00	-1.320002e+00	3.688116e-02	3.221830e-03	1.849700e-03
-1.320002e+00	-1.100001e+00	1.123080e-02	7.192400e-04	7.265500e-04
-1.100000e+00	-8.799998e-01	2.083084e-05	1.758965e-05	1.492308e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.149891e-02	2.774333e-02	1.461057e-02
-1.078000e+01	-1.056000e+01	6.033725e-02	2.416773e-02	1.238956e-02
-1.056000e+01	-1.034000e+01	6.806572e-02	2.192628e-02	1.092407e-02
-1.034000e+01	-1.012000e+01	5.653035e-02	2.649704e-02	1.374953e-02
-1.012000e+01	-9.900000e+00	6.491683e-02	2.298246e-02	1.161019e-02
-9.900000e+00	-9.680000e+00	6.631658e-02	2.257101e-02	1.133931e-02
-9.680000e+00	-9.460000e+00	7.308040e-02	2.051950e-02	9.917150e-03
-9.460000e+00	-9.240000e+00	6.651443e-02	2.269143e-02	1.139735e-02
-9.240001e+00	-9.020001e+00	7.234057e-02	2.091477e-02	1.020712e-02
-9.020001e+00	-8.800000e+00	8.849634e-02	1.479329e-02	6.290580e-03
-8.800000e+00	-8.580000e+00	7.944278e-02	1.892171e-02	8.852530e-03
-8.580001e+00	-8.360001e+00	6.639117e-02	2.377780e-02	1.197847e-02
-8.360001e+00	-8.140001e+00	8.056980e-02	1.854882e-02	8.629250e-03
-8.140001e+00	-7.920001e+00	8.401009e-02	1.752259e-02	7.997210e-03
-7.920001e+00	-7.700000e+00	8.670773e-02	1.695595e-02	7.538710e-03
-7.700000e+00	-7.480002e+00	8.370742e-02	1.808975e-02	8.282510e-03
-7.480001e+00	-7.260000e+00	8.835218e-02	1.679799e-02	7.418440e-03
-7.260000e+00	-7.040000e+00	9.256168e-02	1.556210e-02	6.612150e-03
-7.040000e+00	-6.820002e+00	9.009336e-02	1.683465e-02	7.389050e-03
-6.820001e+00	-6.599999e+00	9.199665e-02	1.640441e-02	7.092470e-03
-6.600000e+00	-6.380003e+00	9.829909e-02	1.463195e-02	5.917610e-03
-6.380002e+00	-6.160002e+00	9.623039e-02	1.602201e-02	6.757010e-03
-6.160002e+00	-5.940000e+00	1.011751e-01	1.458455e-02	5.808600e-03
-5.940000e+00	-5.720000e+00	1.019994e-01	1.481376e-02	5.907300e-03
-5.720000e+00	-5.500000e+00	1.038977e-01	1.486434e-02	5.904700e-03
-5.500000e+00	-5.280000e+00	1.045142e-01	1.523318e-02	6.067200e-03
-5.280000e+00	-5.060000e+00	1.046782e-01	1.577611e-02	6.383600e-03
-5.059999e+00	-4.840001e+00	1.029763e-01	1.745311e-02	7.334400e-03
-4.840001e+00	-4.620000e+00	1.001549e-01	1.921771e-02	8.469200e-03
-4.619999e+00	-4.400003e+00	9.855984e-02	2.106647e-02	9.495160e-03
-4.400003e+00	-4.180000e+00	1.027389e-01	1.979091e-02	8.694500e-03
-4.180000e+00	-3.960001e+00	1.037345e-01	2.065804e-02	9.134900e-03
-3.960001e+00	-3.740000e+00	1.054861e-01	2.069972e-02	9.110900e-03
-3.740000e+00	-3.520002e+00	1.094150e-01	1.965116e-02	8.388000e-03
-3.520001e+00	-3.299999e+00	1.111830e-01	2.005807e-02	8.579200e-03
-3.299999e+00	-3.079999e+00	1.136482e-01	1.968952e-02	8.277600e-03
-3.079999e+00	-2.859999e+00	1.171614e-01	1.891894e-02	7.733700e-03
-2.859999e+00	-2.640001e+00	1.219614e-01	1.779920e-02	6.937000e-03
-2.640000e+00	-2.420000e+00	1.243713e-01	1.681660e-02	6.290000e-03
-2.420000e+00	-2.200002e+00	1.305258e-01	1.470060e-02	4.837000e-03
-2.200001e+00	-1.980003e+00	1.213694e-01	1.110020e-02	3.032800e-03
-1.980003e+00	-1.759999e+00	9.581416e-02	7.397850e-03	1.536930e-03
-1.759999e+00	-1.540000e+00	6.901364e-02	4.297140e-03	5.329400e-04
-1.540001e+00	-1.320002e+00	3.552462e-02	2.447390e-03	3.491600e-04
-1.320002e+00	-1.100001e+00	1.070874e-02	3.703600e-04	0.000000e+00
-1.100000e+00	-8.799998e-01	1.366638e-05	3.212930e-06	5.033820e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.887062e-02	2.766430e-03	4.073180e-03
-1.078000e+01	-1.056000e+01	2.986020e-02	2.897330e-03	4.246290e-03
-1.056000e+01	-1.034000e+01	3.086996e-02	3.034360e-03	4.423370e-03
-1.034000e+01	-1.012000e+01	3.189716e-02	3.169000e-03	4.605320e-03
-1.012000e+01	-9.900000e+00	3.294249e-02	3.309310e-03	4.793780e-03
-9.900000e+00	-9.680000e+00	3.400828e-02	3.454210e-03	4.984460e-03
-9.680000e+00	-9.460000e+00	3.509411e-02	3.600530e-03	5.180850e-03
-9.460000e+00	-9.240000e+00	3.619809e-02	3.749960e-03	5.384230e-03
-9.240001e+00	-9.020001e+00	3.732571e-02	3.902230e-03	5.586500e-03
-9.020001e+00	-8.800000e+00	3.847232e-02	4.060630e-03	5.794940e-03
-8.800000e+00	-8.580000e+00	3.964144e-02	4.221040e-03	6.010180e-03
-8.580001e+00	-8.360001e+00	4.082735e-02	4.381930e-03	6.235670e-03
-8.360001e+00	-8.140001e+00	4.204173e-02	4.553010e-03	6.456030e-03
-8.140001e+00	-7.920001e+00	4.327856e-02	4.722930e-03	6.683640e-03
-7.920001e+00	-7.700000e+00	4.453319e-02	4.893880e-03	6.924420e-03
-7.700000e+00	-7.480002e+00	4.581868e-02	5.076230e-03	7.162160e-03
-7.480001e+00	-7.260000e+00	4.712561e-02	5.258700e-03	7.408470e-03
-7.260000e+00	-7.040000e+00	4.845655e-02	5.443000e-03	7.662460e-03
-7.040000e+00	-6.820002e+00	4.981788e-02	5.635640e-03	7.917170e-03
-6.820001e+00	-6.599999e+00	5.120072e-02	5.830390e-03	8.182710e-03
-6.600000e+00	-6.380003e+00	5.261416e-02	6.028760e-03	8.448350e-03
-6.380002e+00	-6.160002e+00	5.404650e-02	6.232150e-03	8.727410e-03
-6.160002e+00	-5.940000e+00	5.550392e-02	6.437150e-03	9.006460e-03
-5.940000e+00	-5.720000e+00	5.698188e-02	6.647660e-03	9.290930e-03
-5.720000e+00	-5.500000e+00	5.847543e-02	6.866460e-03	9.577630e-03
-5.500000e+00	-5.280000e+00	5.996787e-02	7.077950e-03	9.873960e-03
-5.280000e+00	-5.060000e+00	6.145985e-02	7.293890e-03	1.016200e-02
-5.059999e+00	-4.840001e+00	6.291896e-02	7.507900e-03	1.045672e-02
-4.840001e+00	-4.620000e+00	6.433376e-02	7.718170e-03	1.073504e-02
-4.619999e+00	-4.400003e+00	6.565876e-02	7.917060e-03	1.100911e-02
-4.400003e+00	-4.180000e+00	6.685417e-02	8.105510e-03	1.125611e-02
-4.180000e+00	-3.960001e+00	6.785414e-02	8.265310e-03	1.147923e-02
-3.960001e+00	-3.740000e+00	6.859256e-02	9.202440e-03	1.165082e-02
-3.740000e+00	-3.520002e+00	6.896293e-02	1.131845e-02	1.177100e-02
-3.520001e+00	-3.299999e+00	6.885437e-02	1.355326e-02	1.179669e-02
-3.299999e+00	-3.079999e+00	6.813141e-02	1.579083e-02	1.171830e-02
-3.079999e+00	-2.859999e+00	6.664054e-02	1.788339e-02	1.150819e-02
-2.859999e+00	-2.640001e+00	6.422043e-02	1.963295e-02	1.396750e-02
-2.640000e+00	-2.420000e+00	6.069029e-02	2.080792e-02	1.707759e-02
-2.420000e+00	-2.200002e+00	5.589845e-02	2.118215e-02	1.992809e-02
-2.200001e+00	-1.980003e+00	4.968628e-02	2.051591e-02	2.205760e-02
-1.980003e+00	-1.759999e+00	4.193254e-02	1.862286e-02	2.279245e-02
-1.759999e+00	-1.540000e+00	3.253152e-02	1.534226e-02	2.130661e-02
-1.540001e+00	-1.320002e+00	2.140709e-02	1.060042e-02	1.658132e-02
-1.320002e+00	-1.100001e+00	8.495996e-03	4.364643e-03	7.570654e-03
-1.100000e+00	-8.799998e-01	7.079988e-05	3.472141e-05	6.804462e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc02_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.522180e-02	3.807470e-03	4.617860e-03
-1.078000e+01	-1.056000e+01	3.010749e-02	4.156400e-03	5.008620e-03
-1.056000e+01	-1.034000e+01	3.573162e-02	4.642520e-03	5.581770e-03
-1.034000e+01	-1.012000e+01	4.109618e-02	5.002650e-03	6.053160e-03
-1.012000e+01	-9.900000e+00	4.753148e-02	5.305910e-03	6.331110e-03
-9.900000e+00	-9.680000e+00	5.351595e-02	5.341180e-03	6.177840e-03
-9.680000e+00	-9.460000e+00	5.963540e-02	5.373870e-03	6.106400e-03
-9.460000e+00	-9.240000e+00	6.695476e-02	5.395610e-03	5.991110e-03
-9.240001e+00	-9.020001e+00	7.620281e-02	5.687870e-03	6.413880e-03
-9.020001e+00	-8.800000e+00	8.422613e-02	5.664500e-03	6.318840e-03
-8.800000e+00	-8.580000e+00	9.198114e-02	5.172530e-03	5.475560e-03
-8.580001e+00	-8.360001e+00	1.029384e-01	5.507580e-03	6.100800e-03
-8.360001e+00	-8.140001e+00	1.093586e-01	4.792300e-03	4.964300e-03
-8.140001e+00	-7.920001e+00	1.180330e-01	4.438900e-03	5.026600e-03
-7.920001e+00	-7.700000e+00	1.260046e-01	3.890600e-03	5.848200e-03
-7.700000e+00	-7.480002e+00	1.338378e-01	3.692500e-03	6.782400e-03
-7.480001e+00	-7.260000e+00	1.404095e-01	4.176500e-03	7.259400e-03
-7.260000e+00	-7.040000e+00	1.482278e-01	5.040600e-03	8.303100e-03
-7.040000e+00	-6.820002e+00	1.522391e-01	5.195000e-03	8.252700e-03
-6.820001e+00	-6.599999e+00	1.578125e-01	5.801800e-03	8.887600e-03
-6.600000e+00	-6.380003e+00	1.633831e-01	6.431600e-03	9.588600e-03
-6.380002e+00	-6.160002e+00	1.653560e-01	6.384500e-03	9.193800e-03
-6.160002e+00	-5.940000e+00	1.678720e-01	6.660600e-03	9.317000e-03
-5.940000e+00	-5.720000e+00	1.669938e-01	6.235100e-03	8.414600e-03
-5.720000e+00	-5.500000e+00	1.649675e-01	5.779300e-03	7.210800e-03
-5.500000e+00	-5.280000e+00	1.620326e-01	6.508800e-03	6.089200e-03
-5.280000e+00	-5.060000e+00	1.572851e-01	7.322300e-03	5.412800e-03
-5.059999e+00	-4.840001e+00	1.490201e-01	8.122500e-03	6.157400e-03
-4.840001e+00	-4.620000e+00	1.420036e-01	8.488400e-03	6.587700e-03
-4.619999e+00	-4.400003e+00	1.327793e-01	8.722400e-03	6.940200e-03
-4.400003e+00	-4.180000e+00	1.263979e-01	8.589500e-03	7.071000e-03
-4.180000e+00	-3.960001e+00	1.200707e-01	8.230300e-03	7.023800e-03
-3.960001e+00	-3.740000e+00	1.121625e-01	7.831400e-03	6.935800e-03
-3.740000e+00	-3.520002e+00	1.042697e-01	7.997090e-03	6.712800e-03
-3.520001e+00	-3.299999e+00	9.619028e-02	8.797820e-03	6.400720e-03
-3.299999e+00	-3.079999e+00	8.872475e-02	8.879910e-03	5.988080e-03
-3.079999e+00	-2.859999e+00	8.068400e-02	9.065900e-03	5.531590e-03
-2.859999e+00	-2.640001e+00	7.224356e-02	9.079400e-03	5.011620e-03
-2.640000e+00	-2.420000e+00	6.555159e-02	7.647930e-03	4.442380e-03
-2.420000e+00	-2.200002e+00	5.724221e-02	6.774420e-03	3.861270e-03
-2.200001e+00	-1.980003e+00	4.708831e-02	6.028080e-03	3.242970e-03
-1.980003e+00	-1.759999e+00	3.766569e-02	4.536560e-03	2.609290e-03
-1.759999e+00	-1.540000e+00	2.838816e-02	2.695800e-03	1.942900e-03
-1.540001e+00	-1.320002e+00	1.610742e-02	2.638770e-03	1.237770e-03
-1.320002e+00	-1.100001e+00	5.578712e-03	7.411540e-04	4.810980e-04
-1.100000e+00	-8.799998e-01	1.316527e-05	1.569145e-05	3.079160e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.521380e-04	1.450171e-01	8.350698e-02
-1.078000e+01	-1.056000e+01	4.175600e-02	1.253234e-01	7.127490e-02
-1.056000e+01	-1.034000e+01	4.386006e-02	1.253354e-01	7.097124e-02
-1.034000e+01	-1.012000e+01	1.081594e-01	9.568792e-02	5.244920e-02
-1.012000e+01	-9.900000e+00	1.050642e-01	9.442303e-02	5.180020e-02
-9.900000e+00	-9.680000e+00	1.066442e-01	9.054957e-02	4.949870e-02
-9.680000e+00	-9.460000e+00	1.211440e-01	8.197607e-02	4.421720e-02
-9.460000e+00	-9.240000e+00	1.272039e-01	7.656739e-02	4.090290e-02
-9.240001e+00	-9.020001e+00	1.532062e-01	6.441923e-02	3.333920e-02
-9.020001e+00	-8.800000e+00	1.644358e-01	5.698140e-02	2.871190e-02
-8.800000e+00	-8.580000e+00	1.543895e-01	5.852928e-02	2.979060e-02
-8.580001e+00	-8.360001e+00	1.867060e-01	4.253460e-02	1.983880e-02
-8.360001e+00	-8.140001e+00	1.772735e-01	4.304090e-02	2.036090e-02
-8.140001e+00	-7.920001e+00	1.850938e-01	3.731320e-02	1.685660e-02
-7.920001e+00	-7.700000e+00	1.870222e-01	3.341580e-02	1.461560e-02
-7.700000e+00	-7.480002e+00	1.876990e-01	3.007090e-02	1.263620e-02
-7.480001e+00	-7.260000e+00	1.887839e-01	2.686030e-02	1.076860e-02
-7.260000e+00	-7.040000e+00	1.928543e-01	2.231850e-02	8.035100e-03
-7.040000e+00	-6.820002e+00	1.842734e-01	2.272150e-02	8.479400e-03
-6.820001e+00	-6.599999e+00	1.873718e-01	1.834240e-02	5.878300e-03
-6.600000e+00	-6.380003e+00	1.877169e-01	1.539330e-02	4.191200e-03
-6.380002e+00	-6.160002e+00	1.813615e-01	1.518810e-02	4.209500e-03
-6.160002e+00	-5.940000e+00	1.790604e-01	1.302110e-02	3.004800e-03
-5.940000e+00	-5.720000e+00	1.714448e-01	1.298980e-02	3.208800e-03
-5.720000e+00	-5.500000e+00	1.632907e-01	1.345020e-02	3.642000e-03
-5.500000e+00	-5.280000e+00	1.568774e-01	1.274840e-02	3.385600e-03
-5.280000e+00	-5.060000e+00	1.483490e-01	1.311090e-02	3.813400e-03
-5.059999e+00	-4.840001e+00	1.364099e-01	1.508030e-02	5.223300e-03
-4.840001e+00	-4.620000e+00	1.282372e-01	1.538490e-02	5.638900e-03
-4.619999e+00	-4.400003e+00	1.182956e-01	1.654770e-02	6.495700e-03
-4.400003e+00	-4.180000e+00	1.128087e-01	1.553614e-02	6.042200e-03
-4.180000e+00	-3.960001e+00	1.078895e-01	1.463300e-02	5.660000e-03
-3.960001e+00	-3.740000e+00	1.011729e-01	1.404781e-02	5.496600e-03
-3.740000e+00	-3.520002e+00	9.474435e-02	1.339412e-02	5.255320e-03
-3.520001e+00	-3.299999e+00	8.813759e-02	1.276867e-02	5.082080e-03
-3.299999e+00	-3.079999e+00	8.220847e-02	1.158484e-02	4.526980e-03
-3.079999e+00	-2.859999e+00	7.546761e-02	1.080921e-02	4.252020e-03
-2.859999e+00	-2.640001e+00	6.822500e-02	1.003459e-02	3.987080e-03
-2.640000e+00	-2.420000e+00	6.260699e-02	8.029800e-03	2.955530e-03
-2.420000e+00	-2.200002e+00	5.510823e-02	6.806130e-03	2.448480e-03
-2.200001e+00	-1.980003e+00	4.560668e-02	5.870380e-03	2.131210e-03
-1.980003e+00	-1.759999e+00	3.668942e-02	4.293270e-03	1.471460e-03
-1.759999e+00	-1.540000e+00	2.779677e-02	2.487530e-03	6.917800e-04
-1.540001e+00	-1.320002e+00	1.579582e-02	2.496310e-03	9.793200e-04
-1.320002e+00	-1.100001e+00	5.478494e-03	6.976800e-04	2.353320e-04
-1.100000e+00	-8.799998e-01	9.557572e-06	2.205109e-06	3.442018e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.909220e-02	3.112920e-03	5.457700e-03
-1.078000e+01	-1.056000e+01	2.208781e-02	3.369090e-03	5.895350e-03
-1.056000e+01	-1.034000e+01	2.536284e-02	3.615070e-03	6.312300e-03
-1.034000e+01	-1.012000e+01	2.891062e-02	3.843590e-03	6.697970e-03
-1.012000e+01	-9.900000e+00	3.271857e-02	4.048610e-03	7.041500e-03
-9.900000e+00	-9.680000e+00	3.676650e-02	4.222880e-03	7.332480e-03
-9.680000e+00	-9.460000e+00	4.102766e-02	4.360190e-03	7.556910e-03
-9.460000e+00	-9.240000e+00	4.546730e-02	4.453670e-03	7.713630e-03
-9.240001e+00	-9.020001e+00	5.004727e-02	4.499000e-03	7.780820e-03
-9.020001e+00	-8.800000e+00	5.471422e-02	4.491460e-03	7.761600e-03
-8.800000e+00	-8.580000e+00	5.942300e-02	4.645940e-03	7.645750e-03
-8.580001e+00	-8.360001e+00	6.410962e-02	5.330740e-03	7.942130e-03
-8.360001e+00	-8.140001e+00	6.871614e-02	6.031500e-03	8.875340e-03
-8.140001e+00	-7.920001e+00	7.317350e-02	6.732040e-03	9.816810e-03
-7.920001e+00	-7.700000e+00	7.742220e-02	7.428770e-03	1.073890e-02
-7.700000e+00	-7.480002e+00	8.139238e-02	8.105790e-03	1.163846e-02
-7.480001e+00	-7.260000e+00	8.501847e-02	8.748620e-03	1.249464e-02
-7.260000e+00	-7.040000e+00	8.824362e-02	9.354260e-03	1.329078e-02
-7.040000e+00	-6.820002e+00	9.100555e-02	9.903540e-03	1.402015e-02
-6.820001e+00	-6.599999e+00	9.325608e-02	1.039400e-02	1.465882e-02
-6.600000e+00	-6.380003e+00	9.494635e-02	1.080484e-02	1.520575e-02
-6.380002e+00	-6.160002e+00	9.603953e-02	1.114412e-02	1.563847e-02
-6.160002e+00	-5.940000e+00	9.650106e-02	1.139426e-02	1.596044e-02
-5.940000e+00	-5.720000e+00	9.631569e-02	1.155253e-02	1.615641e-02
-5.720000e+00	-5.500000e+00	9.546456e-02	1.161657e-02	1.622504e-02
-5.500000e+00	-5.280000e+00	9.394615e-02	1.157738e-02	1.616695e-02
-5.280000e+00	-5.060000e+00	9.177546e-02	1.144834e-02	1.596844e-02
-5.059999e+00	-4.840001e+00	8.895615e-02	1.122020e-02	1.565035e-02
-4.840001e+00	-4.620000e+00	8.552727e-02	1.089692e-02	1.520163e-02
-4.619999e+00	-4.400003e+00	8.152496e-02	1.049149e-02	1.463627e-02
-4.400003e+00	-4.180000e+00	7.699106e-02	1.019573e-02	1.395808e-02
-4.180000e+00	-3.960001e+00	7.199523e-02	1.088812e-02	1.317290e-02
-3.960001e+00	-3.740000e+00	6.660118e-02	1.137657e-02	1.230490e-02
-3.740000e+00	-3.520002e+00	6.089394e-02	1.162234e-02	1.136998e-02
-3.520001e+00	-3.299999e+00	5.495841e-02	1.159334e-02	1.036973e-02
-3.299999e+00	-3.079999e+00	4.889448e-02	1.127626e-02	9.333010e-03
-3.079999e+00	-2.859999e+00	4.280288e-02	1.067385e-02	8.271190e-03
-2.859999e+00	-2.640001e+00	3.678281e-02	9.793040e-03	7.186860e-03
-2.640000e+00	-2.420000e+00	3.093079e-02	8.682510e-03	6.135420e-03
-2.420000e+00	-2.200002e+00	2.533203e-02	7.399560e-03	5.097280e-03
-2.200001e+00	-1.980003e+00	2.004858e-02	6.013240e-03	4.103890e-03
-1.980003e+00	-1.759999e+00	1.511632e-02	4.592220e-03	3.134620e-03
-1.759999e+00	-1.540000e+00	1.054270e-02	3.493941e-03	2.233320e-03
-1.540001e+00	-1.320002e+00	6.292272e-03	2.346812e-03	1.351384e-03
-1.320002e+00	-1.100001e+00	2.301474e-03	9.028080e-04	5.088560e-04
-1.100000e+00	-8.799998e-01	1.943741e-05	9.071500e-06	4.015780e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D






==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc02_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.319642e-02	2.929950e-03	3.637060e-03
-1.078000e+01	-1.056000e+01	1.654175e-02	3.335960e-03	4.048060e-03
-1.056000e+01	-1.034000e+01	2.087514e-02	3.943520e-03	4.766510e-03
-1.034000e+01	-1.012000e+01	2.553465e-02	4.470000e-03	5.355530e-03
-1.012000e+01	-9.900000e+00	3.185968e-02	5.180010e-03	6.174440e-03
-9.900000e+00	-9.680000e+00	3.842860e-02	5.668110e-03	6.601940e-03
-9.680000e+00	-9.460000e+00	4.586916e-02	6.191480e-03	7.129010e-03
-9.460000e+00	-9.240000e+00	5.396500e-02	6.524510e-03	7.305290e-03
-9.240001e+00	-9.020001e+00	6.591555e-02	7.436400e-03	8.519540e-03
-9.020001e+00	-8.800000e+00	7.361970e-02	7.396210e-03	8.134330e-03
-8.800000e+00	-8.580000e+00	8.659281e-02	7.735370e-03	8.483190e-03
-8.580001e+00	-8.360001e+00	9.959326e-02	8.058490e-03	8.843740e-03
-8.360001e+00	-8.140001e+00	1.112521e-01	7.734800e-03	8.255800e-03
-8.140001e+00	-7.920001e+00	1.258054e-01	7.676500e-03	8.204700e-03
-7.920001e+00	-7.700000e+00	1.361822e-01	6.779900e-03	6.870000e-03
-7.700000e+00	-7.480002e+00	1.507903e-01	6.240500e-03	6.250400e-03
-7.480001e+00	-7.260000e+00	1.625998e-01	5.350600e-03	6.206900e-03
-7.260000e+00	-7.040000e+00	1.749591e-01	4.460100e-03	7.691900e-03
-7.040000e+00	-6.820002e+00	1.833990e-01	5.078200e-03	8.200700e-03
-6.820001e+00	-6.599999e+00	1.935641e-01	6.230400e-03	9.515600e-03
-6.600000e+00	-6.380003e+00	2.018382e-01	7.120000e-03	1.039740e-02
-6.380002e+00	-6.160002e+00	2.059686e-01	7.415700e-03	1.040000e-02
-6.160002e+00	-5.940000e+00	2.094440e-01	7.814600e-03	1.058140e-02
-5.940000e+00	-5.720000e+00	2.077523e-01	7.352000e-03	9.384500e-03
-5.720000e+00	-5.500000e+00	2.043681e-01	7.240500e-03	8.025900e-03
-5.500000e+00	-5.280000e+00	1.989907e-01	8.384200e-03	6.569700e-03
-5.280000e+00	-5.060000e+00	1.901652e-01	9.479900e-03	7.406900e-03
-5.059999e+00	-4.840001e+00	1.774902e-01	1.024970e-02	8.119100e-03
-4.840001e+00	-4.620000e+00	1.653677e-01	1.054520e-02	8.532800e-03
-4.619999e+00	-4.400003e+00	1.505281e-01	1.061630e-02	8.737200e-03
-4.400003e+00	-4.180000e+00	1.365653e-01	1.028680e-02	8.703800e-03
-4.180000e+00	-3.960001e+00	1.253903e-01	9.654600e-03	8.491500e-03
-3.960001e+00	-3.740000e+00	1.112782e-01	8.915300e-03	8.145900e-03
-3.740000e+00	-3.520002e+00	9.623812e-02	8.577100e-03	7.666080e-03
-3.520001e+00	-3.299999e+00	8.198831e-02	8.663100e-03	7.094150e-03
-3.299999e+00	-3.079999e+00	6.909995e-02	7.991060e-03	6.482040e-03
-3.079999e+00	-2.859999e+00	5.577210e-02	7.182080e-03	5.805970e-03
-2.859999e+00	-2.640001e+00	4.303489e-02	6.130220e-03	5.096670e-03
-2.640000e+00	-2.420000e+00	3.230166e-02	3.996930e-03	4.395890e-03
-2.420000e+00	-2.200002e+00	2.049080e-02	2.486980e-03	3.601720e-03
-2.200001e+00	-1.980003e+00	1.026422e-02	1.666781e-03	2.812550e-03
-1.980003e+00	-1.759999e+00	2.476197e-03	1.082767e-03	1.998059e-03
-1.759999e+00	-1.540000e+00	-4.322303e-04	6.092327e-04	1.238918e-03
-1.540001e+00	-1.320002e+00	-3.297186e-04	2.545851e-04	5.541614e-04
-1.320002e+00	-1.100001e+00	-3.434570e-05	2.066344e-05	4.940120e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.210027e-01	2.406548e-01	1.415702e-01
-1.078000e+01	-1.056000e+01	-5.197950e-02	2.077918e-01	1.211519e-01
-1.056000e+01	-1.034000e+01	-3.311587e-02	2.002844e-01	1.160740e-01
-1.034000e+01	-1.012000e+01	4.660281e-02	1.640475e-01	9.332929e-02
-1.012000e+01	-9.900000e+00	6.980717e-02	1.511075e-01	8.533163e-02
-9.900000e+00	-9.680000e+00	8.190148e-02	1.423772e-01	7.999812e-02
-9.680000e+00	-9.460000e+00	1.180980e-01	1.240372e-01	6.856480e-02
-9.460000e+00	-9.240000e+00	1.252145e-01	1.166798e-01	6.410390e-02
-9.240001e+00	-9.020001e+00	1.827173e-01	9.174927e-02	4.834350e-02
-9.020001e+00	-8.800000e+00	1.763647e-01	8.867151e-02	4.671720e-02
-8.800000e+00	-8.580000e+00	1.941231e-01	7.856420e-02	4.036500e-02
-8.580001e+00	-8.360001e+00	2.210311e-01	6.332580e-02	3.098760e-02
-8.360001e+00	-8.140001e+00	2.215458e-01	5.856130e-02	2.824980e-02
-8.140001e+00	-7.920001e+00	2.416905e-01	4.698290e-02	2.099690e-02
-7.920001e+00	-7.700000e+00	2.321359e-01	4.505480e-02	2.026030e-02
-7.700000e+00	-7.480002e+00	2.435675e-01	3.660830e-02	1.501890e-02
-7.480001e+00	-7.260000e+00	2.456636e-01	3.131110e-02	1.193800e-02
-7.260000e+00	-7.040000e+00	2.497999e-01	2.500500e-02	8.199400e-03
-7.040000e+00	-6.820002e+00	2.403633e-01	2.402100e-02	7.831900e-03
-6.820001e+00	-6.599999e+00	2.441375e-01	1.767440e-02	4.130800e-03
-6.600000e+00	-6.380003e+00	2.413370e-01	1.434370e-02	3.127800e-03
-6.380002e+00	-6.160002e+00	2.320465e-01	1.330080e-02	3.006400e-03
-6.160002e+00	-5.940000e+00	2.261739e-01	1.075990e-02	2.504300e-03
-5.940000e+00	-5.720000e+00	2.136380e-01	1.080050e-02	2.406800e-03
-5.720000e+00	-5.500000e+00	2.016752e-01	1.076220e-02	2.459600e-03
-5.500000e+00	-5.280000e+00	1.907493e-01	9.956700e-03	2.171500e-03
-5.280000e+00	-5.060000e+00	1.767155e-01	1.058700e-02	2.301500e-03
-5.059999e+00	-4.840001e+00	1.605775e-01	1.198650e-02	2.879200e-03
-4.840001e+00	-4.620000e+00	1.475616e-01	1.218170e-02	3.301100e-03
-4.619999e+00	-4.400003e+00	1.326302e-01	1.316440e-02	4.245800e-03
-4.400003e+00	-4.180000e+00	1.201990e-01	1.283190e-02	4.338900e-03
-4.180000e+00	-3.960001e+00	1.114682e-01	1.110640e-02	3.597300e-03
-3.960001e+00	-3.740000e+00	9.954835e-02	1.055379e-02	3.552150e-03
-3.740000e+00	-3.520002e+00	8.679730e-02	1.023053e-02	3.690390e-03
-3.520001e+00	-3.299999e+00	7.484855e-02	9.410720e-03	3.499060e-03
-3.299999e+00	-3.079999e+00	6.403430e-02	8.181140e-03	3.095140e-03
-3.079999e+00	-2.859999e+00	5.246322e-02	7.100880e-03	2.726320e-03
-2.859999e+00	-2.640001e+00	4.115021e-02	6.012160e-03	2.417540e-03
-2.640000e+00	-2.420000e+00	3.150919e-02	3.917560e-03	1.445340e-03
-2.420000e+00	-2.200002e+00	2.044322e-02	2.582260e-03	9.412500e-04
-2.200001e+00	-1.980003e+00	1.066458e-02	1.126960e-03	3.870900e-04
-1.980003e+00	-1.759999e+00	3.062884e-03	1.289240e-04	1.723100e-05
-1.759999e+00	-1.540000e+00	1.194708e-04	2.759574e-05	5.514500e-05
-1.540001e+00	-1.320002e+00	3.276328e-06	7.835870e-07	1.226293e-06
-1.320002e+00	-1.100001e+00	2.032741e-08	5.409410e-09	8.764790e-09
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.039385e-02	2.178035e-03	3.673890e-03
-1.078000e+01	-1.056000e+01	1.290420e-02	2.491520e-03	4.214590e-03
-1.056000e+01	-1.034000e+01	1.584335e-02	2.820010e-03	4.782580e-03
-1.034000e+01	-1.012000e+01	1.924583e-02	3.155230e-03	5.365450e-03
-1.012000e+01	-9.900000e+00	2.313947e-02	3.487030e-03	5.947160e-03
-9.900000e+00	-9.680000e+00	2.754151e-02	3.801080e-03	6.509400e-03
-9.680000e+00	-9.460000e+00	3.245763e-02	4.083470e-03	7.029740e-03
-9.460000e+00	-9.240000e+00	3.787737e-02	4.316880e-03	7.485300e-03
-9.240001e+00	-9.020001e+00	4.377300e-02	4.483990e-03	7.850900e-03
-9.020001e+00	-8.800000e+00	5.009715e-02	4.567740e-03	8.102960e-03
-8.800000e+00	-8.580000e+00	5.678385e-02	4.552010e-03	8.216260e-03
-8.580001e+00	-8.360001e+00	6.374330e-02	4.419420e-03	8.172680e-03
-8.360001e+00	-8.140001e+00	7.086903e-02	5.143860e-03	7.953370e-03
-8.140001e+00	-7.920001e+00	7.804010e-02	6.196730e-03	9.186000e-03
-7.920001e+00	-7.700000e+00	8.510994e-02	7.287130e-03	1.065830e-02
-7.700000e+00	-7.480002e+00	9.193791e-02	8.399160e-03	1.214979e-02
-7.480001e+00	-7.260000e+00	9.835527e-02	9.496060e-03	1.363183e-02
-7.260000e+00	-7.040000e+00	1.042143e-01	1.056100e-02	1.505560e-02
-7.040000e+00	-6.820002e+00	1.093523e-01	1.155450e-02	1.639270e-02
-6.820001e+00	-6.599999e+00	1.136232e-01	1.245550e-02	1.759510e-02
-6.600000e+00	-6.380003e+00	1.168995e-01	1.323200e-02	1.863380e-02
-6.380002e+00	-6.160002e+00	1.190570e-01	1.385880e-02	1.947260e-02
-6.160002e+00	-5.940000e+00	1.200140e-01	1.432180e-02	2.008290e-02
-5.940000e+00	-5.720000e+00	1.197052e-01	1.460090e-02	2.044150e-02
-5.720000e+00	-5.500000e+00	1.180861e-01	1.468210e-02	2.053990e-02
-5.500000e+00	-5.280000e+00	1.151639e-01	1.456660e-02	2.036550e-02
-5.280000e+00	-5.060000e+00	1.109627e-01	1.425325e-02	1.991840e-02
-5.059999e+00	-4.840001e+00	1.055443e-01	1.374166e-02	1.920990e-02
-4.840001e+00	-4.620000e+00	9.900656e-02	1.305594e-02	1.825854e-02
-4.619999e+00	-4.400003e+00	9.147773e-02	1.274087e-02	1.707127e-02
-4.400003e+00	-4.180000e+00	8.311438e-02	1.292747e-02	1.570617e-02
-4.180000e+00	-3.960001e+00	7.410899e-02	1.269193e-02	1.418035e-02
-3.960001e+00	-3.740000e+00	6.467203e-02	1.200673e-02	1.254340e-02
-3.740000e+00	-3.520002e+00	5.503664e-02	1.086851e-02	1.084439e-02
-3.520001e+00	-3.299999e+00	4.545318e-02	9.300660e-03	9.119710e-03
-3.299999e+00	-3.079999e+00	3.618284e-02	7.374120e-03	7.432660e-03
-3.079999e+00	-2.859999e+00	2.747556e-02	5.200100e-03	5.825970e-03
-2.859999e+00	-2.640001e+00	1.957962e-02	4.686840e-03	4.363680e-03
-2.640000e+00	-2.420000e+00	1.271418e-02	5.991311e-03	3.035680e-03
-2.420000e+00	-2.200002e+00	7.064043e-03	6.574582e-03	1.955065e-03
-2.200001e+00	-1.980003e+00	2.768804e-03	8.123758e-03	2.551360e-03
-1.980003e+00	-1.759999e+00	-8.234065e-05	9.117455e-03	3.246034e-03
-1.759999e+00	-1.540000e+00	-1.450494e-03	8.532851e-03	3.088468e-03
-1.540001e+00	-1.320002e+00	-1.335719e-03	5.566752e-03	1.946370e-03
-1.320002e+00	-1.100001e+00	-1.732912e-04	6.653245e-04	2.229537e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc03_b0_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.3
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.275996e-02	5.025190e-03	2.977630e-03
-1.078000e+01	-1.056000e+01	5.474626e-02	4.738410e-03	3.438450e-03
-1.056000e+01	-1.034000e+01	5.676251e-02	4.574280e-03	3.648880e-03
-1.034000e+01	-1.012000e+01	5.756420e-02	4.509820e-03	3.796620e-03
-1.012000e+01	-9.900000e+00	5.690858e-02	4.790340e-03	3.425020e-03
-9.900000e+00	-9.680000e+00	5.918358e-02	4.592080e-03	3.950520e-03
-9.680000e+00	-9.460000e+00	6.013215e-02	4.380210e-03	3.850770e-03
-9.460000e+00	-9.240000e+00	5.876460e-02	4.897470e-03	3.291730e-03
-9.240001e+00	-9.020001e+00	6.003711e-02	4.829630e-03	3.445870e-03
-9.020001e+00	-8.800000e+00	6.307285e-02	4.385230e-03	4.213320e-03
-8.800000e+00	-8.580000e+00	6.158770e-02	4.752790e-03	3.469410e-03
-8.580001e+00	-8.360001e+00	6.361453e-02	4.670120e-03	3.777150e-03
-8.360001e+00	-8.140001e+00	6.468812e-02	4.497150e-03	3.915060e-03
-8.140001e+00	-7.920001e+00	6.459105e-02	4.621820e-03	3.484720e-03
-7.920001e+00	-7.700000e+00	6.810012e-02	4.193630e-03	4.357350e-03
-7.700000e+00	-7.480002e+00	6.571485e-02	4.740210e-03	3.316440e-03
-7.480001e+00	-7.260000e+00	6.818407e-02	4.426720e-03	3.692590e-03
-7.260000e+00	-7.040000e+00	6.829243e-02	4.571670e-03	3.348070e-03
-7.040000e+00	-6.820002e+00	6.965608e-02	4.521910e-03	3.465770e-03
-6.820001e+00	-6.599999e+00	6.957035e-02	4.556330e-03	3.041450e-03
-6.600000e+00	-6.380003e+00	7.191457e-02	4.451570e-03	3.311110e-03
-6.380002e+00	-6.160002e+00	7.315946e-02	4.400790e-03	3.178820e-03
-6.160002e+00	-5.940000e+00	7.368195e-02	4.432480e-03	2.880120e-03
-5.940000e+00	-5.720000e+00	7.466057e-02	4.453320e-03	2.671730e-03
-5.720000e+00	-5.500000e+00	7.608446e-02	4.463680e-03	2.493750e-03
-5.500000e+00	-5.280000e+00	7.480946e-02	4.636680e-03	2.320030e-03
-5.280000e+00	-5.060000e+00	7.526070e-02	4.712230e-03	2.447440e-03
-5.059999e+00	-4.840001e+00	7.546240e-02	4.781420e-03	2.575610e-03
-4.840001e+00	-4.620000e+00	7.280434e-02	5.057320e-03	2.886960e-03
-4.619999e+00	-4.400003e+00	6.919676e-02	5.337800e-03	3.239440e-03
-4.400003e+00	-4.180000e+00	7.242431e-02	5.035570e-03	3.180490e-03
-4.180000e+00	-3.960001e+00	7.188405e-02	4.998050e-03	3.329020e-03
-3.960001e+00	-3.740000e+00	7.180006e-02	5.966830e-03	3.422660e-03
-3.740000e+00	-3.520002e+00	7.326372e-02	6.097830e-03	3.429620e-03
-3.520001e+00	-3.299999e+00	7.318118e-02	7.319430e-03	3.486410e-03
-3.299999e+00	-3.079999e+00	7.325116e-02	8.041460e-03	3.533730e-03
-3.079999e+00	-2.859999e+00	7.384553e-02	8.824930e-03	3.878550e-03
-2.859999e+00	-2.640001e+00	7.514790e-02	9.120250e-03	3.972390e-03
-2.640000e+00	-2.420000e+00	7.410649e-02	9.896690e-03	4.334330e-03
-2.420000e+00	-2.200002e+00	7.630620e-02	9.434580e-03	3.891600e-03
-2.200001e+00	-1.980003e+00	7.454781e-02	9.634020e-03	3.941760e-03
-1.980003e+00	-1.759999e+00	7.161025e-02	9.843370e-03	3.994780e-03
-1.759999e+00	-1.540000e+00	6.193800e-02	7.477270e-03	2.802560e-03
-1.540001e+00	-1.320002e+00	3.240852e-02	4.167900e-03	1.615460e-03
-1.320002e+00	-1.100001e+00	9.785888e-03	9.533720e-04	3.718720e-04
-1.100000e+00	-8.799998e-01	1.600263e-05	1.398532e-05	3.119960e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.661575e-02	6.743380e-03	2.438250e-03
-1.078000e+01	-1.056000e+01	6.016433e-02	5.394060e-03	1.632700e-03
-1.056000e+01	-1.034000e+01	6.240836e-02	5.222540e-03	1.410680e-03
-1.034000e+01	-1.012000e+01	6.331222e-02	4.619980e-03	1.156850e-03
-1.012000e+01	-9.900000e+00	6.060985e-02	5.462350e-03	1.627240e-03
-9.900000e+00	-9.680000e+00	6.375116e-02	4.410290e-03	1.063720e-03
-9.680000e+00	-9.460000e+00	6.603499e-02	3.927400e-03	1.037730e-03
-9.460000e+00	-9.240000e+00	6.083139e-02	5.677920e-03	1.730400e-03
-9.240001e+00	-9.020001e+00	6.202498e-02	5.366070e-03	1.525770e-03
-9.020001e+00	-8.800000e+00	6.762009e-02	3.319200e-03	8.585300e-04
-8.800000e+00	-8.580000e+00	6.335845e-02	4.922750e-03	1.250490e-03
-8.580001e+00	-8.360001e+00	6.512577e-02	4.679170e-03	1.175470e-03
-8.360001e+00	-8.140001e+00	6.689484e-02	3.969860e-03	9.934800e-04
-8.140001e+00	-7.920001e+00	6.561687e-02	4.691000e-03	1.088250e-03
-7.920001e+00	-7.700000e+00	7.117387e-02	2.784230e-03	7.380000e-04
-7.700000e+00	-7.480002e+00	6.514053e-02	5.021650e-03	1.244030e-03
-7.480001e+00	-7.260000e+00	6.887875e-02	4.010090e-03	9.523800e-04
-7.260000e+00	-7.040000e+00	6.764530e-02	4.649860e-03	1.055940e-03
-7.040000e+00	-6.820002e+00	6.876936e-02	4.418220e-03	1.054030e-03
-6.820001e+00	-6.599999e+00	6.812702e-02	4.860430e-03	1.076200e-03
-6.600000e+00	-6.380003e+00	7.046124e-02	4.378110e-03	1.033030e-03
-6.380002e+00	-6.160002e+00	7.143511e-02	4.444960e-03	1.002920e-03
-6.160002e+00	-5.940000e+00	7.135611e-02	4.744450e-03	1.057510e-03
-5.940000e+00	-5.720000e+00	7.181567e-02	4.905860e-03	1.069860e-03
-5.720000e+00	-5.500000e+00	7.277746e-02	5.093480e-03	1.101150e-03
-5.500000e+00	-5.280000e+00	7.049529e-02	6.169540e-03	1.719150e-03
-5.280000e+00	-5.060000e+00	7.035519e-02	6.773260e-03	2.075870e-03
-5.059999e+00	-4.840001e+00	7.007274e-02	7.578590e-03	2.521690e-03
-4.840001e+00	-4.620000e+00	6.629117e-02	9.473680e-03	3.718450e-03
-4.619999e+00	-4.400003e+00	6.169332e-02	1.212376e-02	5.310590e-03
-4.400003e+00	-4.180000e+00	6.591678e-02	1.061171e-02	4.355410e-03
-4.180000e+00	-3.960001e+00	6.548341e-02	1.165715e-02	4.980950e-03
-3.960001e+00	-3.740000e+00	6.577023e-02	1.204250e-02	5.140800e-03
-3.740000e+00	-3.520002e+00	6.787416e-02	1.140666e-02	4.727690e-03
-3.520001e+00	-3.299999e+00	6.825557e-02	1.201229e-02	5.058140e-03
-3.299999e+00	-3.079999e+00	6.886460e-02	1.198756e-02	5.026140e-03
-3.079999e+00	-2.859999e+00	7.006800e-02	1.198651e-02	4.971110e-03
-2.859999e+00	-2.640001e+00	7.200813e-02	1.153739e-02	4.667240e-03
-2.640000e+00	-2.420000e+00	7.146185e-02	1.159508e-02	4.667230e-03
-2.420000e+00	-2.200002e+00	7.427116e-02	1.040817e-02	3.885140e-03
-2.200001e+00	-1.980003e+00	7.294562e-02	1.003548e-02	3.684970e-03
-1.980003e+00	-1.759999e+00	7.036150e-02	9.816880e-03	3.588110e-03
-1.759999e+00	-1.540000e+00	6.106862e-02	7.137140e-03	2.325280e-03
-1.540001e+00	-1.320002e+00	3.185464e-02	3.804910e-03	1.218580e-03
-1.320002e+00	-1.100001e+00	9.574817e-03	7.928920e-04	1.781130e-04
-1.100000e+00	-8.799998e-01	1.117745e-05	2.612999e-06	4.093210e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b0_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.348836e-02	4.044000e-03	5.623950e-03
-1.078000e+01	-1.056000e+01	3.387042e-02	4.098440e-03	5.702660e-03
-1.056000e+01	-1.034000e+01	3.425671e-02	4.157130e-03	5.773460e-03
-1.034000e+01	-1.012000e+01	3.463905e-02	4.210430e-03	5.852390e-03
-1.012000e+01	-9.900000e+00	3.502138e-02	4.268090e-03	5.931220e-03
-9.900000e+00	-9.680000e+00	3.540537e-02	4.325850e-03	6.007410e-03
-9.680000e+00	-9.460000e+00	3.579212e-02	4.384620e-03	6.086020e-03
-9.460000e+00	-9.240000e+00	3.617337e-02	4.439780e-03	6.170250e-03
-9.240001e+00	-9.020001e+00	3.656196e-02	4.500090e-03	6.246130e-03
-9.020001e+00	-8.800000e+00	3.694867e-02	4.558960e-03	6.327230e-03
-8.800000e+00	-8.580000e+00	3.733465e-02	4.616780e-03	6.409920e-03
-8.580001e+00	-8.360001e+00	3.772327e-02	4.672300e-03	6.493550e-03
-8.360001e+00	-8.140001e+00	3.811470e-02	4.735710e-03	6.574120e-03
-8.140001e+00	-7.920001e+00	3.850755e-02	4.794160e-03	6.659980e-03
-7.920001e+00	-7.700000e+00	3.890177e-02	4.853830e-03	6.742930e-03
-7.700000e+00	-7.480002e+00	3.930075e-02	4.916200e-03	6.826930e-03
-7.480001e+00	-7.260000e+00	3.969908e-02	4.973880e-03	6.914580e-03
-7.260000e+00	-7.040000e+00	4.010342e-02	5.038660e-03	7.000440e-03
-7.040000e+00	-6.820002e+00	4.050807e-02	5.099040e-03	7.090060e-03
-6.820001e+00	-6.599999e+00	4.091598e-02	5.161460e-03	7.178060e-03
-6.600000e+00	-6.380003e+00	4.133116e-02	5.225340e-03	7.262980e-03
-6.380002e+00	-6.160002e+00	4.174045e-02	5.289270e-03	7.355890e-03
-6.160002e+00	-5.940000e+00	4.215037e-02	5.350390e-03	7.445900e-03
-5.940000e+00	-5.720000e+00	4.256212e-02	5.417530e-03	7.535140e-03
-5.720000e+00	-5.500000e+00	4.296264e-02	5.478410e-03	7.623920e-03
-5.500000e+00	-5.280000e+00	4.335051e-02	5.538960e-03	7.710570e-03
-5.280000e+00	-5.060000e+00	4.371785e-02	5.596430e-03	7.792820e-03
-5.059999e+00	-4.840001e+00	4.405331e-02	5.653300e-03	7.871150e-03
-4.840001e+00	-4.620000e+00	4.433971e-02	5.734400e-03	7.937140e-03
-4.619999e+00	-4.400003e+00	4.455802e-02	6.424550e-03	8.001660e-03
-4.400003e+00	-4.180000e+00	4.467998e-02	7.215330e-03	8.049410e-03
-4.180000e+00	-3.960001e+00	4.467490e-02	8.104690e-03	8.057950e-03
-3.960001e+00	-3.740000e+00	4.450091e-02	9.082850e-03	8.046010e-03
-3.740000e+00	-3.520002e+00	4.410445e-02	1.011764e-02	7.991750e-03
-3.520001e+00	-3.299999e+00	4.342141e-02	1.116604e-02	7.895850e-03
-3.299999e+00	-3.079999e+00	4.239254e-02	1.217024e-02	7.730870e-03
-3.079999e+00	-2.859999e+00	4.093643e-02	1.303831e-02	8.207600e-03
-2.859999e+00	-2.640001e+00	3.897012e-02	1.367333e-02	9.801870e-03
-2.640000e+00	-2.420000e+00	3.641567e-02	1.395728e-02	1.136966e-02
-2.420000e+00	-2.200002e+00	3.319456e-02	1.377107e-02	1.273366e-02
-2.200001e+00	-1.980003e+00	2.923884e-02	1.300835e-02	1.363677e-02
-1.980003e+00	-1.759999e+00	2.448256e-02	1.156722e-02	1.373837e-02
-1.759999e+00	-1.540000e+00	1.887750e-02	9.388743e-03	1.258814e-02
-1.540001e+00	-1.320002e+00	1.236366e-02	6.411476e-03	9.667180e-03
-1.320002e+00	-1.100001e+00	4.896099e-03	2.621766e-03	4.380680e-03
-1.100000e+00	-8.799998e-01	4.160264e-05	2.217894e-05	3.747664e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc03_b1_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.189115e-02	5.673540e-03	7.003680e-03
-1.078000e+01	-1.056000e+01	4.840017e-02	5.941240e-03	7.261980e-03
-1.056000e+01	-1.034000e+01	5.651787e-02	6.400120e-03	7.757530e-03
-1.034000e+01	-1.012000e+01	6.421833e-02	6.847060e-03	8.445790e-03
-1.012000e+01	-9.900000e+00	7.301976e-02	6.971070e-03	8.454710e-03
-9.900000e+00	-9.680000e+00	8.024807e-02	6.662950e-03	7.806850e-03
-9.680000e+00	-9.460000e+00	8.762469e-02	6.440320e-03	7.392700e-03
-9.460000e+00	-9.240000e+00	9.647510e-02	6.162720e-03	6.901900e-03
-9.240001e+00	-9.020001e+00	1.070419e-01	6.100900e-03	6.890500e-03
-9.020001e+00	-8.800000e+00	1.168817e-01	5.884200e-03	6.623400e-03
-8.800000e+00	-8.580000e+00	1.240753e-01	4.856400e-03	5.075700e-03
-8.580001e+00	-8.360001e+00	1.369373e-01	4.908700e-03	5.425400e-03
-8.360001e+00	-8.140001e+00	1.407038e-01	3.667700e-03	4.442900e-03
-8.140001e+00	-7.920001e+00	1.503183e-01	3.602500e-03	5.803900e-03
-7.920001e+00	-7.700000e+00	1.559619e-01	4.128600e-03	6.264400e-03
-7.700000e+00	-7.480002e+00	1.620313e-01	4.868600e-03	7.094400e-03
-7.480001e+00	-7.260000e+00	1.658749e-01	5.225500e-03	7.287600e-03
-7.260000e+00	-7.040000e+00	1.714871e-01	6.086800e-03	8.346900e-03
-7.040000e+00	-6.820002e+00	1.715930e-01	5.935400e-03	7.766600e-03
-6.820001e+00	-6.599999e+00	1.736338e-01	6.411000e-03	8.273400e-03
-6.600000e+00	-6.380003e+00	1.752452e-01	6.819000e-03	8.618800e-03
-6.380002e+00	-6.160002e+00	1.725013e-01	6.447800e-03	7.847900e-03
-6.160002e+00	-5.940000e+00	1.710494e-01	7.145800e-03	7.887700e-03
-5.940000e+00	-5.720000e+00	1.661109e-01	7.987600e-03	6.935400e-03
-5.720000e+00	-5.500000e+00	1.581137e-01	8.868800e-03	6.589100e-03
-5.500000e+00	-5.280000e+00	1.507649e-01	9.286800e-03	7.007600e-03
-5.280000e+00	-5.060000e+00	1.408190e-01	9.718700e-03	7.406200e-03
-5.059999e+00	-4.840001e+00	1.262755e-01	1.005850e-02	7.674700e-03
-4.840001e+00	-4.620000e+00	1.143156e-01	9.969000e-03	7.701600e-03
-4.619999e+00	-4.400003e+00	1.013125e-01	9.710300e-03	7.608900e-03
-4.400003e+00	-4.180000e+00	9.276924e-02	9.102580e-03	7.350660e-03
-4.180000e+00	-3.960001e+00	8.399927e-02	8.417260e-03	7.017240e-03
-3.960001e+00	-3.740000e+00	7.476550e-02	7.669350e-03	6.617730e-03
-3.740000e+00	-3.520002e+00	6.472458e-02	7.502970e-03	6.164240e-03
-3.520001e+00	-3.299999e+00	5.535021e-02	7.297480e-03	5.665570e-03
-3.299999e+00	-3.079999e+00	4.693202e-02	6.775790e-03	5.147990e-03
-3.079999e+00	-2.859999e+00	3.840915e-02	5.900490e-03	4.612090e-03
-2.859999e+00	-2.640001e+00	3.013328e-02	5.019420e-03	4.057270e-03
-2.640000e+00	-2.420000e+00	2.344727e-02	3.208870e-03	3.507960e-03
-2.420000e+00	-2.200002e+00	1.567664e-02	2.231690e-03	2.928930e-03
-2.200001e+00	-1.980003e+00	8.917347e-03	1.644324e-03	2.353973e-03
-1.980003e+00	-1.759999e+00	3.380090e-03	1.144480e-03	1.759816e-03
-1.759999e+00	-1.540000e+00	2.325150e-04	6.993711e-04	1.163907e-03
-1.540001e+00	-1.320002e+00	-1.521134e-04	3.141837e-04	5.703750e-04
-1.320002e+00	-1.100001e+00	-1.571955e-05	3.284072e-05	5.832496e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.874951e-02	9.707498e-02	5.347839e-02
-1.078000e+01	-1.056000e+01	1.291474e-01	8.129438e-02	4.371730e-02
-1.056000e+01	-1.034000e+01	1.285942e-01	8.191417e-02	4.389750e-02
-1.034000e+01	-1.012000e+01	1.884916e-01	5.399140e-02	2.641870e-02
-1.012000e+01	-9.900000e+00	1.819643e-01	5.381060e-02	2.652100e-02
-9.900000e+00	-9.680000e+00	1.748099e-01	5.312540e-02	2.622380e-02
-9.680000e+00	-9.460000e+00	1.829428e-01	4.654420e-02	2.233320e-02
-9.460000e+00	-9.240000e+00	1.843945e-01	4.295270e-02	2.014790e-02
-9.240001e+00	-9.020001e+00	2.010650e-01	3.403610e-02	1.461040e-02
-9.020001e+00	-8.800000e+00	2.130181e-01	2.619990e-02	9.792300e-03
-8.800000e+00	-8.580000e+00	1.976540e-01	2.947210e-02	1.199570e-02
-8.580001e+00	-8.360001e+00	2.232565e-01	1.601600e-02	3.656200e-03
-8.360001e+00	-8.140001e+00	2.062594e-01	1.908830e-02	5.841900e-03
-8.140001e+00	-7.920001e+00	2.137450e-01	1.326510e-02	3.013700e-03
-7.920001e+00	-7.700000e+00	2.083147e-01	1.198350e-02	2.736000e-03
-7.700000e+00	-7.480002e+00	2.046796e-01	1.012960e-02	2.471300e-03
-7.480001e+00	-7.260000e+00	2.015088e-01	8.084300e-03	1.983600e-03
-7.260000e+00	-7.040000e+00	2.016967e-01	4.803200e-03	1.296200e-03
-7.040000e+00	-6.820002e+00	1.896238e-01	6.403900e-03	1.781400e-03
-6.820001e+00	-6.599999e+00	1.878965e-01	3.459500e-03	9.965000e-04
-6.600000e+00	-6.380003e+00	1.843433e-01	3.504800e-03	7.068000e-04
-6.380002e+00	-6.160002e+00	1.744373e-01	2.977200e-03	9.423000e-04
-6.160002e+00	-5.940000e+00	1.693872e-01	3.498400e-03	8.498000e-04
-5.940000e+00	-5.720000e+00	1.599977e-01	3.025700e-03	6.382000e-04
-5.720000e+00	-5.500000e+00	1.476176e-01	3.323500e-03	9.460000e-04
-5.500000e+00	-5.280000e+00	1.384276e-01	3.534800e-03	9.255000e-04
-5.280000e+00	-5.060000e+00	1.266108e-01	4.758100e-03	1.090300e-03
-5.059999e+00	-4.840001e+00	1.104835e-01	7.784600e-03	1.698000e-03
-4.840001e+00	-4.620000e+00	9.897150e-02	9.042960e-03	2.714400e-03
-4.619999e+00	-4.400003e+00	8.690339e-02	1.071240e-02	3.933570e-03
-4.400003e+00	-4.180000e+00	8.052148e-02	9.856930e-03	3.630660e-03
-4.180000e+00	-3.960001e+00	7.379248e-02	9.055260e-03	3.356780e-03
-3.960001e+00	-3.740000e+00	6.646891e-02	8.539660e-03	3.206420e-03
-3.740000e+00	-3.520002e+00	5.817603e-02	8.324560e-03	3.293410e-03
-3.520001e+00	-3.299999e+00	5.045346e-02	7.663890e-03	3.142160e-03
-3.299999e+00	-3.079999e+00	4.344559e-02	6.863830e-03	2.822150e-03
-3.079999e+00	-2.859999e+00	3.609653e-02	5.861030e-03	2.447940e-03
-2.859999e+00	-2.640001e+00	2.874874e-02	4.947020e-03	2.091140e-03
-2.640000e+00	-2.420000e+00	2.277385e-02	3.194730e-03	1.262670e-03
-2.420000e+00	-2.200002e+00	1.547087e-02	2.160180e-03	8.482900e-04
-2.200001e+00	-1.980003e+00	9.009765e-03	1.111780e-03	4.231270e-04
-1.980003e+00	-1.759999e+00	3.610939e-03	3.987880e-04	1.017610e-04
-1.759999e+00	-1.540000e+00	4.769738e-04	2.506510e-05	3.013650e-05
-1.540001e+00	-1.320002e+00	4.861350e-06	1.134581e-06	1.763406e-06
-1.320002e+00	-1.100001e+00	-1.227679e-07	7.961780e-08	4.490670e-08
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b1_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.818267e-02	3.776410e-03	6.737700e-03
-1.078000e+01	-1.056000e+01	3.213013e-02	3.946420e-03	7.069430e-03
-1.056000e+01	-1.034000e+01	3.634839e-02	4.074670e-03	7.337220e-03
-1.034000e+01	-1.012000e+01	4.080838e-02	4.153090e-03	7.530540e-03
-1.012000e+01	-9.900000e+00	4.547365e-02	4.174140e-03	7.637100e-03
-9.900000e+00	-9.680000e+00	5.030184e-02	4.134450e-03	7.646520e-03
-9.680000e+00	-9.460000e+00	5.523612e-02	4.024090e-03	7.551110e-03
-9.460000e+00	-9.240000e+00	6.022118e-02	4.522550e-03	7.350950e-03
-9.240001e+00	-9.020001e+00	6.519087e-02	5.259290e-03	7.842800e-03
-9.020001e+00	-8.800000e+00	7.007898e-02	6.015590e-03	8.846840e-03
-8.800000e+00	-8.580000e+00	7.480964e-02	6.773600e-03	9.858960e-03
-8.580001e+00	-8.360001e+00	7.931344e-02	7.528560e-03	1.085619e-02
-8.360001e+00	-8.140001e+00	8.351227e-02	8.260000e-03	1.183017e-02
-8.140001e+00	-7.920001e+00	8.734170e-02	8.960080e-03	1.274970e-02
-7.920001e+00	-7.700000e+00	9.072603e-02	9.611200e-03	1.361127e-02
-7.700000e+00	-7.480002e+00	9.360946e-02	1.020341e-02	1.439294e-02
-7.480001e+00	-7.260000e+00	9.593295e-02	1.073200e-02	1.507635e-02
-7.260000e+00	-7.040000e+00	9.764273e-02	1.116886e-02	1.565947e-02
-7.040000e+00	-6.820002e+00	9.870889e-02	1.152846e-02	1.611561e-02
-6.820001e+00	-6.599999e+00	9.908995e-02	1.178799e-02	1.644465e-02
-6.600000e+00	-6.380003e+00	9.876952e-02	1.194186e-02	1.664748e-02
-6.380002e+00	-6.160002e+00	9.773726e-02	1.199696e-02	1.670134e-02
-6.160002e+00	-5.940000e+00	9.599273e-02	1.194551e-02	1.661357e-02
-5.940000e+00	-5.720000e+00	9.354674e-02	1.178365e-02	1.638926e-02
-5.720000e+00	-5.500000e+00	9.042578e-02	1.152510e-02	1.602082e-02
-5.500000e+00	-5.280000e+00	8.665333e-02	1.116183e-02	1.552157e-02
-5.280000e+00	-5.060000e+00	8.228075e-02	1.071012e-02	1.489662e-02
-5.059999e+00	-4.840001e+00	7.735823e-02	1.016513e-02	1.415549e-02
-4.840001e+00	-4.620000e+00	7.195113e-02	1.059054e-02	1.330972e-02
-4.619999e+00	-4.400003e+00	6.613444e-02	1.084060e-02	1.236891e-02
-4.400003e+00	-4.180000e+00	5.998787e-02	1.087095e-02	1.136501e-02
-4.180000e+00	-3.960001e+00	5.361436e-02	1.066059e-02	1.028718e-02
-3.960001e+00	-3.740000e+00	4.711221e-02	1.019335e-02	9.182990e-03
-3.740000e+00	-3.520002e+00	4.059752e-02	9.453270e-03	8.063790e-03
-3.520001e+00	-3.299999e+00	3.418503e-02	8.453690e-03	6.937030e-03
-3.299999e+00	-3.079999e+00	2.800813e-02	7.224080e-03	5.833170e-03
-3.079999e+00	-2.859999e+00	2.218959e-02	5.813580e-03	4.791610e-03
-2.859999e+00	-2.640001e+00	1.685562e-02	4.309090e-03	3.807870e-03
-2.640000e+00	-2.420000e+00	1.211732e-02	3.618366e-03	2.931920e-03
-2.420000e+00	-2.200002e+00	8.081662e-03	4.056040e-03	2.117398e-03
-2.200001e+00	-1.980003e+00	4.813787e-03	3.930943e-03	1.464625e-03
-1.980003e+00	-1.759999e+00	2.372156e-03	4.215863e-03	9.061990e-04
-1.759999e+00	-1.540000e+00	7.734569e-04	4.170759e-03	8.660801e-04
-1.540001e+00	-1.320002e+00	1.067830e-05	2.838467e-03	6.785722e-04
-1.320002e+00	-1.100001e+00	-2.478329e-05	3.654988e-04	8.824936e-05
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/Resum_500_SDT_zc03_b2_R1_ymax.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax 
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax 
Legend=1
LegendXPos=0.05
LegendYPos=0.9
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
RatioPlot=1
RatioPlotReference=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
RatioPlotYLabel=$\frac{X}{\text{NLO+NLL'}}$
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma_{\text{LO}} \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.889938e-02	4.013670e-03	5.014750e-03
-1.078000e+01	-1.056000e+01	2.332895e-02	4.468820e-03	5.435330e-03
-1.056000e+01	-1.034000e+01	2.896394e-02	5.194730e-03	6.269910e-03
-1.034000e+01	-1.012000e+01	3.526695e-02	5.853310e-03	7.030950e-03
-1.012000e+01	-9.900000e+00	4.352359e-02	6.643440e-03	7.917730e-03
-9.900000e+00	-9.680000e+00	5.151565e-02	7.095230e-03	8.253410e-03
-9.680000e+00	-9.460000e+00	6.087962e-02	7.637150e-03	8.781400e-03
-9.460000e+00	-9.240000e+00	7.029644e-02	7.826640e-03	8.746310e-03
-9.240001e+00	-9.020001e+00	8.499860e-02	8.675720e-03	9.877590e-03
-9.020001e+00	-8.800000e+00	9.345340e-02	8.397280e-03	9.161300e-03
-8.800000e+00	-8.580000e+00	1.083775e-01	8.475390e-03	9.191700e-03
-8.580001e+00	-8.360001e+00	1.231269e-01	8.587600e-03	9.356800e-03
-8.360001e+00	-8.140001e+00	1.352577e-01	7.871900e-03	8.266500e-03
-8.140001e+00	-7.920001e+00	1.503197e-01	7.391200e-03	7.740500e-03
-7.920001e+00	-7.700000e+00	1.598783e-01	6.130100e-03	5.952500e-03
-7.700000e+00	-7.480002e+00	1.744310e-01	5.184200e-03	6.001700e-03
-7.480001e+00	-7.260000e+00	1.847987e-01	4.318600e-03	6.973600e-03
-7.260000e+00	-7.040000e+00	1.958253e-01	5.615400e-03	8.479100e-03
-7.040000e+00	-6.820002e+00	2.017999e-01	6.120200e-03	8.762400e-03
-6.820001e+00	-6.599999e+00	2.094702e-01	7.262800e-03	1.004420e-02
-6.600000e+00	-6.380003e+00	2.139287e-01	7.874500e-03	1.051040e-02
-6.380002e+00	-6.160002e+00	2.145401e-01	7.992100e-03	1.025230e-02
-6.160002e+00	-5.940000e+00	2.140546e-01	8.197400e-03	1.018900e-02
-5.940000e+00	-5.720000e+00	2.077199e-01	8.364000e-03	8.624100e-03
-5.720000e+00	-5.500000e+00	1.994472e-01	9.712400e-03	7.481500e-03
-5.500000e+00	-5.280000e+00	1.891192e-01	1.056850e-02	8.272800e-03
-5.280000e+00	-5.060000e+00	1.750798e-01	1.129550e-02	8.927700e-03
-5.059999e+00	-4.840001e+00	1.581905e-01	1.158480e-02	9.215900e-03
-4.840001e+00	-4.620000e+00	1.422344e-01	1.145760e-02	9.262700e-03
-4.619999e+00	-4.400003e+00	1.235203e-01	1.107420e-02	9.100100e-03
-4.400003e+00	-4.180000e+00	1.092844e-01	1.037601e-02	8.833300e-03
-4.180000e+00	-3.960001e+00	9.495466e-02	9.507790e-03	8.461040e-03
-3.960001e+00	-3.740000e+00	8.101902e-02	8.537000e-03	8.008280e-03
-3.740000e+00	-3.520002e+00	6.575815e-02	7.901970e-03	7.462030e-03
-3.520001e+00	-3.299999e+00	5.203111e-02	7.130770e-03	6.864570e-03
-3.299999e+00	-3.079999e+00	3.979061e-02	5.872280e-03	6.238350e-03
-3.079999e+00	-2.859999e+00	2.727349e-02	4.621580e-03	5.469140e-03
-2.859999e+00	-2.640001e+00	1.743206e-02	3.216790e-03	4.689900e-03
-2.640000e+00	-2.420000e+00	8.230217e-03	2.284014e-03	3.764843e-03
-2.420000e+00	-2.200002e+00	1.220609e-03	1.445981e-03	2.734833e-03
-2.200001e+00	-1.980003e+00	-1.339821e-03	8.018730e-04	1.641288e-03
-1.980003e+00	-1.759999e+00	-1.001519e-03	4.217290e-04	7.203588e-04
-1.759999e+00	-1.540000e+00	-2.200071e-04	9.262110e-05	1.235890e-04
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-1.796441e-02	1.940473e-01	1.121992e-01
-1.078000e+01	-1.056000e+01	3.297070e-02	1.676705e-01	9.591850e-02
-1.056000e+01	-1.034000e+01	4.958239e-02	1.608865e-01	9.131061e-02
-1.034000e+01	-1.012000e+01	1.236804e-01	1.266882e-01	6.990120e-02
-1.012000e+01	-9.900000e+00	1.457917e-01	1.139001e-01	6.204320e-02
-9.900000e+00	-9.680000e+00	1.515703e-01	1.074646e-01	5.810800e-02
-9.680000e+00	-9.460000e+00	1.799518e-01	9.192425e-02	4.856160e-02
-9.460000e+00	-9.240000e+00	1.825315e-01	8.612054e-02	4.510150e-02
-9.240001e+00	-9.020001e+00	2.304002e-01	6.464690e-02	3.153280e-02
-9.020001e+00	-8.800000e+00	2.201409e-01	6.296490e-02	3.078720e-02
-8.800000e+00	-8.580000e+00	2.329911e-01	5.465440e-02	2.565210e-02
-8.580001e+00	-8.360001e+00	2.576049e-01	3.986640e-02	1.657080e-02
-8.360001e+00	-8.140001e+00	2.523910e-01	3.729630e-02	1.520730e-02
-8.140001e+00	-7.920001e+00	2.654690e-01	2.807430e-02	9.555100e-03
-7.920001e+00	-7.700000e+00	2.526923e-01	2.720190e-02	9.425100e-03
-7.700000e+00	-7.480002e+00	2.601552e-01	2.001180e-02	5.071500e-03
-7.480001e+00	-7.260000e+00	2.577236e-01	1.626540e-02	3.684500e-03
-7.260000e+00	-7.040000e+00	2.585191e-01	1.110120e-02	2.641100e-03
-7.040000e+00	-6.820002e+00	2.459324e-01	1.120380e-02	2.808500e-03
-6.820001e+00	-6.599999e+00	2.460134e-01	5.984500e-03	1.565600e-03
-6.600000e+00	-6.380003e+00	2.385356e-01	4.268600e-03	1.255800e-03
-6.380002e+00	-6.160002e+00	2.271445e-01	3.857200e-03	1.251900e-03
-6.160002e+00	-5.940000e+00	2.180723e-01	4.081000e-03	8.788000e-04
-5.940000e+00	-5.720000e+00	2.027194e-01	3.289400e-03	1.010200e-03
-5.720000e+00	-5.500000e+00	1.877337e-01	4.208300e-03	1.208600e-03
-5.500000e+00	-5.280000e+00	1.736902e-01	4.419600e-03	1.115400e-03
-5.280000e+00	-5.060000e+00	1.565906e-01	6.057500e-03	1.440000e-03
-5.059999e+00	-4.840001e+00	1.386987e-01	7.929200e-03	1.664300e-03
-4.840001e+00	-4.620000e+00	1.237092e-01	8.739300e-03	1.937200e-03
-4.619999e+00	-4.400003e+00	1.066113e-01	1.052615e-02	3.349300e-03
-4.400003e+00	-4.180000e+00	9.527299e-02	9.701750e-03	3.205820e-03
-4.180000e+00	-3.960001e+00	8.387492e-02	8.974510e-03	3.033780e-03
-3.960001e+00	-3.740000e+00	7.273682e-02	8.066910e-03	2.814090e-03
-3.740000e+00	-3.520002e+00	6.001558e-02	7.818410e-03	2.963920e-03
-3.520001e+00	-3.299999e+00	4.855078e-02	6.908520e-03	2.744870e-03
-3.299999e+00	-3.079999e+00	3.816428e-02	5.749920e-03	2.343130e-03
-3.079999e+00	-2.859999e+00	2.706971e-02	4.726480e-03	2.030560e-03
-2.859999e+00	-2.640001e+00	1.824054e-02	2.989210e-03	1.250340e-03
-2.640000e+00	-2.420000e+00	9.648029e-03	1.374438e-03	5.621310e-04
-2.420000e+00	-2.200002e+00	2.879385e-03	1.807210e-04	2.407500e-05
-2.200001e+00	-1.980003e+00	1.507364e-04	3.478060e-05	5.392350e-05
-1.980003e+00	-1.759999e+00	3.471837e-06	8.334210e-07	1.304046e-06
-1.759999e+00	-1.540000e+00	3.674366e-08	8.287050e-09	1.275421e-08
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND_500GeV/resum-p1_MUQ1_gzip_ymax_BLAND_500GeV/Envelopes/Resum_mult_LO.yoda/ResumAnalysis/SDT_zc03_b2_R1_ymax
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.414764e-02	2.676600e-03	4.525300e-03
-1.078000e+01	-1.056000e+01	1.739158e-02	3.007690e-03	5.108160e-03
-1.056000e+01	-1.034000e+01	2.114456e-02	3.335790e-03	5.695220e-03
-1.034000e+01	-1.012000e+01	2.543371e-02	3.646840e-03	6.265890e-03
-1.012000e+01	-9.900000e+00	3.027394e-02	3.923900e-03	6.798550e-03
-9.900000e+00	-9.680000e+00	3.566537e-02	4.148780e-03	7.267520e-03
-9.680000e+00	-9.460000e+00	4.158975e-02	4.301760e-03	7.646170e-03
-9.460000e+00	-9.240000e+00	4.800899e-02	4.362830e-03	7.907050e-03
-9.240001e+00	-9.020001e+00	5.486190e-02	4.312730e-03	8.028700e-03
-9.020001e+00	-8.800000e+00	6.206567e-02	4.136330e-03	7.981560e-03
-8.800000e+00	-8.580000e+00	6.951833e-02	4.713190e-03	7.748860e-03
-8.580001e+00	-8.360001e+00	7.708682e-02	5.805900e-03	8.654740e-03
-8.360001e+00	-8.140001e+00	8.463420e-02	6.956500e-03	1.020274e-02
-8.140001e+00	-7.920001e+00	9.199612e-02	8.139470e-03	1.179578e-02
-7.920001e+00	-7.700000e+00	9.901138e-02	9.332960e-03	1.339532e-02
-7.700000e+00	-7.480002e+00	1.055024e-01	1.049676e-02	1.495750e-02
-7.480001e+00	-7.260000e+00	1.112966e-01	1.160363e-02	1.644830e-02
-7.260000e+00	-7.040000e+00	1.162366e-01	1.262390e-02	1.780850e-02
-7.040000e+00	-6.820002e+00	1.201603e-01	1.352070e-02	1.901340e-02
-6.820001e+00	-6.599999e+00	1.229423e-01	1.426710e-02	2.000730e-02
-6.600000e+00	-6.380003e+00	1.244705e-01	1.484010e-02	2.077580e-02
-6.380002e+00	-6.160002e+00	1.246567e-01	1.522350e-02	2.127590e-02
-6.160002e+00	-5.940000e+00	1.234507e-01	1.539300e-02	2.149480e-02
-5.940000e+00	-5.720000e+00	1.208317e-01	1.534990e-02	2.142210e-02
-5.720000e+00	-5.500000e+00	1.168118e-01	1.508800e-02	2.104790e-02
-5.500000e+00	-5.280000e+00	1.114384e-01	1.460860e-02	2.038430e-02
-5.280000e+00	-5.060000e+00	1.047947e-01	1.392658e-02	1.943750e-02
-5.059999e+00	-4.840001e+00	9.699266e-02	1.335238e-02	1.823104e-02
-4.840001e+00	-4.620000e+00	8.818142e-02	1.350827e-02	1.680828e-02
-4.619999e+00	-4.400003e+00	7.853807e-02	1.323482e-02	1.517235e-02
-4.400003e+00	-4.180000e+00	6.827032e-02	1.251168e-02	1.339762e-02
-4.180000e+00	-3.960001e+00	5.760940e-02	1.130945e-02	1.150467e-02
-3.960001e+00	-3.740000e+00	4.681124e-02	9.634340e-03	9.571900e-03
-3.740000e+00	-3.520002e+00	3.615539e-02	7.514430e-03	7.647000e-03
-3.520001e+00	-3.299999e+00	2.593737e-02	5.025930e-03	5.766010e-03
-3.299999e+00	-3.079999e+00	1.646616e-02	2.737770e-03	4.004270e-03
-3.079999e+00	-2.859999e+00	8.082406e-03	5.742787e-03	2.416364e-03
-2.859999e+00	-2.640001e+00	1.083594e-03	8.788171e-03	3.099639e-03
-2.640000e+00	-2.420000e+00	-4.175141e-03	1.145050e-02	5.212384e-03
-2.420000e+00	-2.200002e+00	-7.369656e-03	1.319617e-02	6.473584e-03
-2.200001e+00	-1.980003e+00	-8.125759e-03	1.321755e-02	6.436888e-03
-1.980003e+00	-1.759999e+00	-6.142911e-03	1.012364e-02	4.703423e-03
-1.759999e+00	-1.540000e+00	-1.452207e-03	2.531579e-03	1.106334e-03
-1.540001e+00	-1.320002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/fixed_order/Resum_500/z01_b0_NLO_NLL_histo.txt <==
# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.940574e-02	1.112990e-03	1.126410e-03
-1.078000e+01	-1.056000e+01	1.928792e-02	7.627700e-04	6.096900e-04
-1.056000e+01	-1.034000e+01	2.307465e-02	1.322150e-03	1.430290e-03
-1.034000e+01	-1.012000e+01	2.489493e-02	1.341160e-03	1.388170e-03
-1.012000e+01	-9.900000e+00	2.706239e-02	1.427720e-03	1.481210e-03
-9.900000e+00	-9.680000e+00	2.888297e-02	1.421440e-03	1.399730e-03
-9.680000e+00	-9.460000e+00	2.982103e-02	1.223460e-03	9.857800e-04
-9.460000e+00	-9.240000e+00	3.257594e-02	1.331170e-03	1.146070e-03
-9.240001e+00	-9.020001e+00	3.582515e-02	1.545210e-03	1.460640e-03
-9.020001e+00	-8.800000e+00	3.936255e-02	1.853690e-03	1.901880e-03
-8.800000e+00	-8.580000e+00	4.233683e-02	1.772820e-03	2.062670e-03
-8.580001e+00	-8.360001e+00	4.700985e-02	2.177270e-03	2.826460e-03
-8.360001e+00	-8.140001e+00	4.888552e-02	1.961350e-03	2.564510e-03
-8.140001e+00	-7.920001e+00	5.249203e-02	2.081880e-03	2.787740e-03
-7.920001e+00	-7.700000e+00	5.637697e-02	2.137900e-03	3.018660e-03
-7.700000e+00	-7.480002e+00	6.039548e-02	2.179860e-03	3.297550e-03
-7.480001e+00	-7.260000e+00	6.413952e-02	2.191320e-03	3.341060e-03
-7.260000e+00	-7.040000e+00	6.976937e-02	2.426120e-03	3.890620e-03
-7.040000e+00	-6.820002e+00	7.391798e-02	2.305270e-03	3.920060e-03
-6.820001e+00	-6.599999e+00	7.910910e-02	2.436030e-03	4.236370e-03
-6.600000e+00	-6.380003e+00	8.604918e-02	2.671860e-03	4.803860e-03
-6.380002e+00	-6.160002e+00	9.151803e-02	2.602920e-03	4.823810e-03
-6.160002e+00	-5.940000e+00	9.802933e-02	2.683570e-03	5.087970e-03
-5.940000e+00	-5.720000e+00	1.048990e-01	2.914800e-03	5.297400e-03
-5.720000e+00	-5.500000e+00	1.122136e-01	3.070800e-03	5.385700e-03
-5.500000e+00	-5.280000e+00	1.184464e-01	2.890100e-03	4.876700e-03
-5.280000e+00	-5.060000e+00	1.255567e-01	2.769500e-03	4.483600e-03
-5.059999e+00	-4.840001e+00	1.327777e-01	2.435300e-03	3.641600e-03
-4.840001e+00	-4.620000e+00	1.364425e-01	2.292400e-03	1.501400e-03
-4.619999e+00	-4.400003e+00	1.459620e-01	2.773900e-03	6.198000e-04
-4.400003e+00	-4.180000e+00	1.548621e-01	3.426500e-03	1.134600e-03
-4.180000e+00	-3.960001e+00	1.633692e-01	4.124800e-03	2.016700e-03
-3.960001e+00	-3.740000e+00	1.727124e-01	4.829700e-03	3.022700e-03
-3.740000e+00	-3.520002e+00	1.853982e-01	5.751700e-03	3.744400e-03
-3.520001e+00	-3.299999e+00	1.972168e-01	8.223600e-03	4.595200e-03
-3.299999e+00	-3.079999e+00	2.110347e-01	1.060220e-02	5.415200e-03
-3.079999e+00	-2.859999e+00	2.257206e-01	1.247100e-02	6.107400e-03
-2.859999e+00	-2.640001e+00	2.252697e-01	8.013700e-03	6.357600e-03
-2.640000e+00	-2.420000e+00	2.047707e-01	5.924000e-03	7.671800e-03
-2.420000e+00	-2.200002e+00	1.809962e-01	5.429800e-03	8.473100e-03
-2.200001e+00	-1.980003e+00	1.480168e-01	5.467200e-03	8.801200e-03
-1.980003e+00	-1.759999e+00	1.131398e-01	5.219200e-03	8.118400e-03
-1.759999e+00	-1.540000e+00	8.078286e-02	3.939500e-03	6.344950e-03
-1.540001e+00	-1.320002e+00	4.265594e-02	2.686810e-03	4.128290e-03
-1.320002e+00	-1.100001e+00	1.339536e-02	9.196900e-04	1.606000e-03
-1.100000e+00	-8.799998e-01	2.777854e-05	1.239617e-05	1.290001e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z005_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b0 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b0 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.8
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b0
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.750700e-04	7.541100e-05	7.541100e-05
-1.078000e+01	-1.056000e+01	1.271119e-03	9.607345e-05	9.607345e-05
-1.056000e+01	-1.034000e+01	1.662425e-03	1.389753e-04	1.389753e-04
-1.034000e+01	-1.012000e+01	2.071334e-03	1.351993e-04	1.351993e-04
-1.012000e+01	-9.900000e+00	2.296092e-03	1.428013e-04	1.428013e-04
-9.900000e+00	-9.680000e+00	2.798421e-03	1.692436e-04	1.692436e-04
-9.680000e+00	-9.460000e+00	3.460938e-03	2.259753e-04	2.259753e-04
-9.460000e+00	-9.240000e+00	3.510800e-03	1.843223e-04	1.843223e-04
-9.240000e+00	-9.020000e+00	4.535385e-03	2.551383e-04	2.551383e-04
-9.020000e+00	-8.800000e+00	4.687891e-03	2.245689e-04	2.245689e-04
-8.800000e+00	-8.580000e+00	5.430882e-03	2.825769e-04	2.825769e-04
-8.580000e+00	-8.360000e+00	6.227341e-03	3.115014e-04	3.115014e-04
-8.360000e+00	-8.140000e+00	7.308532e-03	3.149365e-04	3.149365e-04
-8.140000e+00	-7.920000e+00	7.509755e-03	3.210330e-04	3.210330e-04
-7.920000e+00	-7.700000e+00	7.645695e-03	3.177452e-04	3.177452e-04
-7.700000e+00	-7.480000e+00	8.807150e-03	3.574933e-04	3.574933e-04
-7.480000e+00	-7.260000e+00	1.065577e-02	3.885633e-04	3.885633e-04
-7.260000e+00	-7.040000e+00	1.129374e-02	4.067390e-04	4.067390e-04
-7.040000e+00	-6.820000e+00	1.262775e-02	4.227506e-04	4.227506e-04
-6.820000e+00	-6.600000e+00	1.489030e-02	5.374444e-04	5.374444e-04
-6.600000e+00	-6.380000e+00	1.672544e-02	5.587828e-04	5.587828e-04
-6.380000e+00	-6.160000e+00	1.821502e-02	5.344739e-04	5.344739e-04
-6.160000e+00	-5.940000e+00	2.035115e-02	6.077815e-04	6.077815e-04
-5.940000e+00	-5.720000e+00	2.364688e-02	6.824688e-04	6.824688e-04
-5.720000e+00	-5.500000e+00	2.702548e-02	7.420550e-04	7.420550e-04
-5.500000e+00	-5.280000e+00	3.095029e-02	7.430895e-04	7.430895e-04
-5.280000e+00	-5.060000e+00	3.671540e-02	8.623725e-04	8.623725e-04
-5.060000e+00	-4.840000e+00	4.140637e-02	8.653981e-04	8.653981e-04
-4.840000e+00	-4.620000e+00	5.103414e-02	1.036360e-03	1.036360e-03
-4.620000e+00	-4.400000e+00	6.333364e-02	1.111738e-03	1.111738e-03
-4.400000e+00	-4.180000e+00	8.538268e-02	1.341846e-03	1.341846e-03
-4.180000e+00	-3.960000e+00	1.163887e-01	1.595490e-03	1.595490e-03
-3.960000e+00	-3.740000e+00	1.554938e-01	1.780365e-03	1.780365e-03
-3.740000e+00	-3.520000e+00	2.174205e-01	2.238818e-03	2.238818e-03
-3.520000e+00	-3.300000e+00	2.778097e-01	2.553714e-03	2.553714e-03
-3.300000e+00	-3.080000e+00	3.476402e-01	2.913351e-03	2.913351e-03
-3.080000e+00	-2.860000e+00	4.231973e-01	3.261210e-03	3.261210e-03
-2.860000e+00	-2.640000e+00	4.887105e-01	3.440497e-03	3.440497e-03
-2.640000e+00	-2.420000e+00	5.564927e-01	3.837710e-03	3.837710e-03
-2.420000e+00	-2.200000e+00	5.539050e-01	4.063434e-03	4.063434e-03
-2.200000e+00	-1.980000e+00	4.402320e-01	3.596929e-03	3.596929e-03
-1.980000e+00	-1.760000e+00	2.761436e-01	2.780828e-03	2.780828e-03
-1.760000e+00	-1.540000e+00	1.214716e-01	1.840683e-03	1.840683e-03
-1.540000e+00	-1.320000e+00	3.051637e-02	8.588800e-04	8.588800e-04
-1.320000e+00	-1.100000e+00	2.831431e-03	1.911635e-04	1.911635e-04
-1.100000e+00	-8.800000e-01	4.851350e-05	2.047049e-05	2.047049e-05
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.278420e-03	9.759791e-05	9.759791e-05
-1.078000e+01	-1.056000e+01	1.735661e-03	1.237424e-04	1.237424e-04
-1.056000e+01	-1.034000e+01	2.073295e-03	1.494833e-04	1.494833e-04
-1.034000e+01	-1.012000e+01	2.426178e-03	1.378783e-04	1.378783e-04
-1.012000e+01	-9.900000e+00	2.867514e-03	1.581096e-04	1.581096e-04
-9.900000e+00	-9.680000e+00	3.488155e-03	1.878490e-04	1.878490e-04
-9.680000e+00	-9.460000e+00	4.512509e-03	2.452324e-04	2.452324e-04
-9.460000e+00	-9.240000e+00	4.885573e-03	2.341169e-04	2.341169e-04
-9.240000e+00	-9.020000e+00	5.650027e-03	2.739387e-04	2.739387e-04
-9.020000e+00	-8.800000e+00	6.863795e-03	3.195345e-04	3.195345e-04
-8.800000e+00	-8.580000e+00	7.982005e-03	3.629842e-04	3.629842e-04
-8.580000e+00	-8.360000e+00	8.808423e-03	3.910426e-04	3.910426e-04
-8.360000e+00	-8.140000e+00	9.884018e-03	3.668635e-04	3.668635e-04
-8.140000e+00	-7.920000e+00	1.124321e-02	4.655045e-04	4.655045e-04
-7.920000e+00	-7.700000e+00	1.096779e-02	4.029679e-04	4.029679e-04
-7.700000e+00	-7.480000e+00	1.341266e-02	4.703825e-04	4.703825e-04
-7.480000e+00	-7.260000e+00	1.492739e-02	4.860764e-04	4.860764e-04
-7.260000e+00	-7.040000e+00	1.587933e-02	5.081129e-04	5.081129e-04
-7.040000e+00	-6.820000e+00	1.870424e-02	5.566918e-04	5.566918e-04
-6.820000e+00	-6.600000e+00	2.129779e-02	6.315781e-04	6.315781e-04
-6.600000e+00	-6.380000e+00	2.330498e-02	6.527164e-04	6.527164e-04
-6.380000e+00	-6.160000e+00	2.554359e-02	6.415672e-04	6.415672e-04
-6.160000e+00	-5.940000e+00	3.026913e-02	7.746934e-04	7.746934e-04
-5.940000e+00	-5.720000e+00	3.458274e-02	8.967900e-04	8.967900e-04
-5.720000e+00	-5.500000e+00	3.910799e-02	8.956851e-04	8.956851e-04
-5.500000e+00	-5.280000e+00	4.454095e-02	9.404394e-04	9.404394e-04
-5.280000e+00	-5.060000e+00	5.280900e-02	1.056962e-03	1.056962e-03
-5.060000e+00	-4.840000e+00	6.393545e-02	1.151483e-03	1.151483e-03
-4.840000e+00	-4.620000e+00	7.586609e-02	1.260006e-03	1.260006e-03
-4.620000e+00	-4.400000e+00	9.279068e-02	1.422947e-03	1.422947e-03
-4.400000e+00	-4.180000e+00	1.236770e-01	1.755894e-03	1.755894e-03
-4.180000e+00	-3.960000e+00	1.564672e-01	1.847488e-03	1.847488e-03
-3.960000e+00	-3.740000e+00	2.029020e-01	2.149200e-03	2.149200e-03
-3.740000e+00	-3.520000e+00	2.629800e-01	2.466917e-03	2.466917e-03
-3.520000e+00	-3.300000e+00	3.329674e-01	2.934113e-03	2.934113e-03
-3.300000e+00	-3.080000e+00	3.874883e-01	3.099033e-03	3.099033e-03
-3.080000e+00	-2.860000e+00	4.415040e-01	3.384632e-03	3.384632e-03
-2.860000e+00	-2.640000e+00	4.724736e-01	3.469394e-03	3.469394e-03
-2.640000e+00	-2.420000e+00	4.786059e-01	3.729864e-03	3.729864e-03
-2.420000e+00	-2.200000e+00	4.222898e-01	3.535748e-03	3.535748e-03
-2.200000e+00	-1.980000e+00	3.087434e-01	2.902155e-03	2.902155e-03
-1.980000e+00	-1.760000e+00	1.906166e-01	2.237865e-03	2.237865e-03
-1.760000e+00	-1.540000e+00	8.483745e-02	1.486422e-03	1.486422e-03
-1.540000e+00	-1.320000e+00	2.239905e-02	6.977002e-04	6.977002e-04
-1.320000e+00	-1.100000e+00	2.396604e-03	1.792116e-04	1.792116e-04
-1.100000e+00	-8.800000e-01	4.582877e-05	2.004686e-05	2.004686e-05
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b0
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.180849e-03	1.050474e-04	1.050474e-04
-1.078000e+01	-1.056000e+01	1.355439e-03	1.294753e-04	1.294753e-04
-1.056000e+01	-1.034000e+01	1.669733e-03	1.372939e-04	1.372939e-04
-1.034000e+01	-1.012000e+01	1.821348e-03	1.272604e-04	1.272604e-04
-1.012000e+01	-9.900000e+00	2.598667e-03	1.537111e-04	1.537111e-04
-9.900000e+00	-9.680000e+00	3.138619e-03	2.161201e-04	2.161201e-04
-9.680000e+00	-9.460000e+00	3.415075e-03	1.935628e-04	1.935628e-04
-9.460000e+00	-9.240000e+00	3.996404e-03	2.333743e-04	2.333743e-04
-9.240000e+00	-9.020000e+00	4.624814e-03	2.431983e-04	2.431983e-04
-9.020000e+00	-8.800000e+00	5.031632e-03	2.505886e-04	2.505886e-04
-8.800000e+00	-8.580000e+00	5.539341e-03	2.932866e-04	2.932866e-04
-8.580000e+00	-8.360000e+00	5.967968e-03	2.617622e-04	2.617622e-04
-8.360000e+00	-8.140000e+00	6.600486e-03	2.882644e-04	2.882644e-04
-8.140000e+00	-7.920000e+00	7.750500e-03	3.288072e-04	3.288072e-04
-7.920000e+00	-7.700000e+00	9.279941e-03	4.178288e-04	4.178288e-04
-7.700000e+00	-7.480000e+00	9.618723e-03	3.678146e-04	3.678146e-04
-7.480000e+00	-7.260000e+00	1.052239e-02	4.498875e-04	4.498875e-04
-7.260000e+00	-7.040000e+00	1.152119e-02	4.348695e-04	4.348695e-04
-7.040000e+00	-6.820000e+00	1.294254e-02	4.670713e-04	4.670713e-04
-6.820000e+00	-6.600000e+00	1.506148e-02	5.252624e-04	5.252624e-04
-6.600000e+00	-6.380000e+00	1.686675e-02	5.830761e-04	5.830761e-04
-6.380000e+00	-6.160000e+00	1.876391e-02	6.294672e-04	6.294672e-04
-6.160000e+00	-5.940000e+00	2.029010e-02	5.919067e-04	5.919067e-04
-5.940000e+00	-5.720000e+00	2.299038e-02	6.191226e-04	6.191226e-04
-5.720000e+00	-5.500000e+00	2.631088e-02	7.328107e-04	7.328107e-04
-5.500000e+00	-5.280000e+00	3.074399e-02	7.728591e-04	7.728591e-04
-5.280000e+00	-5.060000e+00	3.648815e-02	8.490483e-04	8.490483e-04
-5.060000e+00	-4.840000e+00	4.285564e-02	9.500993e-04	9.500993e-04
-4.840000e+00	-4.620000e+00	5.182009e-02	1.045875e-03	1.045875e-03
-4.620000e+00	-4.400000e+00	6.755127e-02	1.188518e-03	1.188518e-03
-4.400000e+00	-4.180000e+00	9.125473e-02	1.440246e-03	1.440246e-03
-4.180000e+00	-3.960000e+00	1.221375e-01	1.599242e-03	1.599242e-03
-3.960000e+00	-3.740000e+00	1.674762e-01	1.956606e-03	1.956606e-03
-3.740000e+00	-3.520000e+00	2.176012e-01	2.165775e-03	2.165775e-03
-3.520000e+00	-3.300000e+00	2.825628e-01	2.536911e-03	2.536911e-03
-3.300000e+00	-3.080000e+00	3.491597e-01	2.973415e-03	2.973415e-03
-3.080000e+00	-2.860000e+00	4.135331e-01	3.223293e-03	3.223293e-03
-2.860000e+00	-2.640000e+00	4.753214e-01	3.420334e-03	3.420334e-03
-2.640000e+00	-2.420000e+00	5.274773e-01	3.729662e-03	3.729662e-03
-2.420000e+00	-2.200000e+00	5.284068e-01	3.894611e-03	3.894611e-03
-2.200000e+00	-1.980000e+00	4.356045e-01	3.522503e-03	3.522503e-03
-1.980000e+00	-1.760000e+00	2.854376e-01	2.838129e-03	2.838129e-03
-1.760000e+00	-1.540000e+00	1.398136e-01	2.074633e-03	2.074633e-03
-1.540000e+00	-1.320000e+00	4.174623e-02	9.936672e-04	9.936672e-04
-1.320000e+00	-1.100000e+00	5.605591e-03	3.463101e-04	3.463101e-04
-1.100000e+00	-8.800000e-01	5.413400e-05	2.697721e-05	2.697721e-05
-8.800000e-01	-6.600000e-01	1.526563e-07	1.521330e-07	1.521330e-07
-6.600000e-01	-4.400000e-01	2.788989e-14	2.758503e-14	2.758503e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.366773e-03	1.053992e-04	1.053992e-04
-1.078000e+01	-1.056000e+01	1.695365e-03	1.554751e-04	1.554751e-04
-1.056000e+01	-1.034000e+01	1.909654e-03	1.457339e-04	1.457339e-04
-1.034000e+01	-1.012000e+01	2.220160e-03	1.380829e-04	1.380829e-04
-1.012000e+01	-9.900000e+00	2.954403e-03	1.672305e-04	1.672305e-04
-9.900000e+00	-9.680000e+00	3.672847e-03	2.331343e-04	2.331343e-04
-9.680000e+00	-9.460000e+00	4.057740e-03	2.152242e-04	2.152242e-04
-9.460000e+00	-9.240000e+00	5.012773e-03	2.681997e-04	2.681997e-04
-9.240000e+00	-9.020000e+00	5.794323e-03	2.787760e-04	2.787760e-04
-9.020000e+00	-8.800000e+00	6.316114e-03	3.063624e-04	3.063624e-04
-8.800000e+00	-8.580000e+00	6.485214e-03	2.932334e-04	2.932334e-04
-8.580000e+00	-8.360000e+00	7.720477e-03	3.270955e-04	3.270955e-04
-8.360000e+00	-8.140000e+00	8.407764e-03	3.215131e-04	3.215131e-04
-8.140000e+00	-7.920000e+00	9.594686e-03	3.648500e-04	3.648500e-04
-7.920000e+00	-7.700000e+00	1.093377e-02	4.382990e-04	4.382990e-04
-7.700000e+00	-7.480000e+00	1.265589e-02	4.699228e-04	4.699228e-04
-7.480000e+00	-7.260000e+00	1.352068e-02	5.178344e-04	5.178344e-04
-7.260000e+00	-7.040000e+00	1.457691e-02	4.969404e-04	4.969404e-04
-7.040000e+00	-6.820000e+00	1.698296e-02	5.849790e-04	5.849790e-04
-6.820000e+00	-6.600000e+00	1.886980e-02	5.933828e-04	5.933828e-04
-6.600000e+00	-6.380000e+00	2.207515e-02	6.685903e-04	6.685903e-04
-6.380000e+00	-6.160000e+00	2.404155e-02	6.924492e-04	6.924492e-04
-6.160000e+00	-5.940000e+00	2.729361e-02	7.110711e-04	7.110711e-04
-5.940000e+00	-5.720000e+00	2.937867e-02	6.980985e-04	6.980985e-04
-5.720000e+00	-5.500000e+00	3.624638e-02	8.908111e-04	8.908111e-04
-5.500000e+00	-5.280000e+00	4.121557e-02	9.491919e-04	9.491919e-04
-5.280000e+00	-5.060000e+00	4.741059e-02	9.861244e-04	9.861244e-04
-5.060000e+00	-4.840000e+00	5.984514e-02	1.203110e-03	1.203110e-03
-4.840000e+00	-4.620000e+00	7.037205e-02	1.203540e-03	1.203540e-03
-4.620000e+00	-4.400000e+00	9.124818e-02	1.450905e-03	1.450905e-03
-4.400000e+00	-4.180000e+00	1.183880e-01	1.650817e-03	1.650817e-03
-4.180000e+00	-3.960000e+00	1.516206e-01	1.801759e-03	1.801759e-03
-3.960000e+00	-3.740000e+00	1.989859e-01	2.124455e-03	2.124455e-03
-3.740000e+00	-3.520000e+00	2.558595e-01	2.445054e-03	2.445054e-03
-3.520000e+00	-3.300000e+00	3.173760e-01	2.821930e-03	2.821930e-03
-3.300000e+00	-3.080000e+00	3.729533e-01	3.032569e-03	3.032569e-03
-3.080000e+00	-2.860000e+00	4.308130e-01	3.300410e-03	3.300410e-03
-2.860000e+00	-2.640000e+00	4.729305e-01	3.571150e-03	3.571150e-03
-2.640000e+00	-2.420000e+00	4.790418e-01	3.595663e-03	3.595663e-03
-2.420000e+00	-2.200000e+00	4.360206e-01	3.524674e-03	3.524674e-03
-2.200000e+00	-1.980000e+00	3.400444e-01	3.080729e-03	3.080729e-03
-1.980000e+00	-1.760000e+00	2.199367e-01	2.472634e-03	2.472634e-03
-1.760000e+00	-1.540000e+00	1.061524e-01	1.725156e-03	1.725156e-03
-1.540000e+00	-1.320000e+00	3.254519e-02	8.443906e-04	8.443906e-04
-1.320000e+00	-1.100000e+00	4.363264e-03	2.906540e-04	2.906540e-04
-1.100000e+00	-8.800000e-01	5.407032e-05	2.698618e-05	2.698618e-05
-8.800000e-01	-6.600000e-01	1.526559e-07	1.521330e-07	1.521330e-07
-6.600000e-01	-4.400000e-01	4.280600e-13	4.011199e-13	4.011199e-13
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b1 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b1 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.8
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b1
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.082605e-05	2.504867e-05	2.504867e-05
-1.078000e+01	-1.056000e+01	1.373594e-04	3.489167e-05	3.489167e-05
-1.056000e+01	-1.034000e+01	1.424456e-04	1.869168e-05	1.869168e-05
-1.034000e+01	-1.012000e+01	2.050285e-04	3.646208e-05	3.646208e-05
-1.012000e+01	-9.900000e+00	3.343806e-04	3.967810e-05	3.967810e-05
-9.900000e+00	-9.680000e+00	6.380345e-04	9.254741e-05	9.254741e-05
-9.680000e+00	-9.460000e+00	8.732741e-04	7.918175e-05	7.918175e-05
-9.460000e+00	-9.240000e+00	1.314773e-03	1.078455e-04	1.078455e-04
-9.240000e+00	-9.020000e+00	2.050090e-03	1.281180e-04	1.281180e-04
-9.020000e+00	-8.800000e+00	3.057112e-03	2.026190e-04	2.026190e-04
-8.800000e+00	-8.580000e+00	4.114546e-03	1.937656e-04	1.937656e-04
-8.580000e+00	-8.360000e+00	5.517850e-03	2.344830e-04	2.344830e-04
-8.360000e+00	-8.140000e+00	7.453641e-03	2.958150e-04	2.958150e-04
-8.140000e+00	-7.920000e+00	9.997418e-03	3.209389e-04	3.209389e-04
-7.920000e+00	-7.700000e+00	1.334607e-02	4.231955e-04	4.231955e-04
-7.700000e+00	-7.480000e+00	1.644755e-02	5.183160e-04	5.183160e-04
-7.480000e+00	-7.260000e+00	1.971785e-02	5.365146e-04	5.365146e-04
-7.260000e+00	-7.040000e+00	2.377850e-02	6.486652e-04	6.486652e-04
-7.040000e+00	-6.820000e+00	2.796545e-02	6.512715e-04	6.512715e-04
-6.820000e+00	-6.600000e+00	3.494347e-02	8.042673e-04	8.042673e-04
-6.600000e+00	-6.380000e+00	3.998842e-02	8.713124e-04	8.713124e-04
-6.380000e+00	-6.160000e+00	4.403759e-02	8.689908e-04	8.689908e-04
-6.160000e+00	-5.940000e+00	5.290105e-02	1.003552e-03	1.003552e-03
-5.940000e+00	-5.720000e+00	5.990677e-02	1.074416e-03	1.074416e-03
-5.720000e+00	-5.500000e+00	6.836327e-02	1.182056e-03	1.182056e-03
-5.500000e+00	-5.280000e+00	7.869109e-02	1.313746e-03	1.313746e-03
-5.280000e+00	-5.060000e+00	8.729395e-02	1.326367e-03	1.326367e-03
-5.060000e+00	-4.840000e+00	1.009563e-01	1.514954e-03	1.514954e-03
-4.840000e+00	-4.620000e+00	1.115419e-01	1.598839e-03	1.598839e-03
-4.620000e+00	-4.400000e+00	1.254861e-01	1.642802e-03	1.642802e-03
-4.400000e+00	-4.180000e+00	1.493759e-01	1.873522e-03	1.873522e-03
-4.180000e+00	-3.960000e+00	1.793505e-01	2.057688e-03	2.057688e-03
-3.960000e+00	-3.740000e+00	2.157444e-01	2.260611e-03	2.260611e-03
-3.740000e+00	-3.520000e+00	2.610187e-01	2.517180e-03	2.517180e-03
-3.520000e+00	-3.300000e+00	3.027361e-01	2.705316e-03	2.705316e-03
-3.300000e+00	-3.080000e+00	3.594666e-01	3.080051e-03	3.080051e-03
-3.080000e+00	-2.860000e+00	4.064155e-01	3.339497e-03	3.339497e-03
-2.860000e+00	-2.640000e+00	4.177810e-01	3.353707e-03	3.353707e-03
-2.640000e+00	-2.420000e+00	4.111200e-01	3.470964e-03	3.470964e-03
-2.420000e+00	-2.200000e+00	3.563919e-01	3.174771e-03	3.174771e-03
-2.200000e+00	-1.980000e+00	2.749931e-01	2.777606e-03	2.777606e-03
-1.980000e+00	-1.760000e+00	1.688208e-01	2.143960e-03	2.143960e-03
-1.760000e+00	-1.540000e+00	7.938564e-02	1.461940e-03	1.461940e-03
-1.540000e+00	-1.320000e+00	1.970613e-02	6.525927e-04	6.525927e-04
-1.320000e+00	-1.100000e+00	1.818569e-03	1.472816e-04	1.472816e-04
-1.100000e+00	-8.800000e-01	9.815750e-06	3.943832e-06	3.943832e-06
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.539523e-05	2.513481e-05	2.513481e-05
-1.078000e+01	-1.056000e+01	1.436329e-04	3.565145e-05	3.565145e-05
-1.056000e+01	-1.034000e+01	1.736666e-04	2.133918e-05	2.133918e-05
-1.034000e+01	-1.012000e+01	2.409596e-04	4.005036e-05	4.005036e-05
-1.012000e+01	-9.900000e+00	4.321603e-04	5.890762e-05	5.890762e-05
-9.900000e+00	-9.680000e+00	7.782936e-04	9.677598e-05	9.677598e-05
-9.680000e+00	-9.460000e+00	1.094743e-03	1.057751e-04	1.057751e-04
-9.460000e+00	-9.240000e+00	1.650520e-03	1.318916e-04	1.318916e-04
-9.240000e+00	-9.020000e+00	2.409413e-03	1.337412e-04	1.337412e-04
-9.020000e+00	-8.800000e+00	3.676280e-03	2.298794e-04	2.298794e-04
-8.800000e+00	-8.580000e+00	5.193014e-03	2.328082e-04	2.328082e-04
-8.580000e+00	-8.360000e+00	6.779536e-03	2.669694e-04	2.669694e-04
-8.360000e+00	-8.140000e+00	9.565495e-03	3.301367e-04	3.301367e-04
-8.140000e+00	-7.920000e+00	1.327291e-02	4.187044e-04	4.187044e-04
-7.920000e+00	-7.700000e+00	1.670049e-02	4.905026e-04	4.905026e-04
-7.700000e+00	-7.480000e+00	2.050558e-02	5.563575e-04	5.563575e-04
-7.480000e+00	-7.260000e+00	2.563122e-02	6.339923e-04	6.339923e-04
-7.260000e+00	-7.040000e+00	3.069633e-02	7.776666e-04	7.776666e-04
-7.040000e+00	-6.820000e+00	3.704015e-02	8.167451e-04	8.167451e-04
-6.820000e+00	-6.600000e+00	4.466787e-02	9.421754e-04	9.421754e-04
-6.600000e+00	-6.380000e+00	5.155359e-02	9.997231e-04	9.997231e-04
-6.380000e+00	-6.160000e+00	5.717436e-02	1.029746e-03	1.029746e-03
-6.160000e+00	-5.940000e+00	6.768500e-02	1.175871e-03	1.175871e-03
-5.940000e+00	-5.720000e+00	7.683623e-02	1.307778e-03	1.307778e-03
-5.720000e+00	-5.500000e+00	8.704932e-02	1.371012e-03	1.371012e-03
-5.500000e+00	-5.280000e+00	9.792295e-02	1.529152e-03	1.529152e-03
-5.280000e+00	-5.060000e+00	1.107395e-01	1.609074e-03	1.609074e-03
-5.060000e+00	-4.840000e+00	1.196010e-01	1.628320e-03	1.628320e-03
-4.840000e+00	-4.620000e+00	1.355160e-01	1.767624e-03	1.767624e-03
-4.620000e+00	-4.400000e+00	1.521016e-01	1.873381e-03	1.873381e-03
-4.400000e+00	-4.180000e+00	1.796957e-01	2.193152e-03	2.193152e-03
-4.180000e+00	-3.960000e+00	1.983372e-01	2.115082e-03	2.115082e-03
-3.960000e+00	-3.740000e+00	2.344895e-01	2.364118e-03	2.364118e-03
-3.740000e+00	-3.520000e+00	2.742713e-01	2.610090e-03	2.610090e-03
-3.520000e+00	-3.300000e+00	3.130217e-01	2.919856e-03	2.919856e-03
-3.300000e+00	-3.080000e+00	3.514144e-01	3.085035e-03	3.085035e-03
-3.080000e+00	-2.860000e+00	3.711207e-01	3.141673e-03	3.141673e-03
-2.860000e+00	-2.640000e+00	3.757804e-01	3.267520e-03	3.267520e-03
-2.640000e+00	-2.420000e+00	3.461123e-01	3.169227e-03	3.169227e-03
-2.420000e+00	-2.200000e+00	2.922955e-01	2.818965e-03	2.818965e-03
-2.200000e+00	-1.980000e+00	2.175677e-01	2.361244e-03	2.361244e-03
-1.980000e+00	-1.760000e+00	1.356380e-01	1.903300e-03	1.903300e-03
-1.760000e+00	-1.540000e+00	6.115082e-02	1.202438e-03	1.202438e-03
-1.540000e+00	-1.320000e+00	1.581867e-02	5.590310e-04	5.590310e-04
-1.320000e+00	-1.100000e+00	1.755550e-03	1.479074e-04	1.479074e-04
-1.100000e+00	-8.800000e-01	3.106055e-05	1.736420e-05	1.736420e-05
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b1
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.948605e-05	1.428436e-05	1.428436e-05
-1.078000e+01	-1.056000e+01	2.046911e-04	5.091542e-05	5.091542e-05
-1.056000e+01	-1.034000e+01	2.519393e-04	2.741613e-05	2.741613e-05
-1.034000e+01	-1.012000e+01	4.129799e-04	5.354138e-05	5.354138e-05
-1.012000e+01	-9.900000e+00	5.633359e-04	6.246285e-05	6.246285e-05
-9.900000e+00	-9.680000e+00	9.227309e-04	8.333497e-05	8.333497e-05
-9.680000e+00	-9.460000e+00	1.320279e-03	1.000624e-04	1.000624e-04
-9.460000e+00	-9.240000e+00	1.738832e-03	1.220274e-04	1.220274e-04
-9.240000e+00	-9.020000e+00	2.590134e-03	1.716000e-04	1.716000e-04
-9.020000e+00	-8.800000e+00	3.864104e-03	2.323228e-04	2.323228e-04
-8.800000e+00	-8.580000e+00	4.552327e-03	2.250491e-04	2.250491e-04
-8.580000e+00	-8.360000e+00	6.393859e-03	2.771709e-04	2.771709e-04
-8.360000e+00	-8.140000e+00	7.587436e-03	3.145614e-04	3.145614e-04
-8.140000e+00	-7.920000e+00	1.064109e-02	3.727928e-04	3.727928e-04
-7.920000e+00	-7.700000e+00	1.362496e-02	4.437102e-04	4.437102e-04
-7.700000e+00	-7.480000e+00	1.635614e-02	4.887683e-04	4.887683e-04
-7.480000e+00	-7.260000e+00	2.009173e-02	5.956308e-04	5.956308e-04
-7.260000e+00	-7.040000e+00	2.438779e-02	6.713775e-04	6.713775e-04
-7.040000e+00	-6.820000e+00	2.788410e-02	6.807502e-04	6.807502e-04
-6.820000e+00	-6.600000e+00	3.401529e-02	8.291148e-04	8.291148e-04
-6.600000e+00	-6.380000e+00	4.008698e-02	8.650517e-04	8.650517e-04
-6.380000e+00	-6.160000e+00	4.555550e-02	9.779285e-04	9.779285e-04
-6.160000e+00	-5.940000e+00	5.053227e-02	9.803063e-04	9.803063e-04
-5.940000e+00	-5.720000e+00	5.942523e-02	1.082431e-03	1.082431e-03
-5.720000e+00	-5.500000e+00	6.617559e-02	1.152738e-03	1.152738e-03
-5.500000e+00	-5.280000e+00	7.672000e-02	1.368241e-03	1.368241e-03
-5.280000e+00	-5.060000e+00	8.537291e-02	1.301935e-03	1.301935e-03
-5.060000e+00	-4.840000e+00	9.879882e-02	1.528837e-03	1.528837e-03
-4.840000e+00	-4.620000e+00	1.074014e-01	1.571564e-03	1.571564e-03
-4.620000e+00	-4.400000e+00	1.266662e-01	1.666508e-03	1.666508e-03
-4.400000e+00	-4.180000e+00	1.510655e-01	1.911718e-03	1.911718e-03
-4.180000e+00	-3.960000e+00	1.750164e-01	2.011520e-03	2.011520e-03
-3.960000e+00	-3.740000e+00	2.158764e-01	2.263098e-03	2.263098e-03
-3.740000e+00	-3.520000e+00	2.529520e-01	2.433774e-03	2.433774e-03
-3.520000e+00	-3.300000e+00	3.125843e-01	2.849249e-03	2.849249e-03
-3.300000e+00	-3.080000e+00	3.552669e-01	3.093978e-03	3.093978e-03
-3.080000e+00	-2.860000e+00	3.896176e-01	3.153265e-03	3.153265e-03
-2.860000e+00	-2.640000e+00	4.087013e-01	3.278123e-03	3.278123e-03
-2.640000e+00	-2.420000e+00	3.983633e-01	3.298833e-03	3.298833e-03
-2.420000e+00	-2.200000e+00	3.582864e-01	3.165122e-03	3.165122e-03
-2.200000e+00	-1.980000e+00	2.822883e-01	2.866080e-03	2.866080e-03
-1.980000e+00	-1.760000e+00	1.855696e-01	2.266452e-03	2.266452e-03
-1.760000e+00	-1.540000e+00	9.448482e-02	1.701427e-03	1.701427e-03
-1.540000e+00	-1.320000e+00	2.734951e-02	7.699329e-04	7.699329e-04
-1.320000e+00	-1.100000e+00	3.455590e-03	2.357482e-04	2.357482e-04
-1.100000e+00	-8.800000e-01	4.974295e-05	2.684483e-05	2.684483e-05
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.788989e-14	2.758503e-14	2.758503e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.975168e-05	1.425663e-05	1.425663e-05
-1.078000e+01	-1.056000e+01	2.393231e-04	5.399579e-05	5.399579e-05
-1.056000e+01	-1.034000e+01	2.831443e-04	3.151295e-05	3.151295e-05
-1.034000e+01	-1.012000e+01	4.845814e-04	6.245340e-05	6.245340e-05
-1.012000e+01	-9.900000e+00	5.934295e-04	6.367252e-05	6.367252e-05
-9.900000e+00	-9.680000e+00	9.999605e-04	8.534223e-05	8.534223e-05
-9.680000e+00	-9.460000e+00	1.420520e-03	1.042826e-04	1.042826e-04
-9.460000e+00	-9.240000e+00	1.992009e-03	1.371793e-04	1.371793e-04
-9.240000e+00	-9.020000e+00	2.883684e-03	1.853645e-04	1.853645e-04
-9.020000e+00	-8.800000e+00	4.347562e-03	2.611448e-04	2.611448e-04
-8.800000e+00	-8.580000e+00	5.309991e-03	2.505075e-04	2.505075e-04
-8.580000e+00	-8.360000e+00	7.548714e-03	3.134912e-04	3.134912e-04
-8.360000e+00	-8.140000e+00	9.324023e-03	3.532338e-04	3.532338e-04
-8.140000e+00	-7.920000e+00	1.239753e-02	4.150474e-04	4.150474e-04
-7.920000e+00	-7.700000e+00	1.518740e-02	4.515106e-04	4.515106e-04
-7.700000e+00	-7.480000e+00	1.934651e-02	5.486687e-04	5.486687e-04
-7.480000e+00	-7.260000e+00	2.372196e-02	6.534457e-04	6.534457e-04
-7.260000e+00	-7.040000e+00	2.905342e-02	7.514969e-04	7.514969e-04
-7.040000e+00	-6.820000e+00	3.366567e-02	7.709869e-04	7.709869e-04
-6.820000e+00	-6.600000e+00	4.046186e-02	9.444249e-04	9.444249e-04
-6.600000e+00	-6.380000e+00	4.767336e-02	9.607872e-04	9.607872e-04
-6.380000e+00	-6.160000e+00	5.337332e-02	1.018830e-03	1.018830e-03
-6.160000e+00	-5.940000e+00	6.209859e-02	1.159395e-03	1.159395e-03
-5.940000e+00	-5.720000e+00	6.895391e-02	1.175134e-03	1.175134e-03
-5.720000e+00	-5.500000e+00	7.929614e-02	1.334044e-03	1.334044e-03
-5.500000e+00	-5.280000e+00	9.037136e-02	1.444595e-03	1.444595e-03
-5.280000e+00	-5.060000e+00	9.845405e-02	1.489094e-03	1.489094e-03
-5.060000e+00	-4.840000e+00	1.148187e-01	1.649198e-03	1.649198e-03
-4.840000e+00	-4.620000e+00	1.274698e-01	1.713619e-03	1.713619e-03
-4.620000e+00	-4.400000e+00	1.460452e-01	1.834949e-03	1.834949e-03
-4.400000e+00	-4.180000e+00	1.706495e-01	2.046621e-03	2.046621e-03
-4.180000e+00	-3.960000e+00	1.945256e-01	2.109081e-03	2.109081e-03
-3.960000e+00	-3.740000e+00	2.312888e-01	2.367283e-03	2.367283e-03
-3.740000e+00	-3.520000e+00	2.711407e-01	2.612502e-03	2.612502e-03
-3.520000e+00	-3.300000e+00	3.144768e-01	2.929371e-03	2.929371e-03
-3.300000e+00	-3.080000e+00	3.506239e-01	3.025979e-03	3.025979e-03
-3.080000e+00	-2.860000e+00	3.726492e-01	3.111709e-03	3.111709e-03
-2.860000e+00	-2.640000e+00	3.777734e-01	3.211364e-03	3.211364e-03
-2.640000e+00	-2.420000e+00	3.570582e-01	3.116735e-03	3.116735e-03
-2.420000e+00	-2.200000e+00	3.118695e-01	2.961337e-03	2.961337e-03
-2.200000e+00	-1.980000e+00	2.368802e-01	2.579786e-03	2.579786e-03
-1.980000e+00	-1.760000e+00	1.536638e-01	2.038379e-03	2.038379e-03
-1.760000e+00	-1.540000e+00	7.855518e-02	1.454238e-03	1.454238e-03
-1.540000e+00	-1.320000e+00	2.315108e-02	6.974315e-04	6.974315e-04
-1.320000e+00	-1.100000e+00	2.846589e-03	1.997675e-04	1.997675e-04
-1.100000e+00	-8.800000e-01	4.828995e-05	2.676577e-05	2.676577e-05
-8.800000e-01	-6.600000e-01	5.236645e-10	5.004919e-10	5.004919e-10
-6.600000e-01	-4.400000e-01	4.280600e-13	4.011199e-13	4.011199e-13
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z005_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b2 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b2 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.8
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z005_b2
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.677852e-05	1.136239e-05	1.136239e-05
-1.078000e+01	-1.056000e+01	7.375655e-06	1.621267e-06	1.621267e-06
-1.056000e+01	-1.034000e+01	2.617137e-05	1.377319e-05	1.377319e-05
-1.034000e+01	-1.012000e+01	3.066485e-05	4.340368e-06	4.340368e-06
-1.012000e+01	-9.900000e+00	6.459759e-05	1.841928e-05	1.841928e-05
-9.900000e+00	-9.680000e+00	2.203632e-04	6.775960e-05	6.775960e-05
-9.680000e+00	-9.460000e+00	2.829816e-04	5.053115e-05	5.053115e-05
-9.460000e+00	-9.240000e+00	3.857889e-04	3.511401e-05	3.511401e-05
-9.240000e+00	-9.020000e+00	8.563336e-04	9.616008e-05	9.616008e-05
-9.020000e+00	-8.800000e+00	1.151507e-03	8.247857e-05	8.247857e-05
-8.800000e+00	-8.580000e+00	1.753788e-03	1.090428e-04	1.090428e-04
-8.580000e+00	-8.360000e+00	3.347957e-03	1.919697e-04	1.919697e-04
-8.360000e+00	-8.140000e+00	4.922909e-03	2.388090e-04	2.388090e-04
-8.140000e+00	-7.920000e+00	7.430045e-03	2.805325e-04	2.805325e-04
-7.920000e+00	-7.700000e+00	1.057879e-02	3.486393e-04	3.486393e-04
-7.700000e+00	-7.480000e+00	1.528589e-02	4.598452e-04	4.598452e-04
-7.480000e+00	-7.260000e+00	2.078578e-02	5.570645e-04	5.570645e-04
-7.260000e+00	-7.040000e+00	2.800217e-02	6.977455e-04	6.977455e-04
-7.040000e+00	-6.820000e+00	3.699144e-02	7.539055e-04	7.539055e-04
-6.820000e+00	-6.600000e+00	4.943377e-02	9.535367e-04	9.535367e-04
-6.600000e+00	-6.380000e+00	6.171500e-02	1.126904e-03	1.126904e-03
-6.380000e+00	-6.160000e+00	7.552445e-02	1.226607e-03	1.226607e-03
-6.160000e+00	-5.940000e+00	8.895877e-02	1.328970e-03	1.328970e-03
-5.940000e+00	-5.720000e+00	1.101315e-01	1.615051e-03	1.615051e-03
-5.720000e+00	-5.500000e+00	1.230907e-01	1.638299e-03	1.638299e-03
-5.500000e+00	-5.280000e+00	1.420966e-01	1.810130e-03	1.810130e-03
-5.280000e+00	-5.060000e+00	1.596646e-01	1.958063e-03	1.958063e-03
-5.060000e+00	-4.840000e+00	1.762031e-01	2.075355e-03	2.075355e-03
-4.840000e+00	-4.620000e+00	1.879876e-01	2.170537e-03	2.170537e-03
-4.620000e+00	-4.400000e+00	2.079143e-01	2.206389e-03	2.206389e-03
-4.400000e+00	-4.180000e+00	2.260976e-01	2.353401e-03	2.353401e-03
-4.180000e+00	-3.960000e+00	2.508025e-01	2.555547e-03	2.555547e-03
-3.960000e+00	-3.740000e+00	2.700723e-01	2.619355e-03	2.619355e-03
-3.740000e+00	-3.520000e+00	2.971161e-01	2.778420e-03	2.778420e-03
-3.520000e+00	-3.300000e+00	3.109710e-01	2.882972e-03	2.882972e-03
-3.300000e+00	-3.080000e+00	3.228653e-01	3.031952e-03	3.031952e-03
-3.080000e+00	-2.860000e+00	3.203295e-01	3.014530e-03	3.014530e-03
-2.860000e+00	-2.640000e+00	2.952688e-01	2.827427e-03	2.827427e-03
-2.640000e+00	-2.420000e+00	2.597679e-01	2.706508e-03	2.706508e-03
-2.420000e+00	-2.200000e+00	2.035183e-01	2.292627e-03	2.292627e-03
-2.200000e+00	-1.980000e+00	1.463508e-01	1.943043e-03	1.943043e-03
-1.980000e+00	-1.760000e+00	8.217523e-02	1.384423e-03	1.384423e-03
-1.760000e+00	-1.540000e+00	3.598459e-02	9.037126e-04	9.037126e-04
-1.540000e+00	-1.320000e+00	8.331273e-03	3.811227e-04	3.811227e-04
-1.320000e+00	-1.100000e+00	9.287100e-04	9.109439e-05	9.109439e-05
-1.100000e+00	-8.800000e-01	7.948536e-06	3.848906e-06	3.848906e-06
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z005_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.347650e-06	2.771076e-06	2.771076e-06
-1.078000e+01	-1.056000e+01	1.429142e-05	3.950129e-06	3.950129e-06
-1.056000e+01	-1.034000e+01	2.906519e-05	1.387195e-05	1.387195e-05
-1.034000e+01	-1.012000e+01	3.741498e-05	5.025483e-06	5.025483e-06
-1.012000e+01	-9.900000e+00	8.662432e-05	1.963693e-05	1.963693e-05
-9.900000e+00	-9.680000e+00	2.350220e-04	6.865511e-05	6.865511e-05
-9.680000e+00	-9.460000e+00	3.689942e-04	5.677082e-05	5.677082e-05
-9.460000e+00	-9.240000e+00	6.394105e-04	1.019817e-04	1.019817e-04
-9.240000e+00	-9.020000e+00	1.068455e-03	1.026759e-04	1.026759e-04
-9.020000e+00	-8.800000e+00	1.609227e-03	1.151269e-04	1.151269e-04
-8.800000e+00	-8.580000e+00	2.456534e-03	1.264951e-04	1.264951e-04
-8.580000e+00	-8.360000e+00	4.085488e-03	1.991170e-04	1.991170e-04
-8.360000e+00	-8.140000e+00	6.368818e-03	2.865037e-04	2.865037e-04
-8.140000e+00	-7.920000e+00	1.021060e-02	3.698005e-04	3.698005e-04
-7.920000e+00	-7.700000e+00	1.405928e-02	4.064971e-04	4.064971e-04
-7.700000e+00	-7.480000e+00	2.044345e-02	5.578440e-04	5.578440e-04
-7.480000e+00	-7.260000e+00	2.757114e-02	6.464888e-04	6.464888e-04
-7.260000e+00	-7.040000e+00	3.700393e-02	8.257851e-04	8.257851e-04
-7.040000e+00	-6.820000e+00	4.884432e-02	9.533637e-04	9.533637e-04
-6.820000e+00	-6.600000e+00	6.293945e-02	1.184862e-03	1.184862e-03
-6.600000e+00	-6.380000e+00	7.528500e-02	1.261770e-03	1.261770e-03
-6.380000e+00	-6.160000e+00	9.165718e-02	1.362015e-03	1.362015e-03
-6.160000e+00	-5.940000e+00	1.082605e-01	1.531391e-03	1.531391e-03
-5.940000e+00	-5.720000e+00	1.273415e-01	1.785608e-03	1.785608e-03
-5.720000e+00	-5.500000e+00	1.427730e-01	1.776688e-03	1.776688e-03
-5.500000e+00	-5.280000e+00	1.608025e-01	1.987950e-03	1.987950e-03
-5.280000e+00	-5.060000e+00	1.819775e-01	2.172790e-03	2.172790e-03
-5.060000e+00	-4.840000e+00	1.942101e-01	2.246718e-03	2.246718e-03
-4.840000e+00	-4.620000e+00	2.041615e-01	2.208108e-03	2.208108e-03
-4.620000e+00	-4.400000e+00	2.192900e-01	2.311569e-03	2.311569e-03
-4.400000e+00	-4.180000e+00	2.420065e-01	2.489540e-03	2.489540e-03
-4.180000e+00	-3.960000e+00	2.522474e-01	2.577795e-03	2.577795e-03
-3.960000e+00	-3.740000e+00	2.663222e-01	2.602842e-03	2.602842e-03
-3.740000e+00	-3.520000e+00	2.814345e-01	2.657964e-03	2.657964e-03
-3.520000e+00	-3.300000e+00	2.910945e-01	2.900283e-03	2.900283e-03
-3.300000e+00	-3.080000e+00	2.924264e-01	2.878202e-03	2.878202e-03
-3.080000e+00	-2.860000e+00	2.784955e-01	2.743310e-03	2.743310e-03
-2.860000e+00	-2.640000e+00	2.582286e-01	2.629317e-03	2.629317e-03
-2.640000e+00	-2.420000e+00	2.228717e-01	2.453904e-03	2.453904e-03
-2.420000e+00	-2.200000e+00	1.758231e-01	2.098917e-03	2.098917e-03
-2.200000e+00	-1.980000e+00	1.275175e-01	1.783611e-03	1.783611e-03
-1.980000e+00	-1.760000e+00	7.336223e-02	1.302801e-03	1.302801e-03
-1.760000e+00	-1.540000e+00	3.102492e-02	7.595561e-04	7.595561e-04
-1.540000e+00	-1.320000e+00	7.784605e-03	3.670768e-04	3.670768e-04
-1.320000e+00	-1.100000e+00	9.500845e-04	9.471895e-05	9.471895e-05
-1.100000e+00	-8.800000e-01	1.266743e-05	4.928451e-06	4.928451e-06
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z005_b2
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.461041e-05	1.385019e-05	1.385019e-05
-1.078000e+01	-1.056000e+01	3.256152e-05	7.061512e-06	7.061512e-06
-1.056000e+01	-1.034000e+01	1.227862e-04	4.329494e-05	4.329494e-05
-1.034000e+01	-1.012000e+01	1.537497e-04	3.165804e-05	3.165804e-05
-1.012000e+01	-9.900000e+00	2.213570e-04	3.471093e-05	3.471093e-05
-9.900000e+00	-9.680000e+00	2.809975e-04	3.578523e-05	3.578523e-05
-9.680000e+00	-9.460000e+00	4.410086e-04	4.682030e-05	4.682030e-05
-9.460000e+00	-9.240000e+00	1.025386e-03	1.397071e-04	1.397071e-04
-9.240000e+00	-9.020000e+00	1.405018e-03	1.280342e-04	1.280342e-04
-9.020000e+00	-8.800000e+00	1.983794e-03	1.419098e-04	1.419098e-04
-8.800000e+00	-8.580000e+00	3.158948e-03	2.007339e-04	2.007339e-04
-8.580000e+00	-8.360000e+00	4.244280e-03	2.075613e-04	2.075613e-04
-8.360000e+00	-8.140000e+00	5.837155e-03	2.740208e-04	2.740208e-04
-8.140000e+00	-7.920000e+00	8.753341e-03	3.284864e-04	3.284864e-04
-7.920000e+00	-7.700000e+00	1.225177e-02	3.895208e-04	3.895208e-04
-7.700000e+00	-7.480000e+00	1.743578e-02	5.263146e-04	5.263146e-04
-7.480000e+00	-7.260000e+00	2.261160e-02	6.178744e-04	6.178744e-04
-7.260000e+00	-7.040000e+00	2.968099e-02	7.250235e-04	7.250235e-04
-7.040000e+00	-6.820000e+00	3.809204e-02	7.979426e-04	7.979426e-04
-6.820000e+00	-6.600000e+00	4.882409e-02	9.882396e-04	9.882396e-04
-6.600000e+00	-6.380000e+00	6.019873e-02	1.080571e-03	1.080571e-03
-6.380000e+00	-6.160000e+00	7.498641e-02	1.275900e-03	1.275900e-03
-6.160000e+00	-5.940000e+00	8.848323e-02	1.402453e-03	1.402453e-03
-5.940000e+00	-5.720000e+00	1.042780e-01	1.575552e-03	1.575552e-03
-5.720000e+00	-5.500000e+00	1.183613e-01	1.648803e-03	1.648803e-03
-5.500000e+00	-5.280000e+00	1.353109e-01	1.809606e-03	1.809606e-03
-5.280000e+00	-5.060000e+00	1.511789e-01	1.891266e-03	1.891266e-03
-5.060000e+00	-4.840000e+00	1.710123e-01	2.043847e-03	2.043847e-03
-4.840000e+00	-4.620000e+00	1.857794e-01	2.239554e-03	2.239554e-03
-4.620000e+00	-4.400000e+00	2.036846e-01	2.208170e-03	2.208170e-03
-4.400000e+00	-4.180000e+00	2.244860e-01	2.401919e-03	2.401919e-03
-4.180000e+00	-3.960000e+00	2.450092e-01	2.494487e-03	2.494487e-03
-3.960000e+00	-3.740000e+00	2.682477e-01	2.550774e-03	2.550774e-03
-3.740000e+00	-3.520000e+00	2.903509e-01	2.703786e-03	2.703786e-03
-3.520000e+00	-3.300000e+00	3.130380e-01	2.883872e-03	2.883872e-03
-3.300000e+00	-3.080000e+00	3.180475e-01	2.908290e-03	2.908290e-03
-3.080000e+00	-2.860000e+00	3.132051e-01	2.918206e-03	2.918206e-03
-2.860000e+00	-2.640000e+00	2.997725e-01	2.881816e-03	2.881816e-03
-2.640000e+00	-2.420000e+00	2.608612e-01	2.649688e-03	2.649688e-03
-2.420000e+00	-2.200000e+00	2.143950e-01	2.414046e-03	2.414046e-03
-2.200000e+00	-1.980000e+00	1.528634e-01	1.978979e-03	1.978979e-03
-1.980000e+00	-1.760000e+00	9.554614e-02	1.563580e-03	1.563580e-03
-1.760000e+00	-1.540000e+00	4.518592e-02	1.046618e-03	1.046618e-03
-1.540000e+00	-1.320000e+00	1.295724e-02	4.781097e-04	4.781097e-04
-1.320000e+00	-1.100000e+00	1.465336e-03	1.437285e-04	1.437285e-04
-1.100000e+00	-8.800000e-01	2.956185e-05	1.947830e-05	1.947830e-05
-8.800000e-01	-6.600000e-01	2.413530e-11	2.372517e-11	2.372517e-11
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z005_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.958675e-05	1.589893e-05	1.589893e-05
-1.078000e+01	-1.056000e+01	4.018044e-05	8.860023e-06	8.860023e-06
-1.056000e+01	-1.034000e+01	2.034604e-04	6.273113e-05	6.273113e-05
-1.034000e+01	-1.012000e+01	1.645481e-04	3.255891e-05	3.255891e-05
-1.012000e+01	-9.900000e+00	2.459848e-04	3.459890e-05	3.459890e-05
-9.900000e+00	-9.680000e+00	3.379712e-04	4.340806e-05	4.340806e-05
-9.680000e+00	-9.460000e+00	5.021355e-04	4.937973e-05	4.937973e-05
-9.460000e+00	-9.240000e+00	1.118422e-03	1.393060e-04	1.393060e-04
-9.240000e+00	-9.020000e+00	1.731427e-03	1.461410e-04	1.461410e-04
-9.020000e+00	-8.800000e+00	2.597615e-03	2.063717e-04	2.063717e-04
-8.800000e+00	-8.580000e+00	3.428708e-03	2.005280e-04	2.005280e-04
-8.580000e+00	-8.360000e+00	5.237964e-03	2.819456e-04	2.819456e-04
-8.360000e+00	-8.140000e+00	6.915932e-03	3.050191e-04	3.050191e-04
-8.140000e+00	-7.920000e+00	1.050131e-02	3.771475e-04	3.771475e-04
-7.920000e+00	-7.700000e+00	1.421997e-02	4.100845e-04	4.100845e-04
-7.700000e+00	-7.480000e+00	2.026212e-02	5.684476e-04	5.684476e-04
-7.480000e+00	-7.260000e+00	2.647656e-02	6.769934e-04	6.769934e-04
-7.260000e+00	-7.040000e+00	3.509801e-02	8.004806e-04	8.004806e-04
-7.040000e+00	-6.820000e+00	4.574795e-02	9.265391e-04	9.265391e-04
-6.820000e+00	-6.600000e+00	5.776950e-02	1.123970e-03	1.123970e-03
-6.600000e+00	-6.380000e+00	7.035286e-02	1.207026e-03	1.207026e-03
-6.380000e+00	-6.160000e+00	8.496364e-02	1.360113e-03	1.360113e-03
-6.160000e+00	-5.940000e+00	1.019042e-01	1.548710e-03	1.548710e-03
-5.940000e+00	-5.720000e+00	1.171211e-01	1.693888e-03	1.693888e-03
-5.720000e+00	-5.500000e+00	1.305146e-01	1.741324e-03	1.741324e-03
-5.500000e+00	-5.280000e+00	1.504653e-01	1.892686e-03	1.892686e-03
-5.280000e+00	-5.060000e+00	1.653747e-01	2.055715e-03	2.055715e-03
-5.060000e+00	-4.840000e+00	1.841225e-01	2.141343e-03	2.141343e-03
-4.840000e+00	-4.620000e+00	2.003304e-01	2.302663e-03	2.302663e-03
-4.620000e+00	-4.400000e+00	2.158313e-01	2.319260e-03	2.319260e-03
-4.400000e+00	-4.180000e+00	2.327098e-01	2.435913e-03	2.435913e-03
-4.180000e+00	-3.960000e+00	2.497156e-01	2.471319e-03	2.471319e-03
-3.960000e+00	-3.740000e+00	2.652702e-01	2.562499e-03	2.562499e-03
-3.740000e+00	-3.520000e+00	2.823574e-01	2.703299e-03	2.703299e-03
-3.520000e+00	-3.300000e+00	2.995570e-01	2.857062e-03	2.857062e-03
-3.300000e+00	-3.080000e+00	2.963655e-01	2.782475e-03	2.782475e-03
-3.080000e+00	-2.860000e+00	2.863539e-01	2.782161e-03	2.782161e-03
-2.860000e+00	-2.640000e+00	2.726031e-01	2.769025e-03	2.769025e-03
-2.640000e+00	-2.420000e+00	2.369151e-01	2.518643e-03	2.518643e-03
-2.420000e+00	-2.200000e+00	1.886391e-01	2.217102e-03	2.217102e-03
-2.200000e+00	-1.980000e+00	1.387157e-01	1.864130e-03	1.864130e-03
-1.980000e+00	-1.760000e+00	8.808595e-02	1.502180e-03	1.502180e-03
-1.760000e+00	-1.540000e+00	4.077826e-02	9.100721e-04	9.100721e-04
-1.540000e+00	-1.320000e+00	1.213451e-02	4.601763e-04	4.601763e-04
-1.320000e+00	-1.100000e+00	1.456641e-03	1.418130e-04	1.418130e-04
-1.100000e+00	-8.800000e-01	2.726129e-05	1.934897e-05	1.934897e-05
-8.800000e-01	-6.600000e-01	2.413530e-11	2.372517e-11	2.372517e-11
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b0 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b0 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.6
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b0
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.063404e-02	3.909891e-04	3.909891e-04
-1.078000e+01	-1.056000e+01	1.182570e-02	4.060714e-04	4.060714e-04
-1.056000e+01	-1.034000e+01	1.404295e-02	4.742432e-04	4.742432e-04
-1.034000e+01	-1.012000e+01	1.546073e-02	4.826911e-04	4.826911e-04
-1.012000e+01	-9.900000e+00	1.818175e-02	5.363893e-04	5.363893e-04
-9.900000e+00	-9.680000e+00	1.947464e-02	5.521710e-04	5.521710e-04
-9.680000e+00	-9.460000e+00	2.072653e-02	5.899046e-04	5.899046e-04
-9.460000e+00	-9.240000e+00	2.276955e-02	6.404118e-04	6.404118e-04
-9.240000e+00	-9.020000e+00	2.462647e-02	7.176874e-04	7.176874e-04
-9.020000e+00	-8.800000e+00	2.684242e-02	7.309179e-04	7.309179e-04
-8.800000e+00	-8.580000e+00	2.828950e-02	7.584338e-04	7.584338e-04
-8.580000e+00	-8.360000e+00	2.879981e-02	7.156151e-04	7.156151e-04
-8.360000e+00	-8.140000e+00	3.085019e-02	7.519363e-04	7.519363e-04
-8.140000e+00	-7.920000e+00	3.179343e-02	7.922200e-04	7.922200e-04
-7.920000e+00	-7.700000e+00	3.506525e-02	8.848478e-04	8.848478e-04
-7.700000e+00	-7.480000e+00	3.769535e-02	8.451339e-04	8.451339e-04
-7.480000e+00	-7.260000e+00	3.954172e-02	8.684710e-04	8.684710e-04
-7.260000e+00	-7.040000e+00	4.248334e-02	9.077484e-04	9.077484e-04
-7.040000e+00	-6.820000e+00	4.404713e-02	9.461872e-04	9.461872e-04
-6.820000e+00	-6.600000e+00	4.934341e-02	1.017626e-03	1.017626e-03
-6.600000e+00	-6.380000e+00	5.272241e-02	1.063206e-03	1.063206e-03
-6.380000e+00	-6.160000e+00	5.651286e-02	1.105750e-03	1.105750e-03
-6.160000e+00	-5.940000e+00	6.152295e-02	1.235832e-03	1.235832e-03
-5.940000e+00	-5.720000e+00	6.302127e-02	1.167179e-03	1.167179e-03
-5.720000e+00	-5.500000e+00	6.987764e-02	1.246335e-03	1.246335e-03
-5.500000e+00	-5.280000e+00	7.432795e-02	1.280152e-03	1.280152e-03
-5.280000e+00	-5.060000e+00	8.012250e-02	1.327497e-03	1.327497e-03
-5.060000e+00	-4.840000e+00	8.785336e-02	1.410172e-03	1.410172e-03
-4.840000e+00	-4.620000e+00	9.550841e-02	1.509855e-03	1.509855e-03
-4.620000e+00	-4.400000e+00	1.012510e-01	1.531608e-03	1.531608e-03
-4.400000e+00	-4.180000e+00	1.185600e-01	1.665118e-03	1.665118e-03
-4.180000e+00	-3.960000e+00	1.395371e-01	1.874410e-03	1.874410e-03
-3.960000e+00	-3.740000e+00	1.625778e-01	1.958772e-03	1.958772e-03
-3.740000e+00	-3.520000e+00	2.057828e-01	2.241498e-03	2.241498e-03
-3.520000e+00	-3.300000e+00	2.541779e-01	2.560745e-03	2.560745e-03
-3.300000e+00	-3.080000e+00	3.255967e-01	3.003326e-03	3.003326e-03
-3.080000e+00	-2.860000e+00	3.745590e-01	3.232407e-03	3.232407e-03
-2.860000e+00	-2.640000e+00	3.883943e-01	3.224205e-03	3.224205e-03
-2.640000e+00	-2.420000e+00	3.797744e-01	3.346599e-03	3.346599e-03
-2.420000e+00	-2.200000e+00	3.337260e-01	3.044421e-03	3.044421e-03
-2.200000e+00	-1.980000e+00	2.602265e-01	2.684300e-03	2.684300e-03
-1.980000e+00	-1.760000e+00	1.686763e-01	2.170935e-03	2.170935e-03
-1.760000e+00	-1.540000e+00	7.891259e-02	1.423247e-03	1.423247e-03
-1.540000e+00	-1.320000e+00	2.014314e-02	6.754350e-04	6.754350e-04
-1.320000e+00	-1.100000e+00	1.993410e-03	1.667348e-04	1.667348e-04
-1.100000e+00	-8.800000e-01	9.725700e-06	3.943387e-06	3.943387e-06
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.149497e-02	4.111274e-04	4.111274e-04
-1.078000e+01	-1.056000e+01	1.336463e-02	4.478109e-04	4.478109e-04
-1.056000e+01	-1.034000e+01	1.512243e-02	4.773595e-04	4.773595e-04
-1.034000e+01	-1.012000e+01	1.769695e-02	5.367524e-04	5.367524e-04
-1.012000e+01	-9.900000e+00	1.927276e-02	5.478416e-04	5.478416e-04
-9.900000e+00	-9.680000e+00	2.265261e-02	6.161021e-04	6.161021e-04
-9.680000e+00	-9.460000e+00	2.404582e-02	6.320569e-04	6.320569e-04
-9.460000e+00	-9.240000e+00	2.581405e-02	6.887837e-04	6.887837e-04
-9.240000e+00	-9.020000e+00	2.789787e-02	7.547669e-04	7.547669e-04
-9.020000e+00	-8.800000e+00	3.001018e-02	7.814151e-04	7.814151e-04
-8.800000e+00	-8.580000e+00	3.355250e-02	8.776286e-04	8.776286e-04
-8.580000e+00	-8.360000e+00	3.402855e-02	8.169553e-04	8.169553e-04
-8.360000e+00	-8.140000e+00	3.530551e-02	8.074405e-04	8.074405e-04
-8.140000e+00	-7.920000e+00	3.679026e-02	8.449141e-04	8.449141e-04
-7.920000e+00	-7.700000e+00	4.062064e-02	9.492420e-04	9.492420e-04
-7.700000e+00	-7.480000e+00	4.308116e-02	9.533418e-04	9.533418e-04
-7.480000e+00	-7.260000e+00	4.637259e-02	9.502496e-04	9.502496e-04
-7.260000e+00	-7.040000e+00	4.878509e-02	9.632175e-04	9.632175e-04
-7.040000e+00	-6.820000e+00	5.250941e-02	1.063460e-03	1.063460e-03
-6.820000e+00	-6.600000e+00	5.648873e-02	1.113000e-03	1.113000e-03
-6.600000e+00	-6.380000e+00	6.093564e-02	1.137126e-03	1.137126e-03
-6.380000e+00	-6.160000e+00	6.479255e-02	1.168281e-03	1.168281e-03
-6.160000e+00	-5.940000e+00	7.169368e-02	1.319434e-03	1.319434e-03
-5.940000e+00	-5.720000e+00	7.349168e-02	1.287942e-03	1.287942e-03
-5.720000e+00	-5.500000e+00	8.209259e-02	1.419664e-03	1.419664e-03
-5.500000e+00	-5.280000e+00	8.625600e-02	1.449815e-03	1.449815e-03
-5.280000e+00	-5.060000e+00	9.145955e-02	1.422970e-03	1.422970e-03
-5.060000e+00	-4.840000e+00	1.030527e-01	1.574811e-03	1.574811e-03
-4.840000e+00	-4.620000e+00	1.105912e-01	1.632803e-03	1.632803e-03
-4.620000e+00	-4.400000e+00	1.181626e-01	1.665560e-03	1.665560e-03
-4.400000e+00	-4.180000e+00	1.427990e-01	1.938596e-03	1.938596e-03
-4.180000e+00	-3.960000e+00	1.545464e-01	1.960556e-03	1.960556e-03
-3.960000e+00	-3.740000e+00	1.823761e-01	2.098674e-03	2.098674e-03
-3.740000e+00	-3.520000e+00	2.211819e-01	2.403508e-03	2.403508e-03
-3.520000e+00	-3.300000e+00	2.674820e-01	2.753662e-03	2.753662e-03
-3.300000e+00	-3.080000e+00	3.120765e-01	2.925134e-03	2.925134e-03
-3.080000e+00	-2.860000e+00	3.408450e-01	3.034968e-03	3.034968e-03
-2.860000e+00	-2.640000e+00	3.532802e-01	3.133847e-03	3.133847e-03
-2.640000e+00	-2.420000e+00	3.289704e-01	3.135595e-03	3.135595e-03
-2.420000e+00	-2.200000e+00	2.803543e-01	2.725811e-03	2.725811e-03
-2.200000e+00	-1.980000e+00	2.119241e-01	2.368787e-03	2.368787e-03
-1.980000e+00	-1.760000e+00	1.330634e-01	1.879249e-03	1.879249e-03
-1.760000e+00	-1.540000e+00	6.075100e-02	1.191964e-03	1.191964e-03
-1.540000e+00	-1.320000e+00	1.601236e-02	5.605968e-04	5.605968e-04
-1.320000e+00	-1.100000e+00	1.834054e-03	1.534763e-04	1.534763e-04
-1.100000e+00	-8.800000e-01	1.444086e-05	5.002541e-06	5.002541e-06
-8.800000e-01	-6.600000e-01	2.606105e-07	1.862213e-07	1.862213e-07
-6.600000e-01	-4.400000e-01	3.031510e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b0
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.910232e-03	3.810877e-04	3.810877e-04
-1.078000e+01	-1.056000e+01	1.105788e-02	3.943582e-04	3.943582e-04
-1.056000e+01	-1.034000e+01	1.293665e-02	4.741680e-04	4.741680e-04
-1.034000e+01	-1.012000e+01	1.483617e-02	5.324361e-04	5.324361e-04
-1.012000e+01	-9.900000e+00	1.616720e-02	5.146858e-04	5.146858e-04
-9.900000e+00	-9.680000e+00	1.853300e-02	5.527944e-04	5.527944e-04
-9.680000e+00	-9.460000e+00	1.915161e-02	5.474237e-04	5.474237e-04
-9.460000e+00	-9.240000e+00	2.348348e-02	6.831051e-04	6.831051e-04
-9.240000e+00	-9.020000e+00	2.281355e-02	6.260500e-04	6.260500e-04
-9.020000e+00	-8.800000e+00	2.428115e-02	6.836415e-04	6.836415e-04
-8.800000e+00	-8.580000e+00	2.738583e-02	7.522523e-04	7.522523e-04
-8.580000e+00	-8.360000e+00	2.796022e-02	6.987935e-04	6.987935e-04
-8.360000e+00	-8.140000e+00	3.074540e-02	7.989488e-04	7.989488e-04
-8.140000e+00	-7.920000e+00	3.341417e-02	8.493857e-04	8.493857e-04
-7.920000e+00	-7.700000e+00	3.344959e-02	8.417006e-04	8.417006e-04
-7.700000e+00	-7.480000e+00	3.677229e-02	8.905246e-04	8.905246e-04
-7.480000e+00	-7.260000e+00	3.829239e-02	8.587253e-04	8.587253e-04
-7.260000e+00	-7.040000e+00	4.102530e-02	9.234650e-04	9.234650e-04
-7.040000e+00	-6.820000e+00	4.352129e-02	9.920167e-04	9.920167e-04
-6.820000e+00	-6.600000e+00	4.620782e-02	1.000458e-03	1.000458e-03
-6.600000e+00	-6.380000e+00	5.193227e-02	1.084524e-03	1.084524e-03
-6.380000e+00	-6.160000e+00	5.387114e-02	1.084233e-03	1.084233e-03
-6.160000e+00	-5.940000e+00	5.596623e-02	1.087619e-03	1.087619e-03
-5.940000e+00	-5.720000e+00	6.090968e-02	1.140917e-03	1.140917e-03
-5.720000e+00	-5.500000e+00	6.466755e-02	1.199547e-03	1.199547e-03
-5.500000e+00	-5.280000e+00	7.125195e-02	1.266222e-03	1.266222e-03
-5.280000e+00	-5.060000e+00	7.536577e-02	1.259799e-03	1.259799e-03
-5.060000e+00	-4.840000e+00	8.365155e-02	1.426941e-03	1.426941e-03
-4.840000e+00	-4.620000e+00	9.146168e-02	1.437381e-03	1.437381e-03
-4.620000e+00	-4.400000e+00	1.038634e-01	1.593461e-03	1.593461e-03
-4.400000e+00	-4.180000e+00	1.172609e-01	1.673030e-03	1.673030e-03
-4.180000e+00	-3.960000e+00	1.365712e-01	1.737468e-03	1.737468e-03
-3.960000e+00	-3.740000e+00	1.711437e-01	2.091597e-03	2.091597e-03
-3.740000e+00	-3.520000e+00	2.102401e-01	2.231253e-03	2.231253e-03
-3.520000e+00	-3.300000e+00	2.714448e-01	2.735102e-03	2.735102e-03
-3.300000e+00	-3.080000e+00	3.209754e-01	2.926118e-03	2.926118e-03
-3.080000e+00	-2.860000e+00	3.633871e-01	3.070950e-03	3.070950e-03
-2.860000e+00	-2.640000e+00	3.804736e-01	3.205295e-03	3.205295e-03
-2.640000e+00	-2.420000e+00	3.707605e-01	3.233730e-03	3.233730e-03
-2.420000e+00	-2.200000e+00	3.324137e-01	3.029551e-03	3.029551e-03
-2.200000e+00	-1.980000e+00	2.690697e-01	2.728906e-03	2.728906e-03
-1.980000e+00	-1.760000e+00	1.869097e-01	2.295639e-03	2.295639e-03
-1.760000e+00	-1.540000e+00	9.643282e-02	1.732161e-03	1.732161e-03
-1.540000e+00	-1.320000e+00	2.877239e-02	7.947289e-04	7.947289e-04
-1.320000e+00	-1.100000e+00	3.625358e-03	2.407274e-04	2.407274e-04
-1.100000e+00	-8.800000e-01	5.295355e-05	2.695975e-05	2.695975e-05
-8.800000e-01	-6.600000e-01	5.241727e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.788989e-14	2.758503e-14	2.758503e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.020563e-02	3.966263e-04	3.966263e-04
-1.078000e+01	-1.056000e+01	1.257300e-02	4.527051e-04	4.527051e-04
-1.056000e+01	-1.034000e+01	1.372679e-02	4.844433e-04	4.844433e-04
-1.034000e+01	-1.012000e+01	1.589038e-02	5.499968e-04	5.499968e-04
-1.012000e+01	-9.900000e+00	1.707679e-02	5.043687e-04	5.043687e-04
-9.900000e+00	-9.680000e+00	2.017883e-02	6.000728e-04	6.000728e-04
-9.680000e+00	-9.460000e+00	2.202239e-02	6.250777e-04	6.250777e-04
-9.460000e+00	-9.240000e+00	2.541314e-02	7.125155e-04	7.125155e-04
-9.240000e+00	-9.020000e+00	2.522309e-02	6.759623e-04	6.759623e-04
-9.020000e+00	-8.800000e+00	2.710473e-02	7.297258e-04	7.297258e-04
-8.800000e+00	-8.580000e+00	3.008586e-02	7.764162e-04	7.764162e-04
-8.580000e+00	-8.360000e+00	3.110290e-02	7.498446e-04	7.498446e-04
-8.360000e+00	-8.140000e+00	3.345264e-02	8.284546e-04	8.284546e-04
-8.140000e+00	-7.920000e+00	3.703883e-02	9.066369e-04	9.066369e-04
-7.920000e+00	-7.700000e+00	3.808681e-02	9.240538e-04	9.240538e-04
-7.700000e+00	-7.480000e+00	4.038794e-02	9.122190e-04	9.122190e-04
-7.480000e+00	-7.260000e+00	4.375934e-02	9.831499e-04	9.831499e-04
-7.260000e+00	-7.040000e+00	4.489397e-02	9.403619e-04	9.403619e-04
-7.040000e+00	-6.820000e+00	4.958705e-02	1.097930e-03	1.097930e-03
-6.820000e+00	-6.600000e+00	5.154264e-02	1.055568e-03	1.055568e-03
-6.600000e+00	-6.380000e+00	5.773314e-02	1.165207e-03	1.165207e-03
-6.380000e+00	-6.160000e+00	6.097827e-02	1.145487e-03	1.145487e-03
-6.160000e+00	-5.940000e+00	6.368591e-02	1.171020e-03	1.171020e-03
-5.940000e+00	-5.720000e+00	6.663982e-02	1.212914e-03	1.212914e-03
-5.720000e+00	-5.500000e+00	7.538405e-02	1.317076e-03	1.317076e-03
-5.500000e+00	-5.280000e+00	8.122523e-02	1.425035e-03	1.425035e-03
-5.280000e+00	-5.060000e+00	8.490291e-02	1.413323e-03	1.413323e-03
-5.060000e+00	-4.840000e+00	9.613064e-02	1.523557e-03	1.523557e-03
-4.840000e+00	-4.620000e+00	1.040481e-01	1.490054e-03	1.490054e-03
-4.620000e+00	-4.400000e+00	1.192210e-01	1.734799e-03	1.734799e-03
-4.400000e+00	-4.180000e+00	1.322161e-01	1.809419e-03	1.809419e-03
-4.180000e+00	-3.960000e+00	1.558888e-01	1.899895e-03	1.899895e-03
-3.960000e+00	-3.740000e+00	1.862959e-01	2.162881e-03	2.162881e-03
-3.740000e+00	-3.520000e+00	2.264119e-01	2.475239e-03	2.475239e-03
-3.520000e+00	-3.300000e+00	2.701998e-01	2.687534e-03	2.687534e-03
-3.300000e+00	-3.080000e+00	3.126149e-01	2.860189e-03	2.860189e-03
-3.080000e+00	-2.860000e+00	3.429738e-01	2.990666e-03	2.990666e-03
-2.860000e+00	-2.640000e+00	3.519829e-01	3.132438e-03	3.132438e-03
-2.640000e+00	-2.420000e+00	3.393616e-01	3.101834e-03	3.101834e-03
-2.420000e+00	-2.200000e+00	2.966224e-01	2.830953e-03	2.830953e-03
-2.200000e+00	-1.980000e+00	2.285132e-01	2.520416e-03	2.520416e-03
-1.980000e+00	-1.760000e+00	1.538029e-01	2.068348e-03	2.068348e-03
-1.760000e+00	-1.540000e+00	7.879045e-02	1.461428e-03	1.461428e-03
-1.540000e+00	-1.320000e+00	2.432237e-02	7.237174e-04	7.237174e-04
-1.320000e+00	-1.100000e+00	3.024474e-03	2.095833e-04	2.095833e-04
-1.100000e+00	-8.800000e-01	4.832518e-05	2.676588e-05	2.676588e-05
-8.800000e-01	-6.600000e-01	5.237727e-10	5.004919e-10	5.004919e-10
-6.600000e-01	-4.400000e-01	4.280600e-13	4.011199e-13	4.011199e-13
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b1 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b1 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b1
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.309752e-04	2.789045e-05	2.789045e-05
-1.078000e+01	-1.056000e+01	8.105491e-04	1.193781e-04	1.193781e-04
-1.056000e+01	-1.034000e+01	9.196027e-04	8.256519e-05	8.256519e-05
-1.034000e+01	-1.012000e+01	1.474297e-03	1.463449e-04	1.463449e-04
-1.012000e+01	-9.900000e+00	2.536476e-03	2.008555e-04	2.008555e-04
-9.900000e+00	-9.680000e+00	3.778344e-03	2.128746e-04	2.128746e-04
-9.680000e+00	-9.460000e+00	5.293818e-03	2.598701e-04	2.598701e-04
-9.460000e+00	-9.240000e+00	7.140105e-03	2.963309e-04	2.963309e-04
-9.240000e+00	-9.020000e+00	1.102809e-02	3.725639e-04	3.725639e-04
-9.020000e+00	-8.800000e+00	1.507857e-02	4.659406e-04	4.659406e-04
-8.800000e+00	-8.580000e+00	2.055870e-02	5.422855e-04	5.422855e-04
-8.580000e+00	-8.360000e+00	2.686175e-02	6.581314e-04	6.581314e-04
-8.360000e+00	-8.140000e+00	3.408155e-02	7.478059e-04	7.478059e-04
-8.140000e+00	-7.920000e+00	4.296343e-02	8.819646e-04	8.819646e-04
-7.920000e+00	-7.700000e+00	5.096500e-02	1.021620e-03	1.021620e-03
-7.700000e+00	-7.480000e+00	6.031032e-02	1.093868e-03	1.093868e-03
-7.480000e+00	-7.260000e+00	7.307741e-02	1.283018e-03	1.283018e-03
-7.260000e+00	-7.040000e+00	8.187068e-02	1.332671e-03	1.332671e-03
-7.040000e+00	-6.820000e+00	9.180327e-02	1.415226e-03	1.415226e-03
-6.820000e+00	-6.600000e+00	1.024163e-01	1.513451e-03	1.513451e-03
-6.600000e+00	-6.380000e+00	1.120733e-01	1.636891e-03	1.636891e-03
-6.380000e+00	-6.160000e+00	1.209272e-01	1.647558e-03	1.647558e-03
-6.160000e+00	-5.940000e+00	1.277049e-01	1.747965e-03	1.747965e-03
-5.940000e+00	-5.720000e+00	1.403911e-01	1.882188e-03	1.882188e-03
-5.720000e+00	-5.500000e+00	1.466537e-01	1.910951e-03	1.910951e-03
-5.500000e+00	-5.280000e+00	1.546694e-01	1.960298e-03	1.960298e-03
-5.280000e+00	-5.060000e+00	1.606718e-01	1.959966e-03	1.959966e-03
-5.060000e+00	-4.840000e+00	1.685678e-01	2.032897e-03	2.032897e-03
-4.840000e+00	-4.620000e+00	1.739488e-01	2.070148e-03	2.070148e-03
-4.620000e+00	-4.400000e+00	1.758619e-01	2.060013e-03	2.060013e-03
-4.400000e+00	-4.180000e+00	1.823625e-01	2.114294e-03	2.114294e-03
-4.180000e+00	-3.960000e+00	1.913147e-01	2.237203e-03	2.237203e-03
-3.960000e+00	-3.740000e+00	1.970294e-01	2.222383e-03	2.222383e-03
-3.740000e+00	-3.520000e+00	2.196535e-01	2.422732e-03	2.422732e-03
-3.520000e+00	-3.300000e+00	2.277049e-01	2.504472e-03	2.504472e-03
-3.300000e+00	-3.080000e+00	2.454739e-01	2.720069e-03	2.720069e-03
-3.080000e+00	-2.860000e+00	2.496291e-01	2.686090e-03	2.686090e-03
-2.860000e+00	-2.640000e+00	2.373832e-01	2.519498e-03	2.519498e-03
-2.640000e+00	-2.420000e+00	2.225499e-01	2.546555e-03	2.546555e-03
-2.420000e+00	-2.200000e+00	1.855155e-01	2.193855e-03	2.193855e-03
-2.200000e+00	-1.980000e+00	1.408036e-01	1.908074e-03	1.908074e-03
-1.980000e+00	-1.760000e+00	8.283259e-02	1.416916e-03	1.416916e-03
-1.760000e+00	-1.540000e+00	3.755055e-02	9.065545e-04	9.065545e-04
-1.540000e+00	-1.320000e+00	9.411950e-03	4.199552e-04	4.199552e-04
-1.320000e+00	-1.100000e+00	1.016441e-03	9.835155e-05	9.835155e-05
-1.100000e+00	-8.800000e-01	8.025395e-06	3.850745e-06	3.850745e-06
-8.800000e-01	-6.600000e-01	1.084784e-07	1.073972e-07	1.073972e-07
-6.600000e-01	-4.400000e-01	3.031423e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.791414e-04	3.557045e-05	3.557045e-05
-1.078000e+01	-1.056000e+01	8.279705e-04	1.279750e-04	1.279750e-04
-1.056000e+01	-1.034000e+01	9.139673e-04	8.234843e-05	8.234843e-05
-1.034000e+01	-1.012000e+01	1.419673e-03	9.897471e-05	9.897471e-05
-1.012000e+01	-9.900000e+00	2.704076e-03	2.263733e-04	2.263733e-04
-9.900000e+00	-9.680000e+00	3.860759e-03	2.124858e-04	2.124858e-04
-9.680000e+00	-9.460000e+00	5.698277e-03	2.552030e-04	2.552030e-04
-9.460000e+00	-9.240000e+00	7.677086e-03	3.445197e-04	3.445197e-04
-9.240000e+00	-9.020000e+00	1.174089e-02	3.958468e-04	3.958468e-04
-9.020000e+00	-8.800000e+00	1.539535e-02	4.655631e-04	4.655631e-04
-8.800000e+00	-8.580000e+00	2.222956e-02	5.944528e-04	5.944528e-04
-8.580000e+00	-8.360000e+00	2.847733e-02	6.696129e-04	6.696129e-04
-8.360000e+00	-8.140000e+00	3.690671e-02	7.791603e-04	7.791603e-04
-8.140000e+00	-7.920000e+00	4.773168e-02	9.912300e-04	9.912300e-04
-7.920000e+00	-7.700000e+00	5.585332e-02	1.039263e-03	1.039263e-03
-7.700000e+00	-7.480000e+00	6.602505e-02	1.184289e-03	1.184289e-03
-7.480000e+00	-7.260000e+00	8.044095e-02	1.401318e-03	1.401318e-03
-7.260000e+00	-7.040000e+00	9.103909e-02	1.425109e-03	1.425109e-03
-7.040000e+00	-6.820000e+00	9.914050e-02	1.474477e-03	1.474477e-03
-6.820000e+00	-6.600000e+00	1.128143e-01	1.629370e-03	1.629370e-03
-6.600000e+00	-6.380000e+00	1.209769e-01	1.668642e-03	1.668642e-03
-6.380000e+00	-6.160000e+00	1.282918e-01	1.705538e-03	1.705538e-03
-6.160000e+00	-5.940000e+00	1.364890e-01	1.825819e-03	1.825819e-03
-5.940000e+00	-5.720000e+00	1.510233e-01	1.967108e-03	1.967108e-03
-5.720000e+00	-5.500000e+00	1.560612e-01	1.999705e-03	1.999705e-03
-5.500000e+00	-5.280000e+00	1.639209e-01	2.039780e-03	2.039780e-03
-5.280000e+00	-5.060000e+00	1.697042e-01	2.030087e-03	2.030087e-03
-5.060000e+00	-4.840000e+00	1.787114e-01	2.164490e-03	2.164490e-03
-4.840000e+00	-4.620000e+00	1.813745e-01	2.121509e-03	2.121509e-03
-4.620000e+00	-4.400000e+00	1.815514e-01	2.098337e-03	2.098337e-03
-4.400000e+00	-4.180000e+00	1.922242e-01	2.237268e-03	2.237268e-03
-4.180000e+00	-3.960000e+00	1.913800e-01	2.231302e-03	2.231302e-03
-3.960000e+00	-3.740000e+00	2.031051e-01	2.288088e-03	2.288088e-03
-3.740000e+00	-3.520000e+00	2.107928e-01	2.337620e-03	2.337620e-03
-3.520000e+00	-3.300000e+00	2.219090e-01	2.532033e-03	2.532033e-03
-3.300000e+00	-3.080000e+00	2.258761e-01	2.572834e-03	2.572834e-03
-3.080000e+00	-2.860000e+00	2.198833e-01	2.428934e-03	2.428934e-03
-2.860000e+00	-2.640000e+00	2.142910e-01	2.417908e-03	2.417908e-03
-2.640000e+00	-2.420000e+00	1.972855e-01	2.369923e-03	2.369923e-03
-2.420000e+00	-2.200000e+00	1.649581e-01	2.045027e-03	2.045027e-03
-2.200000e+00	-1.980000e+00	1.252995e-01	1.763437e-03	1.763437e-03
-1.980000e+00	-1.760000e+00	7.572736e-02	1.348887e-03	1.348887e-03
-1.760000e+00	-1.540000e+00	3.311161e-02	7.861066e-04	7.861066e-04
-1.540000e+00	-1.320000e+00	8.752177e-03	3.915179e-04	3.915179e-04
-1.320000e+00	-1.100000e+00	1.006847e-03	1.007644e-04	1.007644e-04
-1.100000e+00	-8.800000e-01	1.027902e-05	4.273233e-06	4.273233e-06
-8.800000e-01	-6.600000e-01	1.084784e-07	1.073972e-07	1.073972e-07
-6.600000e-01	-4.400000e-01	3.031423e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b1
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.626282e-04	1.133874e-04	1.133874e-04
-1.078000e+01	-1.056000e+01	1.039787e-03	1.091197e-04	1.091197e-04
-1.056000e+01	-1.034000e+01	1.354885e-03	1.062920e-04	1.062920e-04
-1.034000e+01	-1.012000e+01	2.067638e-03	1.370572e-04	1.370572e-04
-1.012000e+01	-9.900000e+00	3.077415e-03	1.877062e-04	1.877062e-04
-9.900000e+00	-9.680000e+00	4.370588e-03	2.321531e-04	2.321531e-04
-9.680000e+00	-9.460000e+00	6.759382e-03	3.251681e-04	3.251681e-04
-9.460000e+00	-9.240000e+00	8.878868e-03	3.671059e-04	3.671059e-04
-9.240000e+00	-9.020000e+00	1.299114e-02	4.478801e-04	4.478801e-04
-9.020000e+00	-8.800000e+00	1.628270e-02	5.044883e-04	5.044883e-04
-8.800000e+00	-8.580000e+00	2.084689e-02	5.834949e-04	5.834949e-04
-8.580000e+00	-8.360000e+00	2.663676e-02	6.550408e-04	6.550408e-04
-8.360000e+00	-8.140000e+00	3.186157e-02	7.376189e-04	7.376189e-04
-8.140000e+00	-7.920000e+00	4.142625e-02	9.240823e-04	9.240823e-04
-7.920000e+00	-7.700000e+00	5.064323e-02	1.022681e-03	1.022681e-03
-7.700000e+00	-7.480000e+00	5.909032e-02	1.117516e-03	1.117516e-03
-7.480000e+00	-7.260000e+00	6.951414e-02	1.252693e-03	1.252693e-03
-7.260000e+00	-7.040000e+00	7.675982e-02	1.285900e-03	1.285900e-03
-7.040000e+00	-6.820000e+00	8.614786e-02	1.362821e-03	1.362821e-03
-6.820000e+00	-6.600000e+00	9.776223e-02	1.476815e-03	1.476815e-03
-6.600000e+00	-6.380000e+00	1.055724e-01	1.557276e-03	1.557276e-03
-6.380000e+00	-6.160000e+00	1.156059e-01	1.695824e-03	1.695824e-03
-6.160000e+00	-5.940000e+00	1.228890e-01	1.704131e-03	1.704131e-03
-5.940000e+00	-5.720000e+00	1.305005e-01	1.744780e-03	1.744780e-03
-5.720000e+00	-5.500000e+00	1.402418e-01	1.826460e-03	1.826460e-03
-5.500000e+00	-5.280000e+00	1.502183e-01	1.952527e-03	1.952527e-03
-5.280000e+00	-5.060000e+00	1.533849e-01	1.879358e-03	1.879358e-03
-5.060000e+00	-4.840000e+00	1.643754e-01	2.048699e-03	2.048699e-03
-4.840000e+00	-4.620000e+00	1.680369e-01	2.076606e-03	2.076606e-03
-4.620000e+00	-4.400000e+00	1.739420e-01	2.022950e-03	2.022950e-03
-4.400000e+00	-4.180000e+00	1.797268e-01	2.146426e-03	2.146426e-03
-4.180000e+00	-3.960000e+00	1.885227e-01	2.211282e-03	2.211282e-03
-3.960000e+00	-3.740000e+00	2.045997e-01	2.282427e-03	2.282427e-03
-3.740000e+00	-3.520000e+00	2.151134e-01	2.267936e-03	2.267936e-03
-3.520000e+00	-3.300000e+00	2.376203e-01	2.598002e-03	2.598002e-03
-3.300000e+00	-3.080000e+00	2.461213e-01	2.618193e-03	2.618193e-03
-3.080000e+00	-2.860000e+00	2.491080e-01	2.587356e-03	2.587356e-03
-2.860000e+00	-2.640000e+00	2.488478e-01	2.658245e-03	2.658245e-03
-2.640000e+00	-2.420000e+00	2.286745e-01	2.540077e-03	2.540077e-03
-2.420000e+00	-2.200000e+00	1.927639e-01	2.262089e-03	2.262089e-03
-2.200000e+00	-1.980000e+00	1.475010e-01	2.004937e-03	2.004937e-03
-1.980000e+00	-1.760000e+00	9.719773e-02	1.552986e-03	1.552986e-03
-1.760000e+00	-1.540000e+00	4.902236e-02	1.226430e-03	1.226430e-03
-1.540000e+00	-1.320000e+00	1.409065e-02	5.029029e-04	5.029029e-04
-1.320000e+00	-1.100000e+00	1.719250e-03	1.580119e-04	1.580119e-04
-1.100000e+00	-8.800000e-01	2.708067e-05	1.934813e-05	1.934813e-05
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.304618e-04	1.093718e-04	1.093718e-04
-1.078000e+01	-1.056000e+01	1.194993e-03	1.306650e-04	1.306650e-04
-1.056000e+01	-1.034000e+01	1.494275e-03	1.061475e-04	1.061475e-04
-1.034000e+01	-1.012000e+01	2.106628e-03	1.430464e-04	1.430464e-04
-1.012000e+01	-9.900000e+00	3.305779e-03	2.030894e-04	2.030894e-04
-9.900000e+00	-9.680000e+00	4.311413e-03	2.351739e-04	2.351739e-04
-9.680000e+00	-9.460000e+00	6.783968e-03	3.035422e-04	3.035422e-04
-9.460000e+00	-9.240000e+00	8.970036e-03	3.814459e-04	3.814459e-04
-9.240000e+00	-9.020000e+00	1.267345e-02	4.283763e-04	4.283763e-04
-9.020000e+00	-8.800000e+00	1.675536e-02	5.215186e-04	5.215186e-04
-8.800000e+00	-8.580000e+00	2.165233e-02	6.022118e-04	6.022118e-04
-8.580000e+00	-8.360000e+00	2.751988e-02	6.539500e-04	6.539500e-04
-8.360000e+00	-8.140000e+00	3.372110e-02	7.727464e-04	7.727464e-04
-8.140000e+00	-7.920000e+00	4.409142e-02	9.709840e-04	9.709840e-04
-7.920000e+00	-7.700000e+00	5.276227e-02	1.020687e-03	1.020687e-03
-7.700000e+00	-7.480000e+00	6.124541e-02	1.115412e-03	1.115412e-03
-7.480000e+00	-7.260000e+00	7.451482e-02	1.316242e-03	1.316242e-03
-7.260000e+00	-7.040000e+00	8.111164e-02	1.316319e-03	1.316319e-03
-7.040000e+00	-6.820000e+00	9.249305e-02	1.424430e-03	1.424430e-03
-6.820000e+00	-6.600000e+00	1.045674e-01	1.546674e-03	1.546674e-03
-6.600000e+00	-6.380000e+00	1.121216e-01	1.619749e-03	1.619749e-03
-6.380000e+00	-6.160000e+00	1.210377e-01	1.717343e-03	1.717343e-03
-6.160000e+00	-5.940000e+00	1.290475e-01	1.761612e-03	1.761612e-03
-5.940000e+00	-5.720000e+00	1.388560e-01	1.828140e-03	1.828140e-03
-5.720000e+00	-5.500000e+00	1.486053e-01	1.883753e-03	1.883753e-03
-5.500000e+00	-5.280000e+00	1.568395e-01	2.005537e-03	2.005537e-03
-5.280000e+00	-5.060000e+00	1.604249e-01	1.962162e-03	1.962162e-03
-5.060000e+00	-4.840000e+00	1.742543e-01	2.164903e-03	2.164903e-03
-4.840000e+00	-4.620000e+00	1.747217e-01	2.048324e-03	2.048324e-03
-4.620000e+00	-4.400000e+00	1.812777e-01	2.101213e-03	2.101213e-03
-4.400000e+00	-4.180000e+00	1.877015e-01	2.212111e-03	2.212111e-03
-4.180000e+00	-3.960000e+00	1.937321e-01	2.183230e-03	2.183230e-03
-3.960000e+00	-3.740000e+00	2.059502e-01	2.321962e-03	2.321962e-03
-3.740000e+00	-3.520000e+00	2.154049e-01	2.418219e-03	2.418219e-03
-3.520000e+00	-3.300000e+00	2.282351e-01	2.523923e-03	2.523923e-03
-3.300000e+00	-3.080000e+00	2.301218e-01	2.474872e-03	2.474872e-03
-3.080000e+00	-2.860000e+00	2.329255e-01	2.508728e-03	2.508728e-03
-2.860000e+00	-2.640000e+00	2.285410e-01	2.572873e-03	2.572873e-03
-2.640000e+00	-2.420000e+00	2.101214e-01	2.400411e-03	2.400411e-03
-2.420000e+00	-2.200000e+00	1.749003e-01	2.128158e-03	2.128158e-03
-2.200000e+00	-1.980000e+00	1.357487e-01	1.886805e-03	1.886805e-03
-1.980000e+00	-1.760000e+00	9.108109e-02	1.569149e-03	1.569149e-03
-1.760000e+00	-1.540000e+00	4.483488e-02	1.049865e-03	1.049865e-03
-1.540000e+00	-1.320000e+00	1.349425e-02	5.037922e-04	5.037922e-04
-1.320000e+00	-1.100000e+00	1.615833e-03	1.519449e-04	1.519449e-04
-1.100000e+00	-8.800000e-01	2.708443e-05	1.934813e-05	1.934813e-05
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b2 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b2 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z01_b2
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.040340e-05	5.366609e-06	5.366609e-06
-1.078000e+01	-1.056000e+01	1.479517e-04	7.263234e-05	7.263234e-05
-1.056000e+01	-1.034000e+01	8.341427e-05	1.627803e-05	1.627803e-05
-1.034000e+01	-1.012000e+01	1.511859e-04	2.418096e-05	2.418096e-05
-1.012000e+01	-9.900000e+00	2.899710e-04	3.966872e-05	3.966872e-05
-9.900000e+00	-9.680000e+00	7.654268e-04	9.751528e-05	9.751528e-05
-9.680000e+00	-9.460000e+00	1.155404e-03	1.277600e-04	1.277600e-04
-9.460000e+00	-9.240000e+00	1.802817e-03	1.510346e-04	1.510346e-04
-9.240000e+00	-9.020000e+00	2.719813e-03	1.488131e-04	1.488131e-04
-9.020000e+00	-8.800000e+00	4.890518e-03	2.594599e-04	2.594599e-04
-8.800000e+00	-8.580000e+00	7.659859e-03	3.026670e-04	3.026670e-04
-8.580000e+00	-8.360000e+00	1.154238e-02	3.751830e-04	3.751830e-04
-8.360000e+00	-8.140000e+00	1.780532e-02	5.199557e-04	5.199557e-04
-8.140000e+00	-7.920000e+00	2.472796e-02	6.041212e-04	6.041212e-04
-7.920000e+00	-7.700000e+00	3.565875e-02	7.276326e-04	7.276326e-04
-7.700000e+00	-7.480000e+00	4.704205e-02	8.819872e-04	8.819872e-04
-7.480000e+00	-7.260000e+00	6.418277e-02	1.127094e-03	1.127094e-03
-7.260000e+00	-7.040000e+00	8.387745e-02	1.294339e-03	1.294339e-03
-7.040000e+00	-6.820000e+00	1.022405e-01	1.477866e-03	1.477866e-03
-6.820000e+00	-6.600000e+00	1.292403e-01	1.739859e-03	1.739859e-03
-6.600000e+00	-6.380000e+00	1.471125e-01	1.941983e-03	1.941983e-03
-6.380000e+00	-6.160000e+00	1.678738e-01	2.043687e-03	2.043687e-03
-6.160000e+00	-5.940000e+00	1.851386e-01	2.112558e-03	2.112558e-03
-5.940000e+00	-5.720000e+00	2.062707e-01	2.336340e-03	2.336340e-03
-5.720000e+00	-5.500000e+00	2.214156e-01	2.443430e-03	2.443430e-03
-5.500000e+00	-5.280000e+00	2.328008e-01	2.515207e-03	2.515207e-03
-5.280000e+00	-5.060000e+00	2.406420e-01	2.503941e-03	2.503941e-03
-5.060000e+00	-4.840000e+00	2.469825e-01	2.574703e-03	2.574703e-03
-4.840000e+00	-4.620000e+00	2.440151e-01	2.521257e-03	2.521257e-03
-4.620000e+00	-4.400000e+00	2.391113e-01	2.497119e-03	2.497119e-03
-4.400000e+00	-4.180000e+00	2.326250e-01	2.439674e-03	2.439674e-03
-4.180000e+00	-3.960000e+00	2.274530e-01	2.435091e-03	2.435091e-03
-3.960000e+00	-3.740000e+00	2.201036e-01	2.365983e-03	2.365983e-03
-3.740000e+00	-3.520000e+00	2.186983e-01	2.405940e-03	2.405940e-03
-3.520000e+00	-3.300000e+00	1.996461e-01	2.276284e-03	2.276284e-03
-3.300000e+00	-3.080000e+00	1.872036e-01	2.305654e-03	2.305654e-03
-3.080000e+00	-2.860000e+00	1.664296e-01	2.096968e-03	2.096968e-03
-2.860000e+00	-2.640000e+00	1.401259e-01	1.843231e-03	1.843231e-03
-2.640000e+00	-2.420000e+00	1.122802e-01	1.668723e-03	1.668723e-03
-2.420000e+00	-2.200000e+00	7.998364e-02	1.339709e-03	1.339709e-03
-2.200000e+00	-1.980000e+00	5.310800e-02	1.079813e-03	1.079813e-03
-1.980000e+00	-1.760000e+00	2.773071e-02	7.197985e-04	7.197985e-04
-1.760000e+00	-1.540000e+00	9.747445e-03	3.494416e-04	3.494416e-04
-1.540000e+00	-1.320000e+00	2.637090e-03	2.084107e-04	2.084107e-04
-1.320000e+00	-1.100000e+00	2.714723e-04	5.021892e-05	5.021892e-05
-1.100000e+00	-8.800000e-01	7.050082e-07	6.102985e-07	6.102985e-07
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z01_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.778689e-05	3.938252e-06	3.938252e-06
-1.078000e+01	-1.056000e+01	1.327169e-04	6.732262e-05	6.732262e-05
-1.056000e+01	-1.034000e+01	9.061305e-05	1.703938e-05	1.703938e-05
-1.034000e+01	-1.012000e+01	1.831681e-04	2.878367e-05	2.878367e-05
-1.012000e+01	-9.900000e+00	3.392430e-04	4.217769e-05	4.217769e-05
-9.900000e+00	-9.680000e+00	7.496932e-04	9.005212e-05	9.005212e-05
-9.680000e+00	-9.460000e+00	1.385928e-03	1.603318e-04	1.603318e-04
-9.460000e+00	-9.240000e+00	2.138810e-03	1.405938e-04	1.405938e-04
-9.240000e+00	-9.020000e+00	3.170893e-03	1.771866e-04	1.771866e-04
-9.020000e+00	-8.800000e+00	5.323459e-03	2.499094e-04	2.499094e-04
-8.800000e+00	-8.580000e+00	8.912691e-03	3.216443e-04	3.216443e-04
-8.580000e+00	-8.360000e+00	1.368282e-02	4.377973e-04	4.377973e-04
-8.360000e+00	-8.140000e+00	2.046290e-02	5.700243e-04	5.700243e-04
-8.140000e+00	-7.920000e+00	2.870590e-02	6.677316e-04	6.677316e-04
-7.920000e+00	-7.700000e+00	3.973610e-02	7.825264e-04	7.825264e-04
-7.700000e+00	-7.480000e+00	5.395555e-02	9.567408e-04	9.567408e-04
-7.480000e+00	-7.260000e+00	7.386777e-02	1.248709e-03	1.248709e-03
-7.260000e+00	-7.040000e+00	9.267441e-02	1.394553e-03	1.394553e-03
-7.040000e+00	-6.820000e+00	1.132433e-01	1.574732e-03	1.574732e-03
-6.820000e+00	-6.600000e+00	1.417836e-01	1.875876e-03	1.875876e-03
-6.600000e+00	-6.380000e+00	1.578149e-01	1.981958e-03	1.981958e-03
-6.380000e+00	-6.160000e+00	1.773390e-01	2.094820e-03	2.094820e-03
-6.160000e+00	-5.940000e+00	1.933321e-01	2.191287e-03	2.191287e-03
-5.940000e+00	-5.720000e+00	2.136644e-01	2.400774e-03	2.400774e-03
-5.720000e+00	-5.500000e+00	2.256535e-01	2.439471e-03	2.439471e-03
-5.500000e+00	-5.280000e+00	2.391378e-01	2.631792e-03	2.631792e-03
-5.280000e+00	-5.060000e+00	2.458864e-01	2.563725e-03	2.563725e-03
-5.060000e+00	-4.840000e+00	2.472480e-01	2.552249e-03	2.552249e-03
-4.840000e+00	-4.620000e+00	2.444537e-01	2.530239e-03	2.530239e-03
-4.620000e+00	-4.400000e+00	2.359727e-01	2.456329e-03	2.456329e-03
-4.400000e+00	-4.180000e+00	2.322575e-01	2.454364e-03	2.454364e-03
-4.180000e+00	-3.960000e+00	2.178228e-01	2.376634e-03	2.376634e-03
-3.960000e+00	-3.740000e+00	2.144865e-01	2.366473e-03	2.366473e-03
-3.740000e+00	-3.520000e+00	2.023520e-01	2.292844e-03	2.292844e-03
-3.520000e+00	-3.300000e+00	1.872267e-01	2.231342e-03	2.231342e-03
-3.300000e+00	-3.080000e+00	1.726895e-01	2.169981e-03	2.169981e-03
-3.080000e+00	-2.860000e+00	1.472496e-01	1.842323e-03	1.842323e-03
-2.860000e+00	-2.640000e+00	1.280735e-01	1.785167e-03	1.785167e-03
-2.640000e+00	-2.420000e+00	1.005401e-01	1.545207e-03	1.545207e-03
-2.420000e+00	-2.200000e+00	7.330214e-02	1.319483e-03	1.319483e-03
-2.200000e+00	-1.980000e+00	4.919459e-02	1.008249e-03	1.008249e-03
-1.980000e+00	-1.760000e+00	2.650295e-02	6.905461e-04	6.905461e-04
-1.760000e+00	-1.540000e+00	9.744150e-03	3.596640e-04	3.596640e-04
-1.540000e+00	-1.320000e+00	2.590203e-03	2.023908e-04	2.023908e-04
-1.320000e+00	-1.100000e+00	3.121167e-04	5.746873e-05	5.746873e-05
-1.100000e+00	-8.800000e-01	1.760507e-06	9.766110e-07	9.766110e-07
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z01_b2
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.055157e-04	2.395684e-05	2.395684e-05
-1.078000e+01	-1.056000e+01	2.104535e-04	4.475099e-05	4.475099e-05
-1.056000e+01	-1.034000e+01	3.498936e-04	6.622464e-05	6.622464e-05
-1.034000e+01	-1.012000e+01	4.607555e-04	5.512469e-05	5.512469e-05
-1.012000e+01	-9.900000e+00	7.687495e-04	7.998741e-05	7.998741e-05
-9.900000e+00	-9.680000e+00	1.172056e-03	9.800650e-05	9.800650e-05
-9.680000e+00	-9.460000e+00	2.122000e-03	1.500726e-04	1.500726e-04
-9.460000e+00	-9.240000e+00	3.288618e-03	2.216009e-04	2.216009e-04
-9.240000e+00	-9.020000e+00	4.763200e-03	2.838309e-04	2.838309e-04
-9.020000e+00	-8.800000e+00	6.696023e-03	3.094260e-04	3.094260e-04
-8.800000e+00	-8.580000e+00	9.493355e-03	3.468618e-04	3.468618e-04
-8.580000e+00	-8.360000e+00	1.317358e-02	4.450179e-04	4.450179e-04
-8.360000e+00	-8.140000e+00	1.978184e-02	5.451706e-04	5.451706e-04
-8.140000e+00	-7.920000e+00	2.635693e-02	6.161605e-04	6.161605e-04
-7.920000e+00	-7.700000e+00	3.567048e-02	7.665336e-04	7.665336e-04
-7.700000e+00	-7.480000e+00	4.982623e-02	9.770351e-04	9.770351e-04
-7.480000e+00	-7.260000e+00	6.452473e-02	1.132831e-03	1.132831e-03
-7.260000e+00	-7.040000e+00	8.271309e-02	1.364929e-03	1.364929e-03
-7.040000e+00	-6.820000e+00	9.803686e-02	1.436816e-03	1.436816e-03
-6.820000e+00	-6.600000e+00	1.225516e-01	1.714367e-03	1.714367e-03
-6.600000e+00	-6.380000e+00	1.398418e-01	1.819351e-03	1.819351e-03
-6.380000e+00	-6.160000e+00	1.611431e-01	2.038120e-03	2.038120e-03
-6.160000e+00	-5.940000e+00	1.767612e-01	2.072900e-03	2.072900e-03
-5.940000e+00	-5.720000e+00	1.985919e-01	2.346711e-03	2.346711e-03
-5.720000e+00	-5.500000e+00	2.063634e-01	2.247845e-03	2.247845e-03
-5.500000e+00	-5.280000e+00	2.262213e-01	2.484564e-03	2.484564e-03
-5.280000e+00	-5.060000e+00	2.352313e-01	2.545148e-03	2.545148e-03
-5.060000e+00	-4.840000e+00	2.418423e-01	2.545093e-03	2.545093e-03
-4.840000e+00	-4.620000e+00	2.363825e-01	2.476393e-03	2.476393e-03
-4.620000e+00	-4.400000e+00	2.388134e-01	2.426029e-03	2.426029e-03
-4.400000e+00	-4.180000e+00	2.305625e-01	2.359627e-03	2.359627e-03
-4.180000e+00	-3.960000e+00	2.302799e-01	2.542384e-03	2.542384e-03
-3.960000e+00	-3.740000e+00	2.241853e-01	2.357609e-03	2.357609e-03
-3.740000e+00	-3.520000e+00	2.142348e-01	2.295169e-03	2.295169e-03
-3.520000e+00	-3.300000e+00	2.084334e-01	2.424588e-03	2.424588e-03
-3.300000e+00	-3.080000e+00	1.924922e-01	2.285585e-03	2.285585e-03
-3.080000e+00	-2.860000e+00	1.677896e-01	2.046486e-03	2.046486e-03
-2.860000e+00	-2.640000e+00	1.506786e-01	1.973942e-03	1.973942e-03
-2.640000e+00	-2.420000e+00	1.220747e-01	1.777352e-03	1.777352e-03
-2.420000e+00	-2.200000e+00	8.765168e-02	1.403950e-03	1.403950e-03
-2.200000e+00	-1.980000e+00	5.954655e-02	1.179539e-03	1.179539e-03
-1.980000e+00	-1.760000e+00	3.491821e-02	9.058179e-04	9.058179e-04
-1.760000e+00	-1.540000e+00	1.471150e-02	4.990387e-04	4.990387e-04
-1.540000e+00	-1.320000e+00	3.990020e-03	2.330286e-04	2.330286e-04
-1.320000e+00	-1.100000e+00	3.645845e-04	5.235192e-05	5.235192e-05
-1.100000e+00	-8.800000e-01	1.551984e-09	9.392470e-10	9.392470e-10
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z01_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.555379e-04	4.018457e-05	4.018457e-05
-1.078000e+01	-1.056000e+01	2.325295e-04	4.678697e-05	4.678697e-05
-1.056000e+01	-1.034000e+01	3.626395e-04	6.629126e-05	6.629126e-05
-1.034000e+01	-1.012000e+01	5.101823e-04	5.841150e-05	5.841150e-05
-1.012000e+01	-9.900000e+00	7.085882e-04	6.577626e-05	6.577626e-05
-9.900000e+00	-9.680000e+00	1.327224e-03	1.257607e-04	1.257607e-04
-9.680000e+00	-9.460000e+00	2.133790e-03	1.419607e-04	1.419607e-04
-9.460000e+00	-9.240000e+00	3.565168e-03	2.301148e-04	2.301148e-04
-9.240000e+00	-9.020000e+00	5.283045e-03	2.848697e-04	2.848697e-04
-9.020000e+00	-8.800000e+00	7.338650e-03	3.256023e-04	3.256023e-04
-8.800000e+00	-8.580000e+00	1.040542e-02	3.977979e-04	3.977979e-04
-8.580000e+00	-8.360000e+00	1.417320e-02	4.632873e-04	4.632873e-04
-8.360000e+00	-8.140000e+00	2.103769e-02	5.728719e-04	5.728719e-04
-8.140000e+00	-7.920000e+00	2.898578e-02	6.834843e-04	6.834843e-04
-7.920000e+00	-7.700000e+00	3.858038e-02	8.011968e-04	8.011968e-04
-7.700000e+00	-7.480000e+00	5.351073e-02	1.021239e-03	1.021239e-03
-7.480000e+00	-7.260000e+00	6.938505e-02	1.179110e-03	1.179110e-03
-7.260000e+00	-7.040000e+00	8.888382e-02	1.433664e-03	1.433664e-03
-7.040000e+00	-6.820000e+00	1.066025e-01	1.521988e-03	1.521988e-03
-6.820000e+00	-6.600000e+00	1.266451e-01	1.751783e-03	1.751783e-03
-6.600000e+00	-6.380000e+00	1.472045e-01	1.868582e-03	1.868582e-03
-6.380000e+00	-6.160000e+00	1.682264e-01	2.110185e-03	2.110185e-03
-6.160000e+00	-5.940000e+00	1.813815e-01	2.118229e-03	2.118229e-03
-5.940000e+00	-5.720000e+00	2.056020e-01	2.362906e-03	2.362906e-03
-5.720000e+00	-5.500000e+00	2.126129e-01	2.292618e-03	2.292618e-03
-5.500000e+00	-5.280000e+00	2.326112e-01	2.562216e-03	2.562216e-03
-5.280000e+00	-5.060000e+00	2.347244e-01	2.520963e-03	2.520963e-03
-5.060000e+00	-4.840000e+00	2.482475e-01	2.636720e-03	2.636720e-03
-4.840000e+00	-4.620000e+00	2.384158e-01	2.463453e-03	2.463453e-03
-4.620000e+00	-4.400000e+00	2.363864e-01	2.436454e-03	2.436454e-03
-4.400000e+00	-4.180000e+00	2.315391e-01	2.396321e-03	2.396321e-03
-4.180000e+00	-3.960000e+00	2.255128e-01	2.386476e-03	2.386476e-03
-3.960000e+00	-3.740000e+00	2.200652e-01	2.422978e-03	2.422978e-03
-3.740000e+00	-3.520000e+00	2.056120e-01	2.295310e-03	2.295310e-03
-3.520000e+00	-3.300000e+00	1.980219e-01	2.331775e-03	2.331775e-03
-3.300000e+00	-3.080000e+00	1.779748e-01	2.131307e-03	2.131307e-03
-3.080000e+00	-2.860000e+00	1.578555e-01	1.975319e-03	1.975319e-03
-2.860000e+00	-2.640000e+00	1.398120e-01	1.899961e-03	1.899961e-03
-2.640000e+00	-2.420000e+00	1.119249e-01	1.641029e-03	1.641029e-03
-2.420000e+00	-2.200000e+00	8.186541e-02	1.364248e-03	1.364248e-03
-2.200000e+00	-1.980000e+00	5.675550e-02	1.103368e-03	1.103368e-03
-1.980000e+00	-1.760000e+00	3.418027e-02	9.283932e-04	9.283932e-04
-1.760000e+00	-1.540000e+00	1.440941e-02	4.880076e-04	4.880076e-04
-1.540000e+00	-1.320000e+00	4.002303e-03	2.322725e-04	2.322725e-04
-1.320000e+00	-1.100000e+00	3.870399e-04	5.419223e-05	5.419223e-05
-1.100000e+00	-8.800000e-01	1.551999e-09	9.392470e-10	9.392470e-10
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z02_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b0 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b0 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.4
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b0
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.878464e-02	1.116705e-03	1.116705e-03
-1.078000e+01	-1.056000e+01	6.216914e-02	1.136498e-03	1.136498e-03
-1.056000e+01	-1.034000e+01	6.714150e-02	1.286695e-03	1.286695e-03
-1.034000e+01	-1.012000e+01	6.949905e-02	1.264216e-03	1.264216e-03
-1.012000e+01	-9.900000e+00	6.924891e-02	1.242749e-03	1.242749e-03
-9.900000e+00	-9.680000e+00	7.053132e-02	1.298446e-03	1.298446e-03
-9.680000e+00	-9.460000e+00	7.216718e-02	1.319245e-03	1.319245e-03
-9.460000e+00	-9.240000e+00	6.982318e-02	1.287198e-03	1.287198e-03
-9.240000e+00	-9.020000e+00	7.233086e-02	1.351868e-03	1.351868e-03
-9.020000e+00	-8.800000e+00	7.442491e-02	1.409105e-03	1.409105e-03
-8.800000e+00	-8.580000e+00	6.922768e-02	1.246440e-03	1.246440e-03
-8.580000e+00	-8.360000e+00	7.180073e-02	1.368169e-03	1.368169e-03
-8.360000e+00	-8.140000e+00	7.091627e-02	1.377227e-03	1.377227e-03
-8.140000e+00	-7.920000e+00	7.228227e-02	1.264941e-03	1.264941e-03
-7.920000e+00	-7.700000e+00	7.431818e-02	1.365985e-03	1.365985e-03
-7.700000e+00	-7.480000e+00	7.617727e-02	1.372036e-03	1.372036e-03
-7.480000e+00	-7.260000e+00	7.623968e-02	1.307658e-03	1.307658e-03
-7.260000e+00	-7.040000e+00	8.224473e-02	1.431691e-03	1.431691e-03
-7.040000e+00	-6.820000e+00	8.359932e-02	1.422072e-03	1.422072e-03
-6.820000e+00	-6.600000e+00	8.892795e-02	1.469555e-03	1.469555e-03
-6.600000e+00	-6.380000e+00	8.676764e-02	1.449538e-03	1.449538e-03
-6.380000e+00	-6.160000e+00	9.395900e-02	1.567435e-03	1.567435e-03
-6.160000e+00	-5.940000e+00	9.446464e-02	1.604990e-03	1.604990e-03
-5.940000e+00	-5.720000e+00	9.302264e-02	1.574149e-03	1.574149e-03
-5.720000e+00	-5.500000e+00	9.547182e-02	1.482184e-03	1.482184e-03
-5.500000e+00	-5.280000e+00	9.951695e-02	1.604695e-03	1.604695e-03
-5.280000e+00	-5.060000e+00	9.774518e-02	1.503666e-03	1.503666e-03
-5.060000e+00	-4.840000e+00	9.780709e-02	1.548969e-03	1.548969e-03
-4.840000e+00	-4.620000e+00	1.006159e-01	1.548288e-03	1.548288e-03
-4.620000e+00	-4.400000e+00	9.840591e-02	1.552860e-03	1.552860e-03
-4.400000e+00	-4.180000e+00	1.015565e-01	1.512237e-03	1.512237e-03
-4.180000e+00	-3.960000e+00	1.076625e-01	1.684075e-03	1.684075e-03
-3.960000e+00	-3.740000e+00	1.142753e-01	1.694123e-03	1.694123e-03
-3.740000e+00	-3.520000e+00	1.298369e-01	1.813894e-03	1.813894e-03
-3.520000e+00	-3.300000e+00	1.430411e-01	2.036848e-03	2.036848e-03
-3.300000e+00	-3.080000e+00	1.651698e-01	2.318062e-03	2.318062e-03
-3.080000e+00	-2.860000e+00	1.788365e-01	2.285997e-03	2.285997e-03
-2.860000e+00	-2.640000e+00	1.881727e-01	2.369879e-03	2.369879e-03
-2.640000e+00	-2.420000e+00	1.900555e-01	2.408249e-03	2.408249e-03
-2.420000e+00	-2.200000e+00	1.758805e-01	2.162661e-03	2.162661e-03
-2.200000e+00	-1.980000e+00	1.426802e-01	1.988433e-03	1.988433e-03
-1.980000e+00	-1.760000e+00	8.314427e-02	1.392595e-03	1.392595e-03
-1.760000e+00	-1.540000e+00	3.792863e-02	9.592070e-04	9.592070e-04
-1.540000e+00	-1.320000e+00	9.962450e-03	4.357013e-04	4.357013e-04
-1.320000e+00	-1.100000e+00	1.094873e-03	1.055993e-04	1.055993e-04
-1.100000e+00	-8.800000e-01	5.926473e-06	2.982563e-06	2.982563e-06
-8.800000e-01	-6.600000e-01	1.084784e-07	1.073972e-07	1.073972e-07
-6.600000e-01	-4.400000e-01	3.031423e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.981723e-02	1.115252e-03	1.115252e-03
-1.078000e+01	-1.056000e+01	6.359377e-02	1.147914e-03	1.147914e-03
-1.056000e+01	-1.034000e+01	6.910686e-02	1.325420e-03	1.325420e-03
-1.034000e+01	-1.012000e+01	7.149414e-02	1.284325e-03	1.284325e-03
-1.012000e+01	-9.900000e+00	7.185091e-02	1.283631e-03	1.283631e-03
-9.900000e+00	-9.680000e+00	7.374718e-02	1.320903e-03	1.320903e-03
-9.680000e+00	-9.460000e+00	7.428059e-02	1.359252e-03	1.359252e-03
-9.460000e+00	-9.240000e+00	7.587564e-02	1.398121e-03	1.398121e-03
-9.240000e+00	-9.020000e+00	7.264736e-02	1.313343e-03	1.313343e-03
-9.020000e+00	-8.800000e+00	7.707086e-02	1.428942e-03	1.428942e-03
-8.800000e+00	-8.580000e+00	7.333045e-02	1.319422e-03	1.319422e-03
-8.580000e+00	-8.360000e+00	7.391023e-02	1.364947e-03	1.364947e-03
-8.360000e+00	-8.140000e+00	7.528886e-02	1.445260e-03	1.445260e-03
-8.140000e+00	-7.920000e+00	7.579768e-02	1.338365e-03	1.338365e-03
-7.920000e+00	-7.700000e+00	7.742014e-02	1.397818e-03	1.397818e-03
-7.700000e+00	-7.480000e+00	7.866777e-02	1.424413e-03	1.424413e-03
-7.480000e+00	-7.260000e+00	8.137664e-02	1.388165e-03	1.388165e-03
-7.260000e+00	-7.040000e+00	8.510114e-02	1.464834e-03	1.464834e-03
-7.040000e+00	-6.820000e+00	8.710245e-02	1.458509e-03	1.458509e-03
-6.820000e+00	-6.600000e+00	9.110345e-02	1.463985e-03	1.463985e-03
-6.600000e+00	-6.380000e+00	9.240241e-02	1.518293e-03	1.518293e-03
-6.380000e+00	-6.160000e+00	9.432023e-02	1.552585e-03	1.552585e-03
-6.160000e+00	-5.940000e+00	9.969405e-02	1.671707e-03	1.671707e-03
-5.940000e+00	-5.720000e+00	9.607836e-02	1.522236e-03	1.522236e-03
-5.720000e+00	-5.500000e+00	9.830477e-02	1.552694e-03	1.552694e-03
-5.500000e+00	-5.280000e+00	1.044060e-01	1.695685e-03	1.695685e-03
-5.280000e+00	-5.060000e+00	1.022496e-01	1.587450e-03	1.587450e-03
-5.060000e+00	-4.840000e+00	1.026074e-01	1.607540e-03	1.607540e-03
-4.840000e+00	-4.620000e+00	1.027150e-01	1.549281e-03	1.549281e-03
-4.620000e+00	-4.400000e+00	1.018319e-01	1.501578e-03	1.501578e-03
-4.400000e+00	-4.180000e+00	1.099545e-01	1.729811e-03	1.729811e-03
-4.180000e+00	-3.960000e+00	1.126182e-01	1.632271e-03	1.632271e-03
-3.960000e+00	-3.740000e+00	1.193650e-01	1.717875e-03	1.717875e-03
-3.740000e+00	-3.520000e+00	1.309761e-01	1.912432e-03	1.912432e-03
-3.520000e+00	-3.300000e+00	1.433228e-01	2.091719e-03	2.091719e-03
-3.300000e+00	-3.080000e+00	1.547266e-01	2.205608e-03	2.205608e-03
-3.080000e+00	-2.860000e+00	1.570324e-01	2.086731e-03	2.086731e-03
-2.860000e+00	-2.640000e+00	1.715140e-01	2.274745e-03	2.274745e-03
-2.640000e+00	-2.420000e+00	1.667793e-01	2.198317e-03	2.198317e-03
-2.420000e+00	-2.200000e+00	1.582559e-01	1.996329e-03	1.996329e-03
-2.200000e+00	-1.980000e+00	1.307908e-01	1.883471e-03	1.883471e-03
-1.980000e+00	-1.760000e+00	7.629100e-02	1.342642e-03	1.342642e-03
-1.760000e+00	-1.540000e+00	3.389331e-02	8.571000e-04	8.571000e-04
-1.540000e+00	-1.320000e+00	9.543695e-03	4.339302e-04	4.339302e-04
-1.320000e+00	-1.100000e+00	1.090601e-03	1.082040e-04	1.082040e-04
-1.100000e+00	-8.800000e-01	1.063830e-05	4.286115e-06	4.286115e-06
-8.800000e-01	-6.600000e-01	1.084784e-07	1.073972e-07	1.073972e-07
-6.600000e-01	-4.400000e-01	3.031423e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b0
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.302705e-02	1.042773e-03	1.042773e-03
-1.078000e+01	-1.056000e+01	5.507527e-02	1.098212e-03	1.098212e-03
-1.056000e+01	-1.034000e+01	6.143650e-02	1.209741e-03	1.209741e-03
-1.034000e+01	-1.012000e+01	6.361473e-02	1.279879e-03	1.279879e-03
-1.012000e+01	-9.900000e+00	6.633932e-02	1.239560e-03	1.239560e-03
-9.900000e+00	-9.680000e+00	6.740114e-02	1.272327e-03	1.272327e-03
-9.680000e+00	-9.460000e+00	6.706468e-02	1.224290e-03	1.224290e-03
-9.460000e+00	-9.240000e+00	6.962909e-02	1.294858e-03	1.294858e-03
-9.240000e+00	-9.020000e+00	7.016318e-02	1.312895e-03	1.312895e-03
-9.020000e+00	-8.800000e+00	7.073273e-02	1.320837e-03	1.320837e-03
-8.800000e+00	-8.580000e+00	7.226309e-02	1.380699e-03	1.380699e-03
-8.580000e+00	-8.360000e+00	7.315323e-02	1.328962e-03	1.328962e-03
-8.360000e+00	-8.140000e+00	7.134564e-02	1.302165e-03	1.302165e-03
-8.140000e+00	-7.920000e+00	7.341186e-02	1.412896e-03	1.412896e-03
-7.920000e+00	-7.700000e+00	7.318177e-02	1.308002e-03	1.308002e-03
-7.700000e+00	-7.480000e+00	7.535727e-02	1.406181e-03	1.406181e-03
-7.480000e+00	-7.260000e+00	7.929695e-02	1.442253e-03	1.442253e-03
-7.260000e+00	-7.040000e+00	7.860400e-02	1.369905e-03	1.369905e-03
-7.040000e+00	-6.820000e+00	7.792918e-02	1.340320e-03	1.340320e-03
-6.820000e+00	-6.600000e+00	8.495673e-02	1.479055e-03	1.479055e-03
-6.600000e+00	-6.380000e+00	8.274259e-02	1.354845e-03	1.354845e-03
-6.380000e+00	-6.160000e+00	8.617473e-02	1.490822e-03	1.490822e-03
-6.160000e+00	-5.940000e+00	9.035855e-02	1.436752e-03	1.436752e-03
-5.940000e+00	-5.720000e+00	8.935768e-02	1.433597e-03	1.433597e-03
-5.720000e+00	-5.500000e+00	9.396777e-02	1.555335e-03	1.555335e-03
-5.500000e+00	-5.280000e+00	9.260455e-02	1.449882e-03	1.449882e-03
-5.280000e+00	-5.060000e+00	9.440541e-02	1.492063e-03	1.492063e-03
-5.060000e+00	-4.840000e+00	9.796018e-02	1.637514e-03	1.637514e-03
-4.840000e+00	-4.620000e+00	9.802082e-02	1.542621e-03	1.542621e-03
-4.620000e+00	-4.400000e+00	9.989164e-02	1.557954e-03	1.557954e-03
-4.400000e+00	-4.180000e+00	1.032073e-01	1.554993e-03	1.554993e-03
-4.180000e+00	-3.960000e+00	1.093692e-01	1.620771e-03	1.620771e-03
-3.960000e+00	-3.740000e+00	1.210573e-01	1.737680e-03	1.737680e-03
-3.740000e+00	-3.520000e+00	1.329075e-01	1.769220e-03	1.769220e-03
-3.520000e+00	-3.300000e+00	1.552165e-01	2.179942e-03	2.179942e-03
-3.300000e+00	-3.080000e+00	1.719209e-01	2.212536e-03	2.212536e-03
-3.080000e+00	-2.860000e+00	1.881128e-01	2.315716e-03	2.315716e-03
-2.860000e+00	-2.640000e+00	2.036956e-01	2.513358e-03	2.513358e-03
-2.640000e+00	-2.420000e+00	2.007718e-01	2.437210e-03	2.437210e-03
-2.420000e+00	-2.200000e+00	1.808885e-01	2.183110e-03	2.183110e-03
-2.200000e+00	-1.980000e+00	1.437324e-01	1.992803e-03	1.992803e-03
-1.980000e+00	-1.760000e+00	9.346614e-02	1.508811e-03	1.508811e-03
-1.760000e+00	-1.540000e+00	4.842482e-02	1.229095e-03	1.229095e-03
-1.540000e+00	-1.320000e+00	1.514764e-02	5.604617e-04	5.604617e-04
-1.320000e+00	-1.100000e+00	1.993169e-03	1.776698e-04	1.776698e-04
-1.100000e+00	-8.800000e-01	4.550645e-05	2.670647e-05	2.670647e-05
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.366936e-02	1.084948e-03	1.084948e-03
-1.078000e+01	-1.056000e+01	5.586832e-02	1.099710e-03	1.099710e-03
-1.056000e+01	-1.034000e+01	6.257386e-02	1.230796e-03	1.230796e-03
-1.034000e+01	-1.012000e+01	6.438773e-02	1.254117e-03	1.254117e-03
-1.012000e+01	-9.900000e+00	6.802418e-02	1.269014e-03	1.269014e-03
-9.900000e+00	-9.680000e+00	6.894491e-02	1.292496e-03	1.292496e-03
-9.680000e+00	-9.460000e+00	6.934445e-02	1.234352e-03	1.234352e-03
-9.460000e+00	-9.240000e+00	7.168355e-02	1.335505e-03	1.335505e-03
-9.240000e+00	-9.020000e+00	7.139291e-02	1.351824e-03	1.351824e-03
-9.020000e+00	-8.800000e+00	7.352536e-02	1.367180e-03	1.367180e-03
-8.800000e+00	-8.580000e+00	7.444982e-02	1.385114e-03	1.385114e-03
-8.580000e+00	-8.360000e+00	7.610473e-02	1.416266e-03	1.416266e-03
-8.360000e+00	-8.140000e+00	7.396418e-02	1.320795e-03	1.320795e-03
-8.140000e+00	-7.920000e+00	7.433059e-02	1.351309e-03	1.351309e-03
-7.920000e+00	-7.700000e+00	7.568645e-02	1.422459e-03	1.422459e-03
-7.700000e+00	-7.480000e+00	7.804523e-02	1.409985e-03	1.409985e-03
-7.480000e+00	-7.260000e+00	8.203918e-02	1.494008e-03	1.494008e-03
-7.260000e+00	-7.040000e+00	8.099855e-02	1.380684e-03	1.380684e-03
-7.040000e+00	-6.820000e+00	8.137600e-02	1.384644e-03	1.384644e-03
-6.820000e+00	-6.600000e+00	8.721768e-02	1.501030e-03	1.501030e-03
-6.600000e+00	-6.380000e+00	8.634455e-02	1.407760e-03	1.407760e-03
-6.380000e+00	-6.160000e+00	8.747968e-02	1.474134e-03	1.474134e-03
-6.160000e+00	-5.940000e+00	9.369736e-02	1.463508e-03	1.463508e-03
-5.940000e+00	-5.720000e+00	9.411986e-02	1.501203e-03	1.501203e-03
-5.720000e+00	-5.500000e+00	9.641895e-02	1.537347e-03	1.537347e-03
-5.500000e+00	-5.280000e+00	9.708423e-02	1.573256e-03	1.573256e-03
-5.280000e+00	-5.060000e+00	9.769405e-02	1.540503e-03	1.540503e-03
-5.060000e+00	-4.840000e+00	1.009695e-01	1.630771e-03	1.630771e-03
-4.840000e+00	-4.620000e+00	1.014929e-01	1.539967e-03	1.539967e-03
-4.620000e+00	-4.400000e+00	1.046583e-01	1.588037e-03	1.588037e-03
-4.400000e+00	-4.180000e+00	1.092095e-01	1.602740e-03	1.602740e-03
-4.180000e+00	-3.960000e+00	1.144189e-01	1.653153e-03	1.653153e-03
-3.960000e+00	-3.740000e+00	1.251545e-01	1.802186e-03	1.802186e-03
-3.740000e+00	-3.520000e+00	1.387141e-01	1.986643e-03	1.986643e-03
-3.520000e+00	-3.300000e+00	1.482224e-01	2.000055e-03	2.000055e-03
-3.300000e+00	-3.080000e+00	1.665761e-01	2.201366e-03	2.201366e-03
-3.080000e+00	-2.860000e+00	1.751653e-01	2.237947e-03	2.237947e-03
-2.860000e+00	-2.640000e+00	1.862069e-01	2.391268e-03	2.391268e-03
-2.640000e+00	-2.420000e+00	1.829402e-01	2.292547e-03	2.292547e-03
-2.420000e+00	-2.200000e+00	1.656397e-01	2.078758e-03	2.078758e-03
-2.200000e+00	-1.980000e+00	1.341281e-01	1.962709e-03	1.962709e-03
-1.980000e+00	-1.760000e+00	8.836664e-02	1.460572e-03	1.460572e-03
-1.760000e+00	-1.540000e+00	4.417617e-02	1.048580e-03	1.048580e-03
-1.540000e+00	-1.320000e+00	1.443694e-02	5.527123e-04	5.527123e-04
-1.320000e+00	-1.100000e+00	1.793814e-03	1.633001e-04	1.633001e-04
-1.100000e+00	-8.800000e-01	4.551009e-05	2.670647e-05	2.670647e-05
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z02_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b1 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b1 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b1
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.844141e-03	2.025997e-04	2.025997e-04
-1.078000e+01	-1.056000e+01	3.113270e-03	2.177869e-04	2.177869e-04
-1.056000e+01	-1.034000e+01	4.821377e-03	2.590934e-04	2.590934e-04
-1.034000e+01	-1.012000e+01	6.809986e-03	2.720513e-04	2.720513e-04
-1.012000e+01	-9.900000e+00	1.079694e-02	4.505637e-04	4.505637e-04
-9.900000e+00	-9.680000e+00	1.582349e-02	4.846239e-04	4.846239e-04
-9.680000e+00	-9.460000e+00	2.112102e-02	5.376329e-04	5.376329e-04
-9.460000e+00	-9.240000e+00	3.028537e-02	7.061799e-04	7.061799e-04
-9.240000e+00	-9.020000e+00	4.078999e-02	8.773826e-04	8.773826e-04
-9.020000e+00	-8.800000e+00	5.515455e-02	1.039812e-03	1.039812e-03
-8.800000e+00	-8.580000e+00	6.959227e-02	1.178147e-03	1.178147e-03
-8.580000e+00	-8.360000e+00	8.622391e-02	1.411621e-03	1.411621e-03
-8.360000e+00	-8.140000e+00	1.023283e-01	1.473956e-03	1.473956e-03
-8.140000e+00	-7.920000e+00	1.194981e-01	1.688979e-03	1.688979e-03
-7.920000e+00	-7.700000e+00	1.314149e-01	1.742030e-03	1.742030e-03
-7.700000e+00	-7.480000e+00	1.465546e-01	1.920375e-03	1.920375e-03
-7.480000e+00	-7.260000e+00	1.609280e-01	2.071369e-03	2.071369e-03
-7.260000e+00	-7.040000e+00	1.694319e-01	2.062068e-03	2.062068e-03
-7.040000e+00	-6.820000e+00	1.800269e-01	2.258736e-03	2.258736e-03
-6.820000e+00	-6.600000e+00	1.881716e-01	2.282088e-03	2.282088e-03
-6.600000e+00	-6.380000e+00	1.922719e-01	2.251148e-03	2.251148e-03
-6.380000e+00	-6.160000e+00	1.956812e-01	2.246941e-03	2.246941e-03
-6.160000e+00	-5.940000e+00	2.001257e-01	2.381616e-03	2.381616e-03
-5.940000e+00	-5.720000e+00	1.972224e-01	2.259969e-03	2.259969e-03
-5.720000e+00	-5.500000e+00	1.995219e-01	2.328344e-03	2.328344e-03
-5.500000e+00	-5.280000e+00	1.992506e-01	2.379694e-03	2.379694e-03
-5.280000e+00	-5.060000e+00	1.944916e-01	2.315909e-03	2.315909e-03
-5.060000e+00	-4.840000e+00	1.833445e-01	2.177432e-03	2.177432e-03
-4.840000e+00	-4.620000e+00	1.748587e-01	2.061373e-03	2.061373e-03
-4.620000e+00	-4.400000e+00	1.651199e-01	2.061056e-03	2.061056e-03
-4.400000e+00	-4.180000e+00	1.511490e-01	1.919663e-03	1.919663e-03
-4.180000e+00	-3.960000e+00	1.423480e-01	1.927458e-03	1.927458e-03
-3.960000e+00	-3.740000e+00	1.281257e-01	1.766004e-03	1.766004e-03
-3.740000e+00	-3.520000e+00	1.222103e-01	1.722556e-03	1.722556e-03
-3.520000e+00	-3.300000e+00	1.094348e-01	1.580097e-03	1.580097e-03
-3.300000e+00	-3.080000e+00	1.014518e-01	1.616795e-03	1.616795e-03
-3.080000e+00	-2.860000e+00	9.025727e-02	1.476764e-03	1.476764e-03
-2.860000e+00	-2.640000e+00	7.878386e-02	1.360799e-03	1.360799e-03
-2.640000e+00	-2.420000e+00	6.418241e-02	1.203777e-03	1.203777e-03
-2.420000e+00	-2.200000e+00	4.793659e-02	1.015262e-03	1.015262e-03
-2.200000e+00	-1.980000e+00	3.228990e-02	7.763546e-04	7.763546e-04
-1.980000e+00	-1.760000e+00	1.809128e-02	5.991576e-04	5.991576e-04
-1.760000e+00	-1.540000e+00	7.273359e-03	3.175283e-04	3.175283e-04
-1.540000e+00	-1.320000e+00	2.055495e-03	1.952486e-04	1.952486e-04
-1.320000e+00	-1.100000e+00	2.172489e-04	4.057032e-05	4.057032e-05
-1.100000e+00	-8.800000e-01	3.623874e-06	2.779035e-06	2.779035e-06
-8.800000e-01	-6.600000e-01	5.306691e-16	4.700138e-16	4.700138e-16
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.642860e-03	1.234098e-04	1.234098e-04
-1.078000e+01	-1.056000e+01	3.136816e-03	2.698506e-04	2.698506e-04
-1.056000e+01	-1.034000e+01	4.524648e-03	2.419765e-04	2.419765e-04
-1.034000e+01	-1.012000e+01	6.423950e-03	2.748156e-04	2.748156e-04
-1.012000e+01	-9.900000e+00	1.054512e-02	4.259127e-04	4.259127e-04
-9.900000e+00	-9.680000e+00	1.530633e-02	4.818870e-04	4.818870e-04
-9.680000e+00	-9.460000e+00	2.103091e-02	5.393737e-04	5.393737e-04
-9.460000e+00	-9.240000e+00	2.952112e-02	7.096399e-04	7.096399e-04
-9.240000e+00	-9.020000e+00	4.100612e-02	9.197451e-04	9.197451e-04
-9.020000e+00	-8.800000e+00	5.418123e-02	1.038549e-03	1.038549e-03
-8.800000e+00	-8.580000e+00	6.955573e-02	1.168136e-03	1.168136e-03
-8.580000e+00	-8.360000e+00	8.631309e-02	1.418931e-03	1.418931e-03
-8.360000e+00	-8.140000e+00	1.049120e-01	1.493856e-03	1.493856e-03
-8.140000e+00	-7.920000e+00	1.199552e-01	1.657659e-03	1.657659e-03
-7.920000e+00	-7.700000e+00	1.353904e-01	1.802048e-03	1.802048e-03
-7.700000e+00	-7.480000e+00	1.484811e-01	1.932403e-03	1.932403e-03
-7.480000e+00	-7.260000e+00	1.644048e-01	2.098083e-03	2.098083e-03
-7.260000e+00	-7.040000e+00	1.741943e-01	2.097149e-03	2.097149e-03
-7.040000e+00	-6.820000e+00	1.831563e-01	2.264507e-03	2.264507e-03
-6.820000e+00	-6.600000e+00	1.929994e-01	2.332645e-03	2.332645e-03
-6.600000e+00	-6.380000e+00	1.964070e-01	2.299675e-03	2.299675e-03
-6.380000e+00	-6.160000e+00	1.961896e-01	2.234497e-03	2.234497e-03
-6.160000e+00	-5.940000e+00	2.059233e-01	2.365994e-03	2.365994e-03
-5.940000e+00	-5.720000e+00	2.006833e-01	2.334835e-03	2.334835e-03
-5.720000e+00	-5.500000e+00	2.004507e-01	2.287402e-03	2.287402e-03
-5.500000e+00	-5.280000e+00	2.016389e-01	2.425120e-03	2.425120e-03
-5.280000e+00	-5.060000e+00	1.970686e-01	2.342990e-03	2.342990e-03
-5.060000e+00	-4.840000e+00	1.846435e-01	2.224414e-03	2.224414e-03
-4.840000e+00	-4.620000e+00	1.753659e-01	2.051949e-03	2.051949e-03
-4.620000e+00	-4.400000e+00	1.620255e-01	1.952339e-03	1.952339e-03
-4.400000e+00	-4.180000e+00	1.535767e-01	1.980503e-03	1.980503e-03
-4.180000e+00	-3.960000e+00	1.381523e-01	1.846348e-03	1.846348e-03
-3.960000e+00	-3.740000e+00	1.287904e-01	1.798764e-03	1.798764e-03
-3.740000e+00	-3.520000e+00	1.172910e-01	1.664931e-03	1.664931e-03
-3.520000e+00	-3.300000e+00	1.055650e-01	1.574613e-03	1.574613e-03
-3.300000e+00	-3.080000e+00	9.602168e-02	1.577971e-03	1.577971e-03
-3.080000e+00	-2.860000e+00	8.186668e-02	1.331874e-03	1.331874e-03
-2.860000e+00	-2.640000e+00	7.389959e-02	1.316395e-03	1.316395e-03
-2.640000e+00	-2.420000e+00	5.818164e-02	1.115935e-03	1.115935e-03
-2.420000e+00	-2.200000e+00	4.427861e-02	9.808959e-04	9.808959e-04
-2.200000e+00	-1.980000e+00	3.080016e-02	7.981043e-04	7.981043e-04
-1.980000e+00	-1.760000e+00	1.764730e-02	5.709996e-04	5.709996e-04
-1.760000e+00	-1.540000e+00	7.010173e-03	3.005827e-04	3.005827e-04
-1.540000e+00	-1.320000e+00	2.092333e-03	1.911425e-04	1.911425e-04
-1.320000e+00	-1.100000e+00	2.981465e-04	5.701374e-05	5.701374e-05
-1.100000e+00	-8.800000e-01	4.986136e-06	2.966162e-06	2.966162e-06
-8.800000e-01	-6.600000e-01	5.306691e-16	4.700138e-16	4.700138e-16
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b1
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.312259e-03	2.245560e-04	2.245560e-04
-1.078000e+01	-1.056000e+01	4.455426e-03	2.746954e-04	2.746954e-04
-1.056000e+01	-1.034000e+01	6.354064e-03	3.432409e-04	3.432409e-04
-1.034000e+01	-1.012000e+01	8.917618e-03	3.735916e-04	3.735916e-04
-1.012000e+01	-9.900000e+00	1.190727e-02	3.872572e-04	3.872572e-04
-9.900000e+00	-9.680000e+00	1.689832e-02	5.241185e-04	5.241185e-04
-9.680000e+00	-9.460000e+00	2.388290e-02	6.155393e-04	6.155393e-04
-9.460000e+00	-9.240000e+00	3.196006e-02	7.709379e-04	7.709379e-04
-9.240000e+00	-9.020000e+00	4.273017e-02	9.489092e-04	9.489092e-04
-9.020000e+00	-8.800000e+00	5.491550e-02	1.072350e-03	1.072350e-03
-8.800000e+00	-8.580000e+00	6.622918e-02	1.171687e-03	1.171687e-03
-8.580000e+00	-8.360000e+00	8.089764e-02	1.270561e-03	1.270561e-03
-8.360000e+00	-8.140000e+00	9.557623e-02	1.555659e-03	1.555659e-03
-8.140000e+00	-7.920000e+00	1.130377e-01	1.596821e-03	1.596821e-03
-7.920000e+00	-7.700000e+00	1.282147e-01	1.730680e-03	1.730680e-03
-7.700000e+00	-7.480000e+00	1.407024e-01	1.887325e-03	1.887325e-03
-7.480000e+00	-7.260000e+00	1.548465e-01	1.995047e-03	1.995047e-03
-7.260000e+00	-7.040000e+00	1.638664e-01	2.030629e-03	2.030629e-03
-7.040000e+00	-6.820000e+00	1.744745e-01	2.164259e-03	2.164259e-03
-6.820000e+00	-6.600000e+00	1.773076e-01	2.091540e-03	2.091540e-03
-6.600000e+00	-6.380000e+00	1.886022e-01	2.311896e-03	2.311896e-03
-6.380000e+00	-6.160000e+00	1.890045e-01	2.258195e-03	2.258195e-03
-6.160000e+00	-5.940000e+00	1.940516e-01	2.288232e-03	2.288232e-03
-5.940000e+00	-5.720000e+00	1.937891e-01	2.326949e-03	2.326949e-03
-5.720000e+00	-5.500000e+00	1.941250e-01	2.298607e-03	2.298607e-03
-5.500000e+00	-5.280000e+00	1.919856e-01	2.293070e-03	2.293070e-03
-5.280000e+00	-5.060000e+00	1.861453e-01	2.179580e-03	2.179580e-03
-5.060000e+00	-4.840000e+00	1.815595e-01	2.182310e-03	2.182310e-03
-4.840000e+00	-4.620000e+00	1.691328e-01	2.038352e-03	2.038352e-03
-4.620000e+00	-4.400000e+00	1.645816e-01	2.017553e-03	2.017553e-03
-4.400000e+00	-4.180000e+00	1.550542e-01	1.971469e-03	1.971469e-03
-4.180000e+00	-3.960000e+00	1.432502e-01	1.920234e-03	1.920234e-03
-3.960000e+00	-3.740000e+00	1.364514e-01	1.818198e-03	1.818198e-03
-3.740000e+00	-3.520000e+00	1.269995e-01	1.769363e-03	1.769363e-03
-3.520000e+00	-3.300000e+00	1.187210e-01	1.770622e-03	1.770622e-03
-3.300000e+00	-3.080000e+00	1.104618e-01	1.636290e-03	1.636290e-03
-3.080000e+00	-2.860000e+00	9.649141e-02	1.538572e-03	1.538572e-03
-2.860000e+00	-2.640000e+00	8.866245e-02	1.488521e-03	1.488521e-03
-2.640000e+00	-2.420000e+00	7.335568e-02	1.297288e-03	1.297288e-03
-2.420000e+00	-2.200000e+00	5.567364e-02	1.084798e-03	1.084798e-03
-2.200000e+00	-1.980000e+00	4.057442e-02	9.920126e-04	9.920126e-04
-1.980000e+00	-1.760000e+00	2.526056e-02	7.918552e-04	7.918552e-04
-1.760000e+00	-1.540000e+00	1.135820e-02	4.448904e-04	4.448904e-04
-1.540000e+00	-1.320000e+00	3.068142e-03	2.041194e-04	2.041194e-04
-1.320000e+00	-1.100000e+00	3.489254e-04	5.772142e-05	5.772142e-05
-1.100000e+00	-8.800000e-01	1.357517e-08	1.148957e-08	1.148957e-08
-8.800000e-01	-6.600000e-01	-5.675986e-24	5.675986e-24	5.675986e-24
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.221381e-03	2.282519e-04	2.282519e-04
-1.078000e+01	-1.056000e+01	4.389261e-03	2.732919e-04	2.732919e-04
-1.056000e+01	-1.034000e+01	6.186977e-03	3.347065e-04	3.347065e-04
-1.034000e+01	-1.012000e+01	8.540550e-03	3.502132e-04	3.502132e-04
-1.012000e+01	-9.900000e+00	1.166554e-02	3.954987e-04	3.954987e-04
-9.900000e+00	-9.680000e+00	1.681861e-02	5.153293e-04	5.153293e-04
-9.680000e+00	-9.460000e+00	2.328955e-02	6.073229e-04	6.073229e-04
-9.460000e+00	-9.240000e+00	3.110502e-02	7.556866e-04	7.556866e-04
-9.240000e+00	-9.020000e+00	4.174863e-02	9.049275e-04	9.049275e-04
-9.020000e+00	-8.800000e+00	5.545327e-02	1.138911e-03	1.138911e-03
-8.800000e+00	-8.580000e+00	6.523418e-02	1.142183e-03	1.142183e-03
-8.580000e+00	-8.360000e+00	8.045636e-02	1.260861e-03	1.260861e-03
-8.360000e+00	-8.140000e+00	9.543468e-02	1.532575e-03	1.532575e-03
-8.140000e+00	-7.920000e+00	1.134575e-01	1.602065e-03	1.602065e-03
-7.920000e+00	-7.700000e+00	1.282930e-01	1.743121e-03	1.743121e-03
-7.700000e+00	-7.480000e+00	1.411758e-01	1.861266e-03	1.861266e-03
-7.480000e+00	-7.260000e+00	1.582980e-01	2.057418e-03	2.057418e-03
-7.260000e+00	-7.040000e+00	1.631178e-01	1.986856e-03	1.986856e-03
-7.040000e+00	-6.820000e+00	1.759296e-01	2.154420e-03	2.154420e-03
-6.820000e+00	-6.600000e+00	1.807902e-01	2.134720e-03	2.134720e-03
-6.600000e+00	-6.380000e+00	1.897527e-01	2.325145e-03	2.325145e-03
-6.380000e+00	-6.160000e+00	1.940548e-01	2.296854e-03	2.296854e-03
-6.160000e+00	-5.940000e+00	1.959661e-01	2.253679e-03	2.253679e-03
-5.940000e+00	-5.720000e+00	1.947166e-01	2.336530e-03	2.336530e-03
-5.720000e+00	-5.500000e+00	1.975709e-01	2.295468e-03	2.295468e-03
-5.500000e+00	-5.280000e+00	1.961352e-01	2.403717e-03	2.403717e-03
-5.280000e+00	-5.060000e+00	1.873531e-01	2.231175e-03	2.231175e-03
-5.060000e+00	-4.840000e+00	1.837633e-01	2.183346e-03	2.183346e-03
-4.840000e+00	-4.620000e+00	1.704628e-01	2.020800e-03	2.020800e-03
-4.620000e+00	-4.400000e+00	1.650563e-01	1.998988e-03	1.998988e-03
-4.400000e+00	-4.180000e+00	1.532938e-01	1.933779e-03	1.933779e-03
-4.180000e+00	-3.960000e+00	1.455801e-01	1.937558e-03	1.937558e-03
-3.960000e+00	-3.740000e+00	1.357151e-01	1.825145e-03	1.825145e-03
-3.740000e+00	-3.520000e+00	1.269813e-01	1.861063e-03	1.861063e-03
-3.520000e+00	-3.300000e+00	1.137501e-01	1.606356e-03	1.606356e-03
-3.300000e+00	-3.080000e+00	1.054387e-01	1.615676e-03	1.615676e-03
-3.080000e+00	-2.860000e+00	9.399882e-02	1.536275e-03	1.536275e-03
-2.860000e+00	-2.640000e+00	8.380518e-02	1.443332e-03	1.443332e-03
-2.640000e+00	-2.420000e+00	6.925850e-02	1.248806e-03	1.248806e-03
-2.420000e+00	-2.200000e+00	5.317145e-02	1.075651e-03	1.075651e-03
-2.200000e+00	-1.980000e+00	3.916307e-02	9.407772e-04	9.407772e-04
-1.980000e+00	-1.760000e+00	2.495554e-02	7.906293e-04	7.906293e-04
-1.760000e+00	-1.540000e+00	1.128016e-02	4.350271e-04	4.350271e-04
-1.540000e+00	-1.320000e+00	3.176233e-03	2.090268e-04	2.090268e-04
-1.320000e+00	-1.100000e+00	3.912475e-04	6.077390e-05	6.077390e-05
-1.100000e+00	-8.800000e-01	1.581890e-08	1.170662e-08	1.170662e-08
-8.800000e-01	-6.600000e-01	-5.675986e-24	5.675986e-24	5.675986e-24
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z02_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b2 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b2 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z02_b2
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.192799e-04	3.002807e-05	3.002807e-05
-1.078000e+01	-1.056000e+01	2.808795e-04	7.547827e-05	7.547827e-05
-1.056000e+01	-1.034000e+01	4.678459e-04	8.837394e-05	8.837394e-05
-1.034000e+01	-1.012000e+01	6.817241e-04	9.479534e-05	9.479534e-05
-1.012000e+01	-9.900000e+00	1.062260e-03	7.414783e-05	7.414783e-05
-9.900000e+00	-9.680000e+00	2.224140e-03	1.510734e-04	1.510734e-04
-9.680000e+00	-9.460000e+00	4.098130e-03	2.886590e-04	2.886590e-04
-9.460000e+00	-9.240000e+00	5.387541e-03	2.368133e-04	2.368133e-04
-9.240000e+00	-9.020000e+00	1.015455e-02	4.175427e-04	4.175427e-04
-9.020000e+00	-8.800000e+00	1.481406e-02	4.902995e-04	4.902995e-04
-8.800000e+00	-8.580000e+00	2.184376e-02	5.731458e-04	5.731458e-04
-8.580000e+00	-8.360000e+00	3.255014e-02	7.354213e-04	7.354213e-04
-8.360000e+00	-8.140000e+00	4.711605e-02	9.473275e-04	9.473275e-04
-8.140000e+00	-7.920000e+00	6.528805e-02	1.107307e-03	1.107307e-03
-7.920000e+00	-7.700000e+00	8.742568e-02	1.328387e-03	1.328387e-03
-7.700000e+00	-7.480000e+00	1.108249e-01	1.532865e-03	1.532865e-03
-7.480000e+00	-7.260000e+00	1.397899e-01	1.808130e-03	1.808130e-03
-7.260000e+00	-7.040000e+00	1.646854e-01	1.975111e-03	1.975111e-03
-7.040000e+00	-6.820000e+00	1.923115e-01	2.270460e-03	2.270460e-03
-6.820000e+00	-6.600000e+00	2.170910e-01	2.374557e-03	2.374557e-03
-6.600000e+00	-6.380000e+00	2.320193e-01	2.504153e-03	2.504153e-03
-6.380000e+00	-6.160000e+00	2.490340e-01	2.556447e-03	2.556447e-03
-6.160000e+00	-5.940000e+00	2.587811e-01	2.643200e-03	2.643200e-03
-5.940000e+00	-5.720000e+00	2.657874e-01	2.739894e-03	2.739894e-03
-5.720000e+00	-5.500000e+00	2.667312e-01	2.720397e-03	2.720397e-03
-5.500000e+00	-5.280000e+00	2.632064e-01	2.677073e-03	2.677073e-03
-5.280000e+00	-5.060000e+00	2.565901e-01	2.662572e-03	2.662572e-03
-5.060000e+00	-4.840000e+00	2.419605e-01	2.521354e-03	2.521354e-03
-4.840000e+00	-4.620000e+00	2.256275e-01	2.342473e-03	2.342473e-03
-4.620000e+00	-4.400000e+00	2.054113e-01	2.271209e-03	2.271209e-03
-4.400000e+00	-4.180000e+00	1.860769e-01	2.216809e-03	2.216809e-03
-4.180000e+00	-3.960000e+00	1.631245e-01	1.995374e-03	1.995374e-03
-3.960000e+00	-3.740000e+00	1.394380e-01	1.783423e-03	1.783423e-03
-3.740000e+00	-3.520000e+00	1.211983e-01	1.676257e-03	1.676257e-03
-3.520000e+00	-3.300000e+00	1.015419e-01	1.494726e-03	1.494726e-03
-3.300000e+00	-3.080000e+00	8.188659e-02	1.405965e-03	1.405965e-03
-3.080000e+00	-2.860000e+00	6.290845e-02	1.158478e-03	1.158478e-03
-2.860000e+00	-2.640000e+00	4.650014e-02	9.496534e-04	9.496534e-04
-2.640000e+00	-2.420000e+00	3.151939e-02	8.158450e-04	8.158450e-04
-2.420000e+00	-2.200000e+00	1.802440e-02	5.470624e-04	5.470624e-04
-2.200000e+00	-1.980000e+00	7.765055e-03	3.831302e-04	3.831302e-04
-1.980000e+00	-1.760000e+00	1.794337e-03	1.799231e-04	1.799231e-04
-1.760000e+00	-1.540000e+00	7.999618e-05	1.568414e-05	1.568414e-05
-1.540000e+00	-1.320000e+00	2.015334e-05	1.172758e-05	1.172758e-05
-1.320000e+00	-1.100000e+00	1.422600e-08	1.029052e-08	1.029052e-08
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z02_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.156860e-04	3.042962e-05	3.042962e-05
-1.078000e+01	-1.056000e+01	2.453480e-04	6.941623e-05	6.941623e-05
-1.056000e+01	-1.034000e+01	5.906173e-04	9.726711e-05	9.726711e-05
-1.034000e+01	-1.012000e+01	6.480891e-04	5.910010e-05	5.910010e-05
-1.012000e+01	-9.900000e+00	1.223942e-03	1.127401e-04	1.127401e-04
-9.900000e+00	-9.680000e+00	2.286055e-03	1.493236e-04	1.493236e-04
-9.680000e+00	-9.460000e+00	4.349769e-03	2.992549e-04	2.992549e-04
-9.460000e+00	-9.240000e+00	5.918295e-03	2.726237e-04	2.726237e-04
-9.240000e+00	-9.020000e+00	1.030740e-02	4.016295e-04	4.016295e-04
-9.020000e+00	-8.800000e+00	1.531332e-02	5.327969e-04	5.327969e-04
-8.800000e+00	-8.580000e+00	2.309787e-02	5.851921e-04	5.851921e-04
-8.580000e+00	-8.360000e+00	3.363279e-02	7.322537e-04	7.322537e-04
-8.360000e+00	-8.140000e+00	4.851223e-02	9.178358e-04	9.178358e-04
-8.140000e+00	-7.920000e+00	6.896973e-02	1.171642e-03	1.171642e-03
-7.920000e+00	-7.700000e+00	9.051395e-02	1.316417e-03	1.316417e-03
-7.700000e+00	-7.480000e+00	1.157870e-01	1.576202e-03	1.576202e-03
-7.480000e+00	-7.260000e+00	1.456869e-01	1.856798e-03	1.856798e-03
-7.260000e+00	-7.040000e+00	1.712511e-01	2.049447e-03	2.049447e-03
-7.040000e+00	-6.820000e+00	1.955536e-01	2.259143e-03	2.259143e-03
-6.820000e+00	-6.600000e+00	2.222850e-01	2.465355e-03	2.465355e-03
-6.600000e+00	-6.380000e+00	2.343636e-01	2.455295e-03	2.455295e-03
-6.380000e+00	-6.160000e+00	2.501500e-01	2.562904e-03	2.562904e-03
-6.160000e+00	-5.940000e+00	2.591071e-01	2.653818e-03	2.653818e-03
-5.940000e+00	-5.720000e+00	2.658285e-01	2.732654e-03	2.732654e-03
-5.720000e+00	-5.500000e+00	2.644050e-01	2.687149e-03	2.687149e-03
-5.500000e+00	-5.280000e+00	2.616915e-01	2.714350e-03	2.714350e-03
-5.280000e+00	-5.060000e+00	2.568522e-01	2.666427e-03	2.666427e-03
-5.060000e+00	-4.840000e+00	2.396854e-01	2.589154e-03	2.589154e-03
-4.840000e+00	-4.620000e+00	2.227970e-01	2.347511e-03	2.347511e-03
-4.620000e+00	-4.400000e+00	1.999505e-01	2.208502e-03	2.208502e-03
-4.400000e+00	-4.180000e+00	1.848074e-01	2.187184e-03	2.187184e-03
-4.180000e+00	-3.960000e+00	1.568829e-01	1.919811e-03	1.919811e-03
-3.960000e+00	-3.740000e+00	1.382268e-01	1.797682e-03	1.797682e-03
-3.740000e+00	-3.520000e+00	1.181231e-01	1.653036e-03	1.653036e-03
-3.520000e+00	-3.300000e+00	9.747050e-02	1.466915e-03	1.466915e-03
-3.300000e+00	-3.080000e+00	7.771395e-02	1.294218e-03	1.294218e-03
-3.080000e+00	-2.860000e+00	5.907614e-02	1.076421e-03	1.076421e-03
-2.860000e+00	-2.640000e+00	4.553595e-02	9.700672e-04	9.700672e-04
-2.640000e+00	-2.420000e+00	2.956866e-02	7.775329e-04	7.775329e-04
-2.420000e+00	-2.200000e+00	1.718026e-02	5.340567e-04	5.340567e-04
-2.200000e+00	-1.980000e+00	7.628191e-03	3.712308e-04	3.712308e-04
-1.980000e+00	-1.760000e+00	1.798854e-03	1.797053e-04	1.797053e-04
-1.760000e+00	-1.540000e+00	8.032195e-05	1.573561e-05	1.573561e-05
-1.540000e+00	-1.320000e+00	1.518740e-05	1.059560e-05	1.059560e-05
-1.320000e+00	-1.100000e+00	5.724977e-08	4.419879e-08	4.419879e-08
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z02_b2
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.878844e-04	5.967986e-05	5.967986e-05
-1.078000e+01	-1.056000e+01	5.788895e-04	6.647966e-05	6.647966e-05
-1.056000e+01	-1.034000e+01	1.037142e-03	1.243887e-04	1.243887e-04
-1.034000e+01	-1.012000e+01	1.433626e-03	1.402045e-04	1.402045e-04
-1.012000e+01	-9.900000e+00	2.474534e-03	2.134787e-04	2.134787e-04
-9.900000e+00	-9.680000e+00	3.371024e-03	1.712629e-04	1.712629e-04
-9.680000e+00	-9.460000e+00	5.964327e-03	3.021726e-04	3.021726e-04
-9.460000e+00	-9.240000e+00	9.069059e-03	3.652331e-04	3.652331e-04
-9.240000e+00	-9.020000e+00	1.325107e-02	5.174059e-04	5.174059e-04
-9.020000e+00	-8.800000e+00	1.923090e-02	5.649049e-04	5.649049e-04
-8.800000e+00	-8.580000e+00	2.544425e-02	6.670304e-04	6.670304e-04
-8.580000e+00	-8.360000e+00	3.542314e-02	8.167560e-04	8.167560e-04
-8.360000e+00	-8.140000e+00	4.873882e-02	9.404049e-04	9.404049e-04
-8.140000e+00	-7.920000e+00	6.712086e-02	1.147927e-03	1.147927e-03
-7.920000e+00	-7.700000e+00	8.718200e-02	1.364620e-03	1.364620e-03
-7.700000e+00	-7.480000e+00	1.082850e-01	1.505064e-03	1.505064e-03
-7.480000e+00	-7.260000e+00	1.357368e-01	1.770742e-03	1.770742e-03
-7.260000e+00	-7.040000e+00	1.615095e-01	1.993482e-03	1.993482e-03
-7.040000e+00	-6.820000e+00	1.816877e-01	2.077406e-03	2.077406e-03
-6.820000e+00	-6.600000e+00	2.109503e-01	2.398667e-03	2.398667e-03
-6.600000e+00	-6.380000e+00	2.218105e-01	2.367852e-03	2.367852e-03
-6.380000e+00	-6.160000e+00	2.410873e-01	2.561061e-03	2.561061e-03
-6.160000e+00	-5.940000e+00	2.551290e-01	2.685713e-03	2.685713e-03
-5.940000e+00	-5.720000e+00	2.590152e-01	2.696599e-03	2.696599e-03
-5.720000e+00	-5.500000e+00	2.618031e-01	2.690947e-03	2.690947e-03
-5.500000e+00	-5.280000e+00	2.620887e-01	2.682768e-03	2.682768e-03
-5.280000e+00	-5.060000e+00	2.517872e-01	2.567023e-03	2.567023e-03
-5.060000e+00	-4.840000e+00	2.439818e-01	2.597681e-03	2.597681e-03
-4.840000e+00	-4.620000e+00	2.219643e-01	2.328083e-03	2.328083e-03
-4.620000e+00	-4.400000e+00	2.056410e-01	2.246409e-03	2.246409e-03
-4.400000e+00	-4.180000e+00	1.880428e-01	2.160763e-03	2.160763e-03
-4.180000e+00	-3.960000e+00	1.652570e-01	2.044010e-03	2.044010e-03
-3.960000e+00	-3.740000e+00	1.481331e-01	1.924191e-03	1.924191e-03
-3.740000e+00	-3.520000e+00	1.248884e-01	1.689893e-03	1.689893e-03
-3.520000e+00	-3.300000e+00	1.039860e-01	1.554892e-03	1.554892e-03
-3.300000e+00	-3.080000e+00	8.771273e-02	1.418036e-03	1.418036e-03
-3.080000e+00	-2.860000e+00	6.499418e-02	1.178800e-03	1.178800e-03
-2.860000e+00	-2.640000e+00	5.195609e-02	1.098917e-03	1.098917e-03
-2.640000e+00	-2.420000e+00	3.491870e-02	8.471658e-04	8.471658e-04
-2.420000e+00	-2.200000e+00	1.953012e-02	5.644770e-04	5.644770e-04
-2.200000e+00	-1.980000e+00	9.158623e-03	4.010816e-04	4.010816e-04
-1.980000e+00	-1.760000e+00	2.503545e-03	2.057533e-04	2.057533e-04
-1.760000e+00	-1.540000e+00	3.893765e-04	6.148002e-05	6.148002e-05
-1.540000e+00	-1.320000e+00	2.062190e-05	1.050540e-05	1.050540e-05
-1.320000e+00	-1.100000e+00	3.906595e-06	3.879795e-06	3.879795e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z02_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.635533e-04	4.821847e-05	4.821847e-05
-1.078000e+01	-1.056000e+01	6.665945e-04	9.153751e-05	9.153751e-05
-1.056000e+01	-1.034000e+01	1.060255e-03	1.272859e-04	1.272859e-04
-1.034000e+01	-1.012000e+01	1.441957e-03	1.404359e-04	1.404359e-04
-1.012000e+01	-9.900000e+00	2.323924e-03	2.026344e-04	2.026344e-04
-9.900000e+00	-9.680000e+00	3.657525e-03	1.997977e-04	1.997977e-04
-9.680000e+00	-9.460000e+00	5.982568e-03	2.909292e-04	2.909292e-04
-9.460000e+00	-9.240000e+00	9.139614e-03	3.801162e-04	3.801162e-04
-9.240000e+00	-9.020000e+00	1.345871e-02	5.135098e-04	5.135098e-04
-9.020000e+00	-8.800000e+00	1.931650e-02	5.895037e-04	5.895037e-04
-8.800000e+00	-8.580000e+00	2.598937e-02	6.852580e-04	6.852580e-04
-8.580000e+00	-8.360000e+00	3.595529e-02	8.092695e-04	8.092695e-04
-8.360000e+00	-8.140000e+00	5.013845e-02	9.793190e-04	9.793190e-04
-8.140000e+00	-7.920000e+00	6.860605e-02	1.161783e-03	1.161783e-03
-7.920000e+00	-7.700000e+00	8.693073e-02	1.326553e-03	1.326553e-03
-7.700000e+00	-7.480000e+00	1.109008e-01	1.536302e-03	1.536302e-03
-7.480000e+00	-7.260000e+00	1.380328e-01	1.795618e-03	1.795618e-03
-7.260000e+00	-7.040000e+00	1.638910e-01	1.982093e-03	1.982093e-03
-7.040000e+00	-6.820000e+00	1.847401e-01	2.113062e-03	2.113062e-03
-6.820000e+00	-6.600000e+00	2.115665e-01	2.397409e-03	2.397409e-03
-6.600000e+00	-6.380000e+00	2.230300e-01	2.376783e-03	2.376783e-03
-6.380000e+00	-6.160000e+00	2.454197e-01	2.600017e-03	2.600017e-03
-6.160000e+00	-5.940000e+00	2.549721e-01	2.633760e-03	2.633760e-03
-5.940000e+00	-5.720000e+00	2.592658e-01	2.724526e-03	2.724526e-03
-5.720000e+00	-5.500000e+00	2.617983e-01	2.656391e-03	2.656391e-03
-5.500000e+00	-5.280000e+00	2.602361e-01	2.742791e-03	2.742791e-03
-5.280000e+00	-5.060000e+00	2.481570e-01	2.542904e-03	2.542904e-03
-5.060000e+00	-4.840000e+00	2.437396e-01	2.523856e-03	2.523856e-03
-4.840000e+00	-4.620000e+00	2.211133e-01	2.329060e-03	2.329060e-03
-4.620000e+00	-4.400000e+00	2.034910e-01	2.224770e-03	2.224770e-03
-4.400000e+00	-4.180000e+00	1.862039e-01	2.166004e-03	2.166004e-03
-4.180000e+00	-3.960000e+00	1.657685e-01	2.052275e-03	2.052275e-03
-3.960000e+00	-3.740000e+00	1.456194e-01	1.891929e-03	1.891929e-03
-3.740000e+00	-3.520000e+00	1.240013e-01	1.745317e-03	1.745317e-03
-3.520000e+00	-3.300000e+00	1.024323e-01	1.475980e-03	1.475980e-03
-3.300000e+00	-3.080000e+00	8.642045e-02	1.480346e-03	1.480346e-03
-3.080000e+00	-2.860000e+00	6.404855e-02	1.189230e-03	1.189230e-03
-2.860000e+00	-2.640000e+00	5.001464e-02	1.059266e-03	1.059266e-03
-2.640000e+00	-2.420000e+00	3.336231e-02	8.446439e-04	8.446439e-04
-2.420000e+00	-2.200000e+00	1.914826e-02	5.523982e-04	5.523982e-04
-2.200000e+00	-1.980000e+00	8.977195e-03	3.916104e-04	3.916104e-04
-1.980000e+00	-1.760000e+00	2.864145e-03	2.455719e-04	2.455719e-04
-1.760000e+00	-1.540000e+00	3.786356e-04	5.822193e-05	5.822193e-05
-1.540000e+00	-1.320000e+00	1.905442e-05	1.033572e-05	1.033572e-05
-1.320000e+00	-1.100000e+00	3.928086e-06	3.879854e-06	3.879854e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b0 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b0 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b0 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.4
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b0
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.092011e-01	1.709000e-03	1.709000e-03
-1.078000e+01	-1.056000e+01	1.075465e-01	1.637742e-03	1.637742e-03
-1.056000e+01	-1.034000e+01	1.069603e-01	1.728259e-03	1.728259e-03
-1.034000e+01	-1.012000e+01	1.008138e-01	1.571644e-03	1.571644e-03
-1.012000e+01	-9.900000e+00	1.036677e-01	1.766841e-03	1.766841e-03
-9.900000e+00	-9.680000e+00	9.953918e-02	1.682277e-03	1.682277e-03
-9.680000e+00	-9.460000e+00	9.449386e-02	1.655615e-03	1.655615e-03
-9.460000e+00	-9.240000e+00	9.085232e-02	1.573270e-03	1.573270e-03
-9.240000e+00	-9.020000e+00	8.698932e-02	1.583927e-03	1.583927e-03
-9.020000e+00	-8.800000e+00	8.708559e-02	1.636959e-03	1.636959e-03
-8.800000e+00	-8.580000e+00	8.288709e-02	1.507607e-03	1.507607e-03
-8.580000e+00	-8.360000e+00	8.040759e-02	1.481664e-03	1.481664e-03
-8.360000e+00	-8.140000e+00	7.642995e-02	1.404862e-03	1.404862e-03
-8.140000e+00	-7.920000e+00	7.837150e-02	1.388366e-03	1.388366e-03
-7.920000e+00	-7.700000e+00	7.773223e-02	1.454853e-03	1.454853e-03
-7.700000e+00	-7.480000e+00	8.045741e-02	1.522523e-03	1.522523e-03
-7.480000e+00	-7.260000e+00	7.925314e-02	1.447473e-03	1.447473e-03
-7.260000e+00	-7.040000e+00	8.044973e-02	1.447010e-03	1.447010e-03
-7.040000e+00	-6.820000e+00	8.283368e-02	1.500997e-03	1.500997e-03
-6.820000e+00	-6.600000e+00	8.186491e-02	1.467703e-03	1.467703e-03
-6.600000e+00	-6.380000e+00	8.217582e-02	1.431266e-03	1.431266e-03
-6.380000e+00	-6.160000e+00	8.155668e-02	1.468344e-03	1.468344e-03
-6.160000e+00	-5.940000e+00	8.524564e-02	1.638916e-03	1.638916e-03
-5.940000e+00	-5.720000e+00	7.762873e-02	1.383288e-03	1.383288e-03
-5.720000e+00	-5.500000e+00	7.829682e-02	1.373415e-03	1.373415e-03
-5.500000e+00	-5.280000e+00	7.818041e-02	1.418436e-03	1.418436e-03
-5.280000e+00	-5.060000e+00	7.327345e-02	1.309479e-03	1.309479e-03
-5.060000e+00	-4.840000e+00	7.196559e-02	1.311704e-03	1.311704e-03
-4.840000e+00	-4.620000e+00	6.725573e-02	1.219859e-03	1.219859e-03
-4.620000e+00	-4.400000e+00	6.552405e-02	1.194157e-03	1.194157e-03
-4.400000e+00	-4.180000e+00	6.312359e-02	1.139051e-03	1.139051e-03
-4.180000e+00	-3.960000e+00	6.292077e-02	1.204748e-03	1.204748e-03
-3.960000e+00	-3.740000e+00	6.477864e-02	1.261110e-03	1.261110e-03
-3.740000e+00	-3.520000e+00	6.665486e-02	1.245868e-03	1.245868e-03
-3.520000e+00	-3.300000e+00	6.792127e-02	1.323985e-03	1.323985e-03
-3.300000e+00	-3.080000e+00	7.369014e-02	1.497839e-03	1.497839e-03
-3.080000e+00	-2.860000e+00	7.695714e-02	1.460694e-03	1.460694e-03
-2.860000e+00	-2.640000e+00	7.644068e-02	1.469039e-03	1.469039e-03
-2.640000e+00	-2.420000e+00	7.436318e-02	1.473289e-03	1.473289e-03
-2.420000e+00	-2.200000e+00	6.789241e-02	1.338978e-03	1.338978e-03
-2.200000e+00	-1.980000e+00	5.840882e-02	1.234114e-03	1.234114e-03
-1.980000e+00	-1.760000e+00	4.324125e-02	1.031519e-03	1.031519e-03
-1.760000e+00	-1.540000e+00	1.864760e-02	5.577378e-04	5.577378e-04
-1.540000e+00	-1.320000e+00	4.549055e-03	2.757703e-04	2.757703e-04
-1.320000e+00	-1.100000e+00	6.390718e-04	8.415192e-05	8.415192e-05
-1.100000e+00	-8.800000e-01	4.296965e-06	2.837844e-06	2.837844e-06
-8.800000e-01	-6.600000e-01	1.083121e-07	1.073971e-07	1.073971e-07
-6.600000e-01	-4.400000e-01	3.031423e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.087965e-01	1.664574e-03	1.664574e-03
-1.078000e+01	-1.056000e+01	1.096071e-01	1.696882e-03	1.696882e-03
-1.056000e+01	-1.034000e+01	1.085133e-01	1.718743e-03	1.718743e-03
-1.034000e+01	-1.012000e+01	1.026523e-01	1.595765e-03	1.595765e-03
-1.012000e+01	-9.900000e+00	1.051176e-01	1.739672e-03	1.739672e-03
-9.900000e+00	-9.680000e+00	1.023695e-01	1.768964e-03	1.768964e-03
-9.680000e+00	-9.460000e+00	9.673568e-02	1.664199e-03	1.664199e-03
-9.460000e+00	-9.240000e+00	9.374882e-02	1.636274e-03	1.636274e-03
-9.240000e+00	-9.020000e+00	8.904009e-02	1.569027e-03	1.569027e-03
-9.020000e+00	-8.800000e+00	8.849836e-02	1.676864e-03	1.676864e-03
-8.800000e+00	-8.580000e+00	8.475477e-02	1.494441e-03	1.494441e-03
-8.580000e+00	-8.360000e+00	7.968655e-02	1.448427e-03	1.448427e-03
-8.360000e+00	-8.140000e+00	8.122818e-02	1.495944e-03	1.495944e-03
-8.140000e+00	-7.920000e+00	7.972455e-02	1.403229e-03	1.403229e-03
-7.920000e+00	-7.700000e+00	7.960173e-02	1.472861e-03	1.472861e-03
-7.700000e+00	-7.480000e+00	8.040782e-02	1.504159e-03	1.504159e-03
-7.480000e+00	-7.260000e+00	8.010141e-02	1.454521e-03	1.454521e-03
-7.260000e+00	-7.040000e+00	8.210827e-02	1.462752e-03	1.462752e-03
-7.040000e+00	-6.820000e+00	8.343177e-02	1.501767e-03	1.501767e-03
-6.820000e+00	-6.600000e+00	8.328045e-02	1.473497e-03	1.473497e-03
-6.600000e+00	-6.380000e+00	8.418505e-02	1.450734e-03	1.450734e-03
-6.380000e+00	-6.160000e+00	8.210345e-02	1.433339e-03	1.433339e-03
-6.160000e+00	-5.940000e+00	8.848586e-02	1.716216e-03	1.716216e-03
-5.940000e+00	-5.720000e+00	7.935114e-02	1.403107e-03	1.403107e-03
-5.720000e+00	-5.500000e+00	7.851891e-02	1.380679e-03	1.380679e-03
-5.500000e+00	-5.280000e+00	7.921945e-02	1.415806e-03	1.415806e-03
-5.280000e+00	-5.060000e+00	7.349032e-02	1.309476e-03	1.309476e-03
-5.060000e+00	-4.840000e+00	7.478868e-02	1.367714e-03	1.367714e-03
-4.840000e+00	-4.620000e+00	6.828195e-02	1.241942e-03	1.241942e-03
-4.620000e+00	-4.400000e+00	6.751559e-02	1.196113e-03	1.196113e-03
-4.400000e+00	-4.180000e+00	6.508245e-02	1.245729e-03	1.245729e-03
-4.180000e+00	-3.960000e+00	6.436155e-02	1.171481e-03	1.171481e-03
-3.960000e+00	-3.740000e+00	6.551991e-02	1.233123e-03	1.233123e-03
-3.740000e+00	-3.520000e+00	6.653036e-02	1.293275e-03	1.293275e-03
-3.520000e+00	-3.300000e+00	6.833018e-02	1.323784e-03	1.323784e-03
-3.300000e+00	-3.080000e+00	6.972927e-02	1.390210e-03	1.390210e-03
-3.080000e+00	-2.860000e+00	6.862555e-02	1.353479e-03	1.353479e-03
-2.860000e+00	-2.640000e+00	6.965464e-02	1.403988e-03	1.403988e-03
-2.640000e+00	-2.420000e+00	6.515823e-02	1.320691e-03	1.320691e-03
-2.420000e+00	-2.200000e+00	6.138045e-02	1.258568e-03	1.258568e-03
-2.200000e+00	-1.980000e+00	5.489355e-02	1.198237e-03	1.198237e-03
-1.980000e+00	-1.760000e+00	4.013983e-02	9.781227e-04	9.781227e-04
-1.760000e+00	-1.540000e+00	1.831481e-02	5.483776e-04	5.483776e-04
-1.540000e+00	-1.320000e+00	4.767918e-03	2.894996e-04	2.894996e-04
-1.320000e+00	-1.100000e+00	6.838023e-04	8.953922e-05	8.953922e-05
-1.100000e+00	-8.800000e-01	5.292373e-06	2.995530e-06	2.995530e-06
-8.800000e-01	-6.600000e-01	1.083121e-07	1.073971e-07	1.073971e-07
-6.600000e-01	-4.400000e-01	3.031423e-10	3.031148e-10	3.031148e-10
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b0
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.690786e-02	1.531699e-03	1.531699e-03
-1.078000e+01	-1.056000e+01	1.021337e-01	1.689569e-03	1.689569e-03
-1.056000e+01	-1.034000e+01	9.708918e-02	1.571710e-03	1.571710e-03
-1.034000e+01	-1.012000e+01	9.812464e-02	1.670535e-03	1.670535e-03
-1.012000e+01	-9.900000e+00	9.942432e-02	1.601681e-03	1.601681e-03
-9.900000e+00	-9.680000e+00	9.730455e-02	1.645856e-03	1.645856e-03
-9.680000e+00	-9.460000e+00	9.319818e-02	1.531681e-03	1.531681e-03
-9.460000e+00	-9.240000e+00	9.140032e-02	1.559964e-03	1.559964e-03
-9.240000e+00	-9.020000e+00	8.652586e-02	1.453625e-03	1.453625e-03
-9.020000e+00	-8.800000e+00	8.477205e-02	1.499851e-03	1.499851e-03
-8.800000e+00	-8.580000e+00	8.530595e-02	1.555209e-03	1.555209e-03
-8.580000e+00	-8.360000e+00	8.116950e-02	1.477622e-03	1.477622e-03
-8.360000e+00	-8.140000e+00	7.980332e-02	1.502463e-03	1.502463e-03
-8.140000e+00	-7.920000e+00	8.015232e-02	1.567488e-03	1.567488e-03
-7.920000e+00	-7.700000e+00	8.027877e-02	1.470227e-03	1.470227e-03
-7.700000e+00	-7.480000e+00	7.653800e-02	1.482411e-03	1.482411e-03
-7.480000e+00	-7.260000e+00	7.962823e-02	1.408065e-03	1.408065e-03
-7.260000e+00	-7.040000e+00	7.932368e-02	1.441731e-03	1.441731e-03
-7.040000e+00	-6.820000e+00	7.580286e-02	1.390271e-03	1.390271e-03
-6.820000e+00	-6.600000e+00	7.864941e-02	1.404479e-03	1.404479e-03
-6.600000e+00	-6.380000e+00	7.968382e-02	1.484797e-03	1.484797e-03
-6.380000e+00	-6.160000e+00	7.793518e-02	1.408788e-03	1.408788e-03
-6.160000e+00	-5.940000e+00	8.116909e-02	1.481990e-03	1.481990e-03
-5.940000e+00	-5.720000e+00	7.844100e-02	1.425783e-03	1.425783e-03
-5.720000e+00	-5.500000e+00	7.746091e-02	1.412171e-03	1.412171e-03
-5.500000e+00	-5.280000e+00	7.638400e-02	1.368322e-03	1.368322e-03
-5.280000e+00	-5.060000e+00	7.237105e-02	1.309191e-03	1.309191e-03
-5.060000e+00	-4.840000e+00	7.186955e-02	1.345879e-03	1.345879e-03
-4.840000e+00	-4.620000e+00	6.728623e-02	1.197122e-03	1.197122e-03
-4.620000e+00	-4.400000e+00	6.751168e-02	1.240439e-03	1.240439e-03
-4.400000e+00	-4.180000e+00	6.902005e-02	1.308799e-03	1.308799e-03
-4.180000e+00	-3.960000e+00	6.832350e-02	1.301491e-03	1.301491e-03
-3.960000e+00	-3.740000e+00	6.900409e-02	1.222347e-03	1.222347e-03
-3.740000e+00	-3.520000e+00	7.454164e-02	1.336826e-03	1.336826e-03
-3.520000e+00	-3.300000e+00	8.034155e-02	1.547785e-03	1.547785e-03
-3.300000e+00	-3.080000e+00	8.585305e-02	1.520415e-03	1.520415e-03
-3.080000e+00	-2.860000e+00	8.913750e-02	1.639066e-03	1.639066e-03
-2.860000e+00	-2.640000e+00	9.295400e-02	1.626007e-03	1.626007e-03
-2.640000e+00	-2.420000e+00	8.887118e-02	1.542612e-03	1.542612e-03
-2.420000e+00	-2.200000e+00	8.355936e-02	1.446898e-03	1.446898e-03
-2.200000e+00	-1.980000e+00	7.197241e-02	1.417443e-03	1.417443e-03
-1.980000e+00	-1.760000e+00	5.121218e-02	1.140293e-03	1.140293e-03
-1.760000e+00	-1.540000e+00	2.659767e-02	8.491413e-04	8.491413e-04
-1.540000e+00	-1.320000e+00	7.404145e-03	3.496724e-04	3.496724e-04
-1.320000e+00	-1.100000e+00	1.124497e-03	1.410963e-04	1.410963e-04
-1.100000e+00	-8.800000e-01	1.033128e-05	9.891997e-06	9.891997e-06
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b0
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.589395e-02	1.523784e-03	1.523784e-03
-1.078000e+01	-1.056000e+01	1.019405e-01	1.662500e-03	1.662500e-03
-1.056000e+01	-1.034000e+01	9.998141e-02	1.646666e-03	1.646666e-03
-1.034000e+01	-1.012000e+01	9.852491e-02	1.629671e-03	1.629671e-03
-1.012000e+01	-9.900000e+00	1.006680e-01	1.628863e-03	1.628863e-03
-9.900000e+00	-9.680000e+00	9.778950e-02	1.633453e-03	1.633453e-03
-9.680000e+00	-9.460000e+00	9.597795e-02	1.582742e-03	1.582742e-03
-9.460000e+00	-9.240000e+00	9.304159e-02	1.576217e-03	1.576217e-03
-9.240000e+00	-9.020000e+00	8.700400e-02	1.457369e-03	1.457369e-03
-9.020000e+00	-8.800000e+00	8.687605e-02	1.532293e-03	1.532293e-03
-8.800000e+00	-8.580000e+00	8.547173e-02	1.527230e-03	1.527230e-03
-8.580000e+00	-8.360000e+00	8.294364e-02	1.512942e-03	1.512942e-03
-8.360000e+00	-8.140000e+00	8.037964e-02	1.490658e-03	1.490658e-03
-8.140000e+00	-7.920000e+00	8.170273e-02	1.585952e-03	1.585952e-03
-7.920000e+00	-7.700000e+00	8.102714e-02	1.482348e-03	1.482348e-03
-7.700000e+00	-7.480000e+00	7.782382e-02	1.491864e-03	1.491864e-03
-7.480000e+00	-7.260000e+00	8.142409e-02	1.474418e-03	1.474418e-03
-7.260000e+00	-7.040000e+00	8.007964e-02	1.432384e-03	1.432384e-03
-7.040000e+00	-6.820000e+00	7.711759e-02	1.413062e-03	1.413062e-03
-6.820000e+00	-6.600000e+00	8.046564e-02	1.413909e-03	1.413909e-03
-6.600000e+00	-6.380000e+00	7.968400e-02	1.432459e-03	1.432459e-03
-6.380000e+00	-6.160000e+00	7.951309e-02	1.464818e-03	1.464818e-03
-6.160000e+00	-5.940000e+00	8.221177e-02	1.492756e-03	1.492756e-03
-5.940000e+00	-5.720000e+00	8.073068e-02	1.454105e-03	1.454105e-03
-5.720000e+00	-5.500000e+00	7.767245e-02	1.406880e-03	1.406880e-03
-5.500000e+00	-5.280000e+00	7.854936e-02	1.427088e-03	1.427088e-03
-5.280000e+00	-5.060000e+00	7.449914e-02	1.329963e-03	1.329963e-03
-5.060000e+00	-4.840000e+00	7.329473e-02	1.350643e-03	1.350643e-03
-4.840000e+00	-4.620000e+00	6.887391e-02	1.194258e-03	1.194258e-03
-4.620000e+00	-4.400000e+00	6.914818e-02	1.264373e-03	1.264373e-03
-4.400000e+00	-4.180000e+00	7.104918e-02	1.340911e-03	1.340911e-03
-4.180000e+00	-3.960000e+00	7.014300e-02	1.282279e-03	1.282279e-03
-3.960000e+00	-3.740000e+00	7.136959e-02	1.293479e-03	1.293479e-03
-3.740000e+00	-3.520000e+00	7.601123e-02	1.411655e-03	1.411655e-03
-3.520000e+00	-3.300000e+00	7.851309e-02	1.431140e-03	1.431140e-03
-3.300000e+00	-3.080000e+00	8.241741e-02	1.550927e-03	1.550927e-03
-3.080000e+00	-2.860000e+00	8.476700e-02	1.603479e-03	1.603479e-03
-2.860000e+00	-2.640000e+00	8.453918e-02	1.496909e-03	1.496909e-03
-2.640000e+00	-2.420000e+00	8.170764e-02	1.451108e-03	1.451108e-03
-2.420000e+00	-2.200000e+00	7.593709e-02	1.365511e-03	1.365511e-03
-2.200000e+00	-1.980000e+00	6.806386e-02	1.378445e-03	1.378445e-03
-1.980000e+00	-1.760000e+00	4.955018e-02	1.106038e-03	1.106038e-03
-1.760000e+00	-1.540000e+00	2.636169e-02	8.270097e-04	8.270097e-04
-1.540000e+00	-1.320000e+00	7.552877e-03	3.676056e-04	3.676056e-04
-1.320000e+00	-1.100000e+00	1.100967e-03	1.390352e-04	1.390352e-04
-1.100000e+00	-8.800000e-01	1.033365e-05	9.891997e-06	9.891997e-06
-8.800000e-01	-6.600000e-01	5.240650e-10	5.004921e-10	5.004921e-10
-6.600000e-01	-4.400000e-01	2.758339e-14	2.758333e-14	2.758333e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b1 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b1 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b1 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b1
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.141434e-03	2.368918e-04	2.368918e-04
-1.078000e+01	-1.056000e+01	6.632995e-03	2.917448e-04	2.917448e-04
-1.056000e+01	-1.034000e+01	1.076726e-02	4.066878e-04	4.066878e-04
-1.034000e+01	-1.012000e+01	1.529524e-02	4.741103e-04	4.741103e-04
-1.012000e+01	-9.900000e+00	2.260340e-02	6.244029e-04	6.244029e-04
-9.900000e+00	-9.680000e+00	3.238757e-02	7.477119e-04	7.477119e-04
-9.680000e+00	-9.460000e+00	4.264398e-02	8.308815e-04	8.308815e-04
-9.460000e+00	-9.240000e+00	5.884318e-02	1.125203e-03	1.125203e-03
-9.240000e+00	-9.020000e+00	7.571786e-02	1.296914e-03	1.296914e-03
-9.020000e+00	-8.800000e+00	9.626450e-02	1.424403e-03	1.424403e-03
-8.800000e+00	-8.580000e+00	1.178547e-01	1.641445e-03	1.641445e-03
-8.580000e+00	-8.360000e+00	1.377488e-01	1.804843e-03	1.804843e-03
-8.360000e+00	-8.140000e+00	1.540853e-01	1.940248e-03	1.940248e-03
-8.140000e+00	-7.920000e+00	1.739107e-01	2.099907e-03	2.099907e-03
-7.920000e+00	-7.700000e+00	1.836868e-01	2.120121e-03	2.120121e-03
-7.700000e+00	-7.480000e+00	1.946172e-01	2.305839e-03	2.305839e-03
-7.480000e+00	-7.260000e+00	2.019779e-01	2.291177e-03	2.291177e-03
-7.260000e+00	-7.040000e+00	2.038838e-01	2.350695e-03	2.350695e-03
-7.040000e+00	-6.820000e+00	2.165742e-01	2.528987e-03	2.528987e-03
-6.820000e+00	-6.600000e+00	2.162828e-01	2.471319e-03	2.471319e-03
-6.600000e+00	-6.380000e+00	2.069187e-01	2.274625e-03	2.274625e-03
-6.380000e+00	-6.160000e+00	2.139431e-01	2.406451e-03	2.406451e-03
-6.160000e+00	-5.940000e+00	2.121033e-01	2.488345e-03	2.488345e-03
-5.940000e+00	-5.720000e+00	2.009670e-01	2.293028e-03	2.293028e-03
-5.720000e+00	-5.500000e+00	1.959843e-01	2.298985e-03	2.298985e-03
-5.500000e+00	-5.280000e+00	1.870543e-01	2.330906e-03	2.330906e-03
-5.280000e+00	-5.060000e+00	1.741848e-01	2.110888e-03	2.110888e-03
-5.060000e+00	-4.840000e+00	1.545886e-01	1.938679e-03	1.938679e-03
-4.840000e+00	-4.620000e+00	1.418764e-01	1.866797e-03	1.866797e-03
-4.620000e+00	-4.400000e+00	1.244160e-01	1.728419e-03	1.728419e-03
-4.400000e+00	-4.180000e+00	1.103736e-01	1.579571e-03	1.579571e-03
-4.180000e+00	-3.960000e+00	9.398186e-02	1.431545e-03	1.431545e-03
-3.960000e+00	-3.740000e+00	8.126841e-02	1.339087e-03	1.339087e-03
-3.740000e+00	-3.520000e+00	6.923945e-02	1.213732e-03	1.213732e-03
-3.520000e+00	-3.300000e+00	5.582405e-02	1.036910e-03	1.036910e-03
-3.300000e+00	-3.080000e+00	4.617818e-02	1.005151e-03	1.005151e-03
-3.080000e+00	-2.860000e+00	3.641385e-02	8.209950e-04	8.209950e-04
-2.860000e+00	-2.640000e+00	2.679704e-02	6.850238e-04	6.850238e-04
-2.640000e+00	-2.420000e+00	1.999334e-02	6.486873e-04	6.486873e-04
-2.420000e+00	-2.200000e+00	1.229010e-02	4.402945e-04	4.402945e-04
-2.200000e+00	-1.980000e+00	5.579673e-03	3.021472e-04	3.021472e-04
-1.980000e+00	-1.760000e+00	1.709978e-03	1.860065e-04	1.860065e-04
-1.760000e+00	-1.540000e+00	2.215900e-04	5.827305e-05	5.827305e-05
-1.540000e+00	-1.320000e+00	2.155819e-05	1.173192e-05	1.173192e-05
-1.320000e+00	-1.100000e+00	3.900211e-06	3.879785e-06	3.879785e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.048751e-03	2.812003e-04	2.812003e-04
-1.078000e+01	-1.056000e+01	6.355527e-03	2.944564e-04	2.944564e-04
-1.056000e+01	-1.034000e+01	1.022214e-02	3.953230e-04	3.953230e-04
-1.034000e+01	-1.012000e+01	1.442325e-02	4.798222e-04	4.798222e-04
-1.012000e+01	-9.900000e+00	2.172569e-02	5.972708e-04	5.972708e-04
-9.900000e+00	-9.680000e+00	3.062381e-02	7.148858e-04	7.148858e-04
-9.680000e+00	-9.460000e+00	4.172769e-02	8.270339e-04	8.270339e-04
-9.460000e+00	-9.240000e+00	5.617891e-02	1.021587e-03	1.021587e-03
-9.240000e+00	-9.020000e+00	7.545086e-02	1.361021e-03	1.361021e-03
-9.020000e+00	-8.800000e+00	9.170455e-02	1.375010e-03	1.375010e-03
-8.800000e+00	-8.580000e+00	1.164625e-01	1.603324e-03	1.603324e-03
-8.580000e+00	-8.360000e+00	1.372465e-01	1.839565e-03	1.839565e-03
-8.360000e+00	-8.140000e+00	1.545629e-01	1.885532e-03	1.885532e-03
-8.140000e+00	-7.920000e+00	1.726544e-01	2.097250e-03	2.097250e-03
-7.920000e+00	-7.700000e+00	1.869970e-01	2.181097e-03	2.181097e-03
-7.700000e+00	-7.480000e+00	1.936831e-01	2.279792e-03	2.279792e-03
-7.480000e+00	-7.260000e+00	2.057464e-01	2.349865e-03	2.349865e-03
-7.260000e+00	-7.040000e+00	2.090188e-01	2.355587e-03	2.355587e-03
-7.040000e+00	-6.820000e+00	2.153193e-01	2.468049e-03	2.468049e-03
-6.820000e+00	-6.600000e+00	2.177608e-01	2.465735e-03	2.465735e-03
-6.600000e+00	-6.380000e+00	2.137235e-01	2.427537e-03	2.427537e-03
-6.380000e+00	-6.160000e+00	2.125077e-01	2.342293e-03	2.342293e-03
-6.160000e+00	-5.940000e+00	2.137972e-01	2.449186e-03	2.449186e-03
-5.940000e+00	-5.720000e+00	2.049988e-01	2.362478e-03	2.362478e-03
-5.720000e+00	-5.500000e+00	1.951392e-01	2.283751e-03	2.283751e-03
-5.500000e+00	-5.280000e+00	1.896893e-01	2.366224e-03	2.366224e-03
-5.280000e+00	-5.060000e+00	1.725524e-01	2.097973e-03	2.097973e-03
-5.060000e+00	-4.840000e+00	1.568075e-01	1.995871e-03	1.995871e-03
-4.840000e+00	-4.620000e+00	1.420379e-01	1.867601e-03	1.867601e-03
-4.620000e+00	-4.400000e+00	1.230908e-01	1.678692e-03	1.678692e-03
-4.400000e+00	-4.180000e+00	1.116119e-01	1.622587e-03	1.622587e-03
-4.180000e+00	-3.960000e+00	9.310809e-02	1.418309e-03	1.418309e-03
-3.960000e+00	-3.740000e+00	7.952355e-02	1.283702e-03	1.283702e-03
-3.740000e+00	-3.520000e+00	6.826914e-02	1.198002e-03	1.198002e-03
-3.520000e+00	-3.300000e+00	5.613882e-02	1.056687e-03	1.056687e-03
-3.300000e+00	-3.080000e+00	4.437505e-02	9.516991e-04	9.516991e-04
-3.080000e+00	-2.860000e+00	3.487777e-02	7.910970e-04	7.910970e-04
-2.860000e+00	-2.640000e+00	2.600530e-02	6.731892e-04	6.731892e-04
-2.640000e+00	-2.420000e+00	1.864667e-02	6.210736e-04	6.210736e-04
-2.420000e+00	-2.200000e+00	1.200218e-02	4.337320e-04	4.337320e-04
-2.200000e+00	-1.980000e+00	5.764500e-03	3.215958e-04	3.215958e-04
-1.980000e+00	-1.760000e+00	1.794605e-03	1.876849e-04	1.876849e-04
-1.760000e+00	-1.540000e+00	1.596711e-04	4.076733e-05	4.076733e-05
-1.540000e+00	-1.320000e+00	1.605453e-05	1.059523e-05	1.059523e-05
-1.320000e+00	-1.100000e+00	4.476219e-06	3.896655e-06	3.896655e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b1
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.776336e-03	3.329528e-04	3.329528e-04
-1.078000e+01	-1.056000e+01	9.264036e-03	3.981350e-04	3.981350e-04
-1.056000e+01	-1.034000e+01	1.275515e-02	4.704302e-04	4.704302e-04
-1.034000e+01	-1.012000e+01	1.826475e-02	5.704002e-04	5.704002e-04
-1.012000e+01	-9.900000e+00	2.496657e-02	6.395497e-04	6.395497e-04
-9.900000e+00	-9.680000e+00	3.373980e-02	7.942793e-04	7.942793e-04
-9.680000e+00	-9.460000e+00	4.607818e-02	9.844059e-04	9.844059e-04
-9.460000e+00	-9.240000e+00	5.872159e-02	1.108834e-03	1.108834e-03
-9.240000e+00	-9.020000e+00	7.632073e-02	1.311586e-03	1.311586e-03
-9.020000e+00	-8.800000e+00	9.324909e-02	1.365041e-03	1.365041e-03
-8.800000e+00	-8.580000e+00	1.131371e-01	1.655219e-03	1.655219e-03
-8.580000e+00	-8.360000e+00	1.285831e-01	1.660341e-03	1.660341e-03
-8.360000e+00	-8.140000e+00	1.476655e-01	1.894792e-03	1.894792e-03
-8.140000e+00	-7.920000e+00	1.656420e-01	2.033275e-03	2.033275e-03
-7.920000e+00	-7.700000e+00	1.781415e-01	2.100995e-03	2.100995e-03
-7.700000e+00	-7.480000e+00	1.907359e-01	2.226353e-03	2.226353e-03
-7.480000e+00	-7.260000e+00	1.995625e-01	2.321874e-03	2.321874e-03
-7.260000e+00	-7.040000e+00	2.066932e-01	2.391821e-03	2.391821e-03
-7.040000e+00	-6.820000e+00	2.103439e-01	2.382533e-03	2.382533e-03
-6.820000e+00	-6.600000e+00	2.102939e-01	2.391968e-03	2.391968e-03
-6.600000e+00	-6.380000e+00	2.139738e-01	2.455273e-03	2.455273e-03
-6.380000e+00	-6.160000e+00	2.093116e-01	2.421333e-03	2.421333e-03
-6.160000e+00	-5.940000e+00	2.062448e-01	2.349783e-03	2.349783e-03
-5.940000e+00	-5.720000e+00	2.015760e-01	2.402969e-03	2.402969e-03
-5.720000e+00	-5.500000e+00	1.938872e-01	2.278641e-03	2.278641e-03
-5.500000e+00	-5.280000e+00	1.821543e-01	2.209798e-03	2.209798e-03
-5.280000e+00	-5.060000e+00	1.694540e-01	2.033401e-03	2.033401e-03
-5.060000e+00	-4.840000e+00	1.568622e-01	2.037086e-03	2.037086e-03
-4.840000e+00	-4.620000e+00	1.408222e-01	1.837647e-03	1.837647e-03
-4.620000e+00	-4.400000e+00	1.278542e-01	1.741891e-03	1.741891e-03
-4.400000e+00	-4.180000e+00	1.143057e-01	1.633121e-03	1.633121e-03
-4.180000e+00	-3.960000e+00	9.758777e-02	1.500326e-03	1.500326e-03
-3.960000e+00	-3.740000e+00	8.615655e-02	1.365229e-03	1.365229e-03
-3.740000e+00	-3.520000e+00	7.213514e-02	1.213453e-03	1.213453e-03
-3.520000e+00	-3.300000e+00	6.146950e-02	1.203763e-03	1.203763e-03
-3.300000e+00	-3.080000e+00	5.068077e-02	1.063326e-03	1.063326e-03
-3.080000e+00	-2.860000e+00	3.890171e-02	8.973392e-04	8.973392e-04
-2.860000e+00	-2.640000e+00	3.169913e-02	8.381196e-04	8.381196e-04
-2.640000e+00	-2.420000e+00	2.213898e-02	6.739424e-04	6.739424e-04
-2.420000e+00	-2.200000e+00	1.390975e-02	4.945676e-04	4.945676e-04
-2.200000e+00	-1.980000e+00	6.887145e-03	3.294054e-04	3.294054e-04
-1.980000e+00	-1.760000e+00	2.306890e-03	2.058577e-04	2.058577e-04
-1.760000e+00	-1.540000e+00	4.292568e-04	6.037709e-05	6.037709e-05
-1.540000e+00	-1.320000e+00	3.184686e-05	1.290052e-05	1.290052e-05
-1.320000e+00	-1.100000e+00	7.423395e-06	4.703641e-06	4.703641e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b1
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.587436e-03	3.543195e-04	3.543195e-04
-1.078000e+01	-1.056000e+01	9.255136e-03	4.039467e-04	4.039467e-04
-1.056000e+01	-1.034000e+01	1.224188e-02	4.532921e-04	4.532921e-04
-1.034000e+01	-1.012000e+01	1.769707e-02	5.629732e-04	5.629732e-04
-1.012000e+01	-9.900000e+00	2.376326e-02	6.368474e-04	6.368474e-04
-9.900000e+00	-9.680000e+00	3.270518e-02	7.616573e-04	7.616573e-04
-9.680000e+00	-9.460000e+00	4.481925e-02	9.830053e-04	9.830053e-04
-9.460000e+00	-9.240000e+00	5.645300e-02	1.027632e-03	1.027632e-03
-9.240000e+00	-9.020000e+00	7.389505e-02	1.256418e-03	1.256418e-03
-9.020000e+00	-8.800000e+00	9.344755e-02	1.440015e-03	1.440015e-03
-8.800000e+00	-8.580000e+00	1.096077e-01	1.578703e-03	1.578703e-03
-8.580000e+00	-8.360000e+00	1.272131e-01	1.643698e-03	1.643698e-03
-8.360000e+00	-8.140000e+00	1.482226e-01	1.924011e-03	1.924011e-03
-8.140000e+00	-7.920000e+00	1.640660e-01	2.015681e-03	2.015681e-03
-7.920000e+00	-7.700000e+00	1.780127e-01	2.069673e-03	2.069673e-03
-7.700000e+00	-7.480000e+00	1.908783e-01	2.215692e-03	2.215692e-03
-7.480000e+00	-7.260000e+00	2.022915e-01	2.355585e-03	2.355585e-03
-7.260000e+00	-7.040000e+00	2.060902e-01	2.389784e-03	2.389784e-03
-7.040000e+00	-6.820000e+00	2.111491e-01	2.363728e-03	2.363728e-03
-6.820000e+00	-6.600000e+00	2.120865e-01	2.397173e-03	2.397173e-03
-6.600000e+00	-6.380000e+00	2.157068e-01	2.459672e-03	2.459672e-03
-6.380000e+00	-6.160000e+00	2.103734e-01	2.401808e-03	2.401808e-03
-6.160000e+00	-5.940000e+00	2.083014e-01	2.367406e-03	2.367406e-03
-5.940000e+00	-5.720000e+00	2.021311e-01	2.410622e-03	2.410622e-03
-5.720000e+00	-5.500000e+00	1.957678e-01	2.307477e-03	2.307477e-03
-5.500000e+00	-5.280000e+00	1.851150e-01	2.301425e-03	2.301425e-03
-5.280000e+00	-5.060000e+00	1.699714e-01	2.049242e-03	2.049242e-03
-5.060000e+00	-4.840000e+00	1.587295e-01	2.051885e-03	2.051885e-03
-4.840000e+00	-4.620000e+00	1.418400e-01	1.824928e-03	1.824928e-03
-4.620000e+00	-4.400000e+00	1.280405e-01	1.738199e-03	1.738199e-03
-4.400000e+00	-4.180000e+00	1.138079e-01	1.609359e-03	1.609359e-03
-4.180000e+00	-3.960000e+00	9.943964e-02	1.527004e-03	1.527004e-03
-3.960000e+00	-3.740000e+00	8.480968e-02	1.332254e-03	1.332254e-03
-3.740000e+00	-3.520000e+00	7.286809e-02	1.260408e-03	1.260408e-03
-3.520000e+00	-3.300000e+00	6.073273e-02	1.112257e-03	1.112257e-03
-3.300000e+00	-3.080000e+00	4.997114e-02	1.135282e-03	1.135282e-03
-3.080000e+00	-2.860000e+00	3.855125e-02	8.783471e-04	8.783471e-04
-2.860000e+00	-2.640000e+00	3.030291e-02	8.065232e-04	8.065232e-04
-2.640000e+00	-2.420000e+00	2.150764e-02	6.590558e-04	6.590558e-04
-2.420000e+00	-2.200000e+00	1.380130e-02	4.907342e-04	4.907342e-04
-2.200000e+00	-1.980000e+00	6.950986e-03	3.342243e-04	3.342243e-04
-1.980000e+00	-1.760000e+00	2.558898e-03	2.216249e-04	2.216249e-04
-1.760000e+00	-1.540000e+00	4.898668e-04	7.121584e-05	7.121584e-05
-1.540000e+00	-1.320000e+00	3.170398e-05	1.282985e-05	1.282985e-05
-1.320000e+00	-1.100000e+00	6.367668e-06	4.578629e-06	4.578629e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_200/dat/Charged_pt-cut_200_Thrust_log_z03_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b2 
DrawOnly=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b2 /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b2 
RatioPlotReference=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_no_pt/Thrust_log_z03_b2
Title=all particles
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.478221e-04	4.812628e-05	4.812628e-05
-1.078000e+01	-1.056000e+01	6.383241e-04	1.200463e-04	1.200463e-04
-1.056000e+01	-1.034000e+01	9.957318e-04	1.119961e-04	1.119961e-04
-1.034000e+01	-1.012000e+01	1.275946e-03	1.336405e-04	1.336405e-04
-1.012000e+01	-9.900000e+00	2.340593e-03	1.736086e-04	1.736086e-04
-9.900000e+00	-9.680000e+00	4.077065e-03	2.083546e-04	2.083546e-04
-9.680000e+00	-9.460000e+00	7.033491e-03	3.444478e-04	3.444478e-04
-9.460000e+00	-9.240000e+00	9.645368e-03	3.401098e-04	3.401098e-04
-9.240000e+00	-9.020000e+00	1.696338e-02	5.119471e-04	5.119471e-04
-9.020000e+00	-8.800000e+00	2.591016e-02	6.763864e-04	6.763864e-04
-8.800000e+00	-8.580000e+00	3.647580e-02	7.510751e-04	7.510751e-04
-8.580000e+00	-8.360000e+00	5.303768e-02	9.976813e-04	9.976813e-04
-8.360000e+00	-8.140000e+00	7.419809e-02	1.234714e-03	1.234714e-03
-8.140000e+00	-7.920000e+00	1.018030e-01	1.523427e-03	1.523427e-03
-7.920000e+00	-7.700000e+00	1.276807e-01	1.650692e-03	1.650692e-03
-7.700000e+00	-7.480000e+00	1.564594e-01	1.866144e-03	1.866144e-03
-7.480000e+00	-7.260000e+00	1.880264e-01	2.096893e-03	2.096893e-03
-7.260000e+00	-7.040000e+00	2.133833e-01	2.329613e-03	2.329613e-03
-7.040000e+00	-6.820000e+00	2.380414e-01	2.507681e-03	2.507681e-03
-6.820000e+00	-6.600000e+00	2.592582e-01	2.721231e-03	2.721231e-03
-6.600000e+00	-6.380000e+00	2.647880e-01	2.674794e-03	2.674794e-03
-6.380000e+00	-6.160000e+00	2.756705e-01	2.732873e-03	2.732873e-03
-6.160000e+00	-5.940000e+00	2.764005e-01	2.786348e-03	2.786348e-03
-5.940000e+00	-5.720000e+00	2.699485e-01	2.686670e-03	2.686670e-03
-5.720000e+00	-5.500000e+00	2.651665e-01	2.693892e-03	2.693892e-03
-5.500000e+00	-5.280000e+00	2.529390e-01	2.654055e-03	2.654055e-03
-5.280000e+00	-5.060000e+00	2.386872e-01	2.565379e-03	2.565379e-03
-5.060000e+00	-4.840000e+00	2.165570e-01	2.349634e-03	2.349634e-03
-4.840000e+00	-4.620000e+00	1.930705e-01	2.150123e-03	2.150123e-03
-4.620000e+00	-4.400000e+00	1.700035e-01	2.053299e-03	2.053299e-03
-4.400000e+00	-4.180000e+00	1.456859e-01	1.874605e-03	1.874605e-03
-4.180000e+00	-3.960000e+00	1.196849e-01	1.627513e-03	1.627513e-03
-3.960000e+00	-3.740000e+00	9.756145e-02	1.452645e-03	1.452645e-03
-3.740000e+00	-3.520000e+00	7.737782e-02	1.270508e-03	1.270508e-03
-3.520000e+00	-3.300000e+00	6.068109e-02	1.110308e-03	1.110308e-03
-3.300000e+00	-3.080000e+00	4.298806e-02	9.238625e-04	9.238625e-04
-3.080000e+00	-2.860000e+00	3.002376e-02	7.429798e-04	7.429798e-04
-2.860000e+00	-2.640000e+00	1.818307e-02	5.635135e-04	5.635135e-04
-2.640000e+00	-2.420000e+00	9.107859e-03	4.180646e-04	4.180646e-04
-2.420000e+00	-2.200000e+00	2.814324e-03	2.100007e-04	2.100007e-04
-2.200000e+00	-1.980000e+00	2.432769e-04	8.604071e-05	8.604071e-05
-1.980000e+00	-1.760000e+00	2.406070e-05	9.811860e-06	9.811860e-06
-1.760000e+00	-1.540000e+00	4.078849e-08	1.954350e-08	1.954350e-08
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_all_pt/Thrust_log_z03_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.460427e-04	4.758648e-05	4.758648e-05
-1.078000e+01	-1.056000e+01	6.051727e-04	1.192169e-04	1.192169e-04
-1.056000e+01	-1.034000e+01	1.005112e-03	1.089656e-04	1.089656e-04
-1.034000e+01	-1.012000e+01	1.202916e-03	8.446011e-05	8.446011e-05
-1.012000e+01	-9.900000e+00	2.402577e-03	1.972080e-04	1.972080e-04
-9.900000e+00	-9.680000e+00	3.981986e-03	2.072204e-04	2.072204e-04
-9.680000e+00	-9.460000e+00	7.276418e-03	3.428269e-04	3.428269e-04
-9.460000e+00	-9.240000e+00	9.790418e-03	3.550689e-04	3.550689e-04
-9.240000e+00	-9.020000e+00	1.663375e-02	4.649980e-04	4.649980e-04
-9.020000e+00	-8.800000e+00	2.595203e-02	6.900252e-04	6.900252e-04
-8.800000e+00	-8.580000e+00	3.823740e-02	8.000208e-04	8.000208e-04
-8.580000e+00	-8.360000e+00	5.310727e-02	9.585521e-04	9.585521e-04
-8.360000e+00	-8.140000e+00	7.543418e-02	1.287559e-03	1.287559e-03
-8.140000e+00	-7.920000e+00	1.033080e-01	1.509544e-03	1.509544e-03
-7.920000e+00	-7.700000e+00	1.313609e-01	1.689517e-03	1.689517e-03
-7.700000e+00	-7.480000e+00	1.577131e-01	1.896620e-03	1.896620e-03
-7.480000e+00	-7.260000e+00	1.916239e-01	2.174775e-03	2.174775e-03
-7.260000e+00	-7.040000e+00	2.171137e-01	2.334505e-03	2.334505e-03
-7.040000e+00	-6.820000e+00	2.383324e-01	2.515984e-03	2.515984e-03
-6.820000e+00	-6.600000e+00	2.587505e-01	2.712720e-03	2.712720e-03
-6.600000e+00	-6.380000e+00	2.676234e-01	2.719529e-03	2.719529e-03
-6.380000e+00	-6.160000e+00	2.733904e-01	2.703558e-03	2.703558e-03
-6.160000e+00	-5.940000e+00	2.772577e-01	2.735615e-03	2.735615e-03
-5.940000e+00	-5.720000e+00	2.697546e-01	2.681911e-03	2.681911e-03
-5.720000e+00	-5.500000e+00	2.628244e-01	2.657667e-03	2.657667e-03
-5.500000e+00	-5.280000e+00	2.516875e-01	2.710166e-03	2.710166e-03
-5.280000e+00	-5.060000e+00	2.392931e-01	2.554249e-03	2.554249e-03
-5.060000e+00	-4.840000e+00	2.123285e-01	2.336875e-03	2.336875e-03
-4.840000e+00	-4.620000e+00	1.910870e-01	2.134627e-03	2.134627e-03
-4.620000e+00	-4.400000e+00	1.671518e-01	1.993636e-03	1.993636e-03
-4.400000e+00	-4.180000e+00	1.453727e-01	1.891875e-03	1.891875e-03
-4.180000e+00	-3.960000e+00	1.183592e-01	1.633977e-03	1.633977e-03
-3.960000e+00	-3.740000e+00	9.634741e-02	1.452086e-03	1.452086e-03
-3.740000e+00	-3.520000e+00	7.810186e-02	1.258157e-03	1.258157e-03
-3.520000e+00	-3.300000e+00	5.916455e-02	1.072983e-03	1.072983e-03
-3.300000e+00	-3.080000e+00	4.212355e-02	8.973725e-04	8.973725e-04
-3.080000e+00	-2.860000e+00	2.929081e-02	7.135958e-04	7.135958e-04
-2.860000e+00	-2.640000e+00	1.766425e-02	5.517332e-04	5.517332e-04
-2.640000e+00	-2.420000e+00	8.975600e-03	4.148471e-04	4.148471e-04
-2.420000e+00	-2.200000e+00	2.863645e-03	2.081670e-04	2.081670e-04
-2.200000e+00	-1.980000e+00	2.368239e-04	8.495057e-05	8.495057e-05
-1.980000e+00	-1.760000e+00	2.399788e-05	9.811726e-06	9.811726e-06
-1.760000e+00	-1.540000e+00	2.116241e-07	1.739994e-07	1.739994e-07
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_no_pt/Thrust_log_z03_b2
Title=charged particles
ScaledBy=3.63878259025303454e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.911441e-04	7.758062e-05	7.758062e-05
-1.078000e+01	-1.056000e+01	1.215798e-03	1.584158e-04	1.584158e-04
-1.056000e+01	-1.034000e+01	1.720860e-03	1.434956e-04	1.434956e-04
-1.034000e+01	-1.012000e+01	2.580130e-03	1.802356e-04	1.802356e-04
-1.012000e+01	-9.900000e+00	4.220641e-03	2.593985e-04	2.593985e-04
-9.900000e+00	-9.680000e+00	5.814141e-03	2.359038e-04	2.359038e-04
-9.680000e+00	-9.460000e+00	9.975073e-03	3.864423e-04	3.864423e-04
-9.460000e+00	-9.240000e+00	1.442609e-02	4.542661e-04	4.542661e-04
-9.240000e+00	-9.020000e+00	2.170507e-02	6.462602e-04	6.462602e-04
-9.020000e+00	-8.800000e+00	3.082091e-02	7.611456e-04	7.611456e-04
-8.800000e+00	-8.580000e+00	4.182030e-02	9.094823e-04	9.094823e-04
-8.580000e+00	-8.360000e+00	5.715227e-02	1.049333e-03	1.049333e-03
-8.360000e+00	-8.140000e+00	7.740636e-02	1.309288e-03	1.309288e-03
-8.140000e+00	-7.920000e+00	9.944409e-02	1.466828e-03	1.466828e-03
-7.920000e+00	-7.700000e+00	1.266696e-01	1.676345e-03	1.676345e-03
-7.700000e+00	-7.480000e+00	1.533125e-01	1.860943e-03	1.860943e-03
-7.480000e+00	-7.260000e+00	1.812623e-01	2.093957e-03	2.093957e-03
-7.260000e+00	-7.040000e+00	2.084893e-01	2.319124e-03	2.319124e-03
-7.040000e+00	-6.820000e+00	2.287495e-01	2.422580e-03	2.422580e-03
-6.820000e+00	-6.600000e+00	2.507162e-01	2.602729e-03	2.602729e-03
-6.600000e+00	-6.380000e+00	2.596677e-01	2.637732e-03	2.637732e-03
-6.380000e+00	-6.160000e+00	2.699240e-01	2.711253e-03	2.711253e-03
-6.160000e+00	-5.940000e+00	2.720205e-01	2.798114e-03	2.798114e-03
-5.940000e+00	-5.720000e+00	2.690547e-01	2.760688e-03	2.760688e-03
-5.720000e+00	-5.500000e+00	2.625910e-01	2.683186e-03	2.683186e-03
-5.500000e+00	-5.280000e+00	2.538585e-01	2.653685e-03	2.653685e-03
-5.280000e+00	-5.060000e+00	2.336750e-01	2.414422e-03	2.414422e-03
-5.060000e+00	-4.840000e+00	2.186066e-01	2.377759e-03	2.377759e-03
-4.840000e+00	-4.620000e+00	1.902177e-01	2.146709e-03	2.146709e-03
-4.620000e+00	-4.400000e+00	1.700895e-01	1.981538e-03	1.981538e-03
-4.400000e+00	-4.180000e+00	1.497956e-01	1.937069e-03	1.937069e-03
-4.180000e+00	-3.960000e+00	1.224147e-01	1.686218e-03	1.686218e-03
-3.960000e+00	-3.740000e+00	1.016617e-01	1.491707e-03	1.491707e-03
-3.740000e+00	-3.520000e+00	7.948955e-02	1.257132e-03	1.257132e-03
-3.520000e+00	-3.300000e+00	6.276800e-02	1.190412e-03	1.190412e-03
-3.300000e+00	-3.080000e+00	4.667805e-02	1.003834e-03	1.003834e-03
-3.080000e+00	-2.860000e+00	2.928613e-02	7.159835e-04	7.159835e-04
-2.860000e+00	-2.640000e+00	1.998823e-02	6.748846e-04	6.748846e-04
-2.640000e+00	-2.420000e+00	1.015848e-02	4.412195e-04	4.412195e-04
-2.420000e+00	-2.200000e+00	3.055320e-03	1.988729e-04	1.988729e-04
-2.200000e+00	-1.980000e+00	5.698336e-04	8.774782e-05	8.774782e-05
-1.980000e+00	-1.760000e+00	8.729791e-05	2.825262e-05	2.825262e-05
-1.760000e+00	-1.540000e+00	1.803522e-07	1.467460e-07	1.467460e-07
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b2
Rebin=2
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_200.yoda/EVENT_SHAPES_200_charged_pt/Thrust_log_z03_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
ScaledBy=3.63878259025281795e-13
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.237545e-04	6.293418e-05	6.293418e-05
-1.078000e+01	-1.056000e+01	1.273800e-03	1.648443e-04	1.648443e-04
-1.056000e+01	-1.034000e+01	1.652856e-03	1.355724e-04	1.355724e-04
-1.034000e+01	-1.012000e+01	2.612597e-03	1.874408e-04	1.874408e-04
-1.012000e+01	-9.900000e+00	4.286671e-03	2.683116e-04	2.683116e-04
-9.900000e+00	-9.680000e+00	5.911959e-03	2.536689e-04	2.536689e-04
-9.680000e+00	-9.460000e+00	9.760695e-03	3.673721e-04	3.673721e-04
-9.460000e+00	-9.240000e+00	1.464011e-02	4.783080e-04	4.783080e-04
-9.240000e+00	-9.020000e+00	2.117629e-02	6.299915e-04	6.299915e-04
-9.020000e+00	-8.800000e+00	3.117365e-02	7.856024e-04	7.856024e-04
-8.800000e+00	-8.580000e+00	4.131850e-02	8.828453e-04	8.828453e-04
-8.580000e+00	-8.360000e+00	5.727364e-02	1.067317e-03	1.067317e-03
-8.360000e+00	-8.140000e+00	7.619618e-02	1.293826e-03	1.293826e-03
-8.140000e+00	-7.920000e+00	1.001423e-01	1.457372e-03	1.457372e-03
-7.920000e+00	-7.700000e+00	1.257191e-01	1.700160e-03	1.700160e-03
-7.700000e+00	-7.480000e+00	1.529018e-01	1.819968e-03	1.819968e-03
-7.480000e+00	-7.260000e+00	1.830230e-01	2.120088e-03	2.120088e-03
-7.260000e+00	-7.040000e+00	2.094320e-01	2.309438e-03	2.309438e-03
-7.040000e+00	-6.820000e+00	2.282027e-01	2.431624e-03	2.431624e-03
-6.820000e+00	-6.600000e+00	2.491405e-01	2.570541e-03	2.570541e-03
-6.600000e+00	-6.380000e+00	2.605180e-01	2.661210e-03	2.661210e-03
-6.380000e+00	-6.160000e+00	2.716353e-01	2.714228e-03	2.714228e-03
-6.160000e+00	-5.940000e+00	2.709701e-01	2.742865e-03	2.742865e-03
-5.940000e+00	-5.720000e+00	2.687790e-01	2.761622e-03	2.761622e-03
-5.720000e+00	-5.500000e+00	2.646255e-01	2.686857e-03	2.686857e-03
-5.500000e+00	-5.280000e+00	2.517527e-01	2.683454e-03	2.683454e-03
-5.280000e+00	-5.060000e+00	2.326770e-01	2.443531e-03	2.443531e-03
-5.060000e+00	-4.840000e+00	2.196922e-01	2.405073e-03	2.405073e-03
-4.840000e+00	-4.620000e+00	1.902408e-01	2.132620e-03	2.132620e-03
-4.620000e+00	-4.400000e+00	1.697863e-01	1.988997e-03	1.988997e-03
-4.400000e+00	-4.180000e+00	1.481766e-01	1.887481e-03	1.887481e-03
-4.180000e+00	-3.960000e+00	1.243813e-01	1.734974e-03	1.734974e-03
-3.960000e+00	-3.740000e+00	1.015381e-01	1.481944e-03	1.481944e-03
-3.740000e+00	-3.520000e+00	7.989700e-02	1.258848e-03	1.258848e-03
-3.520000e+00	-3.300000e+00	6.273777e-02	1.131392e-03	1.131392e-03
-3.300000e+00	-3.080000e+00	4.640882e-02	1.059395e-03	1.059395e-03
-3.080000e+00	-2.860000e+00	3.003530e-02	7.212691e-04	7.212691e-04
-2.860000e+00	-2.640000e+00	1.949541e-02	6.515365e-04	6.515365e-04
-2.640000e+00	-2.420000e+00	9.845905e-03	4.241016e-04	4.241016e-04
-2.420000e+00	-2.200000e+00	3.494905e-03	2.331021e-04	2.331021e-04
-2.200000e+00	-1.980000e+00	6.225132e-04	8.993215e-05	8.993215e-05
-1.980000e+00	-1.760000e+00	9.176164e-05	2.842744e-05	2.842744e-05
-1.760000e+00	-1.540000e+00	1.967876e-06	1.793375e-06	1.793375e-06
-1.540000e+00	-1.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z001_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b0 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b0 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.8
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b0
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471134834e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.633166e-04	6.043033e-05	6.043033e-05
-1.078000e+01	-1.056000e+01	1.565755e-04	4.269056e-05	4.269056e-05
-1.056000e+01	-1.034000e+01	1.640082e-04	2.643812e-05	2.643812e-05
-1.034000e+01	-1.012000e+01	1.976529e-04	3.394638e-05	3.394638e-05
-1.012000e+01	-9.900000e+00	3.387785e-04	6.528626e-05	6.528626e-05
-9.900000e+00	-9.680000e+00	3.851414e-04	4.847729e-05	4.847729e-05
-9.680000e+00	-9.460000e+00	5.132541e-04	7.763643e-05	7.763643e-05
-9.460000e+00	-9.240000e+00	4.935318e-04	6.856092e-05	6.856092e-05
-9.240000e+00	-9.020000e+00	5.530123e-04	7.320983e-05	7.320983e-05
-9.020000e+00	-8.800000e+00	7.318264e-04	7.573906e-05	7.573906e-05
-8.800000e+00	-8.580000e+00	9.073764e-04	1.035756e-04	1.035756e-04
-8.580000e+00	-8.360000e+00	9.008486e-04	8.714016e-05	8.714016e-05
-8.360000e+00	-8.140000e+00	1.138560e-03	1.195762e-04	1.195762e-04
-8.140000e+00	-7.920000e+00	1.263680e-03	1.120427e-04	1.120427e-04
-7.920000e+00	-7.700000e+00	1.450647e-03	1.232532e-04	1.232532e-04
-7.700000e+00	-7.480000e+00	1.863318e-03	1.465895e-04	1.465895e-04
-7.480000e+00	-7.260000e+00	1.956110e-03	1.447353e-04	1.447353e-04
-7.260000e+00	-7.040000e+00	2.317945e-03	1.387911e-04	1.387911e-04
-7.040000e+00	-6.820000e+00	2.960343e-03	1.823108e-04	1.823108e-04
-6.820000e+00	-6.600000e+00	3.784406e-03	2.110591e-04	2.110591e-04
-6.600000e+00	-6.380000e+00	4.350495e-03	2.201338e-04	2.201338e-04
-6.380000e+00	-6.160000e+00	5.431232e-03	2.588127e-04	2.588127e-04
-6.160000e+00	-5.940000e+00	6.827518e-03	2.746550e-04	2.746550e-04
-5.940000e+00	-5.720000e+00	1.027594e-02	3.542403e-04	3.542403e-04
-5.720000e+00	-5.500000e+00	1.380662e-02	4.337266e-04	4.337266e-04
-5.500000e+00	-5.280000e+00	2.034859e-02	5.313487e-04	5.313487e-04
-5.280000e+00	-5.060000e+00	2.885856e-02	6.297504e-04	6.297504e-04
-5.060000e+00	-4.840000e+00	4.037117e-02	7.520995e-04	7.520995e-04
-4.840000e+00	-4.620000e+00	5.744523e-02	9.158086e-04	9.158086e-04
-4.620000e+00	-4.400000e+00	8.311023e-02	1.132385e-03	1.132385e-03
-4.400000e+00	-4.180000e+00	1.191469e-01	1.417500e-03	1.417500e-03
-4.180000e+00	-3.960000e+00	1.708261e-01	1.699458e-03	1.699458e-03
-3.960000e+00	-3.740000e+00	2.475947e-01	2.127180e-03	2.127180e-03
-3.740000e+00	-3.520000e+00	3.389221e-01	2.482953e-03	2.482953e-03
-3.520000e+00	-3.300000e+00	4.478205e-01	3.011949e-03	3.011949e-03
-3.300000e+00	-3.080000e+00	5.397073e-01	3.315772e-03	3.315772e-03
-3.080000e+00	-2.860000e+00	5.918141e-01	3.648843e-03	3.648843e-03
-2.860000e+00	-2.640000e+00	5.587714e-01	3.623945e-03	3.623945e-03
-2.640000e+00	-2.420000e+00	4.741250e-01	3.350142e-03	3.350142e-03
-2.420000e+00	-2.200000e+00	3.489904e-01	2.851767e-03	2.851767e-03
-2.200000e+00	-1.980000e+00	2.288924e-01	2.352816e-03	2.352816e-03
-1.980000e+00	-1.760000e+00	1.242562e-01	1.705544e-03	1.705544e-03
-1.760000e+00	-1.540000e+00	5.026609e-02	1.051335e-03	1.051335e-03
-1.540000e+00	-1.320000e+00	9.941336e-03	4.126187e-04	4.126187e-04
-1.320000e+00	-1.100000e+00	1.131216e-03	1.128702e-04	1.128702e-04
-1.100000e+00	-8.800000e-01	6.061241e-06	2.634615e-06	2.634615e-06
-8.800000e-01	-6.600000e-01	4.539641e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.001001e-04	6.132342e-05	6.132342e-05
-1.078000e+01	-1.056000e+01	2.254207e-04	4.565379e-05	4.565379e-05
-1.056000e+01	-1.034000e+01	2.680427e-04	3.512874e-05	3.512874e-05
-1.034000e+01	-1.012000e+01	3.802740e-04	4.957168e-05	4.957168e-05
-1.012000e+01	-9.900000e+00	4.333885e-04	6.520941e-05	6.520941e-05
-9.900000e+00	-9.680000e+00	6.585168e-04	7.306346e-05	7.306346e-05
-9.680000e+00	-9.460000e+00	7.804000e-04	9.496177e-05	9.496177e-05
-9.460000e+00	-9.240000e+00	8.721055e-04	1.004866e-04	1.004866e-04
-9.240000e+00	-9.020000e+00	9.391286e-04	1.045601e-04	1.045601e-04
-9.020000e+00	-8.800000e+00	1.157895e-03	1.006951e-04	1.006951e-04
-8.800000e+00	-8.580000e+00	1.392900e-03	1.237830e-04	1.237830e-04
-8.580000e+00	-8.360000e+00	1.378527e-03	1.104833e-04	1.104833e-04
-8.360000e+00	-8.140000e+00	1.948779e-03	1.641352e-04	1.641352e-04
-8.140000e+00	-7.920000e+00	2.003998e-03	1.372247e-04	1.372247e-04
-7.920000e+00	-7.700000e+00	2.309947e-03	1.555893e-04	1.555893e-04
-7.700000e+00	-7.480000e+00	2.819326e-03	1.860080e-04	1.860080e-04
-7.480000e+00	-7.260000e+00	3.501842e-03	2.141361e-04	2.141361e-04
-7.260000e+00	-7.040000e+00	4.051682e-03	2.359775e-04	2.359775e-04
-7.040000e+00	-6.820000e+00	4.903423e-03	2.347732e-04	2.347732e-04
-6.820000e+00	-6.600000e+00	6.607500e-03	3.116268e-04	3.116268e-04
-6.600000e+00	-6.380000e+00	7.700945e-03	3.186146e-04	3.186146e-04
-6.380000e+00	-6.160000e+00	8.853332e-03	3.119706e-04	3.119706e-04
-6.160000e+00	-5.940000e+00	1.295889e-02	4.109785e-04	4.109785e-04
-5.940000e+00	-5.720000e+00	1.708651e-02	4.580413e-04	4.580413e-04
-5.720000e+00	-5.500000e+00	2.432900e-02	6.074852e-04	6.074852e-04
-5.500000e+00	-5.280000e+00	3.222643e-02	6.913849e-04	6.913849e-04
-5.280000e+00	-5.060000e+00	4.526488e-02	7.954230e-04	7.954230e-04
-5.060000e+00	-4.840000e+00	6.651473e-02	1.038562e-03	1.038562e-03
-4.840000e+00	-4.620000e+00	9.190518e-02	1.236534e-03	1.236534e-03
-4.620000e+00	-4.400000e+00	1.237362e-01	1.443667e-03	1.443667e-03
-4.400000e+00	-4.180000e+00	1.763231e-01	1.771149e-03	1.771149e-03
-4.180000e+00	-3.960000e+00	2.352853e-01	2.067934e-03	2.067934e-03
-3.960000e+00	-3.740000e+00	3.157893e-01	2.493083e-03	2.493083e-03
-3.740000e+00	-3.520000e+00	3.958433e-01	2.782539e-03	2.782539e-03
-3.520000e+00	-3.300000e+00	4.681232e-01	3.108505e-03	3.108505e-03
-3.300000e+00	-3.080000e+00	5.133391e-01	3.404347e-03	3.404347e-03
-3.080000e+00	-2.860000e+00	5.007686e-01	3.387830e-03	3.387830e-03
-2.860000e+00	-2.640000e+00	4.600336e-01	3.278192e-03	3.278192e-03
-2.640000e+00	-2.420000e+00	3.777678e-01	2.932316e-03	2.932316e-03
-2.420000e+00	-2.200000e+00	2.865109e-01	2.600188e-03	2.600188e-03
-2.200000e+00	-1.980000e+00	1.912673e-01	2.127151e-03	2.127151e-03
-1.980000e+00	-1.760000e+00	1.045185e-01	1.511224e-03	1.511224e-03
-1.760000e+00	-1.540000e+00	4.244141e-02	9.598587e-04	9.598587e-04
-1.540000e+00	-1.320000e+00	8.760755e-03	3.913710e-04	3.913710e-04
-1.320000e+00	-1.100000e+00	9.584718e-04	9.375966e-05	9.375966e-05
-1.100000e+00	-8.800000e-01	6.063959e-06	2.634617e-06	2.634617e-06
-8.800000e-01	-6.600000e-01	4.539641e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b0
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.287466e-04	2.518053e-05	2.518053e-05
-1.078000e+01	-1.056000e+01	1.506374e-04	2.885218e-05	2.885218e-05
-1.056000e+01	-1.034000e+01	2.234151e-04	3.733094e-05	3.733094e-05
-1.034000e+01	-1.012000e+01	2.501938e-04	4.717943e-05	4.717943e-05
-1.012000e+01	-9.900000e+00	3.642860e-04	6.333580e-05	6.333580e-05
-9.900000e+00	-9.680000e+00	4.016951e-04	7.945401e-05	7.945401e-05
-9.680000e+00	-9.460000e+00	4.124000e-04	5.289769e-05	5.289769e-05
-9.460000e+00	-9.240000e+00	4.352679e-04	5.134730e-05	5.134730e-05
-9.240000e+00	-9.020000e+00	5.977845e-04	7.282275e-05	7.282275e-05
-9.020000e+00	-8.800000e+00	7.367655e-04	7.181083e-05	7.181083e-05
-8.800000e+00	-8.580000e+00	9.317414e-04	1.047306e-04	1.047306e-04
-8.580000e+00	-8.360000e+00	1.054018e-03	1.004766e-04	1.004766e-04
-8.360000e+00	-8.140000e+00	1.150410e-03	1.006416e-04	1.006416e-04
-8.140000e+00	-7.920000e+00	1.493687e-03	1.462587e-04	1.462587e-04
-7.920000e+00	-7.700000e+00	1.702893e-03	1.522303e-04	1.522303e-04
-7.700000e+00	-7.480000e+00	1.996226e-03	1.451172e-04	1.451172e-04
-7.480000e+00	-7.260000e+00	2.234821e-03	1.578975e-04	1.578975e-04
-7.260000e+00	-7.040000e+00	2.572207e-03	1.549936e-04	1.549936e-04
-7.040000e+00	-6.820000e+00	3.333487e-03	1.927041e-04	1.927041e-04
-6.820000e+00	-6.600000e+00	3.892008e-03	2.194949e-04	2.194949e-04
-6.600000e+00	-6.380000e+00	4.915241e-03	2.542119e-04	2.542119e-04
-6.380000e+00	-6.160000e+00	5.860541e-03	2.560069e-04	2.560069e-04
-6.160000e+00	-5.940000e+00	8.421555e-03	3.364935e-04	3.364935e-04
-5.940000e+00	-5.720000e+00	1.094101e-02	3.541663e-04	3.541663e-04
-5.720000e+00	-5.500000e+00	1.556961e-02	4.541018e-04	4.541018e-04
-5.500000e+00	-5.280000e+00	2.227528e-02	5.309287e-04	5.309287e-04
-5.280000e+00	-5.060000e+00	3.242154e-02	6.733175e-04	6.733175e-04
-5.060000e+00	-4.840000e+00	4.332026e-02	8.050062e-04	8.050062e-04
-4.840000e+00	-4.620000e+00	6.477059e-02	1.002374e-03	1.002374e-03
-4.620000e+00	-4.400000e+00	9.120155e-02	1.213148e-03	1.213148e-03
-4.400000e+00	-4.180000e+00	1.294871e-01	1.483764e-03	1.483764e-03
-4.180000e+00	-3.960000e+00	1.799375e-01	1.758223e-03	1.758223e-03
-3.960000e+00	-3.740000e+00	2.547944e-01	2.199661e-03	2.199661e-03
-3.740000e+00	-3.520000e+00	3.441368e-01	2.560183e-03	2.560183e-03
-3.520000e+00	-3.300000e+00	4.351155e-01	2.903692e-03	2.903692e-03
-3.300000e+00	-3.080000e+00	5.276582e-01	3.365023e-03	3.365023e-03
-3.080000e+00	-2.860000e+00	5.645455e-01	3.563368e-03	3.563368e-03
-2.860000e+00	-2.640000e+00	5.334436e-01	3.500032e-03	3.500032e-03
-2.640000e+00	-2.420000e+00	4.620373e-01	3.292321e-03	3.292321e-03
-2.420000e+00	-2.200000e+00	3.497395e-01	2.857544e-03	2.857544e-03
-2.200000e+00	-1.980000e+00	2.342190e-01	2.362236e-03	2.362236e-03
-1.980000e+00	-1.760000e+00	1.322528e-01	1.721457e-03	1.721457e-03
-1.760000e+00	-1.540000e+00	5.754050e-02	1.164567e-03	1.164567e-03
-1.540000e+00	-1.320000e+00	1.476679e-02	5.267242e-04	5.267242e-04
-1.320000e+00	-1.100000e+00	1.636201e-03	1.549051e-04	1.549051e-04
-1.100000e+00	-8.800000e-01	2.816840e-05	1.480078e-05	1.480078e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.619097e-04	2.727573e-05	2.727573e-05
-1.078000e+01	-1.056000e+01	2.234779e-04	4.829545e-05	4.829545e-05
-1.056000e+01	-1.034000e+01	2.904795e-04	4.217689e-05	4.217689e-05
-1.034000e+01	-1.012000e+01	3.546887e-04	6.295991e-05	6.295991e-05
-1.012000e+01	-9.900000e+00	4.482043e-04	6.649511e-05	6.649511e-05
-9.900000e+00	-9.680000e+00	5.293036e-04	8.520889e-05	8.520889e-05
-9.680000e+00	-9.460000e+00	5.418264e-04	6.274331e-05	6.274331e-05
-9.460000e+00	-9.240000e+00	8.135573e-04	9.017344e-05	9.017344e-05
-9.240000e+00	-9.020000e+00	7.575418e-04	7.664277e-05	7.664277e-05
-9.020000e+00	-8.800000e+00	9.714686e-04	8.756355e-05	8.756355e-05
-8.800000e+00	-8.580000e+00	1.373966e-03	1.300581e-04	1.300581e-04
-8.580000e+00	-8.360000e+00	1.494520e-03	1.220359e-04	1.220359e-04
-8.360000e+00	-8.140000e+00	1.683538e-03	1.294144e-04	1.294144e-04
-8.140000e+00	-7.920000e+00	2.017646e-03	1.655738e-04	1.655738e-04
-7.920000e+00	-7.700000e+00	2.335458e-03	1.634309e-04	1.634309e-04
-7.700000e+00	-7.480000e+00	2.707578e-03	1.685167e-04	1.685167e-04
-7.480000e+00	-7.260000e+00	3.320923e-03	2.212188e-04	2.212188e-04
-7.260000e+00	-7.040000e+00	3.500807e-03	1.791178e-04	1.791178e-04
-7.040000e+00	-6.820000e+00	5.247750e-03	2.580455e-04	2.580455e-04
-6.820000e+00	-6.600000e+00	5.868864e-03	2.872532e-04	2.872532e-04
-6.600000e+00	-6.380000e+00	7.046100e-03	3.207630e-04	3.207630e-04
-6.380000e+00	-6.160000e+00	9.470064e-03	3.276472e-04	3.276472e-04
-6.160000e+00	-5.940000e+00	1.238713e-02	3.988336e-04	3.988336e-04
-5.940000e+00	-5.720000e+00	1.661825e-02	4.779480e-04	4.779480e-04
-5.720000e+00	-5.500000e+00	2.419878e-02	5.991159e-04	5.991159e-04
-5.500000e+00	-5.280000e+00	3.129268e-02	6.475161e-04	6.475161e-04
-5.280000e+00	-5.060000e+00	4.609005e-02	8.707518e-04	8.707518e-04
-5.060000e+00	-4.840000e+00	6.410441e-02	9.962363e-04	9.962363e-04
-4.840000e+00	-4.620000e+00	8.939936e-02	1.225465e-03	1.225465e-03
-4.620000e+00	-4.400000e+00	1.208258e-01	1.415213e-03	1.415213e-03
-4.400000e+00	-4.180000e+00	1.696993e-01	1.719223e-03	1.719223e-03
-4.180000e+00	-3.960000e+00	2.273953e-01	2.115838e-03	2.115838e-03
-3.960000e+00	-3.740000e+00	3.041124e-01	2.414997e-03	2.414997e-03
-3.740000e+00	-3.520000e+00	3.814349e-01	2.730169e-03	2.730169e-03
-3.520000e+00	-3.300000e+00	4.542393e-01	3.082965e-03	3.082965e-03
-3.300000e+00	-3.080000e+00	5.047918e-01	3.332893e-03	3.332893e-03
-3.080000e+00	-2.860000e+00	5.068150e-01	3.397384e-03	3.397384e-03
-2.860000e+00	-2.640000e+00	4.641891e-01	3.255128e-03	3.255128e-03
-2.640000e+00	-2.420000e+00	3.901363e-01	2.973912e-03	2.973912e-03
-2.420000e+00	-2.200000e+00	3.007381e-01	2.675467e-03	2.675467e-03
-2.200000e+00	-1.980000e+00	2.035831e-01	2.181081e-03	2.181081e-03
-1.980000e+00	-1.760000e+00	1.164651e-01	1.617493e-03	1.617493e-03
-1.760000e+00	-1.540000e+00	5.090032e-02	1.076672e-03	1.076672e-03
-1.540000e+00	-1.320000e+00	1.289661e-02	4.755751e-04	4.755751e-04
-1.320000e+00	-1.100000e+00	1.524116e-03	1.508278e-04	1.508278e-04
-1.100000e+00	-8.800000e-01	2.857247e-05	1.480651e-05	1.480651e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z001_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b1 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b1 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.8
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b1
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.163839e-05	2.496423e-06	2.496423e-06
-1.078000e+01	-1.056000e+01	2.605913e-05	5.405988e-06	5.405988e-06
-1.056000e+01	-1.034000e+01	3.357307e-05	6.697192e-06	6.697192e-06
-1.034000e+01	-1.012000e+01	5.909927e-05	1.550361e-05	1.550361e-05
-1.012000e+01	-9.900000e+00	1.498791e-04	2.635246e-05	2.635246e-05
-9.900000e+00	-9.680000e+00	1.827908e-04	2.035763e-05	2.035763e-05
-9.680000e+00	-9.460000e+00	2.911881e-04	4.751798e-05	4.751798e-05
-9.460000e+00	-9.240000e+00	4.422922e-04	4.685475e-05	4.685475e-05
-9.240000e+00	-9.020000e+00	7.137127e-04	7.453613e-05	7.453613e-05
-9.020000e+00	-8.800000e+00	1.001164e-03	9.217535e-05	9.217535e-05
-8.800000e+00	-8.580000e+00	1.417199e-03	1.257330e-04	1.257330e-04
-8.580000e+00	-8.360000e+00	1.739956e-03	1.346282e-04	1.346282e-04
-8.360000e+00	-8.140000e+00	2.023522e-03	1.283592e-04	1.283592e-04
-8.140000e+00	-7.920000e+00	2.658689e-03	1.618098e-04	1.618098e-04
-7.920000e+00	-7.700000e+00	3.342263e-03	1.876864e-04	1.876864e-04
-7.700000e+00	-7.480000e+00	4.131891e-03	2.240694e-04	2.240694e-04
-7.480000e+00	-7.260000e+00	4.870305e-03	2.274636e-04	2.274636e-04
-7.260000e+00	-7.040000e+00	6.026764e-03	2.700704e-04	2.700704e-04
-7.040000e+00	-6.820000e+00	6.998250e-03	2.914706e-04	2.914706e-04
-6.820000e+00	-6.600000e+00	8.503723e-03	3.177517e-04	3.177517e-04
-6.600000e+00	-6.380000e+00	1.086603e-02	3.833060e-04	3.833060e-04
-6.380000e+00	-6.160000e+00	1.275737e-02	4.010479e-04	4.010479e-04
-6.160000e+00	-5.940000e+00	1.510714e-02	4.380187e-04	4.380187e-04
-5.940000e+00	-5.720000e+00	1.956842e-02	4.880777e-04	4.880777e-04
-5.720000e+00	-5.500000e+00	2.545595e-02	5.883393e-04	5.883393e-04
-5.500000e+00	-5.280000e+00	3.511475e-02	7.468804e-04	7.468804e-04
-5.280000e+00	-5.060000e+00	4.513623e-02	8.308060e-04	8.308060e-04
-5.060000e+00	-4.840000e+00	6.175391e-02	9.606728e-04	9.606728e-04
-4.840000e+00	-4.620000e+00	8.472364e-02	1.151908e-03	1.151908e-03
-4.620000e+00	-4.400000e+00	1.136354e-01	1.370008e-03	1.370008e-03
-4.400000e+00	-4.180000e+00	1.553072e-01	1.659500e-03	1.659500e-03
-4.180000e+00	-3.960000e+00	2.074343e-01	1.931480e-03	1.931480e-03
-3.960000e+00	-3.740000e+00	2.697937e-01	2.210674e-03	2.210674e-03
-3.740000e+00	-3.520000e+00	3.515177e-01	2.664095e-03	2.664095e-03
-3.520000e+00	-3.300000e+00	4.249133e-01	2.922226e-03	2.922226e-03
-3.300000e+00	-3.080000e+00	5.014432e-01	3.278643e-03	3.278643e-03
-3.080000e+00	-2.860000e+00	5.286259e-01	3.477027e-03	3.477027e-03
-2.860000e+00	-2.640000e+00	5.072850e-01	3.453972e-03	3.453972e-03
-2.640000e+00	-2.420000e+00	4.271046e-01	3.178367e-03	3.178367e-03
-2.420000e+00	-2.200000e+00	3.200964e-01	2.754205e-03	2.754205e-03
-2.200000e+00	-1.980000e+00	2.109753e-01	2.236276e-03	2.236276e-03
-1.980000e+00	-1.760000e+00	1.157815e-01	1.643337e-03	1.643337e-03
-1.760000e+00	-1.540000e+00	4.596723e-02	1.000328e-03	1.000328e-03
-1.540000e+00	-1.320000e+00	9.409314e-03	4.068204e-04	4.068204e-04
-1.320000e+00	-1.100000e+00	1.032769e-03	1.060555e-04	1.060555e-04
-1.100000e+00	-8.800000e-01	6.007241e-06	2.634065e-06	2.634065e-06
-8.800000e-01	-6.600000e-01	4.539560e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.937422e-05	5.034763e-06	5.034763e-06
-1.078000e+01	-1.056000e+01	4.575859e-05	1.149487e-05	1.149487e-05
-1.056000e+01	-1.034000e+01	7.339059e-05	1.761098e-05	1.761098e-05
-1.034000e+01	-1.012000e+01	7.478714e-05	1.092098e-05	1.092098e-05
-1.012000e+01	-9.900000e+00	1.932880e-04	2.971055e-05	2.971055e-05
-9.900000e+00	-9.680000e+00	2.871266e-04	2.768261e-05	2.768261e-05
-9.680000e+00	-9.460000e+00	4.710645e-04	5.425034e-05	5.425034e-05
-9.460000e+00	-9.240000e+00	7.156191e-04	6.578496e-05	6.578496e-05
-9.240000e+00	-9.020000e+00	1.069364e-03	9.640261e-05	9.640261e-05
-9.020000e+00	-8.800000e+00	1.535245e-03	1.317834e-04	1.317834e-04
-8.800000e+00	-8.580000e+00	2.439852e-03	1.737229e-04	1.737229e-04
-8.580000e+00	-8.360000e+00	2.564602e-03	1.608629e-04	1.608629e-04
-8.360000e+00	-8.140000e+00	3.407770e-03	1.932071e-04	1.932071e-04
-8.140000e+00	-7.920000e+00	3.912555e-03	2.091719e-04	2.091719e-04
-7.920000e+00	-7.700000e+00	4.997355e-03	2.439157e-04	2.439157e-04
-7.700000e+00	-7.480000e+00	6.136395e-03	2.760607e-04	2.760607e-04
-7.480000e+00	-7.260000e+00	7.687482e-03	3.039966e-04	3.039966e-04
-7.260000e+00	-7.040000e+00	9.046695e-03	3.478728e-04	3.478728e-04
-7.040000e+00	-6.820000e+00	1.099955e-02	4.038243e-04	4.038243e-04
-6.820000e+00	-6.600000e+00	1.373619e-02	4.264702e-04	4.264702e-04
-6.600000e+00	-6.380000e+00	1.623261e-02	4.729822e-04	4.729822e-04
-6.380000e+00	-6.160000e+00	1.980676e-02	5.386979e-04	5.386979e-04
-6.160000e+00	-5.940000e+00	2.547296e-02	5.933316e-04	5.933316e-04
-5.940000e+00	-5.720000e+00	3.063970e-02	6.629425e-04	6.629425e-04
-5.720000e+00	-5.500000e+00	4.090285e-02	7.901126e-04	7.901126e-04
-5.500000e+00	-5.280000e+00	5.119141e-02	9.053119e-04	9.053119e-04
-5.280000e+00	-5.060000e+00	6.633514e-02	1.015142e-03	1.015142e-03
-5.060000e+00	-4.840000e+00	8.935464e-02	1.207225e-03	1.207225e-03
-4.840000e+00	-4.620000e+00	1.171668e-01	1.436743e-03	1.436743e-03
-4.620000e+00	-4.400000e+00	1.557441e-01	1.662978e-03	1.662978e-03
-4.400000e+00	-4.180000e+00	2.034475e-01	1.947602e-03	1.947602e-03
-4.180000e+00	-3.960000e+00	2.519801e-01	2.218635e-03	2.218635e-03
-3.960000e+00	-3.740000e+00	3.238223e-01	2.565654e-03	2.565654e-03
-3.740000e+00	-3.520000e+00	3.799600e-01	2.767635e-03	2.767635e-03
-3.520000e+00	-3.300000e+00	4.330497e-01	3.044866e-03	3.044866e-03
-3.300000e+00	-3.080000e+00	4.624409e-01	3.215233e-03	3.215233e-03
-3.080000e+00	-2.860000e+00	4.519228e-01	3.229815e-03	3.229815e-03
-2.860000e+00	-2.640000e+00	4.192790e-01	3.129622e-03	3.129622e-03
-2.640000e+00	-2.420000e+00	3.489884e-01	2.867805e-03	2.867805e-03
-2.420000e+00	-2.200000e+00	2.638536e-01	2.449968e-03	2.449968e-03
-2.200000e+00	-1.980000e+00	1.775965e-01	2.050627e-03	2.050627e-03
-1.980000e+00	-1.760000e+00	9.837618e-02	1.462207e-03	1.462207e-03
-1.760000e+00	-1.540000e+00	3.952237e-02	9.224821e-04	9.224821e-04
-1.540000e+00	-1.320000e+00	8.020377e-03	3.726230e-04	3.726230e-04
-1.320000e+00	-1.100000e+00	9.036886e-04	9.207670e-05	9.207670e-05
-1.100000e+00	-8.800000e-01	5.861714e-06	2.626846e-06	2.626846e-06
-8.800000e-01	-6.600000e-01	4.539641e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b1
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.619300e-05	1.310365e-05	1.310365e-05
-1.078000e+01	-1.056000e+01	5.002473e-05	9.572559e-06	9.572559e-06
-1.056000e+01	-1.034000e+01	6.738432e-05	1.217052e-05	1.217052e-05
-1.034000e+01	-1.012000e+01	8.070800e-05	9.262510e-06	9.262510e-06
-1.012000e+01	-9.900000e+00	2.645025e-04	4.684300e-05	4.684300e-05
-9.900000e+00	-9.680000e+00	3.510431e-04	7.004674e-05	7.004674e-05
-9.680000e+00	-9.460000e+00	4.534984e-04	5.232503e-05	5.232503e-05
-9.460000e+00	-9.240000e+00	6.657882e-04	8.167515e-05	8.167515e-05
-9.240000e+00	-9.020000e+00	7.852450e-04	7.847737e-05	7.847737e-05
-9.020000e+00	-8.800000e+00	1.128058e-03	1.078628e-04	1.078628e-04
-8.800000e+00	-8.580000e+00	1.715409e-03	1.399497e-04	1.399497e-04
-8.580000e+00	-8.360000e+00	1.875715e-03	1.399183e-04	1.399183e-04
-8.360000e+00	-8.140000e+00	2.255306e-03	1.483737e-04	1.483737e-04
-8.140000e+00	-7.920000e+00	2.945548e-03	1.803713e-04	1.803713e-04
-7.920000e+00	-7.700000e+00	3.740819e-03	2.198064e-04	2.198064e-04
-7.700000e+00	-7.480000e+00	4.240771e-03	2.231997e-04	2.231997e-04
-7.480000e+00	-7.260000e+00	5.295973e-03	2.569571e-04	2.569571e-04
-7.260000e+00	-7.040000e+00	5.905614e-03	2.491784e-04	2.491784e-04
-7.040000e+00	-6.820000e+00	7.457455e-03	3.080438e-04	3.080438e-04
-6.820000e+00	-6.600000e+00	1.008833e-02	3.929970e-04	3.929970e-04
-6.600000e+00	-6.380000e+00	1.066504e-02	3.701768e-04	3.701768e-04
-6.380000e+00	-6.160000e+00	1.343098e-02	4.248957e-04	4.248957e-04
-6.160000e+00	-5.940000e+00	1.697842e-02	4.749833e-04	4.749833e-04
-5.940000e+00	-5.720000e+00	2.099207e-02	5.266256e-04	5.266256e-04
-5.720000e+00	-5.500000e+00	2.771065e-02	6.449827e-04	6.449827e-04
-5.500000e+00	-5.280000e+00	3.610804e-02	7.314033e-04	7.314033e-04
-5.280000e+00	-5.060000e+00	4.884841e-02	8.550551e-04	8.550551e-04
-5.060000e+00	-4.840000e+00	6.655832e-02	1.048264e-03	1.048264e-03
-4.840000e+00	-4.620000e+00	8.735818e-02	1.186146e-03	1.186146e-03
-4.620000e+00	-4.400000e+00	1.184131e-01	1.393410e-03	1.393410e-03
-4.400000e+00	-4.180000e+00	1.628850e-01	1.712337e-03	1.712337e-03
-4.180000e+00	-3.960000e+00	2.140360e-01	1.973168e-03	1.973168e-03
-3.960000e+00	-3.740000e+00	2.773699e-01	2.328930e-03	2.328930e-03
-3.740000e+00	-3.520000e+00	3.457484e-01	2.643619e-03	2.643619e-03
-3.520000e+00	-3.300000e+00	4.194873e-01	2.884385e-03	2.884385e-03
-3.300000e+00	-3.080000e+00	4.834959e-01	3.251044e-03	3.251044e-03
-3.080000e+00	-2.860000e+00	5.070659e-01	3.376910e-03	3.376910e-03
-2.860000e+00	-2.640000e+00	4.871432e-01	3.353979e-03	3.353979e-03
-2.640000e+00	-2.420000e+00	4.195179e-01	3.158674e-03	3.158674e-03
-2.420000e+00	-2.200000e+00	3.224285e-01	2.742385e-03	2.742385e-03
-2.200000e+00	-1.980000e+00	2.179656e-01	2.285598e-03	2.285598e-03
-1.980000e+00	-1.760000e+00	1.225595e-01	1.635718e-03	1.635718e-03
-1.760000e+00	-1.540000e+00	5.415559e-02	1.142686e-03	1.142686e-03
-1.540000e+00	-1.320000e+00	1.345691e-02	4.846201e-04	4.846201e-04
-1.320000e+00	-1.100000e+00	1.561119e-03	1.524257e-04	1.524257e-04
-1.100000e+00	-8.800000e-01	2.815517e-05	1.480078e-05	1.480078e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.541400e-05	1.917441e-05	1.917441e-05
-1.078000e+01	-1.056000e+01	6.996355e-05	1.655406e-05	1.655406e-05
-1.056000e+01	-1.034000e+01	8.256868e-05	1.324375e-05	1.324375e-05
-1.034000e+01	-1.012000e+01	1.103790e-04	1.247313e-05	1.247313e-05
-1.012000e+01	-9.900000e+00	3.297619e-04	5.218590e-05	5.218590e-05
-9.900000e+00	-9.680000e+00	4.540349e-04	7.560770e-05	7.560770e-05
-9.680000e+00	-9.460000e+00	6.797077e-04	8.953607e-05	8.953607e-05
-9.460000e+00	-9.240000e+00	7.962914e-04	8.503999e-05	8.503999e-05
-9.240000e+00	-9.020000e+00	1.089144e-03	1.125358e-04	1.125358e-04
-9.020000e+00	-8.800000e+00	1.504395e-03	1.266876e-04	1.266876e-04
-8.800000e+00	-8.580000e+00	2.190342e-03	1.551958e-04	1.551958e-04
-8.580000e+00	-8.360000e+00	2.516560e-03	1.780003e-04	1.780003e-04
-8.360000e+00	-8.140000e+00	2.936899e-03	1.823986e-04	1.823986e-04
-8.140000e+00	-7.920000e+00	3.867935e-03	2.076276e-04	2.076276e-04
-7.920000e+00	-7.700000e+00	4.726405e-03	2.453278e-04	2.453278e-04
-7.700000e+00	-7.480000e+00	5.709341e-03	2.695430e-04	2.695430e-04
-7.480000e+00	-7.260000e+00	7.074618e-03	2.917220e-04	2.917220e-04
-7.260000e+00	-7.040000e+00	8.293200e-03	3.195692e-04	3.195692e-04
-7.040000e+00	-6.820000e+00	1.052958e-02	3.833784e-04	3.833784e-04
-6.820000e+00	-6.600000e+00	1.297842e-02	4.333854e-04	4.333854e-04
-6.600000e+00	-6.380000e+00	1.472240e-02	4.522672e-04	4.522672e-04
-6.380000e+00	-6.160000e+00	1.851240e-02	4.926344e-04	4.926344e-04
-6.160000e+00	-5.940000e+00	2.320413e-02	5.578558e-04	5.578558e-04
-5.940000e+00	-5.720000e+00	2.957636e-02	6.785089e-04	6.785089e-04
-5.720000e+00	-5.500000e+00	3.765036e-02	7.619784e-04	7.619784e-04
-5.500000e+00	-5.280000e+00	4.792264e-02	8.307211e-04	8.307211e-04
-5.280000e+00	-5.060000e+00	6.455495e-02	1.036790e-03	1.036790e-03
-5.060000e+00	-4.840000e+00	8.646186e-02	1.204157e-03	1.204157e-03
-4.840000e+00	-4.620000e+00	1.141918e-01	1.399213e-03	1.399213e-03
-4.620000e+00	-4.400000e+00	1.483353e-01	1.627188e-03	1.627188e-03
-4.400000e+00	-4.180000e+00	1.987899e-01	1.934413e-03	1.934413e-03
-4.180000e+00	-3.960000e+00	2.478395e-01	2.219649e-03	2.219649e-03
-3.960000e+00	-3.740000e+00	3.097089e-01	2.506942e-03	2.506942e-03
-3.740000e+00	-3.520000e+00	3.702764e-01	2.713867e-03	2.713867e-03
-3.520000e+00	-3.300000e+00	4.264878e-01	2.998160e-03	2.998160e-03
-3.300000e+00	-3.080000e+00	4.579532e-01	3.218908e-03	3.218908e-03
-3.080000e+00	-2.860000e+00	4.603641e-01	3.245573e-03	3.245573e-03
-2.860000e+00	-2.640000e+00	4.241972e-01	3.113641e-03	3.113641e-03
-2.640000e+00	-2.420000e+00	3.609443e-01	2.895919e-03	2.895919e-03
-2.420000e+00	-2.200000e+00	2.764002e-01	2.504251e-03	2.504251e-03
-2.200000e+00	-1.980000e+00	1.907063e-01	2.126031e-03	2.126031e-03
-1.980000e+00	-1.760000e+00	1.089231e-01	1.551227e-03	1.551227e-03
-1.760000e+00	-1.540000e+00	4.814091e-02	1.061252e-03	1.061252e-03
-1.540000e+00	-1.320000e+00	1.194206e-02	4.496023e-04	4.496023e-04
-1.320000e+00	-1.100000e+00	1.472379e-03	1.502462e-04	1.502462e-04
-1.100000e+00	-8.800000e-01	2.845380e-05	1.480614e-05	1.480614e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z001_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b2 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b2 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.8
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z001_b2
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360118779131e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.564073e-06	3.095791e-06	3.095791e-06
-1.078000e+01	-1.056000e+01	2.647293e-06	6.464148e-07	6.464148e-07
-1.056000e+01	-1.034000e+01	1.154353e-05	2.305345e-06	2.305345e-06
-1.034000e+01	-1.012000e+01	5.549905e-05	1.951137e-05	1.951137e-05
-1.012000e+01	-9.900000e+00	5.973214e-05	1.514403e-05	1.514403e-05
-9.900000e+00	-9.680000e+00	1.047768e-04	1.637508e-05	1.637508e-05
-9.680000e+00	-9.460000e+00	1.635017e-04	3.051243e-05	3.051243e-05
-9.460000e+00	-9.240000e+00	3.154029e-04	3.762714e-05	3.762714e-05
-9.240000e+00	-9.020000e+00	5.444695e-04	5.516755e-05	5.516755e-05
-9.020000e+00	-8.800000e+00	9.769014e-04	1.134233e-04	1.134233e-04
-8.800000e+00	-8.580000e+00	1.501324e-03	1.254732e-04	1.254732e-04
-8.580000e+00	-8.360000e+00	2.040640e-03	1.485922e-04	1.485922e-04
-8.360000e+00	-8.140000e+00	2.766095e-03	1.645212e-04	1.645212e-04
-8.140000e+00	-7.920000e+00	3.946618e-03	2.067285e-04	2.067285e-04
-7.920000e+00	-7.700000e+00	4.938386e-03	2.051707e-04	2.051707e-04
-7.700000e+00	-7.480000e+00	6.575595e-03	2.739677e-04	2.739677e-04
-7.480000e+00	-7.260000e+00	9.029036e-03	3.169498e-04	3.169498e-04
-7.260000e+00	-7.040000e+00	1.094141e-02	3.691541e-04	3.691541e-04
-7.040000e+00	-6.820000e+00	1.272015e-02	4.017052e-04	4.017052e-04
-6.820000e+00	-6.600000e+00	1.686140e-02	5.035761e-04	5.035761e-04
-6.600000e+00	-6.380000e+00	2.109940e-02	5.213838e-04	5.213838e-04
-6.380000e+00	-6.160000e+00	2.650274e-02	6.484140e-04	6.484140e-04
-6.160000e+00	-5.940000e+00	3.037940e-02	6.467319e-04	6.467319e-04
-5.940000e+00	-5.720000e+00	3.754575e-02	7.336992e-04	7.336992e-04
-5.720000e+00	-5.500000e+00	4.780945e-02	8.604662e-04	8.604662e-04
-5.500000e+00	-5.280000e+00	6.212436e-02	9.953589e-04	9.953589e-04
-5.280000e+00	-5.060000e+00	7.432673e-02	1.079171e-03	1.079171e-03
-5.060000e+00	-4.840000e+00	9.599436e-02	1.238209e-03	1.238209e-03
-4.840000e+00	-4.620000e+00	1.231165e-01	1.437581e-03	1.437581e-03
-4.620000e+00	-4.400000e+00	1.586771e-01	1.682729e-03	1.682729e-03
-4.400000e+00	-4.180000e+00	2.038684e-01	1.962725e-03	1.962725e-03
-4.180000e+00	-3.960000e+00	2.524304e-01	2.204005e-03	2.204005e-03
-3.960000e+00	-3.740000e+00	3.067590e-01	2.480698e-03	2.480698e-03
-3.740000e+00	-3.520000e+00	3.656854e-01	2.752234e-03	2.752234e-03
-3.520000e+00	-3.300000e+00	4.078983e-01	2.935632e-03	2.935632e-03
-3.300000e+00	-3.080000e+00	4.429018e-01	3.132262e-03	3.132262e-03
-3.080000e+00	-2.860000e+00	4.450110e-01	3.240686e-03	3.240686e-03
-2.860000e+00	-2.640000e+00	4.165787e-01	3.133973e-03	3.133973e-03
-2.640000e+00	-2.420000e+00	3.553370e-01	2.897534e-03	2.897534e-03
-2.420000e+00	-2.200000e+00	2.692981e-01	2.514405e-03	2.514405e-03
-2.200000e+00	-1.980000e+00	1.804816e-01	2.043867e-03	2.043867e-03
-1.980000e+00	-1.760000e+00	1.005918e-01	1.538865e-03	1.538865e-03
-1.760000e+00	-1.540000e+00	3.854546e-02	9.064888e-04	9.064888e-04
-1.540000e+00	-1.320000e+00	8.011605e-03	3.700067e-04	3.700067e-04
-1.320000e+00	-1.100000e+00	9.081045e-04	1.019386e-04	1.019386e-04
-1.100000e+00	-8.800000e-01	5.743405e-06	2.625751e-06	2.625751e-06
-8.800000e-01	-6.600000e-01	4.528645e-07	3.776044e-07	3.776044e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z001_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.224586e-06	4.556634e-07	4.556634e-07
-1.078000e+01	-1.056000e+01	4.872573e-06	1.178176e-06	1.178176e-06
-1.056000e+01	-1.034000e+01	3.914669e-05	1.455238e-05	1.455238e-05
-1.034000e+01	-1.012000e+01	4.925900e-05	1.403146e-05	1.403146e-05
-1.012000e+01	-9.900000e+00	8.783255e-05	1.580287e-05	1.580287e-05
-9.900000e+00	-9.680000e+00	1.755744e-04	2.537998e-05	2.537998e-05
-9.680000e+00	-9.460000e+00	2.973802e-04	4.749445e-05	4.749445e-05
-9.460000e+00	-9.240000e+00	6.689455e-04	6.866727e-05	6.866727e-05
-9.240000e+00	-9.020000e+00	8.646159e-04	9.190627e-05	9.190627e-05
-9.020000e+00	-8.800000e+00	1.596678e-03	1.437425e-04	1.437425e-04
-8.800000e+00	-8.580000e+00	2.382830e-03	1.526102e-04	1.526102e-04
-8.580000e+00	-8.360000e+00	3.067960e-03	1.786417e-04	1.786417e-04
-8.360000e+00	-8.140000e+00	4.493465e-03	2.177709e-04	2.177709e-04
-8.140000e+00	-7.920000e+00	5.793218e-03	2.373144e-04	2.373144e-04
-7.920000e+00	-7.700000e+00	7.673409e-03	3.130382e-04	3.130382e-04
-7.700000e+00	-7.480000e+00	9.890005e-03	3.534386e-04	3.534386e-04
-7.480000e+00	-7.260000e+00	1.282886e-02	3.893138e-04	3.893138e-04
-7.260000e+00	-7.040000e+00	1.494786e-02	4.364761e-04	4.364761e-04
-7.040000e+00	-6.820000e+00	1.901184e-02	5.238421e-04	5.238421e-04
-6.820000e+00	-6.600000e+00	2.451905e-02	6.102870e-04	6.102870e-04
-6.600000e+00	-6.380000e+00	2.930846e-02	6.275602e-04	6.275602e-04
-6.380000e+00	-6.160000e+00	3.576226e-02	7.547586e-04	7.547586e-04
-6.160000e+00	-5.940000e+00	4.421159e-02	8.126799e-04	8.126799e-04
-5.940000e+00	-5.720000e+00	5.358873e-02	9.357146e-04	9.357146e-04
-5.720000e+00	-5.500000e+00	6.577364e-02	1.038464e-03	1.038464e-03
-5.500000e+00	-5.280000e+00	8.048314e-02	1.135187e-03	1.135187e-03
-5.280000e+00	-5.060000e+00	9.885155e-02	1.284802e-03	1.284802e-03
-5.060000e+00	-4.840000e+00	1.233449e-01	1.470216e-03	1.470216e-03
-4.840000e+00	-4.620000e+00	1.544387e-01	1.714498e-03	1.714498e-03
-4.620000e+00	-4.400000e+00	1.917043e-01	1.910440e-03	1.910440e-03
-4.400000e+00	-4.180000e+00	2.336908e-01	2.165279e-03	2.165279e-03
-4.180000e+00	-3.960000e+00	2.748333e-01	2.356622e-03	2.356622e-03
-3.960000e+00	-3.740000e+00	3.241391e-01	2.593106e-03	2.593106e-03
-3.740000e+00	-3.520000e+00	3.614585e-01	2.769688e-03	2.769688e-03
-3.520000e+00	-3.300000e+00	3.928846e-01	2.960990e-03	2.960990e-03
-3.300000e+00	-3.080000e+00	3.993035e-01	3.032628e-03	3.032628e-03
-3.080000e+00	-2.860000e+00	3.894210e-01	2.956677e-03	2.956677e-03
-2.860000e+00	-2.640000e+00	3.588074e-01	2.891266e-03	2.891266e-03
-2.640000e+00	-2.420000e+00	3.036158e-01	2.676538e-03	2.676538e-03
-2.420000e+00	-2.200000e+00	2.328139e-01	2.298824e-03	2.298824e-03
-2.200000e+00	-1.980000e+00	1.578275e-01	1.911834e-03	1.911834e-03
-1.980000e+00	-1.760000e+00	8.847832e-02	1.408785e-03	1.408785e-03
-1.760000e+00	-1.540000e+00	3.462734e-02	8.432035e-04	8.432035e-04
-1.540000e+00	-1.320000e+00	6.879832e-03	3.318636e-04	3.318636e-04
-1.320000e+00	-1.100000e+00	7.949068e-04	8.183044e-05	8.183044e-05
-1.100000e+00	-8.800000e-01	5.547636e-06	2.614386e-06	2.614386e-06
-8.800000e-01	-6.600000e-01	4.539641e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z001_b2
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.586505e-05	1.056373e-05	1.056373e-05
-1.078000e+01	-1.056000e+01	1.873754e-05	5.206429e-06	5.206429e-06
-1.056000e+01	-1.034000e+01	2.745982e-05	5.657868e-06	5.657868e-06
-1.034000e+01	-1.012000e+01	7.758377e-05	1.725261e-05	1.725261e-05
-1.012000e+01	-9.900000e+00	1.632799e-04	3.587144e-05	3.587144e-05
-9.900000e+00	-9.680000e+00	2.212188e-04	5.971855e-05	5.971855e-05
-9.680000e+00	-9.460000e+00	3.511691e-04	4.415637e-05	4.415637e-05
-9.460000e+00	-9.240000e+00	5.536186e-04	6.826990e-05	6.826990e-05
-9.240000e+00	-9.020000e+00	7.796418e-04	7.902208e-05	7.902208e-05
-9.020000e+00	-8.800000e+00	1.253816e-03	1.310746e-04	1.310746e-04
-8.800000e+00	-8.580000e+00	1.832541e-03	1.305779e-04	1.305779e-04
-8.580000e+00	-8.360000e+00	2.387167e-03	1.525565e-04	1.525565e-04
-8.360000e+00	-8.140000e+00	3.178442e-03	1.873689e-04	1.873689e-04
-8.140000e+00	-7.920000e+00	4.021243e-03	1.979697e-04	1.979697e-04
-7.920000e+00	-7.700000e+00	5.851418e-03	2.602951e-04	2.602951e-04
-7.700000e+00	-7.480000e+00	7.395900e-03	3.047372e-04	3.047372e-04
-7.480000e+00	-7.260000e+00	8.991936e-03	3.373889e-04	3.373889e-04
-7.260000e+00	-7.040000e+00	1.082007e-02	3.490824e-04	3.490824e-04
-7.040000e+00	-6.820000e+00	1.427948e-02	4.335261e-04	4.335261e-04
-6.820000e+00	-6.600000e+00	1.794605e-02	5.074556e-04	5.074556e-04
-6.600000e+00	-6.380000e+00	2.067573e-02	5.194389e-04	5.194389e-04
-6.380000e+00	-6.160000e+00	2.678724e-02	6.389818e-04	6.389818e-04
-6.160000e+00	-5.940000e+00	3.204089e-02	6.741449e-04	6.741449e-04
-5.940000e+00	-5.720000e+00	3.880430e-02	7.435995e-04	7.435995e-04
-5.720000e+00	-5.500000e+00	4.969650e-02	9.018401e-04	9.018401e-04
-5.500000e+00	-5.280000e+00	6.216009e-02	9.993247e-04	9.993247e-04
-5.280000e+00	-5.060000e+00	7.743182e-02	1.120207e-03	1.120207e-03
-5.060000e+00	-4.840000e+00	1.000192e-01	1.335931e-03	1.335931e-03
-4.840000e+00	-4.620000e+00	1.260298e-01	1.463079e-03	1.463079e-03
-4.620000e+00	-4.400000e+00	1.604690e-01	1.733812e-03	1.733812e-03
-4.400000e+00	-4.180000e+00	2.071659e-01	1.996080e-03	1.996080e-03
-4.180000e+00	-3.960000e+00	2.524553e-01	2.261336e-03	2.261336e-03
-3.960000e+00	-3.740000e+00	3.081310e-01	2.517980e-03	2.517980e-03
-3.740000e+00	-3.520000e+00	3.514323e-01	2.639170e-03	2.639170e-03
-3.520000e+00	-3.300000e+00	4.017124e-01	2.904984e-03	2.904984e-03
-3.300000e+00	-3.080000e+00	4.304045e-01	3.124107e-03	3.124107e-03
-3.080000e+00	-2.860000e+00	4.359030e-01	3.171078e-03	3.171078e-03
-2.860000e+00	-2.640000e+00	4.059438e-01	3.040333e-03	3.040333e-03
-2.640000e+00	-2.420000e+00	3.499843e-01	2.889093e-03	2.889093e-03
-2.420000e+00	-2.200000e+00	2.741658e-01	2.503822e-03	2.503822e-03
-2.200000e+00	-1.980000e+00	1.873804e-01	2.102417e-03	2.102417e-03
-1.980000e+00	-1.760000e+00	1.068600e-01	1.553430e-03	1.553430e-03
-1.760000e+00	-1.540000e+00	4.627177e-02	1.015670e-03	1.015670e-03
-1.540000e+00	-1.320000e+00	1.200827e-02	4.665302e-04	4.665302e-04
-1.320000e+00	-1.100000e+00	1.300725e-03	1.394747e-04	1.394747e-04
-1.100000e+00	-8.800000e-01	2.753248e-05	1.479240e-05	1.479240e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z001_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.704373e-05	1.740411e-05	1.740411e-05
-1.078000e+01	-1.056000e+01	3.049014e-05	8.752008e-06	8.752008e-06
-1.056000e+01	-1.034000e+01	2.906255e-05	4.449633e-06	4.449633e-06
-1.034000e+01	-1.012000e+01	1.081842e-04	1.491900e-05	1.491900e-05
-1.012000e+01	-9.900000e+00	1.863715e-04	3.729523e-05	3.729523e-05
-9.900000e+00	-9.680000e+00	3.029649e-04	6.587653e-05	6.587653e-05
-9.680000e+00	-9.460000e+00	5.066668e-04	6.299979e-05	6.299979e-05
-9.460000e+00	-9.240000e+00	7.827441e-04	9.203127e-05	9.203127e-05
-9.240000e+00	-9.020000e+00	1.117232e-03	1.096864e-04	1.096864e-04
-9.020000e+00	-8.800000e+00	1.651028e-03	1.491010e-04	1.491010e-04
-8.800000e+00	-8.580000e+00	2.576467e-03	1.632240e-04	1.632240e-04
-8.580000e+00	-8.360000e+00	3.191404e-03	1.925934e-04	1.925934e-04
-8.360000e+00	-8.140000e+00	3.987216e-03	2.053574e-04	2.053574e-04
-8.140000e+00	-7.920000e+00	5.733705e-03	2.499968e-04	2.499968e-04
-7.920000e+00	-7.700000e+00	7.846700e-03	3.275698e-04	3.275698e-04
-7.700000e+00	-7.480000e+00	9.452464e-03	3.451323e-04	3.451323e-04
-7.480000e+00	-7.260000e+00	1.124433e-02	3.789257e-04	3.789257e-04
-7.260000e+00	-7.040000e+00	1.399477e-02	4.076147e-04	4.076147e-04
-7.040000e+00	-6.820000e+00	1.800552e-02	4.831701e-04	4.831701e-04
-6.820000e+00	-6.600000e+00	2.316304e-02	5.905651e-04	5.905651e-04
-6.600000e+00	-6.380000e+00	2.674710e-02	6.146636e-04	6.146636e-04
-6.380000e+00	-6.160000e+00	3.334703e-02	6.810494e-04	6.810494e-04
-6.160000e+00	-5.940000e+00	4.110111e-02	7.863129e-04	7.863129e-04
-5.940000e+00	-5.720000e+00	5.116773e-02	9.384658e-04	9.384658e-04
-5.720000e+00	-5.500000e+00	6.234736e-02	1.034383e-03	1.034383e-03
-5.500000e+00	-5.280000e+00	7.634295e-02	1.122762e-03	1.122762e-03
-5.280000e+00	-5.060000e+00	9.466736e-02	1.285610e-03	1.285610e-03
-5.060000e+00	-4.840000e+00	1.217048e-01	1.486899e-03	1.486899e-03
-4.840000e+00	-4.620000e+00	1.476727e-01	1.635385e-03	1.635385e-03
-4.620000e+00	-4.400000e+00	1.820955e-01	1.850875e-03	1.850875e-03
-4.400000e+00	-4.180000e+00	2.305145e-01	2.179272e-03	2.179272e-03
-4.180000e+00	-3.960000e+00	2.700103e-01	2.371033e-03	2.371033e-03
-3.960000e+00	-3.740000e+00	3.162720e-01	2.542377e-03	2.542377e-03
-3.740000e+00	-3.520000e+00	3.577396e-01	2.705197e-03	2.705197e-03
-3.520000e+00	-3.300000e+00	3.913183e-01	2.966499e-03	2.966499e-03
-3.300000e+00	-3.080000e+00	4.026907e-01	2.989790e-03	2.989790e-03
-3.080000e+00	-2.860000e+00	3.978186e-01	3.033460e-03	3.033460e-03
-2.860000e+00	-2.640000e+00	3.612595e-01	2.840691e-03	2.840691e-03
-2.640000e+00	-2.420000e+00	3.129540e-01	2.711353e-03	2.711353e-03
-2.420000e+00	-2.200000e+00	2.441328e-01	2.349062e-03	2.349062e-03
-2.200000e+00	-1.980000e+00	1.684097e-01	1.987661e-03	1.987661e-03
-1.980000e+00	-1.760000e+00	9.712432e-02	1.491152e-03	1.491152e-03
-1.760000e+00	-1.540000e+00	4.201916e-02	9.563553e-04	9.563553e-04
-1.540000e+00	-1.320000e+00	1.076722e-02	4.252079e-04	4.252079e-04
-1.320000e+00	-1.100000e+00	1.213977e-03	1.336650e-04	1.336650e-04
-1.100000e+00	-8.800000e-01	2.795047e-05	1.479814e-05	1.479814e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z002_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b0 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b0 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.7
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b0
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.208368e-04	8.330541e-05	8.330541e-05
-1.078000e+01	-1.056000e+01	1.184394e-03	1.085871e-04	1.085871e-04
-1.056000e+01	-1.034000e+01	1.451624e-03	1.311092e-04	1.311092e-04
-1.034000e+01	-1.012000e+01	1.596805e-03	1.278490e-04	1.278490e-04
-1.012000e+01	-9.900000e+00	2.159252e-03	1.542336e-04	1.542336e-04
-9.900000e+00	-9.680000e+00	2.035483e-03	1.368210e-04	1.368210e-04
-9.680000e+00	-9.460000e+00	2.291618e-03	1.537049e-04	1.537049e-04
-9.460000e+00	-9.240000e+00	2.663616e-03	1.644687e-04	1.644687e-04
-9.240000e+00	-9.020000e+00	2.705772e-03	1.593259e-04	1.593259e-04
-9.020000e+00	-8.800000e+00	3.023819e-03	1.746166e-04	1.746166e-04
-8.800000e+00	-8.580000e+00	3.817880e-03	2.268501e-04	2.268501e-04
-8.580000e+00	-8.360000e+00	4.003682e-03	2.312674e-04	2.312674e-04
-8.360000e+00	-8.140000e+00	4.367366e-03	2.256917e-04	2.256917e-04
-8.140000e+00	-7.920000e+00	5.280550e-03	2.522770e-04	2.522770e-04
-7.920000e+00	-7.700000e+00	5.866532e-03	2.659695e-04	2.659695e-04
-7.700000e+00	-7.480000e+00	6.533568e-03	2.952937e-04	2.952937e-04
-7.480000e+00	-7.260000e+00	6.991664e-03	2.859923e-04	2.859923e-04
-7.260000e+00	-7.040000e+00	8.742295e-03	3.431735e-04	3.431735e-04
-7.040000e+00	-6.820000e+00	9.912195e-03	3.901603e-04	3.901603e-04
-6.820000e+00	-6.600000e+00	1.169561e-02	4.096511e-04	4.096511e-04
-6.600000e+00	-6.380000e+00	1.308559e-02	4.204415e-04	4.204415e-04
-6.380000e+00	-6.160000e+00	1.496407e-02	4.488554e-04	4.488554e-04
-6.160000e+00	-5.940000e+00	1.744864e-02	4.998981e-04	4.998981e-04
-5.940000e+00	-5.720000e+00	2.136886e-02	5.400832e-04	5.400832e-04
-5.720000e+00	-5.500000e+00	2.727838e-02	6.443840e-04	6.443840e-04
-5.500000e+00	-5.280000e+00	3.327493e-02	6.860160e-04	6.860160e-04
-5.280000e+00	-5.060000e+00	4.433553e-02	8.321793e-04	8.321793e-04
-5.060000e+00	-4.840000e+00	5.983868e-02	9.600879e-04	9.600879e-04
-4.840000e+00	-4.620000e+00	8.457900e-02	1.186398e-03	1.186398e-03
-4.620000e+00	-4.400000e+00	1.145665e-01	1.397918e-03	1.397918e-03
-4.400000e+00	-4.180000e+00	1.556875e-01	1.654557e-03	1.654557e-03
-4.180000e+00	-3.960000e+00	2.018434e-01	1.904391e-03	1.904391e-03
-3.960000e+00	-3.740000e+00	2.616745e-01	2.207868e-03	2.207868e-03
-3.740000e+00	-3.520000e+00	3.345418e-01	2.586932e-03	2.586932e-03
-3.520000e+00	-3.300000e+00	4.092437e-01	2.853524e-03	2.853524e-03
-3.300000e+00	-3.080000e+00	4.896282e-01	3.239747e-03	3.239747e-03
-3.080000e+00	-2.860000e+00	5.247086e-01	3.456764e-03	3.456764e-03
-2.860000e+00	-2.640000e+00	5.083009e-01	3.477165e-03	3.477165e-03
-2.640000e+00	-2.420000e+00	4.301325e-01	3.189059e-03	3.189059e-03
-2.420000e+00	-2.200000e+00	3.229022e-01	2.772576e-03	2.772576e-03
-2.200000e+00	-1.980000e+00	2.118730e-01	2.234061e-03	2.234061e-03
-1.980000e+00	-1.760000e+00	1.166835e-01	1.655396e-03	1.655396e-03
-1.760000e+00	-1.540000e+00	4.645895e-02	1.004675e-03	1.004675e-03
-1.540000e+00	-1.320000e+00	9.518768e-03	4.086853e-04	4.086853e-04
-1.320000e+00	-1.100000e+00	1.047243e-03	1.064682e-04	1.064682e-04
-1.100000e+00	-8.800000e-01	6.007268e-06	2.634065e-06	2.634065e-06
-8.800000e-01	-6.600000e-01	4.539560e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.307111e-03	1.132844e-04	1.132844e-04
-1.078000e+01	-1.056000e+01	1.671196e-03	1.362206e-04	1.362206e-04
-1.056000e+01	-1.034000e+01	1.902033e-03	1.504861e-04	1.504861e-04
-1.034000e+01	-1.012000e+01	2.234297e-03	1.514262e-04	1.514262e-04
-1.012000e+01	-9.900000e+00	2.739321e-03	1.767457e-04	1.767457e-04
-9.900000e+00	-9.680000e+00	2.807542e-03	1.664714e-04	1.664714e-04
-9.680000e+00	-9.460000e+00	3.125150e-03	1.805470e-04	1.805470e-04
-9.460000e+00	-9.240000e+00	3.755285e-03	2.109651e-04	2.109651e-04
-9.240000e+00	-9.020000e+00	3.861031e-03	2.079608e-04	2.079608e-04
-9.020000e+00	-8.800000e+00	4.252715e-03	2.140034e-04	2.140034e-04
-8.800000e+00	-8.580000e+00	5.226118e-03	2.678224e-04	2.678224e-04
-8.580000e+00	-8.360000e+00	5.596341e-03	2.565377e-04	2.565377e-04
-8.360000e+00	-8.140000e+00	6.315882e-03	2.805152e-04	2.805152e-04
-8.140000e+00	-7.920000e+00	7.734318e-03	3.268719e-04	3.268719e-04
-7.920000e+00	-7.700000e+00	7.972286e-03	3.024088e-04	3.024088e-04
-7.700000e+00	-7.480000e+00	9.446064e-03	3.702008e-04	3.702008e-04
-7.480000e+00	-7.260000e+00	1.021711e-02	3.561323e-04	3.561323e-04
-7.260000e+00	-7.040000e+00	1.208303e-02	4.079330e-04	4.079330e-04
-7.040000e+00	-6.820000e+00	1.423463e-02	4.512695e-04	4.512695e-04
-6.820000e+00	-6.600000e+00	1.705281e-02	5.132257e-04	5.132257e-04
-6.600000e+00	-6.380000e+00	1.875939e-02	5.038632e-04	5.038632e-04
-6.380000e+00	-6.160000e+00	2.189143e-02	5.599459e-04	5.599459e-04
-6.160000e+00	-5.940000e+00	2.701049e-02	6.291451e-04	6.291451e-04
-5.940000e+00	-5.720000e+00	3.203944e-02	7.042469e-04	7.042469e-04
-5.720000e+00	-5.500000e+00	4.093127e-02	7.920617e-04	7.920617e-04
-5.500000e+00	-5.280000e+00	4.916655e-02	8.884692e-04	8.884692e-04
-5.280000e+00	-5.060000e+00	6.428609e-02	1.023325e-03	1.023325e-03
-5.060000e+00	-4.840000e+00	8.582927e-02	1.193553e-03	1.193553e-03
-4.840000e+00	-4.620000e+00	1.166879e-01	1.470225e-03	1.470225e-03
-4.620000e+00	-4.400000e+00	1.504076e-01	1.610226e-03	1.610226e-03
-4.400000e+00	-4.180000e+00	2.008415e-01	1.965386e-03	1.965386e-03
-4.180000e+00	-3.960000e+00	2.477546e-01	2.230881e-03	2.230881e-03
-3.960000e+00	-3.740000e+00	3.062802e-01	2.465946e-03	2.465946e-03
-3.740000e+00	-3.520000e+00	3.676004e-01	2.712916e-03	2.712916e-03
-3.520000e+00	-3.300000e+00	4.218031e-01	3.008126e-03	3.008126e-03
-3.300000e+00	-3.080000e+00	4.565341e-01	3.232022e-03	3.232022e-03
-3.080000e+00	-2.860000e+00	4.502575e-01	3.210271e-03	3.210271e-03
-2.860000e+00	-2.640000e+00	4.191176e-01	3.129139e-03	3.129139e-03
-2.640000e+00	-2.420000e+00	3.493070e-01	2.866376e-03	2.866376e-03
-2.420000e+00	-2.200000e+00	2.655232e-01	2.467722e-03	2.467722e-03
-2.200000e+00	-1.980000e+00	1.778290e-01	2.042491e-03	2.042491e-03
-1.980000e+00	-1.760000e+00	9.899218e-02	1.474490e-03	1.474490e-03
-1.760000e+00	-1.540000e+00	3.996208e-02	9.323186e-04	9.323186e-04
-1.540000e+00	-1.320000e+00	8.156073e-03	3.767608e-04	3.767608e-04
-1.320000e+00	-1.100000e+00	9.043436e-04	9.207209e-05	9.207209e-05
-1.100000e+00	-8.800000e-01	5.814000e-06	2.622738e-06	2.622738e-06
-8.800000e-01	-6.600000e-01	4.539641e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b0
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.004812e-03	8.534955e-05	8.534955e-05
-1.078000e+01	-1.056000e+01	1.208086e-03	1.040101e-04	1.040101e-04
-1.056000e+01	-1.034000e+01	1.310195e-03	1.101578e-04	1.101578e-04
-1.034000e+01	-1.012000e+01	2.009035e-03	1.614232e-04	1.614232e-04
-1.012000e+01	-9.900000e+00	1.991574e-03	1.612179e-04	1.612179e-04
-9.900000e+00	-9.680000e+00	2.247606e-03	1.703169e-04	1.703169e-04
-9.680000e+00	-9.460000e+00	2.359077e-03	1.621914e-04	1.621914e-04
-9.460000e+00	-9.240000e+00	3.027586e-03	2.188809e-04	2.188809e-04
-9.240000e+00	-9.020000e+00	3.026517e-03	1.863718e-04	1.863718e-04
-9.020000e+00	-8.800000e+00	3.433788e-03	2.036968e-04	2.036968e-04
-8.800000e+00	-8.580000e+00	3.920530e-03	2.170796e-04	2.170796e-04
-8.580000e+00	-8.360000e+00	4.106023e-03	2.264253e-04	2.264253e-04
-8.360000e+00	-8.140000e+00	4.906473e-03	2.473801e-04	2.473801e-04
-8.140000e+00	-7.920000e+00	4.891545e-03	2.449011e-04	2.449011e-04
-7.920000e+00	-7.700000e+00	5.951123e-03	2.871630e-04	2.871630e-04
-7.700000e+00	-7.480000e+00	6.360086e-03	2.999404e-04	2.999404e-04
-7.480000e+00	-7.260000e+00	7.312750e-03	3.090939e-04	3.090939e-04
-7.260000e+00	-7.040000e+00	8.877264e-03	3.625434e-04	3.625434e-04
-7.040000e+00	-6.820000e+00	1.057876e-02	4.214748e-04	4.214748e-04
-6.820000e+00	-6.600000e+00	1.147495e-02	3.861618e-04	3.861618e-04
-6.600000e+00	-6.380000e+00	1.307882e-02	4.264448e-04	4.264448e-04
-6.380000e+00	-6.160000e+00	1.505552e-02	4.542558e-04	4.542558e-04
-6.160000e+00	-5.940000e+00	1.917305e-02	5.210297e-04	5.210297e-04
-5.940000e+00	-5.720000e+00	2.171138e-02	5.426252e-04	5.426252e-04
-5.720000e+00	-5.500000e+00	2.806567e-02	6.520953e-04	6.520953e-04
-5.500000e+00	-5.280000e+00	3.578785e-02	7.252086e-04	7.252086e-04
-5.280000e+00	-5.060000e+00	4.676127e-02	8.621729e-04	8.621729e-04
-5.060000e+00	-4.840000e+00	6.465345e-02	1.022919e-03	1.022919e-03
-4.840000e+00	-4.620000e+00	8.819814e-02	1.199587e-03	1.199587e-03
-4.620000e+00	-4.400000e+00	1.197509e-01	1.390492e-03	1.390492e-03
-4.400000e+00	-4.180000e+00	1.625391e-01	1.721340e-03	1.721340e-03
-4.180000e+00	-3.960000e+00	2.085018e-01	1.954127e-03	1.954127e-03
-3.960000e+00	-3.740000e+00	2.671371e-01	2.304015e-03	2.304015e-03
-3.740000e+00	-3.520000e+00	3.339786e-01	2.609122e-03	2.609122e-03
-3.520000e+00	-3.300000e+00	4.028474e-01	2.818617e-03	2.818617e-03
-3.300000e+00	-3.080000e+00	4.734245e-01	3.224248e-03	3.224248e-03
-3.080000e+00	-2.860000e+00	5.033623e-01	3.357749e-03	3.357749e-03
-2.860000e+00	-2.640000e+00	4.871723e-01	3.360889e-03	3.360889e-03
-2.640000e+00	-2.420000e+00	4.228299e-01	3.170476e-03	3.170476e-03
-2.420000e+00	-2.200000e+00	3.248575e-01	2.759062e-03	2.759062e-03
-2.200000e+00	-1.980000e+00	2.189765e-01	2.275756e-03	2.275756e-03
-1.980000e+00	-1.760000e+00	1.241518e-01	1.658297e-03	1.658297e-03
-1.760000e+00	-1.540000e+00	5.469586e-02	1.145965e-03	1.145965e-03
-1.540000e+00	-1.320000e+00	1.379206e-02	5.064883e-04	5.064883e-04
-1.320000e+00	-1.100000e+00	1.574957e-03	1.525614e-04	1.525614e-04
-1.100000e+00	-8.800000e-01	2.814130e-05	1.480078e-05	1.480078e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.165132e-03	9.211932e-05	9.211932e-05
-1.078000e+01	-1.056000e+01	1.440702e-03	1.173957e-04	1.173957e-04
-1.056000e+01	-1.034000e+01	1.673685e-03	1.272340e-04	1.272340e-04
-1.034000e+01	-1.012000e+01	2.385483e-03	1.743931e-04	1.743931e-04
-1.012000e+01	-9.900000e+00	2.250337e-03	1.653913e-04	1.653913e-04
-9.900000e+00	-9.680000e+00	2.748756e-03	1.842476e-04	1.842476e-04
-9.680000e+00	-9.460000e+00	2.834310e-03	1.749054e-04	1.749054e-04
-9.460000e+00	-9.240000e+00	3.683663e-03	2.419109e-04	2.419109e-04
-9.240000e+00	-9.020000e+00	3.744140e-03	2.223832e-04	2.223832e-04
-9.020000e+00	-8.800000e+00	4.459641e-03	2.429216e-04	2.429216e-04
-8.800000e+00	-8.580000e+00	4.950323e-03	2.411288e-04	2.411288e-04
-8.580000e+00	-8.360000e+00	5.146000e-03	2.540147e-04	2.540147e-04
-8.360000e+00	-8.140000e+00	6.355523e-03	2.879530e-04	2.879530e-04
-8.140000e+00	-7.920000e+00	6.358000e-03	2.798496e-04	2.798496e-04
-7.920000e+00	-7.700000e+00	7.532627e-03	3.258675e-04	3.258675e-04
-7.700000e+00	-7.480000e+00	8.267032e-03	3.369768e-04	3.369768e-04
-7.480000e+00	-7.260000e+00	9.286323e-03	3.594120e-04	3.594120e-04
-7.260000e+00	-7.040000e+00	1.134648e-02	4.088330e-04	4.088330e-04
-7.040000e+00	-6.820000e+00	1.364304e-02	4.864613e-04	4.864613e-04
-6.820000e+00	-6.600000e+00	1.505290e-02	4.540142e-04	4.540142e-04
-6.600000e+00	-6.380000e+00	1.761727e-02	5.000134e-04	5.000134e-04
-6.380000e+00	-6.160000e+00	2.103185e-02	5.652016e-04	5.652016e-04
-6.160000e+00	-5.940000e+00	2.535378e-02	6.021791e-04	6.021791e-04
-5.940000e+00	-5.720000e+00	3.010818e-02	6.785939e-04	6.785939e-04
-5.720000e+00	-5.500000e+00	3.790343e-02	7.589118e-04	7.589118e-04
-5.500000e+00	-5.280000e+00	4.651755e-02	8.422527e-04	8.422527e-04
-5.280000e+00	-5.060000e+00	6.161750e-02	1.027199e-03	1.027199e-03
-5.060000e+00	-4.840000e+00	8.303991e-02	1.186600e-03	1.186600e-03
-4.840000e+00	-4.620000e+00	1.114544e-01	1.398900e-03	1.398900e-03
-4.620000e+00	-4.400000e+00	1.463990e-01	1.633255e-03	1.633255e-03
-4.400000e+00	-4.180000e+00	1.940921e-01	1.887166e-03	1.887166e-03
-4.180000e+00	-3.960000e+00	2.415978e-01	2.184087e-03	2.184087e-03
-3.960000e+00	-3.740000e+00	2.979760e-01	2.448844e-03	2.448844e-03
-3.740000e+00	-3.520000e+00	3.567823e-01	2.674641e-03	2.674641e-03
-3.520000e+00	-3.300000e+00	4.161820e-01	2.974695e-03	2.974695e-03
-3.300000e+00	-3.080000e+00	4.524532e-01	3.212872e-03	3.212872e-03
-3.080000e+00	-2.860000e+00	4.583164e-01	3.230809e-03	3.230809e-03
-2.860000e+00	-2.640000e+00	4.229660e-01	3.098234e-03	3.098234e-03
-2.640000e+00	-2.420000e+00	3.636954e-01	2.920066e-03	2.920066e-03
-2.420000e+00	-2.200000e+00	2.783401e-01	2.528532e-03	2.528532e-03
-2.200000e+00	-1.980000e+00	1.919441e-01	2.128567e-03	2.128567e-03
-1.980000e+00	-1.760000e+00	1.098825e-01	1.562310e-03	1.562310e-03
-1.760000e+00	-1.540000e+00	4.828691e-02	1.057717e-03	1.057717e-03
-1.540000e+00	-1.320000e+00	1.211068e-02	4.527950e-04	4.527950e-04
-1.320000e+00	-1.100000e+00	1.484789e-03	1.504003e-04	1.504003e-04
-1.100000e+00	-8.800000e-01	2.845381e-05	1.480614e-05	1.480614e-05
-8.800000e-01	-6.600000e-01	1.372659e-07	9.633600e-08	9.633600e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z002_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b1 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b1 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.7
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b1
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.482409e-04	2.747213e-05	2.747213e-05
-1.078000e+01	-1.056000e+01	2.019170e-04	3.625006e-05	3.625006e-05
-1.056000e+01	-1.034000e+01	3.666744e-04	5.255536e-05	5.255536e-05
-1.034000e+01	-1.012000e+01	5.816005e-04	7.117465e-05	7.117465e-05
-1.012000e+01	-9.900000e+00	9.363427e-04	8.914328e-05	8.914328e-05
-9.900000e+00	-9.680000e+00	1.287058e-03	9.740538e-05	9.740538e-05
-9.680000e+00	-9.460000e+00	1.957301e-03	1.448525e-04	1.448525e-04
-9.460000e+00	-9.240000e+00	2.641352e-03	1.642233e-04	1.642233e-04
-9.240000e+00	-9.020000e+00	3.482004e-03	1.932698e-04	1.932698e-04
-9.020000e+00	-8.800000e+00	4.300885e-03	2.022043e-04	2.022043e-04
-8.800000e+00	-8.580000e+00	6.137091e-03	2.864905e-04	2.864905e-04
-8.580000e+00	-8.360000e+00	6.535214e-03	2.581783e-04	2.581783e-04
-8.360000e+00	-8.140000e+00	8.454405e-03	3.128522e-04	3.128522e-04
-8.140000e+00	-7.920000e+00	9.859936e-03	3.451572e-04	3.451572e-04
-7.920000e+00	-7.700000e+00	1.128481e-02	3.599072e-04	3.599072e-04
-7.700000e+00	-7.480000e+00	1.403392e-02	4.400885e-04	4.400885e-04
-7.480000e+00	-7.260000e+00	1.638954e-02	4.555425e-04	4.555425e-04
-7.260000e+00	-7.040000e+00	1.872339e-02	4.847462e-04	4.847462e-04
-7.040000e+00	-6.820000e+00	2.195740e-02	5.684657e-04	5.684657e-04
-6.820000e+00	-6.600000e+00	2.610421e-02	6.078133e-04	6.078133e-04
-6.600000e+00	-6.380000e+00	3.045507e-02	6.915232e-04	6.915232e-04
-6.380000e+00	-6.160000e+00	3.450411e-02	6.942723e-04	6.942723e-04
-6.160000e+00	-5.940000e+00	3.993865e-02	8.010449e-04	8.010449e-04
-5.940000e+00	-5.720000e+00	4.668159e-02	8.576734e-04	8.576734e-04
-5.720000e+00	-5.500000e+00	5.513223e-02	9.472987e-04	9.472987e-04
-5.500000e+00	-5.280000e+00	6.471814e-02	1.030940e-03	1.030940e-03
-5.280000e+00	-5.060000e+00	7.786995e-02	1.117723e-03	1.117723e-03
-5.060000e+00	-4.840000e+00	9.449000e-02	1.251758e-03	1.251758e-03
-4.840000e+00	-4.620000e+00	1.200599e-01	1.459531e-03	1.459531e-03
-4.620000e+00	-4.400000e+00	1.510165e-01	1.671393e-03	1.671393e-03
-4.400000e+00	-4.180000e+00	1.945464e-01	1.947903e-03	1.947903e-03
-4.180000e+00	-3.960000e+00	2.388269e-01	2.157536e-03	2.157536e-03
-3.960000e+00	-3.740000e+00	2.907093e-01	2.433316e-03	2.433316e-03
-3.740000e+00	-3.520000e+00	3.430460e-01	2.664718e-03	2.664718e-03
-3.520000e+00	-3.300000e+00	3.892351e-01	2.877748e-03	2.877748e-03
-3.300000e+00	-3.080000e+00	4.264691e-01	3.101938e-03	3.101938e-03
-3.080000e+00	-2.860000e+00	4.291287e-01	3.159100e-03	3.159100e-03
-2.860000e+00	-2.640000e+00	4.093176e-01	3.096046e-03	3.096046e-03
-2.640000e+00	-2.420000e+00	3.530491e-01	2.898591e-03	2.898591e-03
-2.420000e+00	-2.200000e+00	2.704767e-01	2.524661e-03	2.524661e-03
-2.200000e+00	-1.980000e+00	1.804611e-01	2.040349e-03	2.040349e-03
-1.980000e+00	-1.760000e+00	1.013425e-01	1.545245e-03	1.545245e-03
-1.760000e+00	-1.540000e+00	3.933638e-02	9.252760e-04	9.252760e-04
-1.540000e+00	-1.320000e+00	8.209909e-03	3.833151e-04	3.833151e-04
-1.320000e+00	-1.100000e+00	9.130714e-04	1.023330e-04	1.023330e-04
-1.100000e+00	-8.800000e-01	5.727941e-06	2.625730e-06	2.625730e-06
-8.800000e-01	-6.600000e-01	4.539560e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.611505e-04	3.055689e-05	3.055689e-05
-1.078000e+01	-1.056000e+01	2.744449e-04	4.087074e-05	4.087074e-05
-1.056000e+01	-1.034000e+01	5.107200e-04	7.862135e-05	7.862135e-05
-1.034000e+01	-1.012000e+01	6.501214e-04	6.614138e-05	6.614138e-05
-1.012000e+01	-9.900000e+00	1.042169e-03	9.027554e-05	9.027554e-05
-9.900000e+00	-9.680000e+00	1.722393e-03	1.177145e-04	1.177145e-04
-9.680000e+00	-9.460000e+00	2.420405e-03	1.573578e-04	1.573578e-04
-9.460000e+00	-9.240000e+00	3.245842e-03	1.809483e-04	1.809483e-04
-9.240000e+00	-9.020000e+00	4.579959e-03	2.335069e-04	2.335069e-04
-9.020000e+00	-8.800000e+00	5.658536e-03	2.482929e-04	2.482929e-04
-8.800000e+00	-8.580000e+00	7.747841e-03	3.144089e-04	3.144089e-04
-8.580000e+00	-8.360000e+00	8.575395e-03	3.125863e-04	3.125863e-04
-8.360000e+00	-8.140000e+00	1.087239e-02	3.684130e-04	3.684130e-04
-8.140000e+00	-7.920000e+00	1.301413e-02	4.165678e-04	4.165678e-04
-7.920000e+00	-7.700000e+00	1.473369e-02	4.264679e-04	4.264679e-04
-7.700000e+00	-7.480000e+00	1.805326e-02	4.911193e-04	4.911193e-04
-7.480000e+00	-7.260000e+00	2.122493e-02	5.428498e-04	5.428498e-04
-7.260000e+00	-7.040000e+00	2.432594e-02	6.058603e-04	6.058603e-04
-7.040000e+00	-6.820000e+00	2.877867e-02	6.718778e-04	6.718778e-04
-6.820000e+00	-6.600000e+00	3.368815e-02	7.160411e-04	7.160411e-04
-6.600000e+00	-6.380000e+00	3.907562e-02	7.891091e-04	7.891091e-04
-6.380000e+00	-6.160000e+00	4.375233e-02	8.585166e-04	8.585166e-04
-6.160000e+00	-5.940000e+00	5.253027e-02	9.415779e-04	9.415779e-04
-5.940000e+00	-5.720000e+00	5.919677e-02	9.775308e-04	9.775308e-04
-5.720000e+00	-5.500000e+00	7.118195e-02	1.103770e-03	1.103770e-03
-5.500000e+00	-5.280000e+00	8.253509e-02	1.191444e-03	1.191444e-03
-5.280000e+00	-5.060000e+00	9.659264e-02	1.276965e-03	1.276965e-03
-5.060000e+00	-4.840000e+00	1.175792e-01	1.450833e-03	1.450833e-03
-4.840000e+00	-4.620000e+00	1.454900e-01	1.699635e-03	1.699635e-03
-4.620000e+00	-4.400000e+00	1.765278e-01	1.839420e-03	1.839420e-03
-4.400000e+00	-4.180000e+00	2.181863e-01	2.088772e-03	2.088772e-03
-4.180000e+00	-3.960000e+00	2.582607e-01	2.311735e-03	2.311735e-03
-3.960000e+00	-3.740000e+00	3.053333e-01	2.529391e-03	2.529391e-03
-3.740000e+00	-3.520000e+00	3.447692e-01	2.696513e-03	2.696513e-03
-3.520000e+00	-3.300000e+00	3.763250e-01	2.899203e-03	2.899203e-03
-3.300000e+00	-3.080000e+00	3.892110e-01	2.990118e-03	2.990118e-03
-3.080000e+00	-2.860000e+00	3.836866e-01	2.949359e-03	2.949359e-03
-2.860000e+00	-2.640000e+00	3.577200e-01	2.890609e-03	2.890609e-03
-2.640000e+00	-2.420000e+00	3.024080e-01	2.669991e-03	2.669991e-03
-2.420000e+00	-2.200000e+00	2.338812e-01	2.299401e-03	2.299401e-03
-2.200000e+00	-1.980000e+00	1.572490e-01	1.900206e-03	1.900206e-03
-1.980000e+00	-1.760000e+00	8.959477e-02	1.421019e-03	1.421019e-03
-1.760000e+00	-1.540000e+00	3.488194e-02	8.514533e-04	8.514533e-04
-1.540000e+00	-1.320000e+00	7.262323e-03	3.601423e-04	3.601423e-04
-1.320000e+00	-1.100000e+00	7.819114e-04	8.150398e-05	8.150398e-05
-1.100000e+00	-8.800000e-01	5.480064e-06	2.612856e-06	2.612856e-06
-8.800000e-01	-6.600000e-01	4.539641e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b1
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.731787e-04	3.992140e-05	3.992140e-05
-1.078000e+01	-1.056000e+01	3.605980e-04	5.587826e-05	5.587826e-05
-1.056000e+01	-1.034000e+01	5.506164e-04	7.144521e-05	7.144521e-05
-1.034000e+01	-1.012000e+01	8.324264e-04	9.258765e-05	9.258765e-05
-1.012000e+01	-9.900000e+00	1.338972e-03	1.155860e-04	1.155860e-04
-9.900000e+00	-9.680000e+00	1.573771e-03	1.242014e-04	1.242014e-04
-9.680000e+00	-9.460000e+00	2.160310e-03	1.471764e-04	1.471764e-04
-9.460000e+00	-9.240000e+00	2.711972e-03	1.675049e-04	1.675049e-04
-9.240000e+00	-9.020000e+00	3.552900e-03	1.924174e-04	1.924174e-04
-9.020000e+00	-8.800000e+00	4.519930e-03	2.167865e-04	2.167865e-04
-8.800000e+00	-8.580000e+00	5.917605e-03	2.635204e-04	2.635204e-04
-8.580000e+00	-8.360000e+00	7.283245e-03	2.936203e-04	2.936203e-04
-8.360000e+00	-8.140000e+00	8.550377e-03	3.375954e-04	3.375954e-04
-8.140000e+00	-7.920000e+00	9.955177e-03	3.560497e-04	3.560497e-04
-7.920000e+00	-7.700000e+00	1.174056e-02	3.770516e-04	3.770516e-04
-7.700000e+00	-7.480000e+00	1.405519e-02	4.249605e-04	4.249605e-04
-7.480000e+00	-7.260000e+00	1.596580e-02	4.586783e-04	4.586783e-04
-7.260000e+00	-7.040000e+00	1.825264e-02	4.868116e-04	4.868116e-04
-7.040000e+00	-6.820000e+00	2.240030e-02	5.883364e-04	5.883364e-04
-6.820000e+00	-6.600000e+00	2.527720e-02	6.152585e-04	6.152585e-04
-6.600000e+00	-6.380000e+00	3.071702e-02	7.146941e-04	7.146941e-04
-6.380000e+00	-6.160000e+00	3.452469e-02	7.115688e-04	7.115688e-04
-6.160000e+00	-5.940000e+00	3.904837e-02	7.448247e-04	7.448247e-04
-5.940000e+00	-5.720000e+00	4.684168e-02	8.693845e-04	8.693845e-04
-5.720000e+00	-5.500000e+00	5.577068e-02	9.819283e-04	9.819283e-04
-5.500000e+00	-5.280000e+00	6.398273e-02	9.971497e-04	9.971497e-04
-5.280000e+00	-5.060000e+00	7.987395e-02	1.193559e-03	1.193559e-03
-5.060000e+00	-4.840000e+00	9.752418e-02	1.338554e-03	1.338554e-03
-4.840000e+00	-4.620000e+00	1.214446e-01	1.485033e-03	1.485033e-03
-4.620000e+00	-4.400000e+00	1.530920e-01	1.665550e-03	1.665550e-03
-4.400000e+00	-4.180000e+00	1.955644e-01	1.961298e-03	1.961298e-03
-4.180000e+00	-3.960000e+00	2.420133e-01	2.257558e-03	2.257558e-03
-3.960000e+00	-3.740000e+00	2.916531e-01	2.424923e-03	2.424923e-03
-3.740000e+00	-3.520000e+00	3.357664e-01	2.591648e-03	2.591648e-03
-3.520000e+00	-3.300000e+00	3.810930e-01	2.837889e-03	2.837889e-03
-3.300000e+00	-3.080000e+00	4.136906e-01	3.066136e-03	3.066136e-03
-3.080000e+00	-2.860000e+00	4.234065e-01	3.122628e-03	3.122628e-03
-2.860000e+00	-2.640000e+00	3.991969e-01	3.020216e-03	3.020216e-03
-2.640000e+00	-2.420000e+00	3.505065e-01	2.896957e-03	2.896957e-03
-2.420000e+00	-2.200000e+00	2.750426e-01	2.503920e-03	2.503920e-03
-2.200000e+00	-1.980000e+00	1.883655e-01	2.112891e-03	2.112891e-03
-1.980000e+00	-1.760000e+00	1.081945e-01	1.566320e-03	1.566320e-03
-1.760000e+00	-1.540000e+00	4.695541e-02	1.025513e-03	1.025513e-03
-1.540000e+00	-1.320000e+00	1.210662e-02	4.664166e-04	4.664166e-04
-1.320000e+00	-1.100000e+00	1.383842e-03	1.461388e-04	1.461388e-04
-1.100000e+00	-8.800000e-01	2.754832e-05	1.479241e-05	1.479241e-05
-8.800000e-01	-6.600000e-01	1.372007e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.079300e-04	4.230356e-05	4.230356e-05
-1.078000e+01	-1.056000e+01	4.121391e-04	5.899741e-05	5.899741e-05
-1.056000e+01	-1.034000e+01	6.586855e-04	8.220055e-05	8.220055e-05
-1.034000e+01	-1.012000e+01	9.358641e-04	9.814607e-05	9.814607e-05
-1.012000e+01	-9.900000e+00	1.453878e-03	1.180575e-04	1.180575e-04
-9.900000e+00	-9.680000e+00	1.749100e-03	1.310864e-04	1.310864e-04
-9.680000e+00	-9.460000e+00	2.696124e-03	1.754963e-04	1.754963e-04
-9.460000e+00	-9.240000e+00	3.119244e-03	1.754248e-04	1.754248e-04
-9.240000e+00	-9.020000e+00	3.797494e-03	1.919754e-04	1.919754e-04
-9.020000e+00	-8.800000e+00	5.600264e-03	2.576447e-04	2.576447e-04
-8.800000e+00	-8.580000e+00	7.100223e-03	2.909860e-04	2.909860e-04
-8.580000e+00	-8.360000e+00	8.457914e-03	3.232643e-04	3.232643e-04
-8.360000e+00	-8.140000e+00	1.005443e-02	3.625816e-04	3.625816e-04
-8.140000e+00	-7.920000e+00	1.169155e-02	3.854508e-04	3.854508e-04
-7.920000e+00	-7.700000e+00	1.458863e-02	4.384198e-04	4.384198e-04
-7.700000e+00	-7.480000e+00	1.650453e-02	4.638431e-04	4.638431e-04
-7.480000e+00	-7.260000e+00	1.882224e-02	4.946332e-04	4.946332e-04
-7.260000e+00	-7.040000e+00	2.229535e-02	5.742262e-04	5.742262e-04
-7.040000e+00	-6.820000e+00	2.660715e-02	6.483244e-04	6.483244e-04
-6.820000e+00	-6.600000e+00	3.071903e-02	6.731293e-04	6.731293e-04
-6.600000e+00	-6.380000e+00	3.593546e-02	7.732453e-04	7.732453e-04
-6.380000e+00	-6.160000e+00	4.221516e-02	8.277194e-04	8.277194e-04
-6.160000e+00	-5.940000e+00	4.851641e-02	8.665039e-04	8.665039e-04
-5.940000e+00	-5.720000e+00	5.713500e-02	9.822165e-04	9.822165e-04
-5.720000e+00	-5.500000e+00	6.714295e-02	1.114149e-03	1.114149e-03
-5.500000e+00	-5.280000e+00	7.724527e-02	1.152592e-03	1.152592e-03
-5.280000e+00	-5.060000e+00	9.463541e-02	1.321808e-03	1.321808e-03
-5.060000e+00	-4.840000e+00	1.145309e-01	1.474632e-03	1.474632e-03
-4.840000e+00	-4.620000e+00	1.379581e-01	1.577986e-03	1.577986e-03
-4.620000e+00	-4.400000e+00	1.706071e-01	1.793121e-03	1.793121e-03
-4.400000e+00	-4.180000e+00	2.172118e-01	2.130054e-03	2.130054e-03
-4.180000e+00	-3.960000e+00	2.551298e-01	2.273785e-03	2.273785e-03
-3.960000e+00	-3.740000e+00	3.002319e-01	2.489269e-03	2.489269e-03
-3.740000e+00	-3.520000e+00	3.427657e-01	2.698708e-03	2.698708e-03
-3.520000e+00	-3.300000e+00	3.746535e-01	2.884658e-03	2.884658e-03
-3.300000e+00	-3.080000e+00	3.944670e-01	2.984175e-03	2.984175e-03
-3.080000e+00	-2.860000e+00	3.869795e-01	2.964999e-03	2.964999e-03
-2.860000e+00	-2.640000e+00	3.600018e-01	2.856575e-03	2.856575e-03
-2.640000e+00	-2.420000e+00	3.140374e-01	2.718231e-03	2.718231e-03
-2.420000e+00	-2.200000e+00	2.447984e-01	2.338592e-03	2.338592e-03
-2.200000e+00	-1.980000e+00	1.681829e-01	1.986429e-03	1.986429e-03
-1.980000e+00	-1.760000e+00	9.830445e-02	1.502464e-03	1.502464e-03
-1.760000e+00	-1.540000e+00	4.246207e-02	9.602086e-04	9.602086e-04
-1.540000e+00	-1.320000e+00	1.096331e-02	4.314672e-04	4.314672e-04
-1.320000e+00	-1.100000e+00	1.305352e-03	1.411712e-04	1.411712e-04
-1.100000e+00	-8.800000e-01	2.796632e-05	1.479815e-05	1.479815e-05
-8.800000e-01	-6.600000e-01	1.372007e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z002_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b2 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b2 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.7
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z002_b2
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360118779131e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.155329e-05	3.392645e-06	3.392645e-06
-1.078000e+01	-1.056000e+01	4.143822e-05	7.780974e-06	7.780974e-06
-1.056000e+01	-1.034000e+01	9.070027e-05	1.550389e-05	1.550389e-05
-1.034000e+01	-1.012000e+01	1.410604e-04	2.386102e-05	2.386102e-05
-1.012000e+01	-9.900000e+00	2.302296e-04	2.652721e-05	2.652721e-05
-9.900000e+00	-9.680000e+00	4.612723e-04	5.007247e-05	5.007247e-05
-9.680000e+00	-9.460000e+00	8.234809e-04	6.709641e-05	6.709641e-05
-9.460000e+00	-9.240000e+00	1.329608e-03	9.149504e-05	9.149504e-05
-9.240000e+00	-9.020000e+00	2.306913e-03	1.344018e-04	1.344018e-04
-9.020000e+00	-8.800000e+00	3.316657e-03	1.798662e-04	1.798662e-04
-8.800000e+00	-8.580000e+00	5.075823e-03	2.359680e-04	2.359680e-04
-8.580000e+00	-8.360000e+00	6.682186e-03	2.706342e-04	2.706342e-04
-8.360000e+00	-8.140000e+00	8.950668e-03	3.156409e-04	3.156409e-04
-8.140000e+00	-7.920000e+00	1.194029e-02	3.653637e-04	3.653637e-04
-7.920000e+00	-7.700000e+00	1.482034e-02	4.161914e-04	4.161914e-04
-7.700000e+00	-7.480000e+00	1.904988e-02	4.792349e-04	4.792349e-04
-7.480000e+00	-7.260000e+00	2.464078e-02	5.951361e-04	5.951361e-04
-7.260000e+00	-7.040000e+00	2.950353e-02	6.171603e-04	6.171603e-04
-7.040000e+00	-6.820000e+00	3.605456e-02	7.379730e-04	7.379730e-04
-6.820000e+00	-6.600000e+00	4.235742e-02	7.964744e-04	7.964744e-04
-6.600000e+00	-6.380000e+00	5.172341e-02	9.197320e-04	9.197320e-04
-6.380000e+00	-6.160000e+00	6.037577e-02	9.912549e-04	9.912549e-04
-6.160000e+00	-5.940000e+00	6.926677e-02	1.112049e-03	1.112049e-03
-5.940000e+00	-5.720000e+00	8.177214e-02	1.209509e-03	1.209509e-03
-5.720000e+00	-5.500000e+00	9.430718e-02	1.341819e-03	1.341819e-03
-5.500000e+00	-5.280000e+00	1.074739e-01	1.374684e-03	1.374684e-03
-5.280000e+00	-5.060000e+00	1.226343e-01	1.479440e-03	1.479440e-03
-5.060000e+00	-4.840000e+00	1.436628e-01	1.654530e-03	1.654530e-03
-4.840000e+00	-4.620000e+00	1.690210e-01	1.821496e-03	1.821496e-03
-4.620000e+00	-4.400000e+00	1.960144e-01	1.951264e-03	1.951264e-03
-4.400000e+00	-4.180000e+00	2.307530e-01	2.145452e-03	2.145452e-03
-4.180000e+00	-3.960000e+00	2.641678e-01	2.366314e-03	2.366314e-03
-3.960000e+00	-3.740000e+00	2.986788e-01	2.480384e-03	2.480384e-03
-3.740000e+00	-3.520000e+00	3.296822e-01	2.688230e-03	2.688230e-03
-3.520000e+00	-3.300000e+00	3.499465e-01	2.775453e-03	2.775453e-03
-3.300000e+00	-3.080000e+00	3.574591e-01	2.898651e-03	2.898651e-03
-3.080000e+00	-2.860000e+00	3.458708e-01	2.861447e-03	2.861447e-03
-2.860000e+00	-2.640000e+00	3.154277e-01	2.684799e-03	2.684799e-03
-2.640000e+00	-2.420000e+00	2.741544e-01	2.563848e-03	2.563848e-03
-2.420000e+00	-2.200000e+00	2.121017e-01	2.200617e-03	2.200617e-03
-2.200000e+00	-1.980000e+00	1.447241e-01	1.827772e-03	1.827772e-03
-1.980000e+00	-1.760000e+00	8.041814e-02	1.322826e-03	1.322826e-03
-1.760000e+00	-1.540000e+00	3.096805e-02	7.616316e-04	7.616316e-04
-1.540000e+00	-1.320000e+00	6.310582e-03	3.221557e-04	3.221557e-04
-1.320000e+00	-1.100000e+00	6.855423e-04	7.848190e-05	7.848190e-05
-1.100000e+00	-8.800000e-01	5.009832e-06	2.603861e-06	2.603861e-06
-8.800000e-01	-6.600000e-01	4.527993e-07	3.776044e-07	3.776044e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z002_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.303620e-05	9.767083e-06	9.767083e-06
-1.078000e+01	-1.056000e+01	5.227655e-05	8.645016e-06	8.645016e-06
-1.056000e+01	-1.034000e+01	1.626903e-04	3.400780e-05	3.400780e-05
-1.034000e+01	-1.012000e+01	1.704482e-04	2.536741e-05	2.536741e-05
-1.012000e+01	-9.900000e+00	3.576660e-04	3.905249e-05	3.905249e-05
-9.900000e+00	-9.680000e+00	6.382973e-04	5.592601e-05	5.592601e-05
-9.680000e+00	-9.460000e+00	1.179395e-03	9.361229e-05	9.361229e-05
-9.460000e+00	-9.240000e+00	1.843515e-03	1.253067e-04	1.253067e-04
-9.240000e+00	-9.020000e+00	2.983435e-03	1.681331e-04	1.681331e-04
-9.020000e+00	-8.800000e+00	4.642150e-03	2.282799e-04	2.282799e-04
-8.800000e+00	-8.580000e+00	6.770141e-03	2.712836e-04	2.712836e-04
-8.580000e+00	-8.360000e+00	8.791623e-03	3.111062e-04	3.111062e-04
-8.360000e+00	-8.140000e+00	1.173834e-02	3.680151e-04	3.680151e-04
-8.140000e+00	-7.920000e+00	1.507920e-02	4.274514e-04	4.274514e-04
-7.920000e+00	-7.700000e+00	1.955638e-02	5.046969e-04	5.046969e-04
-7.700000e+00	-7.480000e+00	2.481113e-02	5.946309e-04	5.946309e-04
-7.480000e+00	-7.260000e+00	3.086208e-02	6.612102e-04	6.612102e-04
-7.260000e+00	-7.040000e+00	3.656237e-02	7.288819e-04	7.288819e-04
-7.040000e+00	-6.820000e+00	4.380212e-02	8.424886e-04	8.424886e-04
-6.820000e+00	-6.600000e+00	5.134195e-02	8.827750e-04	8.827750e-04
-6.600000e+00	-6.380000e+00	6.211659e-02	1.006531e-03	1.006531e-03
-6.380000e+00	-6.160000e+00	7.068532e-02	1.109747e-03	1.109747e-03
-6.160000e+00	-5.940000e+00	8.445436e-02	1.270186e-03	1.270186e-03
-5.940000e+00	-5.720000e+00	9.512050e-02	1.326571e-03	1.326571e-03
-5.720000e+00	-5.500000e+00	1.101189e-01	1.440073e-03	1.440073e-03
-5.500000e+00	-5.280000e+00	1.229525e-01	1.512999e-03	1.512999e-03
-5.280000e+00	-5.060000e+00	1.408616e-01	1.651504e-03	1.651504e-03
-5.060000e+00	-4.840000e+00	1.627484e-01	1.836345e-03	1.836345e-03
-4.840000e+00	-4.620000e+00	1.823764e-01	1.874947e-03	1.874947e-03
-4.620000e+00	-4.400000e+00	2.095081e-01	2.059413e-03	2.059413e-03
-4.400000e+00	-4.180000e+00	2.375263e-01	2.213102e-03	2.213102e-03
-4.180000e+00	-3.960000e+00	2.630310e-01	2.396731e-03	2.396731e-03
-3.960000e+00	-3.740000e+00	2.927818e-01	2.493595e-03	2.493595e-03
-3.740000e+00	-3.520000e+00	3.130368e-01	2.607460e-03	2.607460e-03
-3.520000e+00	-3.300000e+00	3.281375e-01	2.746790e-03	2.746790e-03
-3.300000e+00	-3.080000e+00	3.285099e-01	2.754112e-03	2.754112e-03
-3.080000e+00	-2.860000e+00	3.102680e-01	2.629670e-03	2.629670e-03
-2.860000e+00	-2.640000e+00	2.895665e-01	2.585445e-03	2.585445e-03
-2.640000e+00	-2.420000e+00	2.477587e-01	2.424291e-03	2.424291e-03
-2.420000e+00	-2.200000e+00	1.910472e-01	2.085210e-03	2.085210e-03
-2.200000e+00	-1.980000e+00	1.320790e-01	1.710722e-03	1.710722e-03
-1.980000e+00	-1.760000e+00	7.449223e-02	1.285166e-03	1.285166e-03
-1.760000e+00	-1.540000e+00	2.849311e-02	7.075747e-04	7.075747e-04
-1.540000e+00	-1.320000e+00	5.751418e-03	3.079729e-04	3.079729e-04
-1.320000e+00	-1.100000e+00	6.303295e-04	6.970359e-05	6.970359e-05
-1.100000e+00	-8.800000e-01	4.987950e-06	2.601619e-06	2.601619e-06
-8.800000e-01	-6.600000e-01	4.538989e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z002_b2
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.657527e-05	1.910352e-05	1.910352e-05
-1.078000e+01	-1.056000e+01	1.389092e-04	3.123575e-05	3.123575e-05
-1.056000e+01	-1.034000e+01	2.125515e-04	5.014213e-05	5.014213e-05
-1.034000e+01	-1.012000e+01	2.987618e-04	3.926066e-05	3.926066e-05
-1.012000e+01	-9.900000e+00	6.844832e-04	8.303319e-05	8.303319e-05
-9.900000e+00	-9.680000e+00	8.791941e-04	9.290683e-05	9.290683e-05
-9.680000e+00	-9.460000e+00	1.302664e-03	9.829265e-05	9.829265e-05
-9.460000e+00	-9.240000e+00	2.007595e-03	1.893151e-04	1.893151e-04
-9.240000e+00	-9.020000e+00	2.870485e-03	1.679390e-04	1.679390e-04
-9.020000e+00	-8.800000e+00	4.172585e-03	2.306461e-04	2.306461e-04
-8.800000e+00	-8.580000e+00	5.581368e-03	2.398720e-04	2.398720e-04
-8.580000e+00	-8.360000e+00	7.226436e-03	2.864478e-04	2.864478e-04
-8.360000e+00	-8.140000e+00	9.493109e-03	3.381177e-04	3.381177e-04
-8.140000e+00	-7.920000e+00	1.258173e-02	3.905153e-04	3.905153e-04
-7.920000e+00	-7.700000e+00	1.615575e-02	4.508574e-04	4.508574e-04
-7.700000e+00	-7.480000e+00	1.979420e-02	5.128077e-04	5.128077e-04
-7.480000e+00	-7.260000e+00	2.392256e-02	5.663644e-04	5.663644e-04
-7.260000e+00	-7.040000e+00	2.919380e-02	6.440566e-04	6.440566e-04
-7.040000e+00	-6.820000e+00	3.538001e-02	7.214736e-04	7.214736e-04
-6.820000e+00	-6.600000e+00	4.365723e-02	8.312837e-04	8.312837e-04
-6.600000e+00	-6.380000e+00	5.168182e-02	9.275196e-04	9.275196e-04
-6.380000e+00	-6.160000e+00	5.934159e-02	9.895196e-04	9.895196e-04
-6.160000e+00	-5.940000e+00	6.785782e-02	1.054675e-03	1.054675e-03
-5.940000e+00	-5.720000e+00	8.040795e-02	1.211121e-03	1.211121e-03
-5.720000e+00	-5.500000e+00	9.326018e-02	1.307710e-03	1.307710e-03
-5.500000e+00	-5.280000e+00	1.050156e-01	1.388823e-03	1.388823e-03
-5.280000e+00	-5.060000e+00	1.230504e-01	1.488804e-03	1.488804e-03
-5.060000e+00	-4.840000e+00	1.443920e-01	1.733846e-03	1.733846e-03
-4.840000e+00	-4.620000e+00	1.685057e-01	1.810212e-03	1.810212e-03
-4.620000e+00	-4.400000e+00	1.964175e-01	1.929492e-03	1.929492e-03
-4.400000e+00	-4.180000e+00	2.301152e-01	2.164301e-03	2.164301e-03
-4.180000e+00	-3.960000e+00	2.629372e-01	2.340785e-03	2.340785e-03
-3.960000e+00	-3.740000e+00	2.971740e-01	2.516573e-03	2.516573e-03
-3.740000e+00	-3.520000e+00	3.240990e-01	2.668152e-03	2.668152e-03
-3.520000e+00	-3.300000e+00	3.440050e-01	2.745759e-03	2.745759e-03
-3.300000e+00	-3.080000e+00	3.510618e-01	2.840844e-03	2.840844e-03
-3.080000e+00	-2.860000e+00	3.446454e-01	2.849380e-03	2.849380e-03
-2.860000e+00	-2.640000e+00	3.100429e-01	2.616662e-03	2.616662e-03
-2.640000e+00	-2.420000e+00	2.749200e-01	2.578965e-03	2.578965e-03
-2.420000e+00	-2.200000e+00	2.136002e-01	2.167004e-03	2.167004e-03
-2.200000e+00	-1.980000e+00	1.515990e-01	1.901138e-03	1.901138e-03
-1.980000e+00	-1.760000e+00	8.737759e-02	1.382687e-03	1.382687e-03
-1.760000e+00	-1.540000e+00	3.743530e-02	8.989068e-04	8.989068e-04
-1.540000e+00	-1.320000e+00	9.581605e-03	3.938753e-04	3.938753e-04
-1.320000e+00	-1.100000e+00	1.139902e-03	1.328942e-04	1.328942e-04
-1.100000e+00	-8.800000e-01	1.688855e-05	1.203865e-05	1.203865e-05
-8.800000e-01	-6.600000e-01	1.372007e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z002_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.076464e-04	2.295996e-05	2.295996e-05
-1.078000e+01	-1.056000e+01	1.332365e-04	1.904486e-05	1.904486e-05
-1.056000e+01	-1.034000e+01	3.250182e-04	7.593799e-05	7.593799e-05
-1.034000e+01	-1.012000e+01	3.003830e-04	2.681486e-05	2.681486e-05
-1.012000e+01	-9.900000e+00	7.962527e-04	8.728555e-05	8.728555e-05
-9.900000e+00	-9.680000e+00	1.071242e-03	1.010183e-04	1.010183e-04
-9.680000e+00	-9.460000e+00	1.571322e-03	1.175718e-04	1.175718e-04
-9.460000e+00	-9.240000e+00	2.282148e-03	1.995828e-04	1.995828e-04
-9.240000e+00	-9.020000e+00	3.413785e-03	1.918249e-04	1.918249e-04
-9.020000e+00	-8.800000e+00	5.034495e-03	2.526491e-04	2.526491e-04
-8.800000e+00	-8.580000e+00	6.790850e-03	2.693781e-04	2.693781e-04
-8.580000e+00	-8.360000e+00	8.539068e-03	3.243007e-04	3.243007e-04
-8.360000e+00	-8.140000e+00	1.103468e-02	3.626905e-04	3.626905e-04
-8.140000e+00	-7.920000e+00	1.491407e-02	4.461473e-04	4.461473e-04
-7.920000e+00	-7.700000e+00	1.880550e-02	4.922960e-04	4.922960e-04
-7.700000e+00	-7.480000e+00	2.342479e-02	6.335299e-04	6.335299e-04
-7.480000e+00	-7.260000e+00	2.802755e-02	6.096775e-04	6.096775e-04
-7.260000e+00	-7.040000e+00	3.375969e-02	7.037672e-04	7.037672e-04
-7.040000e+00	-6.820000e+00	4.184745e-02	8.245265e-04	8.245265e-04
-6.820000e+00	-6.600000e+00	4.958959e-02	8.742364e-04	8.742364e-04
-6.600000e+00	-6.380000e+00	5.817964e-02	9.981048e-04	9.981048e-04
-6.380000e+00	-6.160000e+00	6.783127e-02	1.082732e-03	1.082732e-03
-6.160000e+00	-5.940000e+00	7.916818e-02	1.172391e-03	1.172391e-03
-5.940000e+00	-5.720000e+00	9.074795e-02	1.283854e-03	1.283854e-03
-5.720000e+00	-5.500000e+00	1.062800e-01	1.454761e-03	1.454761e-03
-5.500000e+00	-5.280000e+00	1.165786e-01	1.460784e-03	1.460784e-03
-5.280000e+00	-5.060000e+00	1.356056e-01	1.623968e-03	1.623968e-03
-5.060000e+00	-4.840000e+00	1.600588e-01	1.821085e-03	1.821085e-03
-4.840000e+00	-4.620000e+00	1.763344e-01	1.823074e-03	1.823074e-03
-4.620000e+00	-4.400000e+00	2.071470e-01	2.033483e-03	2.033483e-03
-4.400000e+00	-4.180000e+00	2.372206e-01	2.221968e-03	2.221968e-03
-4.180000e+00	-3.960000e+00	2.624586e-01	2.350780e-03	2.350780e-03
-3.960000e+00	-3.740000e+00	2.909034e-01	2.521159e-03	2.521159e-03
-3.740000e+00	-3.520000e+00	3.162222e-01	2.649684e-03	2.649684e-03
-3.520000e+00	-3.300000e+00	3.280867e-01	2.704757e-03	2.704757e-03
-3.300000e+00	-3.080000e+00	3.320640e-01	2.736909e-03	2.736909e-03
-3.080000e+00	-2.860000e+00	3.172837e-01	2.693990e-03	2.693990e-03
-2.860000e+00	-2.640000e+00	2.896755e-01	2.530527e-03	2.530527e-03
-2.640000e+00	-2.420000e+00	2.536974e-01	2.461699e-03	2.461699e-03
-2.420000e+00	-2.200000e+00	2.003430e-01	2.099273e-03	2.099273e-03
-2.200000e+00	-1.980000e+00	1.409348e-01	1.834344e-03	1.834344e-03
-1.980000e+00	-1.760000e+00	8.167827e-02	1.335116e-03	1.335116e-03
-1.760000e+00	-1.540000e+00	3.495685e-02	8.445116e-04	8.445116e-04
-1.540000e+00	-1.320000e+00	9.008032e-03	3.806032e-04	3.806032e-04
-1.320000e+00	-1.100000e+00	1.054979e-03	1.267078e-04	1.267078e-04
-1.100000e+00	-8.800000e-01	1.728262e-05	1.204568e-05	1.204568e-05
-8.800000e-01	-6.600000e-01	1.372007e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z005_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b0 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b0 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b0
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.965605e-03	3.514962e-04	3.514962e-04
-1.078000e+01	-1.056000e+01	9.545427e-03	3.645613e-04	3.645613e-04
-1.056000e+01	-1.034000e+01	1.064189e-02	3.845840e-04	3.845840e-04
-1.034000e+01	-1.012000e+01	1.167247e-02	4.231638e-04	4.231638e-04
-1.012000e+01	-9.900000e+00	1.231403e-02	4.514760e-04	4.514760e-04
-9.900000e+00	-9.680000e+00	1.354409e-02	4.418204e-04	4.418204e-04
-9.680000e+00	-9.460000e+00	1.512468e-02	4.693569e-04	4.693569e-04
-9.460000e+00	-9.240000e+00	1.536008e-02	4.761654e-04	4.761654e-04
-9.240000e+00	-9.020000e+00	1.556278e-02	4.646246e-04	4.646246e-04
-9.020000e+00	-8.800000e+00	1.797883e-02	5.117596e-04	5.117596e-04
-8.800000e+00	-8.580000e+00	2.018799e-02	6.203343e-04	6.203343e-04
-8.580000e+00	-8.360000e+00	2.086739e-02	5.594709e-04	5.594709e-04
-8.360000e+00	-8.140000e+00	2.317825e-02	6.176092e-04	6.176092e-04
-8.140000e+00	-7.920000e+00	2.571945e-02	6.620478e-04	6.620478e-04
-7.920000e+00	-7.700000e+00	2.775695e-02	6.814478e-04	6.814478e-04
-7.700000e+00	-7.480000e+00	2.858033e-02	6.617045e-04	6.617045e-04
-7.480000e+00	-7.260000e+00	3.288275e-02	7.232879e-04	7.232879e-04
-7.260000e+00	-7.040000e+00	3.536700e-02	7.807121e-04	7.807121e-04
-7.040000e+00	-6.820000e+00	3.708941e-02	7.561026e-04	7.561026e-04
-6.820000e+00	-6.600000e+00	4.187415e-02	8.327597e-04	8.327597e-04
-6.600000e+00	-6.380000e+00	4.363400e-02	8.333523e-04	8.333523e-04
-6.380000e+00	-6.160000e+00	5.114823e-02	9.296615e-04	9.296615e-04
-6.160000e+00	-5.940000e+00	5.508300e-02	9.900626e-04	9.900626e-04
-5.940000e+00	-5.720000e+00	6.191359e-02	1.073678e-03	1.073678e-03
-5.720000e+00	-5.500000e+00	6.626436e-02	1.055905e-03	1.055905e-03
-5.500000e+00	-5.280000e+00	7.555305e-02	1.152869e-03	1.152869e-03
-5.280000e+00	-5.060000e+00	8.130918e-02	1.193614e-03	1.193614e-03
-5.060000e+00	-4.840000e+00	9.404736e-02	1.290830e-03	1.290830e-03
-4.840000e+00	-4.620000e+00	1.130138e-01	1.462502e-03	1.462502e-03
-4.620000e+00	-4.400000e+00	1.373034e-01	1.633415e-03	1.633415e-03
-4.400000e+00	-4.180000e+00	1.695000e-01	1.864261e-03	1.864261e-03
-4.180000e+00	-3.960000e+00	2.074614e-01	2.034251e-03	2.034251e-03
-3.960000e+00	-3.740000e+00	2.633499e-01	2.373871e-03	2.373871e-03
-3.740000e+00	-3.520000e+00	3.181910e-01	2.656499e-03	2.656499e-03
-3.520000e+00	-3.300000e+00	3.539085e-01	2.806313e-03	2.806313e-03
-3.300000e+00	-3.080000e+00	3.764044e-01	2.927718e-03	2.927718e-03
-3.080000e+00	-2.860000e+00	3.756187e-01	2.926843e-03	2.926843e-03
-2.860000e+00	-2.640000e+00	3.594325e-01	2.881265e-03	2.881265e-03
-2.640000e+00	-2.420000e+00	3.169405e-01	2.768205e-03	2.768205e-03
-2.420000e+00	-2.200000e+00	2.485234e-01	2.403092e-03	2.403092e-03
-2.200000e+00	-1.980000e+00	1.665205e-01	1.934984e-03	1.934984e-03
-1.980000e+00	-1.760000e+00	9.449259e-02	1.493414e-03	1.493414e-03
-1.760000e+00	-1.540000e+00	3.728662e-02	9.053743e-04	9.053743e-04
-1.540000e+00	-1.320000e+00	7.719550e-03	3.741652e-04	3.741652e-04
-1.320000e+00	-1.100000e+00	8.658355e-04	1.011867e-04	1.011867e-04
-1.100000e+00	-8.800000e-01	5.619805e-06	2.623698e-06	2.623698e-06
-8.800000e-01	-6.600000e-01	4.538909e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.770386e-03	3.636731e-04	3.636731e-04
-1.078000e+01	-1.056000e+01	1.038960e-02	3.767439e-04	3.767439e-04
-1.056000e+01	-1.034000e+01	1.192942e-02	4.140999e-04	4.140999e-04
-1.034000e+01	-1.012000e+01	1.289113e-02	4.477723e-04	4.477723e-04
-1.012000e+01	-9.900000e+00	1.390385e-02	4.956565e-04	4.956565e-04
-9.900000e+00	-9.680000e+00	1.506527e-02	4.721552e-04	4.721552e-04
-9.680000e+00	-9.460000e+00	1.718733e-02	5.185579e-04	5.185579e-04
-9.460000e+00	-9.240000e+00	1.718143e-02	5.033148e-04	5.033148e-04
-9.240000e+00	-9.020000e+00	1.743886e-02	4.969641e-04	4.969641e-04
-9.020000e+00	-8.800000e+00	2.006885e-02	5.459999e-04	5.459999e-04
-8.800000e+00	-8.580000e+00	2.247264e-02	6.526081e-04	6.526081e-04
-8.580000e+00	-8.360000e+00	2.348582e-02	6.085612e-04	6.085612e-04
-8.360000e+00	-8.140000e+00	2.696436e-02	6.789065e-04	6.789065e-04
-8.140000e+00	-7.920000e+00	2.882530e-02	6.855062e-04	6.855062e-04
-7.920000e+00	-7.700000e+00	3.061042e-02	7.069613e-04	7.069613e-04
-7.700000e+00	-7.480000e+00	3.324110e-02	7.497192e-04	7.497192e-04
-7.480000e+00	-7.260000e+00	3.749873e-02	7.730519e-04	7.730519e-04
-7.260000e+00	-7.040000e+00	4.009250e-02	8.545833e-04	8.545833e-04
-7.040000e+00	-6.820000e+00	4.300244e-02	8.635965e-04	8.635965e-04
-6.820000e+00	-6.600000e+00	4.788309e-02	9.220617e-04	9.220617e-04
-6.600000e+00	-6.380000e+00	5.111495e-02	9.215454e-04	9.215454e-04
-6.380000e+00	-6.160000e+00	5.844550e-02	1.037194e-03	1.037194e-03
-6.160000e+00	-5.940000e+00	6.500550e-02	1.101171e-03	1.101171e-03
-5.940000e+00	-5.720000e+00	7.042877e-02	1.147523e-03	1.147523e-03
-5.720000e+00	-5.500000e+00	7.726586e-02	1.173730e-03	1.173730e-03
-5.500000e+00	-5.280000e+00	8.599336e-02	1.246727e-03	1.246727e-03
-5.280000e+00	-5.060000e+00	9.459082e-02	1.303167e-03	1.303167e-03
-5.060000e+00	-4.840000e+00	1.116171e-01	1.468378e-03	1.468378e-03
-4.840000e+00	-4.620000e+00	1.321451e-01	1.658401e-03	1.658401e-03
-4.620000e+00	-4.400000e+00	1.536565e-01	1.715632e-03	1.715632e-03
-4.400000e+00	-4.180000e+00	1.867697e-01	1.999509e-03	1.999509e-03
-4.180000e+00	-3.960000e+00	2.188814e-01	2.140603e-03	2.140603e-03
-3.960000e+00	-3.740000e+00	2.701431e-01	2.456424e-03	2.456424e-03
-3.740000e+00	-3.520000e+00	3.067332e-01	2.583827e-03	2.583827e-03
-3.520000e+00	-3.300000e+00	3.383655e-01	2.758284e-03	2.758284e-03
-3.300000e+00	-3.080000e+00	3.507890e-01	2.813852e-03	2.813852e-03
-3.080000e+00	-2.860000e+00	3.454285e-01	2.792023e-03	2.792023e-03
-2.860000e+00	-2.640000e+00	3.279280e-01	2.778014e-03	2.778014e-03
-2.640000e+00	-2.420000e+00	2.769137e-01	2.537843e-03	2.537843e-03
-2.420000e+00	-2.200000e+00	2.200070e-01	2.232188e-03	2.232188e-03
-2.200000e+00	-1.980000e+00	1.492900e-01	1.855201e-03	1.855201e-03
-1.980000e+00	-1.760000e+00	8.375573e-02	1.365505e-03	1.365505e-03
-1.760000e+00	-1.540000e+00	3.333872e-02	8.339668e-04	8.339668e-04
-1.540000e+00	-1.320000e+00	6.733927e-03	3.363208e-04	3.363208e-04
-1.320000e+00	-1.100000e+00	7.594818e-04	8.105839e-05	8.105839e-05
-1.100000e+00	-8.800000e-01	5.365141e-06	2.611758e-06	2.611758e-06
-8.800000e-01	-6.600000e-01	4.538989e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b0
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.733836e-03	3.511395e-04	3.511395e-04
-1.078000e+01	-1.056000e+01	9.812977e-03	3.706589e-04	3.706589e-04
-1.056000e+01	-1.034000e+01	1.018218e-02	3.725004e-04	3.725004e-04
-1.034000e+01	-1.012000e+01	1.149042e-02	4.158872e-04	4.158872e-04
-1.012000e+01	-9.900000e+00	1.223615e-02	4.506635e-04	4.506635e-04
-9.900000e+00	-9.680000e+00	1.339401e-02	4.375295e-04	4.375295e-04
-9.680000e+00	-9.460000e+00	1.436735e-02	4.671916e-04	4.671916e-04
-9.460000e+00	-9.240000e+00	1.515328e-02	4.703735e-04	4.703735e-04
-9.240000e+00	-9.020000e+00	1.584208e-02	4.733964e-04	4.733964e-04
-9.020000e+00	-8.800000e+00	1.823730e-02	5.530802e-04	5.530802e-04
-8.800000e+00	-8.580000e+00	1.966457e-02	5.662498e-04	5.662498e-04
-8.580000e+00	-8.360000e+00	2.073258e-02	5.667857e-04	5.667857e-04
-8.360000e+00	-8.140000e+00	2.182232e-02	5.959101e-04	5.959101e-04
-8.140000e+00	-7.920000e+00	2.480342e-02	6.482532e-04	6.482532e-04
-7.920000e+00	-7.700000e+00	2.730975e-02	7.001771e-04	7.001771e-04
-7.700000e+00	-7.480000e+00	2.840163e-02	6.605227e-04	6.605227e-04
-7.480000e+00	-7.260000e+00	3.027810e-02	6.916608e-04	6.916608e-04
-7.260000e+00	-7.040000e+00	3.395775e-02	7.514872e-04	7.514872e-04
-7.040000e+00	-6.820000e+00	3.607462e-02	7.808903e-04	7.808903e-04
-6.820000e+00	-6.600000e+00	3.986830e-02	8.005886e-04	8.005886e-04
-6.600000e+00	-6.380000e+00	4.430288e-02	8.882417e-04	8.882417e-04
-6.380000e+00	-6.160000e+00	4.855836e-02	9.245814e-04	9.245814e-04
-6.160000e+00	-5.940000e+00	5.315191e-02	9.515205e-04	9.515205e-04
-5.940000e+00	-5.720000e+00	5.847459e-02	9.967059e-04	9.967059e-04
-5.720000e+00	-5.500000e+00	6.629791e-02	1.131249e-03	1.131249e-03
-5.500000e+00	-5.280000e+00	7.210823e-02	1.122159e-03	1.122159e-03
-5.280000e+00	-5.060000e+00	8.337018e-02	1.260603e-03	1.260603e-03
-5.060000e+00	-4.840000e+00	9.449282e-02	1.311072e-03	1.311072e-03
-4.840000e+00	-4.620000e+00	1.131873e-01	1.435506e-03	1.435506e-03
-4.620000e+00	-4.400000e+00	1.402510e-01	1.628853e-03	1.628853e-03
-4.400000e+00	-4.180000e+00	1.783634e-01	1.961225e-03	1.961225e-03
-4.180000e+00	-3.960000e+00	2.164134e-01	2.136108e-03	2.136108e-03
-3.960000e+00	-3.740000e+00	2.634422e-01	2.346439e-03	2.346439e-03
-3.740000e+00	-3.520000e+00	3.113048e-01	2.570648e-03	2.570648e-03
-3.520000e+00	-3.300000e+00	3.491503e-01	2.753429e-03	2.753429e-03
-3.300000e+00	-3.080000e+00	3.702720e-01	2.930337e-03	2.930337e-03
-3.080000e+00	-2.860000e+00	3.691027e-01	2.911342e-03	2.911342e-03
-2.860000e+00	-2.640000e+00	3.491449e-01	2.799529e-03	2.799529e-03
-2.640000e+00	-2.420000e+00	3.192626e-01	2.771052e-03	2.771052e-03
-2.420000e+00	-2.200000e+00	2.526377e-01	2.395185e-03	2.395185e-03
-2.200000e+00	-1.980000e+00	1.754691e-01	2.040320e-03	2.040320e-03
-1.980000e+00	-1.760000e+00	1.018419e-01	1.523945e-03	1.523945e-03
-1.760000e+00	-1.540000e+00	4.445458e-02	9.867423e-04	9.867423e-04
-1.540000e+00	-1.320000e+00	1.147333e-02	4.453063e-04	4.453063e-04
-1.320000e+00	-1.100000e+00	1.354728e-03	1.463607e-04	1.463607e-04
-1.100000e+00	-8.800000e-01	2.683601e-05	1.477601e-05	1.477601e-05
-8.800000e-01	-6.600000e-01	1.372007e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.281955e-03	3.683806e-04	3.683806e-04
-1.078000e+01	-1.056000e+01	1.062603e-02	3.951711e-04	3.951711e-04
-1.056000e+01	-1.034000e+01	1.111676e-02	3.972838e-04	3.972838e-04
-1.034000e+01	-1.012000e+01	1.206370e-02	4.113285e-04	4.113285e-04
-1.012000e+01	-9.900000e+00	1.330719e-02	4.655746e-04	4.655746e-04
-9.900000e+00	-9.680000e+00	1.472387e-02	4.704317e-04	4.704317e-04
-9.680000e+00	-9.460000e+00	1.565192e-02	4.815407e-04	4.815407e-04
-9.460000e+00	-9.240000e+00	1.640714e-02	4.899597e-04	4.899597e-04
-9.240000e+00	-9.020000e+00	1.729990e-02	5.057931e-04	5.057931e-04
-9.020000e+00	-8.800000e+00	1.976777e-02	5.795152e-04	5.795152e-04
-8.800000e+00	-8.580000e+00	2.135339e-02	5.896972e-04	5.896972e-04
-8.580000e+00	-8.360000e+00	2.251462e-02	5.900259e-04	5.900259e-04
-8.360000e+00	-8.140000e+00	2.514824e-02	6.700594e-04	6.700594e-04
-8.140000e+00	-7.920000e+00	2.688998e-02	6.601061e-04	6.601061e-04
-7.920000e+00	-7.700000e+00	2.976214e-02	7.231975e-04	7.231975e-04
-7.700000e+00	-7.480000e+00	3.206990e-02	7.356573e-04	7.356573e-04
-7.480000e+00	-7.260000e+00	3.388228e-02	7.632883e-04	7.632883e-04
-7.260000e+00	-7.040000e+00	3.715284e-02	7.893820e-04	7.893820e-04
-7.040000e+00	-6.820000e+00	4.055451e-02	8.335119e-04	8.335119e-04
-6.820000e+00	-6.600000e+00	4.402380e-02	8.635087e-04	8.635087e-04
-6.600000e+00	-6.380000e+00	4.905255e-02	9.135509e-04	9.135509e-04
-6.380000e+00	-6.160000e+00	5.459709e-02	1.005400e-03	1.005400e-03
-6.160000e+00	-5.940000e+00	5.999286e-02	1.009221e-03	1.009221e-03
-5.940000e+00	-5.720000e+00	6.550068e-02	1.082993e-03	1.082993e-03
-5.720000e+00	-5.500000e+00	7.334232e-02	1.234538e-03	1.234538e-03
-5.500000e+00	-5.280000e+00	8.229677e-02	1.208102e-03	1.208102e-03
-5.280000e+00	-5.060000e+00	9.299064e-02	1.306986e-03	1.306986e-03
-5.060000e+00	-4.840000e+00	1.092805e-01	1.453088e-03	1.453088e-03
-4.840000e+00	-4.620000e+00	1.257359e-01	1.539957e-03	1.539957e-03
-4.620000e+00	-4.400000e+00	1.557957e-01	1.780398e-03	1.780398e-03
-4.400000e+00	-4.180000e+00	1.905499e-01	2.015912e-03	2.015912e-03
-4.180000e+00	-3.960000e+00	2.226491e-01	2.164233e-03	2.164233e-03
-3.960000e+00	-3.740000e+00	2.691663e-01	2.464974e-03	2.464974e-03
-3.740000e+00	-3.520000e+00	3.082631e-01	2.561163e-03	2.561163e-03
-3.520000e+00	-3.300000e+00	3.386990e-01	2.756558e-03	2.756558e-03
-3.300000e+00	-3.080000e+00	3.514866e-01	2.827804e-03	2.827804e-03
-3.080000e+00	-2.860000e+00	3.447822e-01	2.779298e-03	2.779298e-03
-2.860000e+00	-2.640000e+00	3.255153e-01	2.692271e-03	2.692271e-03
-2.640000e+00	-2.420000e+00	2.907670e-01	2.628711e-03	2.628711e-03
-2.420000e+00	-2.200000e+00	2.283012e-01	2.265089e-03	2.265089e-03
-2.200000e+00	-1.980000e+00	1.595248e-01	1.945899e-03	1.945899e-03
-1.980000e+00	-1.760000e+00	9.306991e-02	1.444996e-03	1.444996e-03
-1.760000e+00	-1.540000e+00	4.070181e-02	9.336786e-04	9.336786e-04
-1.540000e+00	-1.320000e+00	1.050296e-02	4.117642e-04	4.117642e-04
-1.320000e+00	-1.100000e+00	1.254540e-03	1.400462e-04	1.400462e-04
-1.100000e+00	-8.800000e-01	2.723010e-05	1.478174e-05	1.478174e-05
-8.800000e-01	-6.600000e-01	1.372007e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b1 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b1 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b1
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.231227e-03	9.677472e-05	9.677472e-05
-1.078000e+01	-1.056000e+01	1.758835e-03	1.138123e-04	1.138123e-04
-1.056000e+01	-1.034000e+01	3.357365e-03	2.315446e-04	2.315446e-04
-1.034000e+01	-1.012000e+01	4.366815e-03	2.156800e-04	2.156800e-04
-1.012000e+01	-9.900000e+00	6.507023e-03	2.758911e-04	2.758911e-04
-9.900000e+00	-9.680000e+00	7.952232e-03	3.049124e-04	3.049124e-04
-9.680000e+00	-9.460000e+00	1.132854e-02	3.808423e-04	3.808423e-04
-9.460000e+00	-9.240000e+00	1.436306e-02	4.467767e-04	4.467767e-04
-9.240000e+00	-9.020000e+00	1.781277e-02	4.873859e-04	4.873859e-04
-9.020000e+00	-8.800000e+00	2.122693e-02	5.641702e-04	5.641702e-04
-8.800000e+00	-8.580000e+00	2.588052e-02	6.410640e-04	6.410640e-04
-8.580000e+00	-8.360000e+00	2.883054e-02	6.380188e-04	6.380188e-04
-8.360000e+00	-8.140000e+00	3.335219e-02	7.071630e-04	7.071630e-04
-8.140000e+00	-7.920000e+00	3.839644e-02	7.665730e-04	7.665730e-04
-7.920000e+00	-7.700000e+00	4.468925e-02	8.848359e-04	8.848359e-04
-7.700000e+00	-7.480000e+00	4.919682e-02	9.105415e-04	9.105415e-04
-7.480000e+00	-7.260000e+00	5.680732e-02	9.527256e-04	9.527256e-04
-7.260000e+00	-7.040000e+00	6.215609e-02	1.047097e-03	1.047097e-03
-7.040000e+00	-6.820000e+00	7.003823e-02	1.152872e-03	1.152872e-03
-6.820000e+00	-6.600000e+00	7.609891e-02	1.173498e-03	1.173498e-03
-6.600000e+00	-6.380000e+00	8.372823e-02	1.263204e-03	1.263204e-03
-6.380000e+00	-6.160000e+00	9.128923e-02	1.319771e-03	1.319771e-03
-6.160000e+00	-5.940000e+00	9.957900e-02	1.427289e-03	1.427289e-03
-5.940000e+00	-5.720000e+00	1.077603e-01	1.453171e-03	1.453171e-03
-5.720000e+00	-5.500000e+00	1.172366e-01	1.478773e-03	1.478773e-03
-5.500000e+00	-5.280000e+00	1.284524e-01	1.583817e-03	1.583817e-03
-5.280000e+00	-5.060000e+00	1.347395e-01	1.606895e-03	1.606895e-03
-5.060000e+00	-4.840000e+00	1.440391e-01	1.697492e-03	1.697492e-03
-4.840000e+00	-4.620000e+00	1.586520e-01	1.784872e-03	1.784872e-03
-4.620000e+00	-4.400000e+00	1.748296e-01	1.879962e-03	1.879962e-03
-4.400000e+00	-4.180000e+00	1.955231e-01	2.050724e-03	2.050724e-03
-4.180000e+00	-3.960000e+00	2.108667e-01	2.071028e-03	2.071028e-03
-3.960000e+00	-3.740000e+00	2.401993e-01	2.282904e-03	2.282904e-03
-3.740000e+00	-3.520000e+00	2.645298e-01	2.412112e-03	2.412112e-03
-3.520000e+00	-3.300000e+00	2.804351e-01	2.534487e-03	2.534487e-03
-3.300000e+00	-3.080000e+00	2.960514e-01	2.659221e-03	2.659221e-03
-3.080000e+00	-2.860000e+00	2.910433e-01	2.603765e-03	2.603765e-03
-2.860000e+00	-2.640000e+00	2.729469e-01	2.470047e-03	2.470047e-03
-2.640000e+00	-2.420000e+00	2.427541e-01	2.417627e-03	2.417627e-03
-2.420000e+00	-2.200000e+00	1.917049e-01	2.120734e-03	2.120734e-03
-2.200000e+00	-1.980000e+00	1.327950e-01	1.724163e-03	1.724163e-03
-1.980000e+00	-1.760000e+00	7.414641e-02	1.283851e-03	1.283851e-03
-1.760000e+00	-1.540000e+00	2.843594e-02	7.257638e-04	7.257638e-04
-1.540000e+00	-1.320000e+00	5.961291e-03	3.160810e-04	3.160810e-04
-1.320000e+00	-1.100000e+00	6.748077e-04	8.003581e-05	8.003581e-05
-1.100000e+00	-8.800000e-01	4.750700e-06	2.591826e-06	2.591826e-06
-8.800000e-01	-6.600000e-01	4.527993e-07	3.776044e-07	3.776044e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.210013e-03	9.297260e-05	9.297260e-05
-1.078000e+01	-1.056000e+01	1.933492e-03	1.268589e-04	1.268589e-04
-1.056000e+01	-1.034000e+01	3.453864e-03	2.304543e-04	2.304543e-04
-1.034000e+01	-1.012000e+01	4.730986e-03	2.236615e-04	2.236615e-04
-1.012000e+01	-9.900000e+00	6.718373e-03	2.744527e-04	2.744527e-04
-9.900000e+00	-9.680000e+00	8.411823e-03	3.073585e-04	3.073585e-04
-9.680000e+00	-9.460000e+00	1.175868e-02	3.762545e-04	3.762545e-04
-9.460000e+00	-9.240000e+00	1.534444e-02	4.649407e-04	4.649407e-04
-9.240000e+00	-9.020000e+00	1.939607e-02	5.173995e-04	5.173995e-04
-9.020000e+00	-8.800000e+00	2.284785e-02	5.817798e-04	5.817798e-04
-8.800000e+00	-8.580000e+00	2.818060e-02	6.934046e-04	6.934046e-04
-8.580000e+00	-8.360000e+00	3.125438e-02	6.709836e-04	6.709836e-04
-8.360000e+00	-8.140000e+00	3.649116e-02	7.505224e-04	7.505224e-04
-8.140000e+00	-7.920000e+00	4.267925e-02	8.694301e-04	8.694301e-04
-7.920000e+00	-7.700000e+00	4.708141e-02	8.855335e-04	8.855335e-04
-7.700000e+00	-7.480000e+00	5.380168e-02	9.655123e-04	9.655123e-04
-7.480000e+00	-7.260000e+00	6.126041e-02	1.003914e-03	1.003914e-03
-7.260000e+00	-7.040000e+00	6.819005e-02	1.112055e-03	1.112055e-03
-7.040000e+00	-6.820000e+00	7.568691e-02	1.190296e-03	1.190296e-03
-6.820000e+00	-6.600000e+00	8.297600e-02	1.286758e-03	1.286758e-03
-6.600000e+00	-6.380000e+00	9.047941e-02	1.305601e-03	1.305601e-03
-6.380000e+00	-6.160000e+00	9.695514e-02	1.380752e-03	1.380752e-03
-6.160000e+00	-5.940000e+00	1.074749e-01	1.463236e-03	1.463236e-03
-5.940000e+00	-5.720000e+00	1.152578e-01	1.500805e-03	1.500805e-03
-5.720000e+00	-5.500000e+00	1.264830e-01	1.566782e-03	1.566782e-03
-5.500000e+00	-5.280000e+00	1.333124e-01	1.621978e-03	1.621978e-03
-5.280000e+00	-5.060000e+00	1.437926e-01	1.677486e-03	1.677486e-03
-5.060000e+00	-4.840000e+00	1.559185e-01	1.796360e-03	1.796360e-03
-4.840000e+00	-4.620000e+00	1.675309e-01	1.847338e-03	1.847338e-03
-4.620000e+00	-4.400000e+00	1.819257e-01	1.926704e-03	1.926704e-03
-4.400000e+00	-4.180000e+00	2.004725e-01	2.063234e-03	2.063234e-03
-4.180000e+00	-3.960000e+00	2.128340e-01	2.136174e-03	2.136174e-03
-3.960000e+00	-3.740000e+00	2.367127e-01	2.259948e-03	2.259948e-03
-3.740000e+00	-3.520000e+00	2.533457e-01	2.403081e-03	2.403081e-03
-3.520000e+00	-3.300000e+00	2.668438e-01	2.469223e-03	2.469223e-03
-3.300000e+00	-3.080000e+00	2.756630e-01	2.538962e-03	2.538962e-03
-3.080000e+00	-2.860000e+00	2.712418e-01	2.462894e-03	2.462894e-03
-2.860000e+00	-2.640000e+00	2.568587e-01	2.438631e-03	2.438631e-03
-2.640000e+00	-2.420000e+00	2.256875e-01	2.312845e-03	2.312845e-03
-2.420000e+00	-2.200000e+00	1.764113e-01	2.007060e-03	2.007060e-03
-2.200000e+00	-1.980000e+00	1.234208e-01	1.664774e-03	1.664774e-03
-1.980000e+00	-1.760000e+00	6.918436e-02	1.237641e-03	1.237641e-03
-1.760000e+00	-1.540000e+00	2.624569e-02	6.645187e-04	6.645187e-04
-1.540000e+00	-1.320000e+00	5.487673e-03	3.029064e-04	3.029064e-04
-1.320000e+00	-1.100000e+00	6.225605e-04	7.134371e-05	7.134371e-05
-1.100000e+00	-8.800000e-01	4.748309e-06	2.591823e-06	2.591823e-06
-8.800000e-01	-6.600000e-01	4.538989e-07	3.776060e-07	3.776060e-07
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b1
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.970813e-03	1.811379e-04	1.811379e-04
-1.078000e+01	-1.056000e+01	2.778341e-03	1.739111e-04	1.739111e-04
-1.056000e+01	-1.034000e+01	3.635088e-03	1.969482e-04	1.969482e-04
-1.034000e+01	-1.012000e+01	5.209923e-03	2.563330e-04	2.563330e-04
-1.012000e+01	-9.900000e+00	6.864177e-03	3.006136e-04	3.006136e-04
-9.900000e+00	-9.680000e+00	9.169523e-03	3.459182e-04	3.459182e-04
-9.680000e+00	-9.460000e+00	1.090880e-02	3.779316e-04	3.779316e-04
-9.460000e+00	-9.240000e+00	1.379942e-02	4.381645e-04	4.381645e-04
-9.240000e+00	-9.020000e+00	1.700067e-02	4.684086e-04	4.684086e-04
-9.020000e+00	-8.800000e+00	2.064545e-02	5.370015e-04	5.370015e-04
-8.800000e+00	-8.580000e+00	2.408946e-02	5.992925e-04	5.992925e-04
-8.580000e+00	-8.360000e+00	2.892524e-02	6.563827e-04	6.563827e-04
-8.360000e+00	-8.140000e+00	3.370977e-02	7.102915e-04	7.102915e-04
-8.140000e+00	-7.920000e+00	3.948415e-02	8.613347e-04	8.613347e-04
-7.920000e+00	-7.700000e+00	4.340004e-02	8.621621e-04	8.621621e-04
-7.700000e+00	-7.480000e+00	4.736586e-02	8.702157e-04	8.702157e-04
-7.480000e+00	-7.260000e+00	5.560755e-02	9.783764e-04	9.783764e-04
-7.260000e+00	-7.040000e+00	6.155136e-02	1.055580e-03	1.055580e-03
-7.040000e+00	-6.820000e+00	7.014014e-02	1.150879e-03	1.150879e-03
-6.820000e+00	-6.600000e+00	7.330850e-02	1.167455e-03	1.167455e-03
-6.600000e+00	-6.380000e+00	8.243164e-02	1.245360e-03	1.245360e-03
-6.380000e+00	-6.160000e+00	8.941395e-02	1.306600e-03	1.306600e-03
-6.160000e+00	-5.940000e+00	9.463309e-02	1.305429e-03	1.305429e-03
-5.940000e+00	-5.720000e+00	1.047649e-01	1.389591e-03	1.389591e-03
-5.720000e+00	-5.500000e+00	1.163734e-01	1.540309e-03	1.540309e-03
-5.500000e+00	-5.280000e+00	1.232770e-01	1.570907e-03	1.570907e-03
-5.280000e+00	-5.060000e+00	1.343618e-01	1.661911e-03	1.661911e-03
-5.060000e+00	-4.840000e+00	1.436492e-01	1.676423e-03	1.676423e-03
-4.840000e+00	-4.620000e+00	1.553895e-01	1.762922e-03	1.762922e-03
-4.620000e+00	-4.400000e+00	1.756689e-01	1.859601e-03	1.859601e-03
-4.400000e+00	-4.180000e+00	1.990868e-01	2.098772e-03	2.098772e-03
-4.180000e+00	-3.960000e+00	2.139248e-01	2.103089e-03	2.103089e-03
-3.960000e+00	-3.740000e+00	2.410460e-01	2.309010e-03	2.309010e-03
-3.740000e+00	-3.520000e+00	2.635671e-01	2.433519e-03	2.433519e-03
-3.520000e+00	-3.300000e+00	2.799040e-01	2.509580e-03	2.509580e-03
-3.300000e+00	-3.080000e+00	2.938483e-01	2.558761e-03	2.558761e-03
-3.080000e+00	-2.860000e+00	2.947539e-01	2.656143e-03	2.656143e-03
-2.860000e+00	-2.640000e+00	2.662616e-01	2.401364e-03	2.401364e-03
-2.640000e+00	-2.420000e+00	2.430540e-01	2.436939e-03	2.436939e-03
-2.420000e+00	-2.200000e+00	1.932255e-01	2.060422e-03	2.060422e-03
-2.200000e+00	-1.980000e+00	1.386014e-01	1.799695e-03	1.799695e-03
-1.980000e+00	-1.760000e+00	8.026200e-02	1.335950e-03	1.335950e-03
-1.760000e+00	-1.540000e+00	3.508370e-02	8.774497e-04	8.774497e-04
-1.540000e+00	-1.320000e+00	8.901405e-03	3.676788e-04	3.676788e-04
-1.320000e+00	-1.100000e+00	1.108888e-03	1.341893e-04	1.341893e-04
-1.100000e+00	-8.800000e-01	1.615510e-05	1.201848e-05	1.201848e-05
-8.800000e-01	-6.600000e-01	1.372003e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.951426e-03	1.796950e-04	1.796950e-04
-1.078000e+01	-1.056000e+01	2.823042e-03	1.772270e-04	1.772270e-04
-1.056000e+01	-1.034000e+01	3.890035e-03	2.069579e-04	2.069579e-04
-1.034000e+01	-1.012000e+01	5.201645e-03	2.556889e-04	2.556889e-04
-1.012000e+01	-9.900000e+00	7.328350e-03	3.144927e-04	3.144927e-04
-9.900000e+00	-9.680000e+00	9.438282e-03	3.560134e-04	3.560134e-04
-9.680000e+00	-9.460000e+00	1.140215e-02	3.846565e-04	3.846565e-04
-9.460000e+00	-9.240000e+00	1.463325e-02	4.553872e-04	4.553872e-04
-9.240000e+00	-9.020000e+00	1.719661e-02	4.674741e-04	4.674741e-04
-9.020000e+00	-8.800000e+00	2.164322e-02	5.481871e-04	5.481871e-04
-8.800000e+00	-8.580000e+00	2.494840e-02	6.069327e-04	6.069327e-04
-8.580000e+00	-8.360000e+00	3.116545e-02	7.154361e-04	7.154361e-04
-8.360000e+00	-8.140000e+00	3.524399e-02	7.272170e-04	7.272170e-04
-8.140000e+00	-7.920000e+00	4.132926e-02	8.651278e-04	8.651278e-04
-7.920000e+00	-7.700000e+00	4.596295e-02	8.936252e-04	8.936252e-04
-7.700000e+00	-7.480000e+00	5.043827e-02	9.180870e-04	9.180870e-04
-7.480000e+00	-7.260000e+00	5.897695e-02	1.008259e-03	1.008259e-03
-7.260000e+00	-7.040000e+00	6.534541e-02	1.111377e-03	1.111377e-03
-7.040000e+00	-6.820000e+00	7.342814e-02	1.169772e-03	1.169772e-03
-6.820000e+00	-6.600000e+00	7.844614e-02	1.212528e-03	1.212528e-03
-6.600000e+00	-6.380000e+00	8.537855e-02	1.271750e-03	1.271750e-03
-6.380000e+00	-6.160000e+00	9.411095e-02	1.337310e-03	1.337310e-03
-6.160000e+00	-5.940000e+00	1.011509e-01	1.354254e-03	1.354254e-03
-5.940000e+00	-5.720000e+00	1.110613e-01	1.461551e-03	1.461551e-03
-5.720000e+00	-5.500000e+00	1.225528e-01	1.610968e-03	1.610968e-03
-5.500000e+00	-5.280000e+00	1.303185e-01	1.610098e-03	1.610098e-03
-5.280000e+00	-5.060000e+00	1.397306e-01	1.680546e-03	1.680546e-03
-5.060000e+00	-4.840000e+00	1.525657e-01	1.745064e-03	1.745064e-03
-4.840000e+00	-4.620000e+00	1.617573e-01	1.794414e-03	1.794414e-03
-4.620000e+00	-4.400000e+00	1.827614e-01	1.937994e-03	1.937994e-03
-4.400000e+00	-4.180000e+00	2.020916e-01	2.071423e-03	2.071423e-03
-4.180000e+00	-3.960000e+00	2.141590e-01	2.105658e-03	2.105658e-03
-3.960000e+00	-3.740000e+00	2.397467e-01	2.342638e-03	2.342638e-03
-3.740000e+00	-3.520000e+00	2.562938e-01	2.404854e-03	2.404854e-03
-3.520000e+00	-3.300000e+00	2.722475e-01	2.504281e-03	2.504281e-03
-3.300000e+00	-3.080000e+00	2.843319e-01	2.558704e-03	2.558704e-03
-3.080000e+00	-2.860000e+00	2.750786e-01	2.510750e-03	2.510750e-03
-2.860000e+00	-2.640000e+00	2.526362e-01	2.304539e-03	2.304539e-03
-2.640000e+00	-2.420000e+00	2.299711e-01	2.363170e-03	2.363170e-03
-2.420000e+00	-2.200000e+00	1.837498e-01	2.018440e-03	2.018440e-03
-2.200000e+00	-1.980000e+00	1.307755e-01	1.761141e-03	1.761141e-03
-1.980000e+00	-1.760000e+00	7.625905e-02	1.296879e-03	1.296879e-03
-1.760000e+00	-1.540000e+00	3.313920e-02	8.306498e-04	8.306498e-04
-1.540000e+00	-1.320000e+00	8.350282e-03	3.421435e-04	3.421435e-04
-1.320000e+00	-1.100000e+00	1.032456e-03	1.281879e-04	1.281879e-04
-1.100000e+00	-8.800000e-01	1.657309e-05	1.202554e-05	1.202554e-05
-8.800000e-01	-6.600000e-01	1.372003e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z005_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b2 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b2 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z005_b2
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360118779260e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.319008e-04	5.336193e-05	5.336193e-05
-1.078000e+01	-1.056000e+01	3.783992e-04	6.375622e-05	6.375622e-05
-1.056000e+01	-1.034000e+01	7.753295e-04	1.581264e-04	1.581264e-04
-1.034000e+01	-1.012000e+01	8.892968e-04	7.358746e-05	7.358746e-05
-1.012000e+01	-9.900000e+00	1.918155e-03	1.578133e-04	1.578133e-04
-9.900000e+00	-9.680000e+00	2.683613e-03	1.473469e-04	1.473469e-04
-9.680000e+00	-9.460000e+00	4.656500e-03	2.242404e-04	2.242404e-04
-9.460000e+00	-9.240000e+00	6.870200e-03	2.843019e-04	2.843019e-04
-9.240000e+00	-9.020000e+00	1.070598e-02	3.727949e-04	3.727949e-04
-9.020000e+00	-8.800000e+00	1.423498e-02	4.140402e-04	4.140402e-04
-8.800000e+00	-8.580000e+00	1.938713e-02	4.914025e-04	4.914025e-04
-8.580000e+00	-8.360000e+00	2.429818e-02	5.599609e-04	5.599609e-04
-8.360000e+00	-8.140000e+00	3.219458e-02	7.000257e-04	7.000257e-04
-8.140000e+00	-7.920000e+00	4.163982e-02	8.079383e-04	8.079383e-04
-7.920000e+00	-7.700000e+00	4.835982e-02	8.651742e-04	8.651742e-04
-7.700000e+00	-7.480000e+00	5.970091e-02	1.045451e-03	1.045451e-03
-7.480000e+00	-7.260000e+00	7.118495e-02	1.102498e-03	1.102498e-03
-7.260000e+00	-7.040000e+00	8.248441e-02	1.197116e-03	1.197116e-03
-7.040000e+00	-6.820000e+00	9.543682e-02	1.367613e-03	1.367613e-03
-6.820000e+00	-6.600000e+00	1.068686e-01	1.454511e-03	1.454511e-03
-6.600000e+00	-6.380000e+00	1.226969e-01	1.578562e-03	1.578562e-03
-6.380000e+00	-6.160000e+00	1.298744e-01	1.561302e-03	1.561302e-03
-6.160000e+00	-5.940000e+00	1.452095e-01	1.714583e-03	1.714583e-03
-5.940000e+00	-5.720000e+00	1.586190e-01	1.883546e-03	1.883546e-03
-5.720000e+00	-5.500000e+00	1.696352e-01	1.838850e-03	1.838850e-03
-5.500000e+00	-5.280000e+00	1.853018e-01	1.986759e-03	1.986759e-03
-5.280000e+00	-5.060000e+00	1.891367e-01	1.981296e-03	1.981296e-03
-5.060000e+00	-4.840000e+00	1.982449e-01	2.052292e-03	2.052292e-03
-4.840000e+00	-4.620000e+00	2.063663e-01	2.093547e-03	2.093547e-03
-4.620000e+00	-4.400000e+00	2.157621e-01	2.166814e-03	2.166814e-03
-4.400000e+00	-4.180000e+00	2.243704e-01	2.209458e-03	2.209458e-03
-4.180000e+00	-3.960000e+00	2.266584e-01	2.201527e-03	2.201527e-03
-3.960000e+00	-3.740000e+00	2.334478e-01	2.202707e-03	2.202707e-03
-3.740000e+00	-3.520000e+00	2.349549e-01	2.289931e-03	2.289931e-03
-3.520000e+00	-3.300000e+00	2.303942e-01	2.278954e-03	2.278954e-03
-3.300000e+00	-3.080000e+00	2.274747e-01	2.344221e-03	2.344221e-03
-3.080000e+00	-2.860000e+00	2.053843e-01	2.113663e-03	2.113663e-03
-2.860000e+00	-2.640000e+00	1.871303e-01	2.063288e-03	2.063288e-03
-2.640000e+00	-2.420000e+00	1.606123e-01	1.953682e-03	1.953682e-03
-2.420000e+00	-2.200000e+00	1.198761e-01	1.620678e-03	1.620678e-03
-2.200000e+00	-1.980000e+00	8.351505e-02	1.317941e-03	1.317941e-03
-1.980000e+00	-1.760000e+00	4.568818e-02	9.454619e-04	9.454619e-04
-1.760000e+00	-1.540000e+00	1.634744e-02	5.223429e-04	5.223429e-04
-1.540000e+00	-1.320000e+00	3.327792e-03	2.166000e-04	2.166000e-04
-1.320000e+00	-1.100000e+00	3.700637e-04	4.849338e-05	4.849338e-05
-1.100000e+00	-8.800000e-01	1.710269e-06	9.471182e-07	9.471182e-07
-8.800000e-01	-6.600000e-01	7.927645e-08	6.985487e-08	6.985487e-08
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z005_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.278058e-04	5.305134e-05	5.305134e-05
-1.078000e+01	-1.056000e+01	4.892568e-04	8.749387e-05	8.749387e-05
-1.056000e+01	-1.034000e+01	8.566864e-04	1.601425e-04	1.601425e-04
-1.034000e+01	-1.012000e+01	1.065740e-03	8.943834e-05	8.943834e-05
-1.012000e+01	-9.900000e+00	2.096053e-03	1.566139e-04	1.566139e-04
-9.900000e+00	-9.680000e+00	3.249595e-03	1.703033e-04	1.703033e-04
-9.680000e+00	-9.460000e+00	5.245732e-03	2.316768e-04	2.316768e-04
-9.460000e+00	-9.240000e+00	8.017632e-03	3.182964e-04	3.182964e-04
-9.240000e+00	-9.020000e+00	1.193514e-02	3.938659e-04	3.938659e-04
-9.020000e+00	-8.800000e+00	1.681143e-02	5.048517e-04	5.048517e-04
-8.800000e+00	-8.580000e+00	2.128665e-02	5.183526e-04	5.183526e-04
-8.580000e+00	-8.360000e+00	2.769709e-02	6.152350e-04	6.152350e-04
-8.360000e+00	-8.140000e+00	3.549912e-02	7.335672e-04	7.335672e-04
-8.140000e+00	-7.920000e+00	4.632036e-02	9.104654e-04	9.104654e-04
-7.920000e+00	-7.700000e+00	5.350605e-02	9.185073e-04	9.185073e-04
-7.700000e+00	-7.480000e+00	6.449141e-02	1.080545e-03	1.080545e-03
-7.480000e+00	-7.260000e+00	7.698564e-02	1.136225e-03	1.136225e-03
-7.260000e+00	-7.040000e+00	9.039023e-02	1.298281e-03	1.298281e-03
-7.040000e+00	-6.820000e+00	9.971532e-02	1.400068e-03	1.400068e-03
-6.820000e+00	-6.600000e+00	1.148493e-01	1.514679e-03	1.514679e-03
-6.600000e+00	-6.380000e+00	1.292070e-01	1.632054e-03	1.632054e-03
-6.380000e+00	-6.160000e+00	1.370042e-01	1.637267e-03	1.637267e-03
-6.160000e+00	-5.940000e+00	1.511740e-01	1.774755e-03	1.774755e-03
-5.940000e+00	-5.720000e+00	1.618037e-01	1.850161e-03	1.850161e-03
-5.720000e+00	-5.500000e+00	1.764756e-01	1.893261e-03	1.893261e-03
-5.500000e+00	-5.280000e+00	1.861745e-01	1.981662e-03	1.981662e-03
-5.280000e+00	-5.060000e+00	1.950050e-01	2.056904e-03	2.056904e-03
-5.060000e+00	-4.840000e+00	2.022152e-01	2.052209e-03	2.052209e-03
-4.840000e+00	-4.620000e+00	2.089731e-01	2.117891e-03	2.117891e-03
-4.620000e+00	-4.400000e+00	2.178622e-01	2.199975e-03	2.199975e-03
-4.400000e+00	-4.180000e+00	2.224537e-01	2.196476e-03	2.196476e-03
-4.180000e+00	-3.960000e+00	2.192888e-01	2.129098e-03	2.129098e-03
-3.960000e+00	-3.740000e+00	2.263913e-01	2.192701e-03	2.192701e-03
-3.740000e+00	-3.520000e+00	2.222401e-01	2.216788e-03	2.216788e-03
-3.520000e+00	-3.300000e+00	2.189068e-01	2.239480e-03	2.239480e-03
-3.300000e+00	-3.080000e+00	2.124933e-01	2.240803e-03	2.240803e-03
-3.080000e+00	-2.860000e+00	1.912385e-01	2.027213e-03	2.027213e-03
-2.860000e+00	-2.640000e+00	1.775333e-01	2.038323e-03	2.038323e-03
-2.640000e+00	-2.420000e+00	1.506840e-01	1.869784e-03	1.869784e-03
-2.420000e+00	-2.200000e+00	1.144730e-01	1.576823e-03	1.576823e-03
-2.200000e+00	-1.980000e+00	7.991827e-02	1.284822e-03	1.284822e-03
-1.980000e+00	-1.760000e+00	4.395150e-02	9.308342e-04	9.308342e-04
-1.760000e+00	-1.540000e+00	1.547859e-02	5.011990e-04	5.011990e-04
-1.540000e+00	-1.320000e+00	3.205702e-03	2.126714e-04	2.126714e-04
-1.320000e+00	-1.100000e+00	3.824069e-04	5.170474e-05	5.170474e-05
-1.100000e+00	-8.800000e-01	1.713140e-06	9.471246e-07	9.471246e-07
-8.800000e-01	-6.600000e-01	8.037605e-08	6.986337e-08	6.986337e-08
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z005_b2
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.112023e-04	1.454502e-04	1.454502e-04
-1.078000e+01	-1.056000e+01	8.684586e-04	1.058701e-04	1.058701e-04
-1.056000e+01	-1.034000e+01	1.163866e-03	1.122307e-04	1.122307e-04
-1.034000e+01	-1.012000e+01	1.794751e-03	1.471727e-04	1.471727e-04
-1.012000e+01	-9.900000e+00	2.878491e-03	1.658020e-04	1.658020e-04
-9.900000e+00	-9.680000e+00	3.796775e-03	2.075286e-04	2.075286e-04
-9.680000e+00	-9.460000e+00	5.944750e-03	2.583035e-04	2.583035e-04
-9.460000e+00	-9.240000e+00	7.794682e-03	2.904651e-04	2.904651e-04
-9.240000e+00	-9.020000e+00	1.113699e-02	3.870551e-04	3.870551e-04
-9.020000e+00	-8.800000e+00	1.489957e-02	4.378257e-04	4.378257e-04
-8.800000e+00	-8.580000e+00	2.026599e-02	5.357522e-04	5.357522e-04
-8.580000e+00	-8.360000e+00	2.607272e-02	6.308626e-04	6.308626e-04
-8.360000e+00	-8.140000e+00	3.179217e-02	6.635557e-04	6.635557e-04
-8.140000e+00	-7.920000e+00	4.063582e-02	7.986842e-04	7.986842e-04
-7.920000e+00	-7.700000e+00	4.855032e-02	8.659318e-04	8.659318e-04
-7.700000e+00	-7.480000e+00	5.794777e-02	1.014803e-03	1.014803e-03
-7.480000e+00	-7.260000e+00	6.827777e-02	1.089553e-03	1.089553e-03
-7.260000e+00	-7.040000e+00	8.045259e-02	1.188106e-03	1.188106e-03
-7.040000e+00	-6.820000e+00	9.428868e-02	1.375853e-03	1.375853e-03
-6.820000e+00	-6.600000e+00	1.031681e-01	1.410936e-03	1.410936e-03
-6.600000e+00	-6.380000e+00	1.186712e-01	1.525029e-03	1.525029e-03
-6.380000e+00	-6.160000e+00	1.314679e-01	1.607372e-03	1.607372e-03
-6.160000e+00	-5.940000e+00	1.396946e-01	1.700146e-03	1.700146e-03
-5.940000e+00	-5.720000e+00	1.547681e-01	1.751333e-03	1.751333e-03
-5.720000e+00	-5.500000e+00	1.707434e-01	1.948248e-03	1.948248e-03
-5.500000e+00	-5.280000e+00	1.769354e-01	1.949562e-03	1.949562e-03
-5.280000e+00	-5.060000e+00	1.865128e-01	2.021682e-03	2.021682e-03
-5.060000e+00	-4.840000e+00	1.932900e-01	1.985477e-03	1.985477e-03
-4.840000e+00	-4.620000e+00	2.041626e-01	2.109226e-03	2.109226e-03
-4.620000e+00	-4.400000e+00	2.139042e-01	2.091800e-03	2.091800e-03
-4.400000e+00	-4.180000e+00	2.268249e-01	2.291639e-03	2.291639e-03
-4.180000e+00	-3.960000e+00	2.246708e-01	2.151231e-03	2.151231e-03
-3.960000e+00	-3.740000e+00	2.356758e-01	2.276726e-03	2.276726e-03
-3.740000e+00	-3.520000e+00	2.339317e-01	2.249591e-03	2.249591e-03
-3.520000e+00	-3.300000e+00	2.314807e-01	2.260899e-03	2.260899e-03
-3.300000e+00	-3.080000e+00	2.274112e-01	2.254640e-03	2.254640e-03
-3.080000e+00	-2.860000e+00	2.111791e-01	2.213727e-03	2.213727e-03
-2.860000e+00	-2.640000e+00	1.833630e-01	1.963008e-03	1.963008e-03
-2.640000e+00	-2.420000e+00	1.638023e-01	2.022256e-03	2.022256e-03
-2.420000e+00	-2.200000e+00	1.284039e-01	1.678247e-03	1.678247e-03
-2.200000e+00	-1.980000e+00	8.803091e-02	1.339867e-03	1.339867e-03
-1.980000e+00	-1.760000e+00	5.060186e-02	1.025169e-03	1.025169e-03
-1.760000e+00	-1.540000e+00	2.092058e-02	6.392441e-04	6.392441e-04
-1.540000e+00	-1.320000e+00	5.424318e-03	2.712500e-04	2.712500e-04
-1.320000e+00	-1.100000e+00	6.258900e-04	9.898975e-05	9.898975e-05
-1.100000e+00	-8.800000e-01	1.346219e-05	1.178850e-05	1.178850e-05
-8.800000e-01	-6.600000e-01	1.041675e-07	9.049562e-08	9.049562e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z005_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.474664e-04	1.468704e-04	1.468704e-04
-1.078000e+01	-1.056000e+01	7.839282e-04	9.181995e-05	9.181995e-05
-1.056000e+01	-1.034000e+01	1.490108e-03	1.484860e-04	1.484860e-04
-1.034000e+01	-1.012000e+01	1.835596e-03	1.461640e-04	1.461640e-04
-1.012000e+01	-9.900000e+00	3.041945e-03	1.719933e-04	1.719933e-04
-9.900000e+00	-9.680000e+00	4.024703e-03	2.063590e-04	2.063590e-04
-9.680000e+00	-9.460000e+00	6.494173e-03	2.677394e-04	2.677394e-04
-9.460000e+00	-9.240000e+00	8.184786e-03	3.013138e-04	3.013138e-04
-9.240000e+00	-9.020000e+00	1.172293e-02	3.974910e-04	3.974910e-04
-9.020000e+00	-8.800000e+00	1.639641e-02	4.695862e-04	4.695862e-04
-8.800000e+00	-8.580000e+00	2.180900e-02	5.608791e-04	5.608791e-04
-8.580000e+00	-8.360000e+00	2.702082e-02	6.309602e-04	6.309602e-04
-8.360000e+00	-8.140000e+00	3.403112e-02	7.095427e-04	7.095427e-04
-8.140000e+00	-7.920000e+00	4.268669e-02	8.191691e-04	8.191691e-04
-7.920000e+00	-7.700000e+00	5.187395e-02	9.164248e-04	9.164248e-04
-7.700000e+00	-7.480000e+00	6.180677e-02	1.062194e-03	1.062194e-03
-7.480000e+00	-7.260000e+00	7.203223e-02	1.136471e-03	1.136471e-03
-7.260000e+00	-7.040000e+00	8.640541e-02	1.272230e-03	1.272230e-03
-7.040000e+00	-6.820000e+00	9.895355e-02	1.397001e-03	1.397001e-03
-6.820000e+00	-6.600000e+00	1.078052e-01	1.432494e-03	1.432494e-03
-6.600000e+00	-6.380000e+00	1.224009e-01	1.553706e-03	1.553706e-03
-6.380000e+00	-6.160000e+00	1.351943e-01	1.633399e-03	1.633399e-03
-6.160000e+00	-5.940000e+00	1.449928e-01	1.744690e-03	1.744690e-03
-5.940000e+00	-5.720000e+00	1.594460e-01	1.794348e-03	1.794348e-03
-5.720000e+00	-5.500000e+00	1.741191e-01	2.005936e-03	2.005936e-03
-5.500000e+00	-5.280000e+00	1.823230e-01	1.981038e-03	1.981038e-03
-5.280000e+00	-5.060000e+00	1.897111e-01	1.994045e-03	1.994045e-03
-5.060000e+00	-4.840000e+00	1.991647e-01	2.064252e-03	2.064252e-03
-4.840000e+00	-4.620000e+00	2.051207e-01	2.092792e-03	2.092792e-03
-4.620000e+00	-4.400000e+00	2.135200e-01	2.093140e-03	2.093140e-03
-4.400000e+00	-4.180000e+00	2.235615e-01	2.252408e-03	2.252408e-03
-4.180000e+00	-3.960000e+00	2.225164e-01	2.152239e-03	2.152239e-03
-3.960000e+00	-3.740000e+00	2.304484e-01	2.276082e-03	2.276082e-03
-3.740000e+00	-3.520000e+00	2.256840e-01	2.201691e-03	2.201691e-03
-3.520000e+00	-3.300000e+00	2.247700e-01	2.249721e-03	2.249721e-03
-3.300000e+00	-3.080000e+00	2.159475e-01	2.179831e-03	2.179831e-03
-3.080000e+00	-2.860000e+00	2.007749e-01	2.140445e-03	2.140445e-03
-2.860000e+00	-2.640000e+00	1.764783e-01	1.932040e-03	1.932040e-03
-2.640000e+00	-2.420000e+00	1.562856e-01	1.937487e-03	1.937487e-03
-2.420000e+00	-2.200000e+00	1.228989e-01	1.634531e-03	1.634531e-03
-2.200000e+00	-1.980000e+00	8.528123e-02	1.345578e-03	1.345578e-03
-1.980000e+00	-1.760000e+00	4.870636e-02	9.832730e-04	9.832730e-04
-1.760000e+00	-1.540000e+00	2.046785e-02	6.305715e-04	6.305715e-04
-1.540000e+00	-1.320000e+00	5.414314e-03	2.695517e-04	2.695517e-04
-1.320000e+00	-1.100000e+00	5.356300e-04	8.252534e-05	8.252534e-05
-1.100000e+00	-8.800000e-01	1.387171e-05	1.179570e-05	1.179570e-05
-8.800000e-01	-6.600000e-01	1.041675e-07	9.049562e-08	9.049562e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b0 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b0 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b0 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b0
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b0
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.839610e-02	7.079964e-04	7.079964e-04
-1.078000e+01	-1.056000e+01	3.048321e-02	7.378410e-04	7.378410e-04
-1.056000e+01	-1.034000e+01	3.165160e-02	7.463326e-04	7.463326e-04
-1.034000e+01	-1.012000e+01	3.238097e-02	7.905893e-04	7.905893e-04
-1.012000e+01	-9.900000e+00	3.363576e-02	7.810998e-04	7.810998e-04
-9.900000e+00	-9.680000e+00	3.571555e-02	7.742418e-04	7.742418e-04
-9.680000e+00	-9.460000e+00	3.680755e-02	8.413717e-04	8.413717e-04
-9.460000e+00	-9.240000e+00	3.736326e-02	7.865683e-04	7.865683e-04
-9.240000e+00	-9.020000e+00	3.907931e-02	8.013825e-04	8.013825e-04
-9.020000e+00	-8.800000e+00	4.300496e-02	8.677456e-04	8.677456e-04
-8.800000e+00	-8.580000e+00	4.458848e-02	9.231526e-04	9.231526e-04
-8.580000e+00	-8.360000e+00	4.675632e-02	9.197993e-04	9.197993e-04
-8.360000e+00	-8.140000e+00	5.133786e-02	9.867839e-04	9.867839e-04
-8.140000e+00	-7.920000e+00	5.266391e-02	9.967017e-04	9.967017e-04
-7.920000e+00	-7.700000e+00	5.702150e-02	1.062319e-03	1.062319e-03
-7.700000e+00	-7.480000e+00	5.899891e-02	1.054368e-03	1.054368e-03
-7.480000e+00	-7.260000e+00	6.188309e-02	1.066512e-03	1.066512e-03
-7.260000e+00	-7.040000e+00	6.515959e-02	1.161545e-03	1.161545e-03
-7.040000e+00	-6.820000e+00	6.850755e-02	1.110399e-03	1.110399e-03
-6.820000e+00	-6.600000e+00	7.290845e-02	1.203890e-03	1.203890e-03
-6.600000e+00	-6.380000e+00	7.690932e-02	1.239099e-03	1.239099e-03
-6.380000e+00	-6.160000e+00	8.168777e-02	1.236722e-03	1.236722e-03
-6.160000e+00	-5.940000e+00	8.632873e-02	1.321400e-03	1.321400e-03
-5.940000e+00	-5.720000e+00	8.799791e-02	1.286379e-03	1.286379e-03
-5.720000e+00	-5.500000e+00	9.396691e-02	1.338692e-03	1.338692e-03
-5.500000e+00	-5.280000e+00	1.008436e-01	1.389633e-03	1.389633e-03
-5.280000e+00	-5.060000e+00	1.040363e-01	1.426813e-03	1.426813e-03
-5.060000e+00	-4.840000e+00	1.112701e-01	1.488683e-03	1.488683e-03
-4.840000e+00	-4.620000e+00	1.216814e-01	1.618617e-03	1.618617e-03
-4.620000e+00	-4.400000e+00	1.330273e-01	1.658495e-03	1.658495e-03
-4.400000e+00	-4.180000e+00	1.447109e-01	1.763007e-03	1.763007e-03
-4.180000e+00	-3.960000e+00	1.595648e-01	1.804480e-03	1.804480e-03
-3.960000e+00	-3.740000e+00	1.890873e-01	2.118213e-03	2.118213e-03
-3.740000e+00	-3.520000e+00	2.121873e-01	2.224026e-03	2.224026e-03
-3.520000e+00	-3.300000e+00	2.341435e-01	2.357677e-03	2.357677e-03
-3.300000e+00	-3.080000e+00	2.605008e-01	2.513935e-03	2.513935e-03
-3.080000e+00	-2.860000e+00	2.680168e-01	2.469919e-03	2.469919e-03
-2.860000e+00	-2.640000e+00	2.652272e-01	2.461813e-03	2.461813e-03
-2.640000e+00	-2.420000e+00	2.309162e-01	2.335863e-03	2.335863e-03
-2.420000e+00	-2.200000e+00	1.861685e-01	2.112823e-03	2.112823e-03
-2.200000e+00	-1.980000e+00	1.283419e-01	1.691406e-03	1.691406e-03
-1.980000e+00	-1.760000e+00	7.246500e-02	1.279181e-03	1.279181e-03
-1.760000e+00	-1.540000e+00	2.778659e-02	7.234757e-04	7.234757e-04
-1.540000e+00	-1.320000e+00	5.740059e-03	2.906478e-04	2.906478e-04
-1.320000e+00	-1.100000e+00	6.748945e-04	8.007689e-05	8.007689e-05
-1.100000e+00	-8.800000e-01	5.193909e-06	2.619401e-06	2.619401e-06
-8.800000e-01	-6.600000e-01	8.172059e-08	6.989759e-08	6.989759e-08
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.907527e-02	7.143617e-04	7.143617e-04
-1.078000e+01	-1.056000e+01	3.141481e-02	7.353881e-04	7.353881e-04
-1.056000e+01	-1.034000e+01	3.307262e-02	7.783925e-04	7.783925e-04
-1.034000e+01	-1.012000e+01	3.358335e-02	7.915500e-04	7.915500e-04
-1.012000e+01	-9.900000e+00	3.558893e-02	8.222809e-04	8.222809e-04
-9.900000e+00	-9.680000e+00	3.654860e-02	7.896249e-04	7.896249e-04
-9.680000e+00	-9.460000e+00	3.918175e-02	8.750332e-04	8.750332e-04
-9.460000e+00	-9.240000e+00	3.910849e-02	8.212675e-04	8.212675e-04
-9.240000e+00	-9.020000e+00	4.124580e-02	8.329455e-04	8.329455e-04
-9.020000e+00	-8.800000e+00	4.494770e-02	8.921639e-04	8.921639e-04
-8.800000e+00	-8.580000e+00	4.663505e-02	9.503772e-04	9.503772e-04
-8.580000e+00	-8.360000e+00	4.829464e-02	9.171995e-04	9.171995e-04
-8.360000e+00	-8.140000e+00	5.432632e-02	1.026052e-03	1.026052e-03
-8.140000e+00	-7.920000e+00	5.492164e-02	1.019839e-03	1.019839e-03
-7.920000e+00	-7.700000e+00	5.871368e-02	1.069788e-03	1.069788e-03
-7.700000e+00	-7.480000e+00	6.126100e-02	1.087837e-03	1.087837e-03
-7.480000e+00	-7.260000e+00	6.485995e-02	1.106546e-03	1.106546e-03
-7.260000e+00	-7.040000e+00	6.922859e-02	1.178959e-03	1.178959e-03
-7.040000e+00	-6.820000e+00	7.144959e-02	1.155800e-03	1.155800e-03
-6.820000e+00	-6.600000e+00	7.690768e-02	1.233585e-03	1.233585e-03
-6.600000e+00	-6.380000e+00	8.023618e-02	1.272497e-03	1.272497e-03
-6.380000e+00	-6.160000e+00	8.583082e-02	1.288079e-03	1.288079e-03
-6.160000e+00	-5.940000e+00	9.052541e-02	1.360389e-03	1.360389e-03
-5.940000e+00	-5.720000e+00	9.268164e-02	1.308277e-03	1.308277e-03
-5.720000e+00	-5.500000e+00	9.931959e-02	1.386565e-03	1.386565e-03
-5.500000e+00	-5.280000e+00	1.064893e-01	1.470550e-03	1.470550e-03
-5.280000e+00	-5.060000e+00	1.096630e-01	1.484688e-03	1.484688e-03
-5.060000e+00	-4.840000e+00	1.180295e-01	1.534293e-03	1.534293e-03
-4.840000e+00	-4.620000e+00	1.305812e-01	1.696961e-03	1.696961e-03
-4.620000e+00	-4.400000e+00	1.373365e-01	1.678372e-03	1.678372e-03
-4.400000e+00	-4.180000e+00	1.517778e-01	1.804345e-03	1.804345e-03
-4.180000e+00	-3.960000e+00	1.644242e-01	1.946332e-03	1.946332e-03
-3.960000e+00	-3.740000e+00	1.865152e-01	2.050928e-03	2.050928e-03
-3.740000e+00	-3.520000e+00	2.047860e-01	2.224079e-03	2.224079e-03
-3.520000e+00	-3.300000e+00	2.225989e-01	2.266599e-03	2.266599e-03
-3.300000e+00	-3.080000e+00	2.425422e-01	2.395717e-03	2.395717e-03
-3.080000e+00	-2.860000e+00	2.548898e-01	2.408428e-03	2.408428e-03
-2.860000e+00	-2.640000e+00	2.500162e-01	2.409276e-03	2.409276e-03
-2.640000e+00	-2.420000e+00	2.150065e-01	2.241673e-03	2.241673e-03
-2.420000e+00	-2.200000e+00	1.733610e-01	2.016830e-03	2.016830e-03
-2.200000e+00	-1.980000e+00	1.194764e-01	1.623841e-03	1.623841e-03
-1.980000e+00	-1.760000e+00	6.791164e-02	1.236982e-03	1.236982e-03
-1.760000e+00	-1.540000e+00	2.598870e-02	6.905525e-04	6.905525e-04
-1.540000e+00	-1.320000e+00	5.265868e-03	2.723927e-04	2.723927e-04
-1.320000e+00	-1.100000e+00	5.967223e-04	6.875719e-05	6.875719e-05
-1.100000e+00	-8.800000e-01	4.549105e-06	2.537488e-06	2.537488e-06
-8.800000e-01	-6.600000e-01	8.037605e-08	6.986337e-08	6.986337e-08
-6.600000e-01	-4.400000e-01	1.672619e-11	1.672619e-11	1.672619e-11
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b0
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.934462e-02	6.961221e-04	6.961221e-04
-1.078000e+01	-1.056000e+01	2.978297e-02	7.250809e-04	7.250809e-04
-1.056000e+01	-1.034000e+01	3.005471e-02	6.992177e-04	6.992177e-04
-1.034000e+01	-1.012000e+01	3.289615e-02	7.742875e-04	7.742875e-04
-1.012000e+01	-9.900000e+00	3.458249e-02	7.983374e-04	7.983374e-04
-9.900000e+00	-9.680000e+00	3.683778e-02	8.410126e-04	8.410126e-04
-9.680000e+00	-9.460000e+00	3.649639e-02	8.180576e-04	8.180576e-04
-9.460000e+00	-9.240000e+00	3.816717e-02	8.314492e-04	8.314492e-04
-9.240000e+00	-9.020000e+00	4.026332e-02	8.940740e-04	8.940740e-04
-9.020000e+00	-8.800000e+00	4.220638e-02	8.749767e-04	8.749767e-04
-8.800000e+00	-8.580000e+00	4.422583e-02	8.801116e-04	8.801116e-04
-8.580000e+00	-8.360000e+00	4.760650e-02	9.485803e-04	9.485803e-04
-8.360000e+00	-8.140000e+00	4.704105e-02	8.914916e-04	8.914916e-04
-8.140000e+00	-7.920000e+00	5.344718e-02	1.043633e-03	1.043633e-03
-7.920000e+00	-7.700000e+00	5.607986e-02	1.098375e-03	1.098375e-03
-7.700000e+00	-7.480000e+00	5.711464e-02	1.024795e-03	1.024795e-03
-7.480000e+00	-7.260000e+00	5.812532e-02	1.067235e-03	1.067235e-03
-7.260000e+00	-7.040000e+00	6.344809e-02	1.093481e-03	1.093481e-03
-7.040000e+00	-6.820000e+00	6.759355e-02	1.139532e-03	1.139532e-03
-6.820000e+00	-6.600000e+00	7.201850e-02	1.182348e-03	1.182348e-03
-6.600000e+00	-6.380000e+00	7.574205e-02	1.230467e-03	1.230467e-03
-6.380000e+00	-6.160000e+00	7.865173e-02	1.223112e-03	1.223112e-03
-6.160000e+00	-5.940000e+00	8.218668e-02	1.212976e-03	1.212976e-03
-5.940000e+00	-5.720000e+00	8.788023e-02	1.305309e-03	1.305309e-03
-5.720000e+00	-5.500000e+00	9.234659e-02	1.369378e-03	1.369378e-03
-5.500000e+00	-5.280000e+00	9.776682e-02	1.369540e-03	1.369540e-03
-5.280000e+00	-5.060000e+00	1.029630e-01	1.444499e-03	1.444499e-03
-5.060000e+00	-4.840000e+00	1.125108e-01	1.542419e-03	1.542419e-03
-4.840000e+00	-4.620000e+00	1.202766e-01	1.555787e-03	1.555787e-03
-4.620000e+00	-4.400000e+00	1.318467e-01	1.635607e-03	1.635607e-03
-4.400000e+00	-4.180000e+00	1.488364e-01	1.806295e-03	1.806295e-03
-4.180000e+00	-3.960000e+00	1.648217e-01	1.889688e-03	1.889688e-03
-3.960000e+00	-3.740000e+00	1.880825e-01	2.050236e-03	2.050236e-03
-3.740000e+00	-3.520000e+00	2.148573e-01	2.212438e-03	2.212438e-03
-3.520000e+00	-3.300000e+00	2.400360e-01	2.350633e-03	2.350633e-03
-3.300000e+00	-3.080000e+00	2.648325e-01	2.486350e-03	2.486350e-03
-3.080000e+00	-2.860000e+00	2.711084e-01	2.539525e-03	2.539525e-03
-2.860000e+00	-2.640000e+00	2.531935e-01	2.357084e-03	2.357084e-03
-2.640000e+00	-2.420000e+00	2.294076e-01	2.334591e-03	2.334591e-03
-2.420000e+00	-2.200000e+00	1.881686e-01	2.056787e-03	2.056787e-03
-2.200000e+00	-1.980000e+00	1.347253e-01	1.793531e-03	1.793531e-03
-1.980000e+00	-1.760000e+00	7.850945e-02	1.315475e-03	1.315475e-03
-1.760000e+00	-1.540000e+00	3.472931e-02	8.726760e-04	8.726760e-04
-1.540000e+00	-1.320000e+00	8.848291e-03	3.563252e-04	3.563252e-04
-1.320000e+00	-1.100000e+00	1.119026e-03	1.347922e-04	1.347922e-04
-1.100000e+00	-8.800000e-01	1.615465e-05	1.201848e-05	1.201848e-05
-8.800000e-01	-6.600000e-01	1.372003e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b0
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b0
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.993705e-02	7.406419e-04	7.406419e-04
-1.078000e+01	-1.056000e+01	3.065915e-02	7.477118e-04	7.477118e-04
-1.056000e+01	-1.034000e+01	3.083095e-02	7.075788e-04	7.075788e-04
-1.034000e+01	-1.012000e+01	3.409999e-02	7.998794e-04	7.998794e-04
-1.012000e+01	-9.900000e+00	3.493436e-02	7.862426e-04	7.862426e-04
-9.900000e+00	-9.680000e+00	3.814283e-02	8.591702e-04	8.591702e-04
-9.680000e+00	-9.460000e+00	3.735220e-02	8.279070e-04	8.279070e-04
-9.460000e+00	-9.240000e+00	3.939976e-02	8.486534e-04	8.486534e-04
-9.240000e+00	-9.020000e+00	4.117220e-02	8.983181e-04	8.983181e-04
-9.020000e+00	-8.800000e+00	4.366491e-02	8.789549e-04	8.789549e-04
-8.800000e+00	-8.580000e+00	4.487884e-02	8.840322e-04	8.840322e-04
-8.580000e+00	-8.360000e+00	4.954464e-02	9.814749e-04	9.814749e-04
-8.360000e+00	-8.140000e+00	4.932600e-02	9.241251e-04	9.241251e-04
-8.140000e+00	-7.920000e+00	5.405236e-02	1.038132e-03	1.038132e-03
-7.920000e+00	-7.700000e+00	5.818491e-02	1.129374e-03	1.129374e-03
-7.700000e+00	-7.480000e+00	5.964936e-02	1.063383e-03	1.063383e-03
-7.480000e+00	-7.260000e+00	5.967373e-02	1.066004e-03	1.066004e-03
-7.260000e+00	-7.040000e+00	6.584159e-02	1.124458e-03	1.124458e-03
-7.040000e+00	-6.820000e+00	7.040486e-02	1.173405e-03	1.173405e-03
-6.820000e+00	-6.600000e+00	7.450859e-02	1.192863e-03	1.192863e-03
-6.600000e+00	-6.380000e+00	7.922636e-02	1.253441e-03	1.253441e-03
-6.380000e+00	-6.160000e+00	8.116500e-02	1.238704e-03	1.238704e-03
-6.160000e+00	-5.940000e+00	8.520409e-02	1.234487e-03	1.234487e-03
-5.940000e+00	-5.720000e+00	9.103305e-02	1.343136e-03	1.343136e-03
-5.720000e+00	-5.500000e+00	9.728014e-02	1.436268e-03	1.436268e-03
-5.500000e+00	-5.280000e+00	1.028598e-01	1.404975e-03	1.404975e-03
-5.280000e+00	-5.060000e+00	1.083126e-01	1.485067e-03	1.485067e-03
-5.060000e+00	-4.840000e+00	1.180199e-01	1.577005e-03	1.577005e-03
-4.840000e+00	-4.620000e+00	1.244512e-01	1.575575e-03	1.575575e-03
-4.620000e+00	-4.400000e+00	1.397683e-01	1.735934e-03	1.735934e-03
-4.400000e+00	-4.180000e+00	1.536112e-01	1.820984e-03	1.820984e-03
-4.180000e+00	-3.960000e+00	1.644047e-01	1.856687e-03	1.856687e-03
-3.960000e+00	-3.740000e+00	1.913185e-01	2.137605e-03	2.137605e-03
-3.740000e+00	-3.520000e+00	2.076714e-01	2.141940e-03	2.141940e-03
-3.520000e+00	-3.300000e+00	2.328249e-01	2.362190e-03	2.362190e-03
-3.300000e+00	-3.080000e+00	2.528675e-01	2.416604e-03	2.416604e-03
-3.080000e+00	-2.860000e+00	2.572820e-01	2.455045e-03	2.455045e-03
-2.860000e+00	-2.640000e+00	2.424877e-01	2.293847e-03	2.293847e-03
-2.640000e+00	-2.420000e+00	2.173408e-01	2.258123e-03	2.258123e-03
-2.420000e+00	-2.200000e+00	1.797079e-01	2.020925e-03	2.020925e-03
-2.200000e+00	-1.980000e+00	1.273428e-01	1.739582e-03	1.739582e-03
-1.980000e+00	-1.760000e+00	7.474059e-02	1.279588e-03	1.279588e-03
-1.760000e+00	-1.540000e+00	3.284462e-02	8.294204e-04	8.294204e-04
-1.540000e+00	-1.320000e+00	8.330523e-03	3.415524e-04	3.415524e-04
-1.320000e+00	-1.100000e+00	1.033871e-03	1.286984e-04	1.286984e-04
-1.100000e+00	-8.800000e-01	1.657265e-05	1.202554e-05	1.202554e-05
-8.800000e-01	-6.600000e-01	1.372003e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b1 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b1 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b1 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b1
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b1
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415353191894817e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.800327e-03	2.192335e-04	2.192335e-04
-1.078000e+01	-1.056000e+01	7.604500e-03	2.962937e-04	2.962937e-04
-1.056000e+01	-1.034000e+01	1.125592e-02	4.128952e-04	4.128952e-04
-1.034000e+01	-1.012000e+01	1.445841e-02	4.282801e-04	4.282801e-04
-1.012000e+01	-9.900000e+00	1.953294e-02	5.107338e-04	5.107338e-04
-9.900000e+00	-9.680000e+00	2.349757e-02	5.724745e-04	5.724745e-04
-9.680000e+00	-9.460000e+00	2.983626e-02	6.748298e-04	6.748298e-04
-9.460000e+00	-9.240000e+00	3.629644e-02	7.281144e-04	7.281144e-04
-9.240000e+00	-9.020000e+00	4.531713e-02	8.960892e-04	8.960892e-04
-9.020000e+00	-8.800000e+00	5.180991e-02	9.389858e-04	9.389858e-04
-8.800000e+00	-8.580000e+00	5.848382e-02	9.913701e-04	9.913701e-04
-8.580000e+00	-8.360000e+00	6.604182e-02	1.045878e-03	1.045878e-03
-8.360000e+00	-8.140000e+00	7.247832e-02	1.163421e-03	1.163421e-03
-8.140000e+00	-7.920000e+00	8.293309e-02	1.281792e-03	1.281792e-03
-7.920000e+00	-7.700000e+00	9.107445e-02	1.339385e-03	1.339385e-03
-7.700000e+00	-7.480000e+00	9.933955e-02	1.402313e-03	1.402313e-03
-7.480000e+00	-7.260000e+00	1.048962e-01	1.405455e-03	1.405455e-03
-7.260000e+00	-7.040000e+00	1.149684e-01	1.514038e-03	1.514038e-03
-7.040000e+00	-6.820000e+00	1.224084e-01	1.597850e-03	1.597850e-03
-6.820000e+00	-6.600000e+00	1.315495e-01	1.728985e-03	1.728985e-03
-6.600000e+00	-6.380000e+00	1.350435e-01	1.635127e-03	1.635127e-03
-6.380000e+00	-6.160000e+00	1.404477e-01	1.669635e-03	1.669635e-03
-6.160000e+00	-5.940000e+00	1.517102e-01	1.820258e-03	1.820258e-03
-5.940000e+00	-5.720000e+00	1.530105e-01	1.805070e-03	1.805070e-03
-5.720000e+00	-5.500000e+00	1.576809e-01	1.786254e-03	1.786254e-03
-5.500000e+00	-5.280000e+00	1.666195e-01	1.873196e-03	1.873196e-03
-5.280000e+00	-5.060000e+00	1.649521e-01	1.846916e-03	1.846916e-03
-5.060000e+00	-4.840000e+00	1.673408e-01	1.883550e-03	1.883550e-03
-4.840000e+00	-4.620000e+00	1.689330e-01	1.886786e-03	1.886786e-03
-4.620000e+00	-4.400000e+00	1.698514e-01	1.904922e-03	1.904922e-03
-4.400000e+00	-4.180000e+00	1.716380e-01	1.965844e-03	1.965844e-03
-4.180000e+00	-3.960000e+00	1.714932e-01	1.888885e-03	1.888885e-03
-3.960000e+00	-3.740000e+00	1.776280e-01	1.994702e-03	1.994702e-03
-3.740000e+00	-3.520000e+00	1.753809e-01	1.961838e-03	1.961838e-03
-3.520000e+00	-3.300000e+00	1.762539e-01	2.060810e-03	2.060810e-03
-3.300000e+00	-3.080000e+00	1.747825e-01	2.061321e-03	2.061321e-03
-3.080000e+00	-2.860000e+00	1.640636e-01	1.906128e-03	1.906128e-03
-2.860000e+00	-2.640000e+00	1.572651e-01	1.902980e-03	1.902980e-03
-2.640000e+00	-2.420000e+00	1.398754e-01	1.809030e-03	1.809030e-03
-2.420000e+00	-2.200000e+00	1.127009e-01	1.572382e-03	1.572382e-03
-2.200000e+00	-1.980000e+00	8.334450e-02	1.340764e-03	1.340764e-03
-1.980000e+00	-1.760000e+00	4.761409e-02	1.026928e-03	1.026928e-03
-1.760000e+00	-1.540000e+00	1.718858e-02	5.349127e-04	5.349127e-04
-1.540000e+00	-1.320000e+00	3.555217e-03	2.252047e-04	2.252047e-04
-1.320000e+00	-1.100000e+00	4.543970e-04	6.047838e-05	6.047838e-05
-1.100000e+00	-8.800000e-01	8.017355e-07	4.014134e-07	4.014134e-07
-8.800000e-01	-6.600000e-01	7.929318e-08	6.985485e-08	6.985485e-08
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.802895e-03	2.242477e-04	2.242477e-04
-1.078000e+01	-1.056000e+01	7.708455e-03	2.981358e-04	2.981358e-04
-1.056000e+01	-1.034000e+01	1.112380e-02	4.075906e-04	4.075906e-04
-1.034000e+01	-1.012000e+01	1.498935e-02	4.383152e-04	4.383152e-04
-1.012000e+01	-9.900000e+00	1.938645e-02	5.039634e-04	5.039634e-04
-9.900000e+00	-9.680000e+00	2.434236e-02	5.939133e-04	5.939133e-04
-9.680000e+00	-9.460000e+00	3.006086e-02	6.675359e-04	6.675359e-04
-9.460000e+00	-9.240000e+00	3.742950e-02	7.548539e-04	7.548539e-04
-9.240000e+00	-9.020000e+00	4.621273e-02	9.028186e-04	9.028186e-04
-9.020000e+00	-8.800000e+00	5.419673e-02	9.595629e-04	9.595629e-04
-8.800000e+00	-8.580000e+00	6.067691e-02	1.031990e-03	1.031990e-03
-8.580000e+00	-8.360000e+00	6.841986e-02	1.086869e-03	1.086869e-03
-8.360000e+00	-8.140000e+00	7.441236e-02	1.158476e-03	1.158476e-03
-8.140000e+00	-7.920000e+00	8.533055e-02	1.306137e-03	1.306137e-03
-7.920000e+00	-7.700000e+00	9.291386e-02	1.352447e-03	1.352447e-03
-7.700000e+00	-7.480000e+00	1.031389e-01	1.449023e-03	1.449023e-03
-7.480000e+00	-7.260000e+00	1.076528e-01	1.405631e-03	1.405631e-03
-7.260000e+00	-7.040000e+00	1.190939e-01	1.561912e-03	1.561912e-03
-7.040000e+00	-6.820000e+00	1.261345e-01	1.611161e-03	1.611161e-03
-6.820000e+00	-6.600000e+00	1.337878e-01	1.739987e-03	1.739987e-03
-6.600000e+00	-6.380000e+00	1.397481e-01	1.672005e-03	1.672005e-03
-6.380000e+00	-6.160000e+00	1.443941e-01	1.725539e-03	1.725539e-03
-6.160000e+00	-5.940000e+00	1.543490e-01	1.811845e-03	1.811845e-03
-5.940000e+00	-5.720000e+00	1.562218e-01	1.810316e-03	1.810316e-03
-5.720000e+00	-5.500000e+00	1.612827e-01	1.810259e-03	1.810259e-03
-5.500000e+00	-5.280000e+00	1.712409e-01	1.949409e-03	1.949409e-03
-5.280000e+00	-5.060000e+00	1.660432e-01	1.864831e-03	1.864831e-03
-5.060000e+00	-4.840000e+00	1.699062e-01	1.880996e-03	1.880996e-03
-4.840000e+00	-4.620000e+00	1.724893e-01	1.945312e-03	1.945312e-03
-4.620000e+00	-4.400000e+00	1.711359e-01	1.900155e-03	1.900155e-03
-4.400000e+00	-4.180000e+00	1.730917e-01	1.959663e-03	1.959663e-03
-4.180000e+00	-3.960000e+00	1.689753e-01	1.891669e-03	1.891669e-03
-3.960000e+00	-3.740000e+00	1.728667e-01	1.956830e-03	1.956830e-03
-3.740000e+00	-3.520000e+00	1.680284e-01	1.947168e-03	1.947168e-03
-3.520000e+00	-3.300000e+00	1.689487e-01	1.986948e-03	1.986948e-03
-3.300000e+00	-3.080000e+00	1.664363e-01	1.975716e-03	1.975716e-03
-3.080000e+00	-2.860000e+00	1.541212e-01	1.836899e-03	1.836899e-03
-2.860000e+00	-2.640000e+00	1.494635e-01	1.903080e-03	1.903080e-03
-2.640000e+00	-2.420000e+00	1.328429e-01	1.752213e-03	1.752213e-03
-2.420000e+00	-2.200000e+00	1.083167e-01	1.531222e-03	1.531222e-03
-2.200000e+00	-1.980000e+00	7.954327e-02	1.285405e-03	1.285405e-03
-1.980000e+00	-1.760000e+00	4.559405e-02	9.994385e-04	9.994385e-04
-1.760000e+00	-1.540000e+00	1.663841e-02	5.254933e-04	5.254933e-04
-1.540000e+00	-1.320000e+00	3.446202e-03	2.199870e-04	2.199870e-04
-1.320000e+00	-1.100000e+00	4.488088e-04	6.193812e-05	6.193812e-05
-1.100000e+00	-8.800000e-01	3.129508e-06	2.359305e-06	2.359305e-06
-8.800000e-01	-6.600000e-01	8.039277e-08	6.986337e-08	6.986337e-08
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b1
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.482345e-03	2.750390e-04	2.750390e-04
-1.078000e+01	-1.056000e+01	8.939641e-03	3.443982e-04	3.443982e-04
-1.056000e+01	-1.034000e+01	1.119166e-02	3.728749e-04	3.728749e-04
-1.034000e+01	-1.012000e+01	1.493239e-02	4.548644e-04	4.548644e-04
-1.012000e+01	-9.900000e+00	1.878998e-02	4.865934e-04	4.865934e-04
-9.900000e+00	-9.680000e+00	2.531539e-02	5.855532e-04	5.855532e-04
-9.680000e+00	-9.460000e+00	3.021117e-02	7.009822e-04	7.009822e-04
-9.460000e+00	-9.240000e+00	3.647738e-02	7.658616e-04	7.658616e-04
-9.240000e+00	-9.020000e+00	4.152180e-02	8.497022e-04	8.497022e-04
-9.020000e+00	-8.800000e+00	5.012773e-02	9.468631e-04	9.468631e-04
-8.800000e+00	-8.580000e+00	5.666605e-02	9.880333e-04	9.880333e-04
-8.580000e+00	-8.360000e+00	6.545627e-02	1.060064e-03	1.060064e-03
-8.360000e+00	-8.140000e+00	7.378150e-02	1.157253e-03	1.157253e-03
-8.140000e+00	-7.920000e+00	8.096759e-02	1.253939e-03	1.253939e-03
-7.920000e+00	-7.700000e+00	9.037545e-02	1.355257e-03	1.355257e-03
-7.700000e+00	-7.480000e+00	9.650000e-02	1.361409e-03	1.361409e-03
-7.480000e+00	-7.260000e+00	1.024835e-01	1.427258e-03	1.427258e-03
-7.260000e+00	-7.040000e+00	1.118200e-01	1.495008e-03	1.495008e-03
-7.040000e+00	-6.820000e+00	1.183037e-01	1.549593e-03	1.549593e-03
-6.820000e+00	-6.600000e+00	1.276838e-01	1.645211e-03	1.645211e-03
-6.600000e+00	-6.380000e+00	1.338781e-01	1.702972e-03	1.702972e-03
-6.380000e+00	-6.160000e+00	1.408215e-01	1.732032e-03	1.732032e-03
-6.160000e+00	-5.940000e+00	1.421369e-01	1.699144e-03	1.699144e-03
-5.940000e+00	-5.720000e+00	1.503744e-01	1.740947e-03	1.740947e-03
-5.720000e+00	-5.500000e+00	1.572132e-01	1.854748e-03	1.854748e-03
-5.500000e+00	-5.280000e+00	1.576468e-01	1.796798e-03	1.796798e-03
-5.280000e+00	-5.060000e+00	1.622288e-01	1.852242e-03	1.852242e-03
-5.060000e+00	-4.840000e+00	1.652142e-01	1.892810e-03	1.892810e-03
-4.840000e+00	-4.620000e+00	1.645522e-01	1.852026e-03	1.852026e-03
-4.620000e+00	-4.400000e+00	1.689117e-01	1.857446e-03	1.857446e-03
-4.400000e+00	-4.180000e+00	1.750282e-01	2.021926e-03	2.021926e-03
-4.180000e+00	-3.960000e+00	1.711514e-01	1.877246e-03	1.877246e-03
-3.960000e+00	-3.740000e+00	1.757495e-01	1.982292e-03	1.982292e-03
-3.740000e+00	-3.520000e+00	1.807734e-01	2.026878e-03	2.026878e-03
-3.520000e+00	-3.300000e+00	1.782942e-01	1.999267e-03	1.999267e-03
-3.300000e+00	-3.080000e+00	1.798258e-01	2.026546e-03	2.026546e-03
-3.080000e+00	-2.860000e+00	1.689822e-01	1.978496e-03	1.978496e-03
-2.860000e+00	-2.640000e+00	1.567281e-01	1.848406e-03	1.848406e-03
-2.640000e+00	-2.420000e+00	1.434352e-01	1.851284e-03	1.851284e-03
-2.420000e+00	-2.200000e+00	1.227736e-01	1.681031e-03	1.681031e-03
-2.200000e+00	-1.980000e+00	8.734173e-02	1.364795e-03	1.364795e-03
-1.980000e+00	-1.760000e+00	5.251109e-02	1.065748e-03	1.065748e-03
-1.760000e+00	-1.540000e+00	2.199470e-02	6.544680e-04	6.544680e-04
-1.540000e+00	-1.320000e+00	5.869355e-03	2.909400e-04	2.909400e-04
-1.320000e+00	-1.100000e+00	7.100382e-04	1.036225e-04	1.036225e-04
-1.100000e+00	-8.800000e-01	1.574503e-05	1.201552e-05	1.201552e-05
-8.800000e-01	-6.600000e-01	1.372003e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b1
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b1
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.405282e-03	2.695676e-04	2.695676e-04
-1.078000e+01	-1.056000e+01	8.850182e-03	3.396612e-04	3.396612e-04
-1.056000e+01	-1.034000e+01	1.148483e-02	3.829911e-04	3.829911e-04
-1.034000e+01	-1.012000e+01	1.465283e-02	4.500495e-04	4.500495e-04
-1.012000e+01	-9.900000e+00	1.922314e-02	4.905780e-04	4.905780e-04
-9.900000e+00	-9.680000e+00	2.516905e-02	5.817296e-04	5.817296e-04
-9.680000e+00	-9.460000e+00	3.053122e-02	6.937969e-04	6.937969e-04
-9.460000e+00	-9.240000e+00	3.761201e-02	8.142726e-04	8.142726e-04
-9.240000e+00	-9.020000e+00	4.209909e-02	8.353407e-04	8.353407e-04
-9.020000e+00	-8.800000e+00	5.054591e-02	9.593749e-04	9.593749e-04
-8.800000e+00	-8.580000e+00	5.719414e-02	9.884812e-04	9.884812e-04
-8.580000e+00	-8.360000e+00	6.662400e-02	1.081133e-03	1.081133e-03
-8.360000e+00	-8.140000e+00	7.539450e-02	1.184721e-03	1.184721e-03
-8.140000e+00	-7.920000e+00	8.291864e-02	1.259548e-03	1.259548e-03
-7.920000e+00	-7.700000e+00	9.176364e-02	1.374667e-03	1.374667e-03
-7.700000e+00	-7.480000e+00	9.808005e-02	1.377979e-03	1.377979e-03
-7.480000e+00	-7.260000e+00	1.054088e-01	1.440899e-03	1.440899e-03
-7.260000e+00	-7.040000e+00	1.128921e-01	1.515602e-03	1.515602e-03
-7.040000e+00	-6.820000e+00	1.210845e-01	1.557729e-03	1.557729e-03
-6.820000e+00	-6.600000e+00	1.291809e-01	1.661990e-03	1.661990e-03
-6.600000e+00	-6.380000e+00	1.361808e-01	1.694290e-03	1.694290e-03
-6.380000e+00	-6.160000e+00	1.436570e-01	1.763800e-03	1.763800e-03
-6.160000e+00	-5.940000e+00	1.456375e-01	1.732667e-03	1.732667e-03
-5.940000e+00	-5.720000e+00	1.525343e-01	1.754969e-03	1.754969e-03
-5.720000e+00	-5.500000e+00	1.591770e-01	1.864296e-03	1.864296e-03
-5.500000e+00	-5.280000e+00	1.632205e-01	1.857313e-03	1.857313e-03
-5.280000e+00	-5.060000e+00	1.622968e-01	1.843986e-03	1.843986e-03
-5.060000e+00	-4.840000e+00	1.686863e-01	1.896622e-03	1.896622e-03
-4.840000e+00	-4.620000e+00	1.647833e-01	1.859065e-03	1.859065e-03
-4.620000e+00	-4.400000e+00	1.737440e-01	1.934531e-03	1.934531e-03
-4.400000e+00	-4.180000e+00	1.736705e-01	1.973682e-03	1.973682e-03
-4.180000e+00	-3.960000e+00	1.708525e-01	1.865223e-03	1.865223e-03
-3.960000e+00	-3.740000e+00	1.766813e-01	2.085275e-03	2.085275e-03
-3.740000e+00	-3.520000e+00	1.741765e-01	1.928928e-03	1.928928e-03
-3.520000e+00	-3.300000e+00	1.745621e-01	1.993426e-03	1.993426e-03
-3.300000e+00	-3.080000e+00	1.718456e-01	1.965891e-03	1.965891e-03
-3.080000e+00	-2.860000e+00	1.619872e-01	1.937311e-03	1.937311e-03
-2.860000e+00	-2.640000e+00	1.512905e-01	1.791949e-03	1.791949e-03
-2.640000e+00	-2.420000e+00	1.384035e-01	1.805961e-03	1.805961e-03
-2.420000e+00	-2.200000e+00	1.182079e-01	1.629226e-03	1.629226e-03
-2.200000e+00	-1.980000e+00	8.474445e-02	1.369987e-03	1.369987e-03
-1.980000e+00	-1.760000e+00	5.078073e-02	1.019973e-03	1.019973e-03
-1.760000e+00	-1.540000e+00	2.152377e-02	6.446475e-04	6.446475e-04
-1.540000e+00	-1.320000e+00	5.832164e-03	2.887629e-04	2.887629e-04
-1.320000e+00	-1.100000e+00	6.802100e-04	1.022103e-04	1.022103e-04
-1.100000e+00	-8.800000e-01	1.573883e-05	1.201552e-05	1.201552e-05
-8.800000e-01	-6.600000e-01	1.372003e-07	9.633597e-08	9.633597e-08
-6.600000e-01	-4.400000e-01	1.016769e-19	1.018796e-19	1.018796e-19
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/Charged_pt-cut_500/dat/Charged_pt-cut_500_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b2 
DrawOnly=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b2 /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b2 
RatioPlotReference=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b2
RatioPlot=1
RatioPlotYLabel=$\frac{X}{\text{all particles}}$
LogY=0
Legend=1
LegendYPos=0.92
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
LegendXPos=0.05
YMin=0.
YMax=0.5
# END PLOT


# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_no_pt/Thrust_log_z01_b2
Title=all particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360118779260e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.495818e-04	7.068791e-05	7.068791e-05
-1.078000e+01	-1.056000e+01	1.124786e-03	9.832323e-05	9.832323e-05
-1.056000e+01	-1.034000e+01	1.972596e-03	1.872500e-04	1.872500e-04
-1.034000e+01	-1.012000e+01	3.188611e-03	1.691755e-04	1.691755e-04
-1.012000e+01	-9.900000e+00	4.962100e-03	2.347855e-04	2.347855e-04
-9.900000e+00	-9.680000e+00	7.769405e-03	2.748998e-04	2.748998e-04
-9.680000e+00	-9.460000e+00	1.270345e-02	4.085072e-04	4.085072e-04
-9.460000e+00	-9.240000e+00	1.762498e-02	4.810717e-04	4.810717e-04
-9.240000e+00	-9.020000e+00	2.574282e-02	6.160176e-04	6.160176e-04
-9.020000e+00	-8.800000e+00	3.350653e-02	7.336724e-04	7.336724e-04
-8.800000e+00	-8.580000e+00	4.347205e-02	8.445285e-04	8.445285e-04
-8.580000e+00	-8.360000e+00	5.221950e-02	8.820206e-04	8.820206e-04
-8.360000e+00	-8.140000e+00	6.619114e-02	1.090517e-03	1.090517e-03
-8.140000e+00	-7.920000e+00	8.073632e-02	1.200442e-03	1.200442e-03
-7.920000e+00	-7.700000e+00	9.501886e-02	1.356573e-03	1.356573e-03
-7.700000e+00	-7.480000e+00	1.111350e-01	1.492609e-03	1.492609e-03
-7.480000e+00	-7.260000e+00	1.235363e-01	1.517384e-03	1.517384e-03
-7.260000e+00	-7.040000e+00	1.386069e-01	1.657263e-03	1.657263e-03
-7.040000e+00	-6.820000e+00	1.529646e-01	1.788272e-03	1.788272e-03
-6.820000e+00	-6.600000e+00	1.690571e-01	1.915718e-03	1.915718e-03
-6.600000e+00	-6.380000e+00	1.763904e-01	1.944372e-03	1.944372e-03
-6.380000e+00	-6.160000e+00	1.874028e-01	1.985518e-03	1.985518e-03
-6.160000e+00	-5.940000e+00	1.980578e-01	2.139751e-03	2.139751e-03
-5.940000e+00	-5.720000e+00	2.061140e-01	2.133742e-03	2.133742e-03
-5.720000e+00	-5.500000e+00	2.099498e-01	2.128801e-03	2.128801e-03
-5.500000e+00	-5.280000e+00	2.189885e-01	2.228252e-03	2.228252e-03
-5.280000e+00	-5.060000e+00	2.133834e-01	2.138575e-03	2.138575e-03
-5.060000e+00	-4.840000e+00	2.111307e-01	2.128464e-03	2.128464e-03
-4.840000e+00	-4.620000e+00	2.084895e-01	2.156944e-03	2.156944e-03
-4.620000e+00	-4.400000e+00	2.022368e-01	2.098858e-03	2.098858e-03
-4.400000e+00	-4.180000e+00	1.939765e-01	2.100488e-03	2.100488e-03
-4.180000e+00	-3.960000e+00	1.789167e-01	1.902737e-03	1.902737e-03
-3.960000e+00	-3.740000e+00	1.738985e-01	1.926679e-03	1.926679e-03
-3.740000e+00	-3.520000e+00	1.574536e-01	1.794862e-03	1.794862e-03
-3.520000e+00	-3.300000e+00	1.448739e-01	1.780871e-03	1.780871e-03
-3.300000e+00	-3.080000e+00	1.343957e-01	1.775108e-03	1.775108e-03
-3.080000e+00	-2.860000e+00	1.109122e-01	1.492097e-03	1.492097e-03
-2.860000e+00	-2.640000e+00	9.247941e-02	1.408985e-03	1.408985e-03
-2.640000e+00	-2.420000e+00	7.380968e-02	1.226889e-03	1.226889e-03
-2.420000e+00	-2.200000e+00	5.255205e-02	1.055223e-03	1.055223e-03
-2.200000e+00	-1.980000e+00	3.353464e-02	8.018657e-04	8.018657e-04
-1.980000e+00	-1.760000e+00	1.743807e-02	5.666122e-04	5.666122e-04
-1.760000e+00	-1.540000e+00	5.070073e-03	2.307674e-04	2.307674e-04
-1.540000e+00	-1.320000e+00	1.030820e-03	9.744259e-05	9.744259e-05
-1.320000e+00	-1.100000e+00	1.341906e-04	2.403475e-05	2.403475e-05
-1.100000e+00	-8.800000e-01	3.628840e-08	2.008727e-08	2.008727e-08
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_all_pt/Thrust_log_z01_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351471125012e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.129214e-04	7.507868e-05	7.507868e-05
-1.078000e+01	-1.056000e+01	1.198730e-03	1.135051e-04	1.135051e-04
-1.056000e+01	-1.034000e+01	2.212078e-03	1.992609e-04	1.992609e-04
-1.034000e+01	-1.012000e+01	3.370658e-03	1.709223e-04	1.709223e-04
-1.012000e+01	-9.900000e+00	5.286400e-03	2.384140e-04	2.384140e-04
-9.900000e+00	-9.680000e+00	8.301155e-03	2.835223e-04	2.835223e-04
-9.680000e+00	-9.460000e+00	1.337786e-02	4.187229e-04	4.187229e-04
-9.460000e+00	-9.240000e+00	1.839202e-02	4.847422e-04	4.847422e-04
-9.240000e+00	-9.020000e+00	2.705801e-02	6.488692e-04	6.488692e-04
-9.020000e+00	-8.800000e+00	3.530617e-02	7.386551e-04	7.386551e-04
-8.800000e+00	-8.580000e+00	4.438985e-02	8.354942e-04	8.354942e-04
-8.580000e+00	-8.360000e+00	5.617050e-02	9.410503e-04	9.410503e-04
-8.360000e+00	-8.140000e+00	6.961505e-02	1.116299e-03	1.116299e-03
-8.140000e+00	-7.920000e+00	8.484236e-02	1.252261e-03	1.252261e-03
-7.920000e+00	-7.700000e+00	9.905291e-02	1.393541e-03	1.393541e-03
-7.700000e+00	-7.480000e+00	1.123567e-01	1.501055e-03	1.501055e-03
-7.480000e+00	-7.260000e+00	1.280059e-01	1.549975e-03	1.549975e-03
-7.260000e+00	-7.040000e+00	1.428822e-01	1.705859e-03	1.705859e-03
-7.040000e+00	-6.820000e+00	1.565406e-01	1.802923e-03	1.802923e-03
-6.820000e+00	-6.600000e+00	1.718172e-01	1.936476e-03	1.936476e-03
-6.600000e+00	-6.380000e+00	1.823592e-01	1.995652e-03	1.995652e-03
-6.380000e+00	-6.160000e+00	1.884826e-01	2.021567e-03	2.021567e-03
-6.160000e+00	-5.940000e+00	1.993361e-01	2.114069e-03	2.114069e-03
-5.940000e+00	-5.720000e+00	2.071718e-01	2.152108e-03	2.152108e-03
-5.720000e+00	-5.500000e+00	2.109416e-01	2.117044e-03	2.117044e-03
-5.500000e+00	-5.280000e+00	2.174216e-01	2.251816e-03	2.251816e-03
-5.280000e+00	-5.060000e+00	2.136685e-01	2.152670e-03	2.152670e-03
-5.060000e+00	-4.840000e+00	2.100847e-01	2.111210e-03	2.111210e-03
-4.840000e+00	-4.620000e+00	2.073557e-01	2.108428e-03	2.108428e-03
-4.620000e+00	-4.400000e+00	2.013773e-01	2.137161e-03	2.137161e-03
-4.400000e+00	-4.180000e+00	1.903214e-01	2.031480e-03	2.031480e-03
-4.180000e+00	-3.960000e+00	1.757335e-01	1.897590e-03	1.897590e-03
-3.960000e+00	-3.740000e+00	1.675201e-01	1.873996e-03	1.873996e-03
-3.740000e+00	-3.520000e+00	1.523207e-01	1.773885e-03	1.773885e-03
-3.520000e+00	-3.300000e+00	1.401401e-01	1.742747e-03	1.742747e-03
-3.300000e+00	-3.080000e+00	1.296050e-01	1.734611e-03	1.734611e-03
-3.080000e+00	-2.860000e+00	1.048457e-01	1.435746e-03	1.435746e-03
-2.860000e+00	-2.640000e+00	8.878827e-02	1.411382e-03	1.411382e-03
-2.640000e+00	-2.420000e+00	7.015018e-02	1.185357e-03	1.185357e-03
-2.420000e+00	-2.200000e+00	5.057505e-02	1.036715e-03	1.036715e-03
-2.200000e+00	-1.980000e+00	3.266102e-02	7.898438e-04	7.898438e-04
-1.980000e+00	-1.760000e+00	1.676310e-02	5.523346e-04	5.523346e-04
-1.760000e+00	-1.540000e+00	5.128927e-03	2.293056e-04	2.293056e-04
-1.540000e+00	-1.320000e+00	1.033321e-03	9.536598e-05	9.536598e-05
-1.320000e+00	-1.100000e+00	1.398154e-04	2.414330e-05	2.414330e-05
-1.100000e+00	-8.800000e-01	4.012304e-08	2.041910e-08	2.041910e-08
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_no_pt/Thrust_log_z01_b2
Title=charged particles
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415351474351533e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.506590e-03	1.881800e-04	1.881800e-04
-1.078000e+01	-1.056000e+01	2.170454e-03	1.581969e-04	1.581969e-04
-1.056000e+01	-1.034000e+01	3.217702e-03	1.930180e-04	1.930180e-04
-1.034000e+01	-1.012000e+01	5.047077e-03	2.704760e-04	2.704760e-04
-1.012000e+01	-9.900000e+00	7.216877e-03	2.979257e-04	2.979257e-04
-9.900000e+00	-9.680000e+00	1.006396e-02	3.656518e-04	3.656518e-04
-9.680000e+00	-9.460000e+00	1.446448e-02	4.347007e-04	4.347007e-04
-9.460000e+00	-9.240000e+00	1.840497e-02	5.014619e-04	5.014619e-04
-9.240000e+00	-9.020000e+00	2.589739e-02	6.688752e-04	6.688752e-04
-9.020000e+00	-8.800000e+00	3.325657e-02	7.048120e-04	7.048120e-04
-8.800000e+00	-8.580000e+00	4.247388e-02	8.200920e-04	8.200920e-04
-8.580000e+00	-8.360000e+00	5.399455e-02	9.556188e-04	9.556188e-04
-8.360000e+00	-8.140000e+00	6.550682e-02	1.051913e-03	1.051913e-03
-8.140000e+00	-7.920000e+00	7.959859e-02	1.200539e-03	1.200539e-03
-7.920000e+00	-7.700000e+00	9.359386e-02	1.348493e-03	1.348493e-03
-7.700000e+00	-7.480000e+00	1.086141e-01	1.491977e-03	1.491977e-03
-7.480000e+00	-7.260000e+00	1.218907e-01	1.577645e-03	1.577645e-03
-7.260000e+00	-7.040000e+00	1.366989e-01	1.665732e-03	1.665732e-03
-7.040000e+00	-6.820000e+00	1.537809e-01	1.847130e-03	1.847130e-03
-6.820000e+00	-6.600000e+00	1.582810e-01	1.806387e-03	1.806387e-03
-6.600000e+00	-6.380000e+00	1.753891e-01	1.950681e-03	1.950681e-03
-6.380000e+00	-6.160000e+00	1.864396e-01	2.033869e-03	2.033869e-03
-6.160000e+00	-5.940000e+00	1.911642e-01	2.013740e-03	2.013740e-03
-5.940000e+00	-5.720000e+00	2.026202e-01	2.114786e-03	2.114786e-03
-5.720000e+00	-5.500000e+00	2.060775e-01	2.139994e-03	2.139994e-03
-5.500000e+00	-5.280000e+00	2.110898e-01	2.170496e-03	2.170496e-03
-5.280000e+00	-5.060000e+00	2.141255e-01	2.204543e-03	2.204543e-03
-5.060000e+00	-4.840000e+00	2.077155e-01	2.096038e-03	2.096038e-03
-4.840000e+00	-4.620000e+00	2.037010e-01	2.089875e-03	2.089875e-03
-4.620000e+00	-4.400000e+00	1.992425e-01	2.019696e-03	2.019696e-03
-4.400000e+00	-4.180000e+00	1.962752e-01	2.142700e-03	2.142700e-03
-4.180000e+00	-3.960000e+00	1.807902e-01	1.935540e-03	1.935540e-03
-3.960000e+00	-3.740000e+00	1.726650e-01	1.916439e-03	1.916439e-03
-3.740000e+00	-3.520000e+00	1.606424e-01	1.832378e-03	1.832378e-03
-3.520000e+00	-3.300000e+00	1.452772e-01	1.733179e-03	1.733179e-03
-3.300000e+00	-3.080000e+00	1.360625e-01	1.735365e-03	1.735365e-03
-3.080000e+00	-2.860000e+00	1.161394e-01	1.568796e-03	1.568796e-03
-2.860000e+00	-2.640000e+00	9.447814e-02	1.361644e-03	1.361644e-03
-2.640000e+00	-2.420000e+00	7.936514e-02	1.336120e-03	1.336120e-03
-2.420000e+00	-2.200000e+00	5.873345e-02	1.069441e-03	1.069441e-03
-2.200000e+00	-1.980000e+00	3.856665e-02	8.562079e-04	8.562079e-04
-1.980000e+00	-1.760000e+00	2.084365e-02	6.121664e-04	6.121664e-04
-1.760000e+00	-1.540000e+00	8.184518e-03	4.067641e-04	4.067641e-04
-1.540000e+00	-1.320000e+00	1.888894e-03	1.343792e-04	1.343792e-04
-1.320000e+00	-1.100000e+00	1.606385e-04	3.945686e-05	3.945686e-05
-1.100000e+00	-8.800000e-01	9.055186e-08	7.102438e-08	7.102438e-08
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b2
Rebin=2
XMax=-0.88
ErrorType=stat
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=/LO_hadron_ue_500.yoda/EVENT_SHAPES_500_charged_pt/Thrust_log_z01_b2
Title=with $p^{\text{track}}_{T,\text{min}}$ 
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
ScaledBy=3.01415360121990530e-11
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.565001e-03	1.883048e-04	1.883048e-04
-1.078000e+01	-1.056000e+01	2.155347e-03	1.602214e-04	1.602214e-04
-1.056000e+01	-1.034000e+01	3.389831e-03	2.019508e-04	2.019508e-04
-1.034000e+01	-1.012000e+01	4.911109e-03	2.610934e-04	2.610934e-04
-1.012000e+01	-9.900000e+00	7.597395e-03	3.145385e-04	3.145385e-04
-9.900000e+00	-9.680000e+00	1.012533e-02	3.532749e-04	3.532749e-04
-9.680000e+00	-9.460000e+00	1.517866e-02	4.525103e-04	4.525103e-04
-9.460000e+00	-9.240000e+00	1.922092e-02	5.514567e-04	5.514567e-04
-9.240000e+00	-9.020000e+00	2.667969e-02	6.574550e-04	6.574550e-04
-9.020000e+00	-8.800000e+00	3.398174e-02	7.181392e-04	7.181392e-04
-8.800000e+00	-8.580000e+00	4.312941e-02	8.233710e-04	8.233710e-04
-8.580000e+00	-8.360000e+00	5.551245e-02	9.741187e-04	9.741187e-04
-8.360000e+00	-8.140000e+00	6.724991e-02	1.063428e-03	1.063428e-03
-8.140000e+00	-7.920000e+00	8.135182e-02	1.233405e-03	1.233405e-03
-7.920000e+00	-7.700000e+00	9.594350e-02	1.369439e-03	1.369439e-03
-7.700000e+00	-7.480000e+00	1.099053e-01	1.493623e-03	1.493623e-03
-7.480000e+00	-7.260000e+00	1.235279e-01	1.590249e-03	1.590249e-03
-7.260000e+00	-7.040000e+00	1.389216e-01	1.686734e-03	1.686734e-03
-7.040000e+00	-6.820000e+00	1.538737e-01	1.789417e-03	1.789417e-03
-6.820000e+00	-6.600000e+00	1.614394e-01	1.830606e-03	1.830606e-03
-6.600000e+00	-6.380000e+00	1.755240e-01	1.975569e-03	1.975569e-03
-6.380000e+00	-6.160000e+00	1.896369e-01	2.053659e-03	2.053659e-03
-6.160000e+00	-5.940000e+00	1.932695e-01	2.032133e-03	2.032133e-03
-5.940000e+00	-5.720000e+00	2.017705e-01	2.091879e-03	2.091879e-03
-5.720000e+00	-5.500000e+00	2.081014e-01	2.194313e-03	2.194313e-03
-5.500000e+00	-5.280000e+00	2.130531e-01	2.175538e-03	2.175538e-03
-5.280000e+00	-5.060000e+00	2.127739e-01	2.171485e-03	2.171485e-03
-5.060000e+00	-4.840000e+00	2.081082e-01	2.107140e-03	2.107140e-03
-4.840000e+00	-4.620000e+00	2.021181e-01	2.077432e-03	2.077432e-03
-4.620000e+00	-4.400000e+00	2.017043e-01	2.089447e-03	2.089447e-03
-4.400000e+00	-4.180000e+00	1.932891e-01	2.087988e-03	2.087988e-03
-4.180000e+00	-3.960000e+00	1.778507e-01	1.897793e-03	1.897793e-03
-3.960000e+00	-3.740000e+00	1.713515e-01	1.931006e-03	1.931006e-03
-3.740000e+00	-3.520000e+00	1.563546e-01	1.796710e-03	1.796710e-03
-3.520000e+00	-3.300000e+00	1.429310e-01	1.722143e-03	1.722143e-03
-3.300000e+00	-3.080000e+00	1.328611e-01	1.731605e-03	1.731605e-03
-3.080000e+00	-2.860000e+00	1.119617e-01	1.520320e-03	1.520320e-03
-2.860000e+00	-2.640000e+00	9.197605e-02	1.337992e-03	1.337992e-03
-2.640000e+00	-2.420000e+00	7.716114e-02	1.316589e-03	1.316589e-03
-2.420000e+00	-2.200000e+00	5.665386e-02	1.045433e-03	1.045433e-03
-2.200000e+00	-1.980000e+00	3.836677e-02	8.762577e-04	8.762577e-04
-1.980000e+00	-1.760000e+00	2.036735e-02	5.754194e-04	5.754194e-04
-1.760000e+00	-1.540000e+00	8.134818e-03	4.035350e-04	4.035350e-04
-1.540000e+00	-1.320000e+00	2.029797e-03	1.535141e-04	1.535141e-04
-1.320000e+00	-1.100000e+00	1.836451e-04	4.281644e-05	4.281644e-05
-1.100000e+00	-8.800000e-01	9.051595e-08	7.102438e-08	7.102438e-08
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.5
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum_ymax_BLAND/Envelopes/Resum_mult_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.243982e-03	9.590860e-04	7.351350e-04
-1.078000e+01	-1.056000e+01	7.924860e-03	8.748560e-04	7.539200e-04
-1.056000e+01	-1.034000e+01	9.778260e-03	1.127050e-03	1.144200e-03
-1.034000e+01	-1.012000e+01	1.060421e-02	1.050458e-03	8.929000e-04
-1.012000e+01	-9.900000e+00	1.195174e-02	1.182550e-03	1.073430e-03
-9.900000e+00	-9.680000e+00	1.340933e-02	1.205240e-03	1.006930e-03
-9.680000e+00	-9.460000e+00	1.488360e-02	1.330870e-03	1.180110e-03
-9.460000e+00	-9.240000e+00	1.709431e-02	1.517540e-03	1.406480e-03
-9.240001e+00	-9.020001e+00	1.940310e-02	1.678910e-03	1.598700e-03
-9.020001e+00	-8.800000e+00	2.038679e-02	1.507500e-03	1.185020e-03
-8.800000e+00	-8.580000e+00	2.396846e-02	1.873420e-03	1.732620e-03
-8.580001e+00	-8.360001e+00	2.827012e-02	2.452300e-03	2.615500e-03
-8.360001e+00	-8.140001e+00	3.042506e-02	2.434640e-03	2.498120e-03
-8.140001e+00	-7.920001e+00	3.296025e-02	2.285340e-03	2.017140e-03
-7.920001e+00	-7.700000e+00	3.720090e-02	2.631280e-03	2.492450e-03
-7.700000e+00	-7.480002e+00	4.120607e-02	2.719610e-03	2.611010e-03
-7.480001e+00	-7.260000e+00	4.545449e-02	3.044300e-03	3.001340e-03
-7.260000e+00	-7.040000e+00	5.095319e-02	3.286780e-03	3.824310e-03
-7.040000e+00	-6.820002e+00	5.569303e-02	3.394900e-03	4.206790e-03
-6.820001e+00	-6.599999e+00	6.276992e-02	3.889210e-03	5.128340e-03
-6.600000e+00	-6.380003e+00	6.782402e-02	3.794310e-03	5.315970e-03
-6.380002e+00	-6.160002e+00	7.686923e-02	4.483750e-03	6.686380e-03
-6.160002e+00	-5.940000e+00	8.386146e-02	4.550400e-03	7.025670e-03
-5.940000e+00	-5.720000e+00	9.233312e-02	4.602490e-03	7.689580e-03
-5.720000e+00	-5.500000e+00	1.010930e-01	4.718200e-03	8.301200e-03
-5.500000e+00	-5.280000e+00	1.092918e-01	4.505700e-03	7.996200e-03
-5.280000e+00	-5.060000e+00	1.173021e-01	3.843900e-03	7.702400e-03
-5.059999e+00	-4.840001e+00	1.268683e-01	3.370300e-03	6.968000e-03
-4.840001e+00	-4.620000e+00	1.356831e-01	2.337200e-03	5.382500e-03
-4.619999e+00	-4.400003e+00	1.476838e-01	1.753400e-03	4.545900e-03
-4.400003e+00	-4.180000e+00	1.587908e-01	2.150800e-03	2.806600e-03
-4.180000e+00	-3.960001e+00	1.740784e-01	2.852800e-03	1.548700e-03
-3.960001e+00	-3.740000e+00	1.865807e-01	4.091900e-03	1.697900e-03
-3.740000e+00	-3.520002e+00	2.021848e-01	4.868600e-03	3.050300e-03
-3.520001e+00	-3.299999e+00	2.250744e-01	6.115900e-03	3.591800e-03
-3.299999e+00	-3.079999e+00	2.466224e-01	1.000530e-02	4.971800e-03
-3.079999e+00	-2.859999e+00	2.695181e-01	1.384070e-02	6.149700e-03
-2.859999e+00	-2.640001e+00	2.802310e-01	8.545300e-03	6.503900e-03
-2.640000e+00	-2.420000e+00	2.693445e-01	5.430600e-03	8.556700e-03
-2.420000e+00	-2.200002e+00	2.451653e-01	6.100900e-03	1.062320e-02
-2.200001e+00	-1.980003e+00	2.160363e-01	6.627200e-03	1.162430e-02
-1.980003e+00	-1.759999e+00	1.787385e-01	7.530600e-03	1.121110e-02
-1.759999e+00	-1.540000e+00	1.335593e-01	7.942600e-03	9.281400e-03
-1.540001e+00	-1.320002e+00	8.401790e-02	3.476820e-03	6.211900e-03
-1.320002e+00	-1.100001e+00	2.825472e-02	1.395230e-03	2.544560e-03
-1.100000e+00	-8.799998e-01	7.158754e-05	1.432716e-05	2.532167e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.269495e-03	2.621397e-03	2.580991e-03
-1.078000e+01	-1.056000e+01	8.965873e-03	4.489500e-04	6.913045e-04
-1.056000e+01	-1.034000e+01	4.169497e-03	1.020222e-02	0.000000e+00
-1.034000e+01	-1.012000e+01	8.879086e-03	5.146727e-04	1.620986e-03
-1.012000e+01	-9.900000e+00	1.269207e-02	6.553545e-04	1.869282e-03
-9.900000e+00	-9.680000e+00	1.235974e-02	3.390250e-03	2.072500e-03
-9.680000e+00	-9.460000e+00	1.547103e-02	1.783205e-03	2.487095e-03
-9.460000e+00	-9.240000e+00	1.668156e-02	9.287955e-04	1.913836e-03
-9.240000e+00	-9.020000e+00	1.768952e-02	2.827409e-03	1.995855e-03
-9.020000e+00	-8.800000e+00	1.833530e-02	3.220982e-03	2.575995e-03
-8.800000e+00	-8.580000e+00	1.909778e-02	2.787595e-03	2.916877e-03
-8.580000e+00	-8.360000e+00	2.366511e-02	1.868095e-03	1.894482e-03
-8.360000e+00	-8.140000e+00	3.402921e-02	6.410964e-03	9.275845e-03
-8.140000e+00	-7.920000e+00	2.200368e-02	1.863682e-03	4.031768e-03
-7.920000e+00	-7.700000e+00	2.352795e-02	2.245836e-03	2.410936e-03
-7.700000e+00	-7.480000e+00	3.068326e-02	2.725286e-03	3.387509e-03
-7.480000e+00	-7.260000e+00	2.602992e-02	2.975636e-03	2.696268e-03
-7.260000e+00	-7.040000e+00	3.266705e-02	7.373382e-03	1.985545e-03
-7.040000e+00	-6.820000e+00	2.262561e-02	7.120386e-03	5.818041e-03
-6.820000e+00	-6.600000e+00	3.212888e-02	2.172550e-03	3.924764e-03
-6.600000e+00	-6.380000e+00	4.107531e-02	4.381259e-03	2.023618e-03
-6.380000e+00	-6.160000e+00	3.830240e-02	5.101827e-03	3.992145e-03
-6.160000e+00	-5.940000e+00	4.723541e-02	3.571450e-03	2.629318e-03
-5.940000e+00	-5.720000e+00	5.019923e-02	1.467955e-03	3.602955e-03
-5.720000e+00	-5.500000e+00	5.389132e-02	1.248864e-03	3.708773e-03
-5.500000e+00	-5.280000e+00	6.266064e-02	1.570818e-03	4.837409e-03
-5.280000e+00	-5.060000e+00	6.826041e-02	5.681182e-03	3.982545e-03
-5.060000e+00	-4.840000e+00	7.097209e-02	3.405955e-03	5.340773e-03
-4.840000e+00	-4.620000e+00	7.906750e-02	4.099864e-03	2.591227e-03
-4.620000e+00	-4.400000e+00	9.770027e-02	2.713864e-03	7.731364e-04
-4.400000e+00	-4.180000e+00	1.039263e-01	6.149773e-03	9.009818e-03
-4.180000e+00	-3.960000e+00	1.416215e-01	1.994273e-03	2.888318e-03
-3.960000e+00	-3.740000e+00	1.424456e-01	7.954682e-03	1.247286e-02
-3.740000e+00	-3.520000e+00	2.067086e-01	8.215955e-03	2.314818e-03
-3.520000e+00	-3.300000e+00	2.501390e-01	8.337318e-03	2.338773e-03
-3.300000e+00	-3.080000e+00	3.083080e-01	4.026909e-03	6.466864e-03
-3.080000e+00	-2.860000e+00	3.302605e-01	1.821241e-02	5.382409e-03
-2.860000e+00	-2.640000e+00	3.653340e-01	1.773364e-03	2.213595e-02
-2.640000e+00	-2.420000e+00	3.834511e-01	1.516491e-02	7.447545e-03
-2.420000e+00	-2.200000e+00	3.706244e-01	1.177377e-02	1.935664e-02
-2.200000e+00	-1.980000e+00	3.405686e-01	1.962250e-02	1.977664e-02
-1.980000e+00	-1.760000e+00	2.720363e-01	2.274268e-02	1.525514e-02
-1.760000e+00	-1.540000e+00	1.790545e-01	1.181277e-02	4.101955e-03
-1.540000e+00	-1.320000e+00	9.941223e-02	7.276182e-03	4.690955e-03
-1.320000e+00	-1.100000e+00	2.967536e-02	2.918259e-03	1.044964e-03
-1.100000e+00	-8.800000e-01	5.291159e-04	6.034545e-06	7.273682e-05
-8.800000e-01	-6.600000e-01	3.665501e-05	3.062733e-05	0.000000e+00
-6.600000e-01	-4.400000e-01	1.442820e-08	3.556514e-09	2.254669e-08
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.925259e-03	4.995636e-04	1.285855e-03
-1.078000e+01	-1.056000e+01	6.726936e-03	5.297273e-04	1.406745e-03
-1.056000e+01	-1.034000e+01	7.911250e-03	9.756500e-04	8.190727e-04
-1.034000e+01	-1.012000e+01	7.626050e-03	1.917273e-03	2.098514e-03
-1.012000e+01	-9.900000e+00	1.113102e-02	6.397545e-04	2.828123e-03
-9.900000e+00	-9.680000e+00	1.191250e-02	3.202459e-03	1.789491e-03
-9.680000e+00	-9.460000e+00	1.356117e-02	2.090455e-03	1.642236e-03
-9.460000e+00	-9.240000e+00	1.661619e-02	4.377045e-04	2.210859e-03
-9.240000e+00	-9.020000e+00	1.528768e-02	1.367882e-03	2.525114e-03
-9.020000e+00	-8.800000e+00	1.559516e-02	2.350532e-03	2.892773e-03
-8.800000e+00	-8.580000e+00	2.108493e-02	2.709132e-03	2.924600e-03
-8.580000e+00	-8.360000e+00	2.880229e-02	3.208355e-03	5.129009e-03
-8.360000e+00	-8.140000e+00	2.411720e-02	2.007550e-03	2.003395e-03
-8.140000e+00	-7.920000e+00	2.565040e-02	3.995541e-03	2.900859e-03
-7.920000e+00	-7.700000e+00	2.813554e-02	9.046182e-04	3.854032e-03
-7.700000e+00	-7.480000e+00	3.168640e-02	3.082650e-03	2.916145e-03
-7.480000e+00	-7.260000e+00	3.169345e-02	3.481086e-03	3.133791e-03
-7.260000e+00	-7.040000e+00	3.480041e-02	2.648145e-03	3.386577e-03
-7.040000e+00	-6.820000e+00	3.747419e-02	3.950323e-03	2.262523e-03
-6.820000e+00	-6.600000e+00	3.993622e-02	4.745618e-03	4.853414e-03
-6.600000e+00	-6.380000e+00	4.683491e-02	3.704164e-03	3.705864e-03
-6.380000e+00	-6.160000e+00	4.899536e-02	4.292309e-03	4.076500e-03
-6.160000e+00	-5.940000e+00	5.302723e-02	6.000318e-03	3.867545e-03
-5.940000e+00	-5.720000e+00	5.577700e-02	5.537455e-03	4.181682e-03
-5.720000e+00	-5.500000e+00	6.435182e-02	6.325773e-03	5.862227e-03
-5.500000e+00	-5.280000e+00	7.063155e-02	3.178000e-03	5.301773e-03
-5.280000e+00	-5.060000e+00	7.512059e-02	7.743909e-03	6.776955e-03
-5.060000e+00	-4.840000e+00	8.835264e-02	7.035955e-03	3.282227e-03
-4.840000e+00	-4.620000e+00	1.041565e-01	8.092500e-03	4.378909e-03
-4.620000e+00	-4.400000e+00	1.186993e-01	1.301091e-03	4.889773e-03
-4.400000e+00	-4.180000e+00	1.322206e-01	7.969045e-03	1.259591e-03
-4.180000e+00	-3.960000e+00	1.472257e-01	1.756536e-02	2.353364e-03
-3.960000e+00	-3.740000e+00	1.646515e-01	4.445955e-03	6.694500e-03
-3.740000e+00	-3.520000e+00	2.140058e-01	2.082636e-03	1.016691e-02
-3.520000e+00	-3.300000e+00	2.395341e-01	7.951636e-03	2.385227e-03
-3.300000e+00	-3.080000e+00	2.738821e-01	9.781727e-03	2.205000e-03
-3.080000e+00	-2.860000e+00	3.211633e-01	9.362318e-03	1.711241e-02
-2.860000e+00	-2.640000e+00	3.408465e-01	1.185064e-02	1.253795e-02
-2.640000e+00	-2.420000e+00	3.502929e-01	1.525286e-02	2.159059e-02
-2.420000e+00	-2.200000e+00	3.353751e-01	1.777259e-02	1.534436e-02
-2.200000e+00	-1.980000e+00	2.936130e-01	1.691386e-02	2.092895e-02
-1.980000e+00	-1.760000e+00	2.308934e-01	1.121195e-02	1.586759e-02
-1.760000e+00	-1.540000e+00	1.716987e-01	1.204755e-02	1.089355e-02
-1.540000e+00	-1.320000e+00	9.815609e-02	5.870182e-03	6.279864e-03
-1.320000e+00	-1.100000e+00	3.137697e-02	1.882168e-03	3.032500e-03
-1.100000e+00	-8.800000e-01	2.354152e-04	3.249023e-05	1.060991e-05
-8.800000e-01	-6.600000e-01	1.648710e-09	6.501377e-10	1.678836e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.018116e-03	8.359000e-04	5.925100e-04
-1.078000e+01	-1.056000e+01	2.557025e-03	9.303210e-04	7.104650e-04
-1.056000e+01	-1.034000e+01	3.550478e-03	1.229742e-03	8.701850e-04
-1.034000e+01	-1.012000e+01	4.152654e-03	1.236881e-03	9.867040e-04
-1.012000e+01	-9.900000e+00	5.691718e-03	1.671439e-03	1.204314e-03
-9.900000e+00	-9.680000e+00	7.497229e-03	2.023441e-03	1.364300e-03
-9.680000e+00	-9.460000e+00	9.764594e-03	2.353519e-03	1.748266e-03
-9.460000e+00	-9.240000e+00	1.222919e-02	2.675830e-03	2.218700e-03
-9.240001e+00	-9.020001e+00	1.535464e-02	2.841010e-03	2.610450e-03
-9.020001e+00	-8.800000e+00	1.835650e-02	2.998500e-03	2.691060e-03
-8.800000e+00	-8.580000e+00	2.372477e-02	3.795980e-03	3.721970e-03
-8.580001e+00	-8.360001e+00	2.924203e-02	4.399790e-03	4.368780e-03
-8.360001e+00	-8.140001e+00	3.530310e-02	4.975060e-03	5.016420e-03
-8.140001e+00	-7.920001e+00	4.055535e-02	4.997010e-03	4.634420e-03
-7.920001e+00	-7.700000e+00	4.910396e-02	5.716370e-03	5.536620e-03
-7.700000e+00	-7.480002e+00	5.795440e-02	6.131580e-03	5.923360e-03
-7.480001e+00	-7.260000e+00	6.635509e-02	6.485810e-03	6.329520e-03
-7.260000e+00	-7.040000e+00	7.695693e-02	6.706460e-03	6.485140e-03
-7.040000e+00	-6.820002e+00	8.557924e-02	6.518680e-03	6.588540e-03
-6.820001e+00	-6.599999e+00	9.797084e-02	6.745690e-03	8.843760e-03
-6.600000e+00	-6.380003e+00	1.074173e-01	6.325500e-03	1.040200e-02
-6.380002e+00	-6.160002e+00	1.195982e-01	6.111800e-03	1.258400e-02
-6.160002e+00	-5.940000e+00	1.305046e-01	5.786000e-03	1.415240e-02
-5.940000e+00	-5.720000e+00	1.400969e-01	6.323300e-03	1.517050e-02
-5.720000e+00	-5.500000e+00	1.496428e-01	6.817900e-03	1.595370e-02
-5.500000e+00	-5.280000e+00	1.583858e-01	6.792900e-03	1.575630e-02
-5.280000e+00	-5.060000e+00	1.643219e-01	6.538800e-03	1.487090e-02
-5.059999e+00	-4.840001e+00	1.693172e-01	5.563500e-03	1.281940e-02
-4.840001e+00	-4.620000e+00	1.728902e-01	4.328000e-03	1.000860e-02
-4.619999e+00	-4.400003e+00	1.778271e-01	5.059800e-03	7.599000e-03
-4.400003e+00	-4.180000e+00	1.816812e-01	5.811100e-03	5.210000e-03
-4.180000e+00	-3.960001e+00	1.861469e-01	6.562300e-03	5.509800e-03
-3.960001e+00	-3.740000e+00	1.854634e-01	7.462500e-03	6.809400e-03
-3.740000e+00	-3.520002e+00	1.861844e-01	7.772900e-03	7.658600e-03
-3.520001e+00	-3.299999e+00	1.907977e-01	7.504500e-03	8.037200e-03
-3.299999e+00	-3.079999e+00	1.886469e-01	1.089350e-02	8.643900e-03
-3.079999e+00	-2.859999e+00	1.914012e-01	1.269970e-02	8.645500e-03
-2.859999e+00	-2.640001e+00	1.887170e-01	1.537700e-02	8.699600e-03
-2.640000e+00	-2.420000e+00	1.892598e-01	1.617030e-02	8.372600e-03
-2.420000e+00	-2.200002e+00	1.827527e-01	1.796850e-02	7.952300e-03
-2.200001e+00	-1.980003e+00	1.725363e-01	1.600840e-02	7.248400e-03
-1.980003e+00	-1.759999e+00	1.499552e-01	1.414730e-02	6.347900e-03
-1.759999e+00	-1.540000e+00	1.154555e-01	1.180950e-02	5.102900e-03
-1.540001e+00	-1.320002e+00	7.312838e-02	3.639650e-03	3.461820e-03
-1.320002e+00	-1.100001e+00	2.406237e-02	7.525800e-04	1.424870e-03
-1.100000e+00	-8.799998e-01	5.444669e-05	1.095587e-05	1.294106e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.268409e-04	2.766109e-05	1.470355e-04
-1.078000e+01	-1.056000e+01	6.067145e-04	8.533182e-06	1.125645e-04
-1.056000e+01	-1.034000e+01	-1.561884e-04	1.707846e-04	1.011102e-03
-1.034000e+01	-1.012000e+01	1.618707e-03	2.145691e-04	2.251236e-04
-1.012000e+01	-9.900000e+00	-1.359312e-03	5.543191e-04	4.755323e-04
-9.900000e+00	-9.680000e+00	3.484692e-03	1.909045e-05	8.382209e-04
-9.680000e+00	-9.460000e+00	4.436830e-03	2.022877e-04	1.257793e-03
-9.460000e+00	-9.240000e+00	6.858514e-03	4.216818e-04	1.171341e-03
-9.240000e+00	-9.020000e+00	7.803118e-03	4.222727e-06	1.463873e-03
-9.020000e+00	-8.800000e+00	1.374964e-02	4.199591e-04	1.626982e-03
-8.800000e+00	-8.580000e+00	1.164756e-02	0.000000e+00	2.828114e-03
-8.580000e+00	-8.360000e+00	2.041682e-02	1.511964e-03	3.528145e-03
-8.360000e+00	-8.140000e+00	1.564614e-02	1.133745e-03	9.080132e-03
-8.140000e+00	-7.920000e+00	3.291979e-02	1.682318e-03	5.252145e-03
-7.920000e+00	-7.700000e+00	4.094043e-02	3.856177e-03	4.083941e-03
-7.700000e+00	-7.480000e+00	3.937709e-02	3.049650e-03	9.022414e-03
-7.480000e+00	-7.260000e+00	5.763373e-02	1.245497e-02	2.573136e-03
-7.260000e+00	-7.040000e+00	6.276673e-02	2.054864e-03	6.536818e-03
-7.040000e+00	-6.820000e+00	5.790668e-02	3.886091e-03	8.387864e-03
-6.820000e+00	-6.600000e+00	7.732045e-02	9.119091e-03	6.265773e-03
-6.600000e+00	-6.380000e+00	8.610773e-02	7.805227e-03	3.650091e-03
-6.380000e+00	-6.160000e+00	8.622191e-02	1.430500e-03	7.342409e-03
-6.160000e+00	-5.940000e+00	9.605250e-02	2.589823e-02	4.642955e-03
-5.940000e+00	-5.720000e+00	1.055560e-01	4.438136e-03	7.210909e-03
-5.720000e+00	-5.500000e+00	9.233686e-02	5.742273e-03	8.771727e-03
-5.500000e+00	-5.280000e+00	1.240395e-01	6.689227e-03	6.281682e-03
-5.280000e+00	-5.060000e+00	1.289657e-01	5.746909e-03	7.395727e-03
-5.060000e+00	-4.840000e+00	1.427309e-01	6.998955e-03	2.437318e-03
-4.840000e+00	-4.620000e+00	1.411786e-01	1.309500e-02	1.237045e-03
-4.620000e+00	-4.400000e+00	1.631608e-01	4.134773e-03	2.859500e-03
-4.400000e+00	-4.180000e+00	1.436903e-01	8.679636e-03	1.180491e-02
-4.180000e+00	-3.960000e+00	1.803153e-01	2.615227e-03	4.322136e-03
-3.960000e+00	-3.740000e+00	2.031046e-01	4.050682e-03	1.745327e-02
-3.740000e+00	-3.520000e+00	2.191030e-01	7.165136e-03	8.656364e-04
-3.520000e+00	-3.300000e+00	2.426965e-01	7.527909e-03	2.553682e-03
-3.300000e+00	-3.080000e+00	2.480002e-01	7.062136e-03	5.998955e-03
-3.080000e+00	-2.860000e+00	2.569531e-01	7.532318e-03	4.833909e-03
-2.860000e+00	-2.640000e+00	2.711043e-01	1.283277e-02	2.046650e-02
-2.640000e+00	-2.420000e+00	2.681796e-01	9.639909e-03	7.799091e-03
-2.420000e+00	-2.200000e+00	2.606590e-01	1.290500e-02	7.877955e-03
-2.200000e+00	-1.980000e+00	2.235876e-01	9.252818e-03	1.186350e-02
-1.980000e+00	-1.760000e+00	1.864832e-01	1.452318e-02	5.871091e-03
-1.760000e+00	-1.540000e+00	1.267410e-01	7.167727e-03	2.501500e-03
-1.540000e+00	-1.320000e+00	7.284641e-02	4.420045e-03	2.381727e-03
-1.320000e+00	-1.100000e+00	2.034758e-02	1.856618e-03	5.761636e-04
-1.100000e+00	-8.800000e-01	3.062581e-04	4.400105e-05	2.497477e-05
-8.800000e-01	-6.600000e-01	2.846945e-05	1.501413e-05	3.549773e-07
-6.600000e-01	-4.400000e-01	7.570950e-09	1.948350e-09	2.312940e-08
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.196725e-03	5.612909e-05	5.572714e-04
-1.078000e+01	-1.056000e+01	2.066508e-03	1.214977e-04	6.426709e-04
-1.056000e+01	-1.034000e+01	3.094865e-03	6.058091e-05	6.675414e-04
-1.034000e+01	-1.012000e+01	3.376176e-03	2.324859e-04	9.252782e-04
-1.012000e+01	-9.900000e+00	4.649809e-03	3.249627e-04	1.160595e-03
-9.900000e+00	-9.680000e+00	5.204900e-03	2.033091e-04	1.072155e-03
-9.680000e+00	-9.460000e+00	4.688259e-03	1.372059e-03	1.782100e-03
-9.460000e+00	-9.240000e+00	1.081690e-02	6.244091e-05	1.933877e-03
-9.240000e+00	-9.020000e+00	8.690664e-03	3.395018e-03	2.009800e-03
-9.020000e+00	-8.800000e+00	1.528664e-02	1.477477e-03	2.335941e-03
-8.800000e+00	-8.580000e+00	2.038910e-02	1.126864e-04	2.550900e-03
-8.580000e+00	-8.360000e+00	2.115470e-02	1.198395e-03	4.684077e-03
-8.360000e+00	-8.140000e+00	2.477816e-02	1.833205e-03	3.700100e-03
-8.140000e+00	-7.920000e+00	3.074806e-02	1.021695e-03	4.144218e-03
-7.920000e+00	-7.700000e+00	4.304093e-02	1.221677e-03	4.237073e-03
-7.700000e+00	-7.480000e+00	5.001559e-02	1.907273e-03	4.810818e-03
-7.480000e+00	-7.260000e+00	5.455927e-02	2.588318e-03	3.831318e-03
-7.260000e+00	-7.040000e+00	5.979927e-02	5.516136e-03	4.343227e-03
-7.040000e+00	-6.820000e+00	6.972100e-02	4.886909e-03	5.214364e-03
-6.820000e+00	-6.600000e+00	7.287364e-02	3.163591e-03	7.195773e-03
-6.600000e+00	-6.380000e+00	8.751214e-02	7.152591e-03	3.594636e-03
-6.380000e+00	-6.160000e+00	9.938359e-02	5.148045e-03	4.668500e-03
-6.160000e+00	-5.940000e+00	9.856132e-02	9.898364e-03	5.819000e-03
-5.940000e+00	-5.720000e+00	1.068006e-01	1.297686e-02	3.231955e-03
-5.720000e+00	-5.500000e+00	1.160097e-01	6.261091e-03	4.770682e-03
-5.500000e+00	-5.280000e+00	1.311693e-01	2.789455e-03	6.577318e-03
-5.280000e+00	-5.060000e+00	1.323074e-01	9.982727e-03	5.460455e-03
-5.060000e+00	-4.840000e+00	1.466744e-01	6.055682e-03	4.051636e-03
-4.840000e+00	-4.620000e+00	1.583940e-01	9.398591e-03	3.430000e-04
-4.620000e+00	-4.400000e+00	1.617468e-01	2.223136e-03	5.532500e-03
-4.400000e+00	-4.180000e+00	1.704261e-01	5.136227e-03	1.265955e-03
-4.180000e+00	-3.960000e+00	1.884559e-01	1.234955e-02	3.154545e-04
-3.960000e+00	-3.740000e+00	1.868267e-01	3.819409e-03	8.568636e-04
-3.740000e+00	-3.520000e+00	2.129453e-01	6.419682e-03	1.282455e-02
-3.520000e+00	-3.300000e+00	2.220664e-01	8.006227e-03	9.261773e-03
-3.300000e+00	-3.080000e+00	2.307599e-01	1.668600e-02	3.577773e-03
-3.080000e+00	-2.860000e+00	2.385646e-01	8.135727e-03	1.258727e-02
-2.860000e+00	-2.640000e+00	2.405773e-01	8.548636e-03	1.334200e-02
-2.640000e+00	-2.420000e+00	2.474186e-01	1.075773e-02	1.902014e-02
-2.420000e+00	-2.200000e+00	2.407234e-01	9.815455e-03	9.193955e-03
-2.200000e+00	-1.980000e+00	2.071617e-01	8.024000e-03	9.332545e-03
-1.980000e+00	-1.760000e+00	1.724181e-01	6.998045e-03	8.400909e-03
-1.760000e+00	-1.540000e+00	1.307571e-01	6.278182e-03	6.568364e-03
-1.540000e+00	-1.320000e+00	7.530177e-02	3.334045e-03	4.729727e-03
-1.320000e+00	-1.100000e+00	2.190923e-02	1.145623e-03	1.060977e-03
-1.100000e+00	-8.800000e-01	1.485130e-04	2.236982e-05	1.505255e-05
-8.800000e-01	-6.600000e-01	4.749895e-10	1.868457e-10	3.947318e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.117196e-03	7.303166e-04	4.976180e-04
-1.078000e+01	-1.056000e+01	1.682052e-03	9.856186e-04	6.464500e-04
-1.056000e+01	-1.034000e+01	1.964292e-03	1.049045e-03	8.480120e-04
-1.034000e+01	-1.012000e+01	2.901724e-03	1.355985e-03	1.010727e-03
-1.012000e+01	-9.900000e+00	4.164347e-03	1.820658e-03	1.323839e-03
-9.900000e+00	-9.680000e+00	5.759770e-03	2.298444e-03	1.626084e-03
-9.680000e+00	-9.460000e+00	8.031709e-03	2.934502e-03	2.067131e-03
-9.460000e+00	-9.240000e+00	1.133352e-02	3.732013e-03	2.981990e-03
-9.240001e+00	-9.020001e+00	1.426430e-02	4.236390e-03	3.386600e-03
-9.020001e+00	-8.800000e+00	1.807044e-02	4.804410e-03	3.911560e-03
-8.800000e+00	-8.580000e+00	2.423609e-02	5.591360e-03	5.159330e-03
-8.580001e+00	-8.360001e+00	3.135326e-02	6.044350e-03	6.230210e-03
-8.360001e+00	-8.140001e+00	3.992132e-02	6.923240e-03	7.441440e-03
-8.140001e+00	-7.920001e+00	4.831576e-02	7.451090e-03	7.636790e-03
-7.920001e+00	-7.700000e+00	5.991280e-02	8.480550e-03	8.726420e-03
-7.700000e+00	-7.480002e+00	7.254897e-02	9.182450e-03	9.345350e-03
-7.480001e+00	-7.260000e+00	8.615163e-02	9.848410e-03	1.004013e-02
-7.260000e+00	-7.040000e+00	1.018682e-01	1.007359e-02	1.007880e-02
-7.040000e+00	-6.820002e+00	1.160059e-01	9.867700e-03	9.609400e-03
-6.820001e+00	-6.599999e+00	1.328991e-01	9.614800e-03	9.217800e-03
-6.600000e+00	-6.380003e+00	1.480729e-01	8.817200e-03	1.009810e-02
-6.380002e+00	-6.160002e+00	1.646815e-01	7.907900e-03	1.342780e-02
-6.160002e+00	-5.940000e+00	1.782576e-01	6.562200e-03	1.554060e-02
-5.940000e+00	-5.720000e+00	1.908316e-01	7.594100e-03	1.745790e-02
-5.720000e+00	-5.500000e+00	2.033185e-01	8.754400e-03	1.925280e-02
-5.500000e+00	-5.280000e+00	2.122763e-01	8.972300e-03	1.933780e-02
-5.280000e+00	-5.060000e+00	2.136751e-01	8.194500e-03	1.738400e-02
-5.059999e+00	-4.840001e+00	2.147823e-01	6.968500e-03	1.463460e-02
-4.840001e+00	-4.620000e+00	2.113294e-01	7.932000e-03	1.048720e-02
-4.619999e+00	-4.400003e+00	2.102951e-01	9.274900e-03	7.523900e-03
-4.400003e+00	-4.180000e+00	2.062346e-01	1.008980e-02	8.560300e-03
-4.180000e+00	-3.960001e+00	1.995038e-01	1.072090e-02	9.609400e-03
-3.960001e+00	-3.740000e+00	1.885602e-01	1.106240e-02	1.037470e-02
-3.740000e+00	-3.520002e+00	1.777288e-01	1.083190e-02	1.070640e-02
-3.520001e+00	-3.299999e+00	1.714201e-01	1.007840e-02	1.057190e-02
-3.299999e+00	-3.079999e+00	1.562224e-01	1.047620e-02	1.040860e-02
-3.079999e+00	-2.859999e+00	1.434601e-01	1.216390e-02	9.888000e-03
-2.859999e+00	-2.640001e+00	1.286319e-01	1.254020e-02	9.178000e-03
-2.640000e+00	-2.420000e+00	1.139821e-01	1.215580e-02	8.310500e-03
-2.420000e+00	-2.200002e+00	9.879279e-02	1.150048e-02	7.298510e-03
-2.200001e+00	-1.980003e+00	8.334308e-02	9.862430e-03	6.187600e-03
-1.980003e+00	-1.759999e+00	6.473587e-02	8.484710e-03	4.980010e-03
-1.759999e+00	-1.540000e+00	4.637058e-02	6.408900e-03	3.687610e-03
-1.540001e+00	-1.320002e+00	2.642939e-02	3.562260e-03	2.329540e-03
-1.320002e+00	-1.100001e+00	7.825018e-03	7.981100e-04	8.975560e-04
-1.100000e+00	-8.799998e-01	1.444204e-05	2.237340e-06	1.019977e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.703959e-05	2.456523e-05	2.181682e-05
-1.078000e+01	-1.056000e+01	2.165679e-04	0.000000e+00	2.104331e-04
-1.056000e+01	-1.034000e+01	3.476879e-04	3.396795e-05	1.208626e-04
-1.034000e+01	-1.012000e+01	4.281959e-04	3.545691e-05	1.157841e-04
-1.012000e+01	-9.900000e+00	-2.097821e-03	8.094900e-04	2.722491e-04
-9.900000e+00	-9.680000e+00	1.397893e-03	0.000000e+00	2.109314e-04
-9.680000e+00	-9.460000e+00	1.787730e-03	2.210545e-05	2.327509e-04
-9.460000e+00	-9.240000e+00	1.643133e-03	3.251182e-05	7.762545e-04
-9.240000e+00	-9.020000e+00	4.739886e-03	3.236364e-05	1.342364e-03
-9.020000e+00	-8.800000e+00	7.881914e-03	1.668255e-03	0.000000e+00
-8.800000e+00	-8.580000e+00	9.101018e-03	1.566000e-04	9.004955e-04
-8.580000e+00	-8.360000e+00	1.089551e-02	3.161636e-04	1.070736e-03
-8.360000e+00	-8.140000e+00	1.521872e-02	5.844773e-04	3.464768e-03
-8.140000e+00	-7.920000e+00	2.259071e-02	2.846991e-03	5.766250e-03
-7.920000e+00	-7.700000e+00	3.496400e-02	5.737182e-04	4.641327e-03
-7.700000e+00	-7.480000e+00	3.675776e-02	1.967645e-03	9.762964e-03
-7.480000e+00	-7.260000e+00	5.564105e-02	2.307227e-03	9.331636e-03
-7.260000e+00	-7.040000e+00	7.742945e-02	0.000000e+00	7.373318e-03
-7.040000e+00	-6.820000e+00	1.020583e-01	5.467318e-03	8.649682e-03
-6.820000e+00	-6.600000e+00	9.426182e-02	1.204950e-02	8.091182e-03
-6.600000e+00	-6.380000e+00	1.223748e-01	2.302500e-03	9.939864e-03
-6.380000e+00	-6.160000e+00	1.252713e-01	3.012636e-03	8.329000e-03
-6.160000e+00	-5.940000e+00	1.487185e-01	2.664495e-02	1.037545e-02
-5.940000e+00	-5.720000e+00	1.636085e-01	1.245109e-02	1.011191e-02
-5.720000e+00	-5.500000e+00	1.685635e-01	5.554636e-03	5.598591e-03
-5.500000e+00	-5.280000e+00	1.947953e-01	4.969591e-03	2.542364e-03
-5.280000e+00	-5.060000e+00	2.042115e-01	1.047500e-02	4.700182e-03
-5.060000e+00	-4.840000e+00	2.105486e-01	1.812859e-02	1.002273e-04
-4.840000e+00	-4.620000e+00	2.202410e-01	6.504591e-03	3.805318e-03
-4.620000e+00	-4.400000e+00	2.206884e-01	3.365227e-03	8.760318e-03
-4.400000e+00	-4.180000e+00	2.176452e-01	9.792318e-03	1.182182e-03
-4.180000e+00	-3.960000e+00	2.171573e-01	1.590091e-03	6.819545e-03
-3.960000e+00	-3.740000e+00	2.409452e-01	1.243114e-02	1.615468e-02
-3.740000e+00	-3.520000e+00	2.310946e-01	9.542500e-03	1.501227e-03
-3.520000e+00	-3.300000e+00	2.334831e-01	1.304882e-02	0.000000e+00
-3.300000e+00	-3.080000e+00	2.066705e-01	1.030750e-02	6.241500e-03
-3.080000e+00	-2.860000e+00	1.963636e-01	7.597500e-03	5.208682e-03
-2.860000e+00	-2.640000e+00	1.830964e-01	9.918364e-03	1.187768e-02
-2.640000e+00	-2.420000e+00	1.635218e-01	5.774682e-03	9.196273e-03
-2.420000e+00	-2.200000e+00	1.346199e-01	6.648727e-03	3.422091e-03
-2.200000e+00	-1.980000e+00	1.109695e-01	6.782182e-03	2.994000e-03
-1.980000e+00	-1.760000e+00	7.843191e-02	4.906591e-03	1.079591e-03
-1.760000e+00	-1.540000e+00	4.865591e-02	9.813182e-04	2.215909e-03
-1.540000e+00	-1.320000e+00	2.326144e-02	1.583841e-03	5.321091e-04
-1.320000e+00	-1.100000e+00	4.982664e-03	5.231445e-04	8.382273e-05
-1.100000e+00	-8.800000e-01	-1.779749e-06	9.316279e-06	2.530868e-07
-8.800000e-01	-6.600000e-01	-3.501386e-13	6.311927e-14	5.294230e-13
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.408056e-03	0.000000e+00	3.087764e-04
-1.078000e+01	-1.056000e+01	1.116570e-03	1.624500e-05	3.477864e-04
-1.056000e+01	-1.034000e+01	1.656889e-03	7.994955e-05	5.179391e-04
-1.034000e+01	-1.012000e+01	3.166153e-03	1.761191e-04	6.780759e-04
-1.012000e+01	-9.900000e+00	2.923881e-03	2.024941e-04	6.825868e-04
-9.900000e+00	-9.680000e+00	3.979720e-03	1.260009e-04	7.925432e-04
-9.680000e+00	-9.460000e+00	4.665218e-03	7.325418e-04	9.315273e-04
-9.460000e+00	-9.240000e+00	6.948800e-03	0.000000e+00	1.632450e-03
-9.240000e+00	-9.020000e+00	7.797345e-03	2.809927e-03	1.797214e-03
-9.020000e+00	-8.800000e+00	1.139161e-02	0.000000e+00	3.155914e-03
-8.800000e+00	-8.580000e+00	1.687815e-02	4.113182e-05	2.672995e-03
-8.580000e+00	-8.360000e+00	1.712332e-02	5.464545e-04	4.429350e-03
-8.360000e+00	-8.140000e+00	2.386665e-02	2.841409e-04	4.755491e-03
-8.140000e+00	-7.920000e+00	3.044649e-02	1.028677e-03	4.180859e-03
-7.920000e+00	-7.700000e+00	4.041113e-02	1.019441e-03	5.758777e-03
-7.700000e+00	-7.480000e+00	5.280218e-02	1.042136e-03	9.983045e-03
-7.480000e+00	-7.260000e+00	6.214032e-02	3.194364e-03	5.743636e-03
-7.260000e+00	-7.040000e+00	7.762036e-02	3.864091e-04	5.119773e-03
-7.040000e+00	-6.820000e+00	9.085768e-02	1.029318e-03	6.045955e-03
-6.820000e+00	-6.600000e+00	1.067248e-01	1.523864e-03	8.261364e-03
-6.600000e+00	-6.380000e+00	1.194708e-01	1.122905e-02	7.712273e-03
-6.380000e+00	-6.160000e+00	1.427354e-01	5.309455e-03	6.149591e-03
-6.160000e+00	-5.940000e+00	1.494660e-01	7.825864e-03	5.821500e-03
-5.940000e+00	-5.720000e+00	1.638082e-01	1.570532e-02	3.338682e-03
-5.720000e+00	-5.500000e+00	1.840122e-01	8.662636e-03	3.548045e-03
-5.500000e+00	-5.280000e+00	1.957564e-01	3.288818e-03	9.788000e-03
-5.280000e+00	-5.060000e+00	1.943443e-01	6.468182e-03	3.389136e-03
-5.060000e+00	-4.840000e+00	2.141400e-01	5.820818e-03	1.491591e-03
-4.840000e+00	-4.620000e+00	2.166753e-01	9.811727e-03	2.578636e-04
-4.620000e+00	-4.400000e+00	2.199512e-01	4.084545e-03	2.086636e-03
-4.400000e+00	-4.180000e+00	2.146549e-01	5.639409e-03	1.244909e-03
-4.180000e+00	-3.960000e+00	2.215008e-01	9.689455e-03	1.688273e-03
-3.960000e+00	-3.740000e+00	2.133323e-01	1.027705e-02	5.127591e-03
-3.740000e+00	-3.520000e+00	2.229865e-01	1.083918e-02	1.718459e-02
-3.520000e+00	-3.300000e+00	2.180298e-01	1.557518e-02	1.043059e-02
-3.300000e+00	-3.080000e+00	1.948214e-01	1.365286e-02	4.821273e-03
-3.080000e+00	-2.860000e+00	1.865273e-01	1.020309e-02	1.134791e-02
-2.860000e+00	-2.640000e+00	1.676494e-01	9.965909e-03	8.850591e-03
-2.640000e+00	-2.420000e+00	1.447236e-01	4.802273e-03	9.546818e-03
-2.420000e+00	-2.200000e+00	1.284310e-01	5.978318e-03	1.548227e-03
-2.200000e+00	-1.980000e+00	1.004944e-01	5.422727e-03	5.122136e-03
-1.980000e+00	-1.760000e+00	7.553223e-02	2.146318e-03	2.030864e-03
-1.760000e+00	-1.540000e+00	5.028732e-02	2.050136e-03	1.246682e-03
-1.540000e+00	-1.320000e+00	2.668975e-02	1.083200e-03	1.117841e-03
-1.320000e+00	-1.100000e+00	6.519314e-03	7.988182e-05	2.884864e-04
-1.100000e+00	-8.800000e-01	1.200777e-05	1.346218e-06	6.835291e-06
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z02_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.087640e-02	1.787150e-03	2.455210e-03
-1.078000e+01	-1.056000e+01	3.250923e-02	1.634960e-03	2.917020e-03
-1.056000e+01	-1.034000e+01	3.546915e-02	1.835450e-03	3.290470e-03
-1.034000e+01	-1.012000e+01	3.572127e-02	1.407670e-03	3.496390e-03
-1.012000e+01	-9.900000e+00	3.911438e-02	1.658890e-03	4.145240e-03
-9.900000e+00	-9.680000e+00	4.140656e-02	1.516880e-03	4.473730e-03
-9.680000e+00	-9.460000e+00	4.379986e-02	1.594980e-03	4.963620e-03
-9.460000e+00	-9.240000e+00	4.585425e-02	1.459620e-03	5.157270e-03
-9.240001e+00	-9.020001e+00	4.898491e-02	1.780550e-03	5.736010e-03
-9.020001e+00	-8.800000e+00	4.984266e-02	1.670040e-03	5.676590e-03
-8.800000e+00	-8.580000e+00	5.483611e-02	2.266970e-03	6.664010e-03
-8.580001e+00	-8.360001e+00	5.818552e-02	2.604430e-03	7.229530e-03
-8.360001e+00	-8.140001e+00	5.939022e-02	2.444890e-03	6.957650e-03
-8.140001e+00	-7.920001e+00	6.216020e-02	2.579110e-03	7.168700e-03
-7.920001e+00	-7.700000e+00	6.764477e-02	3.233190e-03	8.274580e-03
-7.700000e+00	-7.480002e+00	6.947735e-02	3.209680e-03	8.152630e-03
-7.480001e+00	-7.260000e+00	7.323902e-02	3.407560e-03	8.490590e-03
-7.260000e+00	-7.040000e+00	7.637038e-02	3.588330e-03	8.664290e-03
-7.040000e+00	-6.820002e+00	8.027888e-02	3.839550e-03	8.995580e-03
-6.820001e+00	-6.599999e+00	8.628094e-02	4.398040e-03	9.735280e-03
-6.600000e+00	-6.380003e+00	8.821483e-02	4.137300e-03	9.239620e-03
-6.380002e+00	-6.160002e+00	9.393312e-02	4.633990e-03	9.841680e-03
-6.160002e+00	-5.940000e+00	9.906861e-02	4.833630e-03	9.928690e-03
-5.940000e+00	-5.720000e+00	1.025813e-01	4.778230e-03	9.609100e-03
-5.720000e+00	-5.500000e+00	1.082944e-01	5.116600e-03	9.877700e-03
-5.500000e+00	-5.280000e+00	1.117689e-01	4.532600e-03	8.676400e-03
-5.280000e+00	-5.060000e+00	1.152708e-01	4.406200e-03	8.015600e-03
-5.059999e+00	-4.840001e+00	1.155136e-01	3.738500e-03	5.218800e-03
-4.840001e+00	-4.620000e+00	1.182728e-01	4.663000e-03	3.139000e-03
-4.619999e+00	-4.400003e+00	1.219961e-01	5.418500e-03	3.206600e-03
-4.400003e+00	-4.180000e+00	1.259616e-01	5.804000e-03	3.759900e-03
-4.180000e+00	-3.960001e+00	1.321819e-01	6.057500e-03	4.274500e-03
-3.960001e+00	-3.740000e+00	1.325249e-01	6.906300e-03	5.399700e-03
-3.740000e+00	-3.520002e+00	1.363787e-01	7.325200e-03	6.075300e-03
-3.520001e+00	-3.299999e+00	1.456869e-01	7.886200e-03	6.245600e-03
-3.299999e+00	-3.079999e+00	1.481035e-01	1.158360e-02	7.029000e-03
-3.079999e+00	-2.859999e+00	1.559607e-01	1.373670e-02	7.177500e-03
-2.859999e+00	-2.640001e+00	1.610444e-01	1.660100e-02	7.367400e-03
-2.640000e+00	-2.420000e+00	1.713743e-01	1.769340e-02	7.127400e-03
-2.420000e+00	-2.200002e+00	1.789219e-01	2.062080e-02	8.256600e-03
-2.200001e+00	-1.980003e+00	1.788334e-01	1.786770e-02	6.322700e-03
-1.980003e+00	-1.759999e+00	1.546045e-01	1.392840e-02	5.162500e-03
-1.759999e+00	-1.540000e+00	1.165051e-01	1.174130e-02	4.224000e-03
-1.540001e+00	-1.320002e+00	7.319738e-02	3.788800e-03	2.833360e-03
-1.320002e+00	-1.100001e+00	2.368331e-02	7.765800e-04	1.170190e-03
-1.100000e+00	-8.799998e-01	5.279291e-05	8.826350e-06	1.905581e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.228446e-02	3.566114e-03	3.359377e-03
-1.078000e+01	-1.056000e+01	3.179399e-02	1.631510e-02	2.018868e-03
-1.056000e+01	-1.034000e+01	4.663882e-02	1.515236e-03	6.146318e-03
-1.034000e+01	-1.012000e+01	4.954582e-02	7.708636e-04	4.297318e-03
-1.012000e+01	-9.900000e+00	5.677900e-02	1.803545e-03	2.821045e-03
-9.900000e+00	-9.680000e+00	4.649832e-02	1.505664e-03	3.497318e-03
-9.680000e+00	-9.460000e+00	4.886032e-02	2.937091e-03	5.302773e-03
-9.460000e+00	-9.240000e+00	5.586627e-02	1.703227e-03	3.540409e-03
-9.240000e+00	-9.020000e+00	5.496759e-02	0.000000e+00	2.511682e-03
-9.020000e+00	-8.800000e+00	4.852964e-02	1.233075e-02	1.509227e-03
-8.800000e+00	-8.580000e+00	5.088650e-02	3.861682e-03	4.050682e-03
-8.580000e+00	-8.360000e+00	4.427256e-02	2.210558e-02	3.995164e-03
-8.360000e+00	-8.140000e+00	6.669341e-02	6.455227e-03	8.990318e-03
-8.140000e+00	-7.920000e+00	5.655277e-02	7.823182e-04	1.137736e-02
-7.920000e+00	-7.700000e+00	5.243677e-02	4.593091e-03	3.419773e-03
-7.700000e+00	-7.480000e+00	6.035545e-02	4.087136e-03	2.869909e-03
-7.480000e+00	-7.260000e+00	5.710668e-02	4.879091e-03	3.871227e-03
-7.260000e+00	-7.040000e+00	5.817477e-02	7.543182e-03	2.529591e-03
-7.040000e+00	-6.820000e+00	4.492851e-02	6.193905e-03	7.546259e-03
-6.820000e+00	-6.600000e+00	6.857745e-02	3.103455e-03	1.459864e-03
-6.600000e+00	-6.380000e+00	7.079500e-02	3.053273e-03	8.018182e-04
-6.380000e+00	-6.160000e+00	6.919782e-02	2.591864e-03	2.897045e-03
-6.160000e+00	-5.940000e+00	7.164855e-02	1.364591e-03	5.255455e-04
-5.940000e+00	-5.720000e+00	7.279464e-02	5.650182e-03	7.411364e-04
-5.720000e+00	-5.500000e+00	7.888541e-02	1.932591e-03	5.250000e-04
-5.500000e+00	-5.280000e+00	8.837750e-02	0.000000e+00	3.050000e-03
-5.280000e+00	-5.060000e+00	8.662191e-02	3.325682e-03	3.372455e-03
-5.060000e+00	-4.840000e+00	9.490341e-02	3.133682e-03	5.033636e-04
-4.840000e+00	-4.620000e+00	9.230836e-02	1.180327e-02	1.515455e-04
-4.620000e+00	-4.400000e+00	1.076694e-01	5.670364e-03	7.288955e-03
-4.400000e+00	-4.180000e+00	9.172168e-02	8.589500e-03	7.053273e-03
-4.180000e+00	-3.960000e+00	1.235368e-01	2.759545e-03	4.720045e-03
-3.960000e+00	-3.740000e+00	1.430622e-01	1.167400e-02	1.351814e-02
-3.740000e+00	-3.520000e+00	1.537276e-01	3.943818e-03	3.889864e-03
-3.520000e+00	-3.300000e+00	1.724576e-01	3.948455e-03	7.016818e-03
-3.300000e+00	-3.080000e+00	1.854680e-01	4.878682e-03	9.962909e-03
-3.080000e+00	-2.860000e+00	2.066680e-01	4.642545e-03	5.469409e-03
-2.860000e+00	-2.640000e+00	2.323149e-01	7.600591e-03	5.580773e-03
-2.640000e+00	-2.420000e+00	2.429909e-01	9.812000e-03	6.823909e-03
-2.420000e+00	-2.200000e+00	2.433215e-01	1.042223e-02	7.175182e-03
-2.200000e+00	-1.980000e+00	2.179709e-01	9.052591e-03	1.535714e-02
-1.980000e+00	-1.760000e+00	1.856003e-01	1.279823e-02	5.306091e-03
-1.760000e+00	-1.540000e+00	1.274982e-01	8.576773e-03	1.649318e-03
-1.540000e+00	-1.320000e+00	7.316605e-02	4.457273e-03	3.254773e-03
-1.320000e+00	-1.100000e+00	2.109065e-02	2.097377e-03	7.189818e-04
-1.100000e+00	-8.800000e-01	3.584554e-04	1.575182e-06	6.832623e-05
-8.800000e-01	-6.600000e-01	2.801915e-05	1.475147e-05	2.996136e-07
-6.600000e-01	-4.400000e-01	7.570295e-09	1.948445e-09	2.313114e-08
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.709282e-02	8.967986e-03	2.112364e-04
-1.078000e+01	-1.056000e+01	2.933688e-02	9.291227e-04	2.173355e-03
-1.056000e+01	-1.034000e+01	3.990968e-02	3.329705e-03	4.089745e-03
-1.034000e+01	-1.012000e+01	3.342631e-02	1.017898e-02	3.495827e-03
-1.012000e+01	-9.900000e+00	4.009272e-02	3.033227e-04	2.597686e-03
-9.900000e+00	-9.680000e+00	3.378380e-02	9.938955e-03	3.361000e-03
-9.680000e+00	-9.460000e+00	4.489383e-02	2.751791e-03	2.108486e-03
-9.460000e+00	-9.240000e+00	4.956555e-02	1.049091e-03	1.841727e-03
-9.240000e+00	-9.020000e+00	4.862182e-02	3.474414e-03	1.396500e-03
-9.020000e+00	-8.800000e+00	5.006095e-02	4.727323e-03	1.415591e-03
-8.800000e+00	-8.580000e+00	5.296764e-02	8.119545e-04	4.462727e-03
-8.580000e+00	-8.360000e+00	5.296068e-02	7.301409e-03	2.255636e-03
-8.360000e+00	-8.140000e+00	5.748341e-02	0.000000e+00	6.124591e-03
-8.140000e+00	-7.920000e+00	5.222068e-02	4.301909e-03	2.243773e-03
-7.920000e+00	-7.700000e+00	5.664432e-02	2.074864e-03	3.777500e-03
-7.700000e+00	-7.480000e+00	6.620886e-02	7.198864e-03	0.000000e+00
-7.480000e+00	-7.260000e+00	5.726055e-02	5.038727e-03	1.994636e-03
-7.260000e+00	-7.040000e+00	6.603541e-02	1.007255e-02	0.000000e+00
-7.040000e+00	-6.820000e+00	6.294750e-02	3.426545e-03	3.339273e-03
-6.820000e+00	-6.600000e+00	6.751273e-02	3.784136e-03	1.713000e-03
-6.600000e+00	-6.380000e+00	6.972305e-02	3.835136e-03	1.414136e-03
-6.380000e+00	-6.160000e+00	7.849177e-02	3.802955e-03	7.532273e-04
-6.160000e+00	-5.940000e+00	7.837327e-02	7.352182e-03	3.369091e-04
-5.940000e+00	-5.720000e+00	7.976882e-02	1.324227e-03	0.000000e+00
-5.720000e+00	-5.500000e+00	8.609418e-02	2.803955e-03	2.745955e-03
-5.500000e+00	-5.280000e+00	9.209582e-02	2.622909e-03	1.815955e-03
-5.280000e+00	-5.060000e+00	9.753905e-02	3.003364e-03	9.798636e-04
-5.060000e+00	-4.840000e+00	9.952809e-02	1.934273e-03	4.280182e-03
-4.840000e+00	-4.620000e+00	1.048895e-01	9.182727e-04	8.041818e-04
-4.620000e+00	-4.400000e+00	1.034068e-01	4.222727e-03	4.340091e-03
-4.400000e+00	-4.180000e+00	1.143667e-01	3.493273e-03	0.000000e+00
-4.180000e+00	-3.960000e+00	1.256400e-01	2.297273e-03	3.366136e-03
-3.960000e+00	-3.740000e+00	1.327718e-01	6.515409e-03	6.713773e-03
-3.740000e+00	-3.520000e+00	1.451440e-01	2.801455e-03	8.029682e-03
-3.520000e+00	-3.300000e+00	1.664716e-01	8.214818e-03	7.376636e-03
-3.300000e+00	-3.080000e+00	1.722781e-01	8.572227e-03	2.751545e-03
-3.080000e+00	-2.860000e+00	1.916008e-01	7.710273e-03	1.589073e-02
-2.860000e+00	-2.640000e+00	1.988267e-01	7.540318e-03	9.303636e-03
-2.640000e+00	-2.420000e+00	2.106194e-01	4.749136e-03	2.079264e-02
-2.420000e+00	-2.200000e+00	2.222809e-01	9.596909e-03	5.888955e-03
-2.200000e+00	-1.980000e+00	2.079670e-01	9.095091e-03	9.895409e-03
-1.980000e+00	-1.760000e+00	1.740991e-01	5.091182e-03	7.147636e-03
-1.760000e+00	-1.540000e+00	1.309775e-01	7.290273e-03	6.575955e-03
-1.540000e+00	-1.320000e+00	7.605341e-02	3.767273e-03	5.596909e-03
-1.320000e+00	-1.100000e+00	2.303990e-02	1.128336e-03	2.537427e-03
-1.100000e+00	-8.800000e-01	1.566886e-04	2.141495e-05	1.849973e-05
-8.800000e-01	-6.600000e-01	4.730114e-10	1.866793e-10	3.934768e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z02_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.212507e-03	3.790413e-03	3.264133e-03
-1.078000e+01	-1.056000e+01	1.143185e-02	4.215788e-03	3.598670e-03
-1.056000e+01	-1.034000e+01	1.471056e-02	4.922926e-03	4.496570e-03
-1.034000e+01	-1.012000e+01	1.692834e-02	4.924450e-03	4.098500e-03
-1.012000e+01	-9.900000e+00	2.250142e-02	5.918450e-03	5.808540e-03
-9.900000e+00	-9.680000e+00	2.711556e-02	6.180600e-03	6.363030e-03
-9.680000e+00	-9.460000e+00	3.328134e-02	6.346680e-03	7.185620e-03
-9.460000e+00	-9.240000e+00	3.981153e-02	6.819550e-03	7.939670e-03
-9.240001e+00	-9.020001e+00	4.751221e-02	7.413050e-03	8.491430e-03
-9.020001e+00	-8.800000e+00	5.391929e-02	7.509090e-03	8.204490e-03
-8.800000e+00	-8.580000e+00	6.450794e-02	8.285640e-03	9.145710e-03
-8.580001e+00	-8.360001e+00	7.523487e-02	8.810100e-03	9.709980e-03
-8.360001e+00	-8.140001e+00	8.604577e-02	9.093310e-03	9.985510e-03
-8.140001e+00	-7.920001e+00	9.380235e-02	8.249930e-03	8.386950e-03
-7.920001e+00	-7.700000e+00	1.058790e-01	8.243150e-03	8.367100e-03
-7.700000e+00	-7.480002e+00	1.174649e-01	7.761200e-03	7.649300e-03
-7.480001e+00	-7.260000e+00	1.283181e-01	7.459800e-03	8.857800e-03
-7.260000e+00	-7.040000e+00	1.398432e-01	6.532700e-03	1.166900e-02
-7.040000e+00	-6.820002e+00	1.486209e-01	5.485300e-03	1.339860e-02
-6.820001e+00	-6.599999e+00	1.596101e-01	6.724000e-03	1.562490e-02
-6.600000e+00	-6.380003e+00	1.669284e-01	7.369900e-03	1.683760e-02
-6.380002e+00	-6.160002e+00	1.766485e-01	8.657100e-03	1.884050e-02
-6.160002e+00	-5.940000e+00	1.821942e-01	9.051600e-03	1.923450e-02
-5.940000e+00	-5.720000e+00	1.846061e-01	8.998100e-03	1.873220e-02
-5.720000e+00	-5.500000e+00	1.861378e-01	8.896000e-03	1.797980e-02
-5.500000e+00	-5.280000e+00	1.870468e-01	8.454100e-03	1.652690e-02
-5.280000e+00	-5.060000e+00	1.797655e-01	8.288300e-03	1.291990e-02
-5.059999e+00	-4.840001e+00	1.735573e-01	9.657600e-03	8.891500e-03
-4.840001e+00	-4.620000e+00	1.651847e-01	1.084570e-02	8.343100e-03
-4.619999e+00	-4.400003e+00	1.599931e-01	1.131940e-02	9.083200e-03
-4.400003e+00	-4.180000e+00	1.540654e-01	1.135690e-02	9.498600e-03
-4.180000e+00	-3.960001e+00	1.470969e-01	1.123370e-02	9.800400e-03
-3.960001e+00	-3.740000e+00	1.369309e-01	1.095060e-02	9.937600e-03
-3.740000e+00	-3.520002e+00	1.265593e-01	1.041570e-02	9.874000e-03
-3.520001e+00	-3.299999e+00	1.234272e-01	9.615000e-03	9.427600e-03
-3.299999e+00	-3.079999e+00	1.116107e-01	1.198005e-02	9.041200e-03
-3.079999e+00	-2.859999e+00	1.034034e-01	1.319838e-02	8.427300e-03
-2.859999e+00	-2.640001e+00	9.441791e-02	1.280940e-02	7.710390e-03
-2.640000e+00	-2.420000e+00	8.518707e-02	1.234905e-02	6.929410e-03
-2.420000e+00	-2.200002e+00	7.711384e-02	1.088393e-02	6.073510e-03
-2.200001e+00	-1.980003e+00	6.682449e-02	9.654730e-03	5.147080e-03
-1.980003e+00	-1.759999e+00	5.381576e-02	8.288190e-03	4.201500e-03
-1.759999e+00	-1.540000e+00	4.251669e-02	6.243600e-03	3.146420e-03
-1.540001e+00	-1.320002e+00	2.712028e-02	5.011910e-03	2.089450e-03
-1.320002e+00	-1.100001e+00	9.910939e-03	1.446587e-03	8.042810e-04
-1.100000e+00	-8.799998e-01	2.806056e-05	6.432900e-06	7.322210e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.336726e-03	1.096677e-04	6.571477e-04
-1.078000e+01	-1.056000e+01	3.566695e-03	0.000000e+00	4.791950e-04
-1.056000e+01	-1.034000e+01	4.401016e-03	2.883209e-04	1.390829e-03
-1.034000e+01	-1.012000e+01	7.900105e-03	1.574000e-04	9.070909e-04
-1.012000e+01	-9.900000e+00	5.394782e-03	2.992432e-03	3.513714e-03
-9.900000e+00	-9.680000e+00	1.478231e-02	1.391864e-04	1.430800e-03
-9.680000e+00	-9.460000e+00	1.940223e-02	1.853027e-03	3.109586e-03
-9.460000e+00	-9.240000e+00	2.761337e-02	0.000000e+00	5.416932e-03
-9.240000e+00	-9.020000e+00	3.701894e-02	4.077273e-04	3.281982e-03
-9.020000e+00	-8.800000e+00	4.144647e-02	1.115505e-02	2.759995e-03
-8.800000e+00	-8.580000e+00	5.639464e-02	6.347727e-04	3.543682e-03
-8.580000e+00	-8.360000e+00	6.575750e-02	1.217000e-03	5.514045e-03
-8.360000e+00	-8.140000e+00	7.927291e-02	4.949545e-04	1.388559e-02
-8.140000e+00	-7.920000e+00	9.672373e-02	1.242909e-03	1.005577e-02
-7.920000e+00	-7.700000e+00	1.016426e-01	3.700227e-03	1.192118e-02
-7.700000e+00	-7.480000e+00	1.234705e-01	3.543409e-03	8.337591e-03
-7.480000e+00	-7.260000e+00	1.337686e-01	5.161727e-03	6.795909e-03
-7.260000e+00	-7.040000e+00	1.479752e-01	1.475273e-03	4.459227e-03
-7.040000e+00	-6.820000e+00	1.343455e-01	2.584400e-02	7.996955e-03
-6.820000e+00	-6.600000e+00	1.473999e-01	9.729227e-03	8.096227e-03
-6.600000e+00	-6.380000e+00	1.632992e-01	5.922455e-03	8.759545e-04
-6.380000e+00	-6.160000e+00	1.549449e-01	2.756045e-03	7.674818e-03
-6.160000e+00	-5.940000e+00	1.746906e-01	1.080955e-02	0.000000e+00
-5.940000e+00	-5.720000e+00	1.654267e-01	3.184682e-03	2.848364e-03
-5.720000e+00	-5.500000e+00	1.663846e-01	7.374591e-03	5.328182e-04
-5.500000e+00	-5.280000e+00	1.835339e-01	1.790591e-03	6.412909e-03
-5.280000e+00	-5.060000e+00	1.688070e-01	7.400909e-03	3.977409e-03
-5.060000e+00	-4.840000e+00	1.790543e-01	9.062364e-03	2.384591e-03
-4.840000e+00	-4.620000e+00	1.683401e-01	1.055077e-02	1.560818e-03
-4.620000e+00	-4.400000e+00	1.737885e-01	9.484636e-03	6.941864e-03
-4.400000e+00	-4.180000e+00	1.482927e-01	7.371591e-03	3.443000e-03
-4.180000e+00	-3.960000e+00	1.550392e-01	8.353000e-03	8.941182e-03
-3.960000e+00	-3.740000e+00	1.604160e-01	1.493532e-02	1.310973e-02
-3.740000e+00	-3.520000e+00	1.557116e-01	6.588636e-03	6.462364e-03
-3.520000e+00	-3.300000e+00	1.517951e-01	9.009909e-03	4.019091e-04
-3.300000e+00	-3.080000e+00	1.336821e-01	8.225773e-03	4.454136e-03
-3.080000e+00	-2.860000e+00	1.294244e-01	2.950409e-03	1.092418e-02
-2.860000e+00	-2.640000e+00	1.274668e-01	6.526364e-03	8.043000e-03
-2.640000e+00	-2.420000e+00	1.125782e-01	4.815227e-03	5.749727e-03
-2.420000e+00	-2.200000e+00	1.004625e-01	3.757000e-03	3.889045e-03
-2.200000e+00	-1.980000e+00	8.168623e-02	4.516773e-03	2.523727e-03
-1.980000e+00	-1.760000e+00	6.400945e-02	2.448045e-03	8.974091e-04
-1.760000e+00	-1.540000e+00	4.303545e-02	1.156155e-03	2.634645e-03
-1.540000e+00	-1.320000e+00	2.286097e-02	1.658614e-03	4.480727e-04
-1.320000e+00	-1.100000e+00	5.170382e-03	3.823136e-04	3.113182e-05
-1.100000e+00	-8.800000e-01	9.557877e-06	8.236331e-06	0.000000e+00
-8.800000e-01	-6.600000e-01	1.185673e-07	8.329074e-08	2.510000e-10
-6.600000e-01	-4.400000e-01	1.724314e-19	1.417327e-19	1.132786e-20
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.551191e-03	9.103182e-05	1.544486e-03
-1.078000e+01	-1.056000e+01	9.664132e-03	8.085455e-05	9.960864e-04
-1.056000e+01	-1.034000e+01	1.040214e-02	1.117318e-04	1.712573e-03
-1.034000e+01	-1.012000e+01	1.495534e-02	2.973682e-04	1.787195e-03
-1.012000e+01	-9.900000e+00	1.724644e-02	9.578273e-04	2.518650e-03
-9.900000e+00	-9.680000e+00	2.060502e-02	1.258027e-03	2.744436e-03
-9.680000e+00	-9.460000e+00	2.232410e-02	9.483000e-04	3.981464e-03
-9.460000e+00	-9.240000e+00	3.195196e-02	2.140000e-05	3.339364e-03
-9.240000e+00	-9.020000e+00	3.521867e-02	1.031986e-03	3.500073e-03
-9.020000e+00	-8.800000e+00	4.825550e-02	8.477273e-04	4.696955e-03
-8.800000e+00	-8.580000e+00	5.607368e-02	8.987727e-04	5.133500e-03
-8.580000e+00	-8.360000e+00	6.305718e-02	9.998636e-04	6.064364e-03
-8.360000e+00	-8.140000e+00	7.499409e-02	7.340818e-03	2.897273e-03
-8.140000e+00	-7.920000e+00	8.478805e-02	6.616773e-03	5.284909e-03
-7.920000e+00	-7.700000e+00	1.031085e-01	8.795455e-05	6.745545e-03
-7.700000e+00	-7.480000e+00	1.162802e-01	2.137364e-03	7.244591e-03
-7.480000e+00	-7.260000e+00	1.217985e-01	1.588909e-03	5.800818e-03
-7.260000e+00	-7.040000e+00	1.287067e-01	1.180736e-02	1.837864e-03
-7.040000e+00	-6.820000e+00	1.492776e-01	1.899768e-02	6.332273e-04
-6.820000e+00	-6.600000e+00	1.443610e-01	5.137727e-03	6.638909e-03
-6.600000e+00	-6.380000e+00	1.576186e-01	3.727455e-03	2.049545e-03
-6.380000e+00	-6.160000e+00	1.671165e-01	7.106727e-03	3.556682e-03
-6.160000e+00	-5.940000e+00	1.675952e-01	4.813182e-03	2.333682e-03
-5.940000e+00	-5.720000e+00	1.751226e-01	2.383500e-03	0.000000e+00
-5.720000e+00	-5.500000e+00	1.811143e-01	5.781591e-03	6.637727e-04
-5.500000e+00	-5.280000e+00	1.753494e-01	6.269227e-03	3.054545e-04
-5.280000e+00	-5.060000e+00	1.769011e-01	3.392591e-03	1.549136e-03
-5.060000e+00	-4.840000e+00	1.754700e-01	4.600045e-03	9.489091e-04
-4.840000e+00	-4.620000e+00	1.750188e-01	3.760045e-03	3.657136e-03
-4.620000e+00	-4.400000e+00	1.667734e-01	3.661364e-03	5.946636e-03
-4.400000e+00	-4.180000e+00	1.570454e-01	5.292318e-03	6.080136e-03
-4.180000e+00	-3.960000e+00	1.590981e-01	8.026818e-03	6.284273e-03
-3.960000e+00	-3.740000e+00	1.464223e-01	9.345000e-03	7.924909e-03
-3.740000e+00	-3.520000e+00	1.457755e-01	5.558909e-03	9.898455e-03
-3.520000e+00	-3.300000e+00	1.471281e-01	1.169914e-02	2.475409e-03
-3.300000e+00	-3.080000e+00	1.284224e-01	6.911773e-03	5.203455e-03
-3.080000e+00	-2.860000e+00	1.218585e-01	5.711545e-03	8.030727e-03
-2.860000e+00	-2.640000e+00	1.124513e-01	6.079409e-03	3.603636e-03
-2.640000e+00	-2.420000e+00	9.976732e-02	1.571364e-03	6.960136e-03
-2.420000e+00	-2.200000e+00	8.841018e-02	3.933364e-03	9.795455e-05
-2.200000e+00	-1.980000e+00	7.636450e-02	3.737045e-03	2.690591e-03
-1.980000e+00	-1.760000e+00	6.027145e-02	1.826864e-03	2.167318e-03
-1.760000e+00	-1.540000e+00	4.447282e-02	1.870395e-03	6.081091e-04
-1.540000e+00	-1.320000e+00	2.580970e-02	8.727864e-04	1.326855e-03
-1.320000e+00	-1.100000e+00	6.878095e-03	1.823864e-04	1.100682e-04
-1.100000e+00	-8.800000e-01	2.161585e-05	1.468541e-06	9.164923e-06
-8.800000e-01	-6.600000e-01	-1.650545e-12	2.085982e-12	4.534991e-13
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z02_b2.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.527636e-03	2.159379e-03	1.599022e-03
-1.078000e+01	-1.056000e+01	4.919176e-03	2.687717e-03	2.001142e-03
-1.056000e+01	-1.034000e+01	5.976473e-03	3.048849e-03	2.264027e-03
-1.034000e+01	-1.012000e+01	8.453456e-03	3.812388e-03	2.838144e-03
-1.012000e+01	-9.900000e+00	1.150328e-02	4.817933e-03	3.862090e-03
-9.900000e+00	-9.680000e+00	1.556015e-02	5.869502e-03	4.898170e-03
-9.680000e+00	-9.460000e+00	2.045916e-02	6.893320e-03	5.967890e-03
-9.460000e+00	-9.240000e+00	2.623396e-02	7.995890e-03	7.174180e-03
-9.240001e+00	-9.020001e+00	3.375760e-02	8.839620e-03	8.450720e-03
-9.020001e+00	-8.800000e+00	4.120585e-02	9.212610e-03	9.051800e-03
-8.800000e+00	-8.580000e+00	5.242364e-02	9.675400e-03	1.070954e-02
-8.580001e+00	-8.360001e+00	6.500627e-02	1.056265e-02	1.184640e-02
-8.360001e+00	-8.140001e+00	7.871805e-02	1.159733e-02	1.288802e-02
-8.140001e+00	-7.920001e+00	9.117606e-02	1.163626e-02	1.230434e-02
-7.920001e+00	-7.700000e+00	1.086182e-01	1.226154e-02	1.288650e-02
-7.700000e+00	-7.480002e+00	1.254762e-01	1.222500e-02	1.257770e-02
-7.480001e+00	-7.260000e+00	1.438163e-01	1.213530e-02	1.241590e-02
-7.260000e+00	-7.040000e+00	1.616956e-01	1.111360e-02	1.096620e-02
-7.040000e+00	-6.820002e+00	1.767248e-01	9.664700e-03	9.585300e-03
-6.820001e+00	-6.599999e+00	1.944010e-01	8.213100e-03	1.356270e-02
-6.600000e+00	-6.380003e+00	2.072578e-01	7.194200e-03	1.638130e-02
-6.380002e+00	-6.160002e+00	2.199882e-01	8.780100e-03	1.927450e-02
-6.160002e+00	-5.940000e+00	2.306060e-01	1.005800e-02	2.129290e-02
-5.940000e+00	-5.720000e+00	2.343092e-01	1.024190e-02	2.136400e-02
-5.720000e+00	-5.500000e+00	2.341973e-01	1.000080e-02	2.033010e-02
-5.500000e+00	-5.280000e+00	2.358166e-01	1.001740e-02	1.954680e-02
-5.280000e+00	-5.060000e+00	2.241599e-01	1.124730e-02	1.501940e-02
-5.059999e+00	-4.840001e+00	2.124486e-01	1.298240e-02	1.004010e-02
-4.840001e+00	-4.620000e+00	1.965761e-01	1.430440e-02	1.134780e-02
-4.619999e+00	-4.400003e+00	1.855325e-01	1.459810e-02	1.205790e-02
-4.400003e+00	-4.180000e+00	1.715971e-01	1.445500e-02	1.238520e-02
-4.180000e+00	-3.960001e+00	1.562379e-01	1.396620e-02	1.246120e-02
-3.960001e+00	-3.740000e+00	1.377718e-01	1.310730e-02	1.214360e-02
-3.740000e+00	-3.520002e+00	1.194062e-01	1.198480e-02	1.162590e-02
-3.520001e+00	-3.299999e+00	1.065031e-01	1.055808e-02	1.092420e-02
-3.299999e+00	-3.079999e+00	8.662770e-02	1.121341e-02	1.002990e-02
-3.079999e+00	-2.859999e+00	7.046730e-02	1.131486e-02	9.075950e-03
-2.859999e+00	-2.640001e+00	5.562631e-02	9.053660e-03	8.061480e-03
-2.640000e+00	-2.420000e+00	4.059647e-02	6.918670e-03	6.983570e-03
-2.420000e+00	-2.200002e+00	2.711577e-02	4.127370e-03	5.860840e-03
-2.200001e+00	-1.980003e+00	1.392732e-02	2.640700e-03	4.654710e-03
-1.980003e+00	-1.759999e+00	3.189382e-03	1.734846e-03	3.416865e-03
-1.759999e+00	-1.540000e+00	-8.485570e-04	1.021295e-03	2.204784e-03
-1.540001e+00	-1.320002e+00	-5.787565e-04	4.578025e-04	1.101760e-03
-1.320002e+00	-1.100001e+00	-1.130501e-04	7.346950e-05	1.804181e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.494120e-04	9.279391e-05	6.873677e-05
-1.078000e+01	-1.056000e+01	6.168136e-04	1.043955e-05	3.684064e-04
-1.056000e+01	-1.034000e+01	-6.356600e-04	4.608545e-05	1.222083e-03
-1.034000e+01	-1.012000e+01	1.257528e-03	1.394577e-04	2.106041e-04
-1.012000e+01	-9.900000e+00	-4.897732e-04	4.337268e-04	7.088898e-04
-9.900000e+00	-9.680000e+00	4.004908e-03	0.000000e+00	2.327691e-04
-9.680000e+00	-9.460000e+00	4.887523e-03	4.937727e-05	5.303773e-04
-9.460000e+00	-9.240000e+00	6.491468e-03	2.338318e-04	1.328232e-03
-9.240000e+00	-9.020000e+00	1.346932e-02	7.514545e-05	2.097182e-03
-9.020000e+00	-8.800000e+00	2.061270e-02	1.840064e-03	5.678455e-04
-8.800000e+00	-8.580000e+00	2.467368e-02	2.200423e-03	2.127186e-03
-8.580000e+00	-8.360000e+00	3.561335e-02	1.525209e-03	4.678132e-03
-8.360000e+00	-8.140000e+00	4.365963e-02	3.793041e-03	1.039801e-02
-8.140000e+00	-7.920000e+00	6.661827e-02	3.461364e-04	8.935864e-03
-7.920000e+00	-7.700000e+00	8.355055e-02	6.892273e-04	7.528273e-03
-7.700000e+00	-7.480000e+00	1.008925e-01	2.520864e-03	1.178205e-02
-7.480000e+00	-7.260000e+00	1.276104e-01	1.268255e-02	5.816727e-03
-7.260000e+00	-7.040000e+00	1.567292e-01	0.000000e+00	9.429182e-03
-7.040000e+00	-6.820000e+00	1.560600e-01	5.386182e-03	1.249118e-02
-6.820000e+00	-6.600000e+00	1.970031e-01	7.087182e-03	6.389773e-03
-6.600000e+00	-6.380000e+00	2.084850e-01	8.643682e-03	6.243864e-03
-6.380000e+00	-6.160000e+00	2.249970e-01	5.338500e-03	4.797000e-03
-6.160000e+00	-5.940000e+00	2.207941e-01	2.448545e-02	5.255591e-03
-5.940000e+00	-5.720000e+00	2.283523e-01	4.102000e-03	7.042227e-03
-5.720000e+00	-5.500000e+00	2.250390e-01	6.004455e-03	5.451273e-03
-5.500000e+00	-5.280000e+00	2.534975e-01	9.409227e-03	5.548818e-03
-5.280000e+00	-5.060000e+00	2.337648e-01	7.865273e-03	4.012409e-03
-5.060000e+00	-4.840000e+00	2.401228e-01	1.192282e-02	1.970318e-03
-4.840000e+00	-4.620000e+00	2.212750e-01	1.587305e-02	1.949136e-03
-4.620000e+00	-4.400000e+00	2.277185e-01	1.180991e-02	1.059718e-02
-4.400000e+00	-4.180000e+00	1.843426e-01	7.844045e-03	1.162227e-03
-4.180000e+00	-3.960000e+00	1.802729e-01	1.015305e-02	1.037582e-02
-3.960000e+00	-3.740000e+00	1.761896e-01	1.674818e-02	1.132373e-02
-3.740000e+00	-3.520000e+00	1.582525e-01	1.083641e-02	1.146273e-02
-3.520000e+00	-3.300000e+00	1.377007e-01	9.444227e-03	1.287455e-03
-3.300000e+00	-3.080000e+00	1.076389e-01	7.905455e-03	7.505000e-03
-3.080000e+00	-2.860000e+00	8.816050e-02	2.220773e-03	4.489091e-03
-2.860000e+00	-2.640000e+00	7.490245e-02	4.059318e-03	7.889364e-03
-2.640000e+00	-2.420000e+00	5.088105e-02	1.648909e-03	3.830455e-03
-2.420000e+00	-2.200000e+00	3.205903e-02	2.927391e-03	1.607850e-03
-2.200000e+00	-1.980000e+00	1.929439e-02	1.297277e-03	8.883318e-04
-1.980000e+00	-1.760000e+00	6.720255e-03	6.204682e-04	4.464091e-05
-1.760000e+00	-1.540000e+00	1.403314e-03	7.945045e-05	4.913318e-05
-1.540000e+00	-1.320000e+00	1.838920e-04	3.380223e-05	2.079914e-05
-1.320000e+00	-1.100000e+00	4.084335e-06	1.101032e-07	1.821010e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.937985e-03	0.000000e+00	8.422286e-04
-1.078000e+01	-1.056000e+01	3.918557e-03	2.768364e-05	1.132270e-03
-1.056000e+01	-1.034000e+01	4.239655e-03	6.990091e-05	6.963864e-04
-1.034000e+01	-1.012000e+01	6.413095e-03	1.053864e-04	9.957091e-04
-1.012000e+01	-9.900000e+00	8.279827e-03	9.177409e-04	7.480591e-04
-9.900000e+00	-9.680000e+00	8.398027e-03	7.527273e-06	1.849677e-03
-9.680000e+00	-9.460000e+00	9.802682e-03	1.449345e-03	3.135018e-03
-9.460000e+00	-9.240000e+00	1.650582e-02	0.000000e+00	2.421659e-03
-9.240000e+00	-9.020000e+00	1.917927e-02	3.767918e-03	2.798032e-03
-9.020000e+00	-8.800000e+00	2.927273e-02	0.000000e+00	3.736855e-03
-8.800000e+00	-8.580000e+00	3.695920e-02	3.784545e-05	4.243195e-03
-8.580000e+00	-8.360000e+00	4.244913e-02	1.393477e-03	6.983282e-03
-8.360000e+00	-8.140000e+00	5.636695e-02	1.811364e-04	6.562818e-03
-8.140000e+00	-7.920000e+00	6.407355e-02	2.404500e-03	5.883955e-03
-7.920000e+00	-7.700000e+00	8.662105e-02	0.000000e+00	8.088727e-03
-7.700000e+00	-7.480000e+00	1.053561e-01	2.642364e-03	9.385318e-03
-7.480000e+00	-7.260000e+00	1.206751e-01	5.075045e-03	6.354000e-03
-7.260000e+00	-7.040000e+00	1.423536e-01	2.521364e-03	3.747318e-03
-7.040000e+00	-6.820000e+00	1.632886e-01	4.507273e-04	3.847682e-03
-6.820000e+00	-6.600000e+00	1.774035e-01	5.301273e-03	9.305955e-03
-6.600000e+00	-6.380000e+00	1.937368e-01	7.107273e-03	4.568909e-03
-6.380000e+00	-6.160000e+00	2.183781e-01	1.355791e-02	3.080364e-03
-6.160000e+00	-5.940000e+00	2.190578e-01	9.683045e-03	2.717727e-03
-5.940000e+00	-5.720000e+00	2.340379e-01	1.729127e-02	1.042273e-04
-5.720000e+00	-5.500000e+00	2.368460e-01	4.818182e-03	0.000000e+00
-5.500000e+00	-5.280000e+00	2.384008e-01	3.065818e-03	5.682000e-03
-5.280000e+00	-5.060000e+00	2.340098e-01	4.179682e-03	1.114318e-03
-5.060000e+00	-4.840000e+00	2.346267e-01	8.026955e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	2.190362e-01	6.938318e-03	6.013182e-04
-4.620000e+00	-4.400000e+00	2.097477e-01	7.050364e-03	2.643682e-03
-4.400000e+00	-4.180000e+00	1.905095e-01	6.280318e-03	1.116845e-02
-4.180000e+00	-3.960000e+00	1.791422e-01	1.081241e-02	8.669091e-04
-3.960000e+00	-3.740000e+00	1.584525e-01	1.028986e-02	8.683500e-03
-3.740000e+00	-3.520000e+00	1.459125e-01	7.940818e-03	8.617773e-03
-3.520000e+00	-3.300000e+00	1.347803e-01	1.036805e-02	3.018864e-03
-3.300000e+00	-3.080000e+00	1.079740e-01	5.369455e-03	6.523545e-03
-3.080000e+00	-2.860000e+00	8.376923e-02	4.278955e-03	5.667545e-03
-2.860000e+00	-2.640000e+00	7.171368e-02	3.976727e-03	3.691273e-03
-2.640000e+00	-2.420000e+00	4.939573e-02	4.590909e-04	4.847045e-03
-2.420000e+00	-2.200000e+00	3.344434e-02	2.363209e-03	2.472955e-03
-2.200000e+00	-1.980000e+00	1.775333e-02	6.225773e-04	3.387045e-04
-1.980000e+00	-1.760000e+00	5.955509e-03	3.253955e-04	9.352273e-05
-1.760000e+00	-1.540000e+00	7.074291e-04	9.811364e-05	3.429227e-05
-1.540000e+00	-1.320000e+00	1.250952e-04	1.052232e-05	8.997818e-06
-1.320000e+00	-1.100000e+00	6.707750e-06	4.434091e-08	1.952123e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.335276e-02	2.982600e-03	9.337390e-03
-1.078000e+01	-1.056000e+01	5.388563e-02	3.318200e-03	9.371060e-03
-1.056000e+01	-1.034000e+01	5.556786e-02	3.487910e-03	9.277240e-03
-1.034000e+01	-1.012000e+01	5.471391e-02	4.143860e-03	8.808960e-03
-1.012000e+01	-9.900000e+00	5.813688e-02	3.608010e-03	9.460050e-03
-9.900000e+00	-9.680000e+00	5.835777e-02	4.090110e-03	9.072110e-03
-9.680000e+00	-9.460000e+00	6.085640e-02	3.772610e-03	9.368240e-03
-9.460000e+00	-9.240000e+00	6.037962e-02	4.404360e-03	8.826560e-03
-9.240001e+00	-9.020001e+00	6.275809e-02	4.118160e-03	9.126680e-03
-9.020001e+00	-8.800000e+00	6.348364e-02	4.247280e-03	8.863720e-03
-8.800000e+00	-8.580000e+00	6.627267e-02	4.051330e-03	9.306840e-03
-8.580001e+00	-8.360001e+00	6.856725e-02	4.340220e-03	9.764450e-03
-8.360001e+00	-8.140001e+00	6.619525e-02	4.877820e-03	7.882010e-03
-8.140001e+00	-7.920001e+00	6.666757e-02	5.066050e-03	7.504170e-03
-7.920001e+00	-7.700000e+00	7.268667e-02	4.354470e-03	9.177890e-03
-7.700000e+00	-7.480002e+00	7.173055e-02	4.813470e-03	8.189370e-03
-7.480001e+00	-7.260000e+00	7.541874e-02	4.454850e-03	8.892830e-03
-7.260000e+00	-7.040000e+00	7.597593e-02	4.476860e-03	8.415420e-03
-7.040000e+00	-6.820002e+00	7.536621e-02	4.909860e-03	7.292050e-03
-6.820001e+00	-6.599999e+00	8.046880e-02	4.527720e-03	8.326610e-03
-6.600000e+00	-6.380003e+00	8.140608e-02	4.607300e-03	7.667830e-03
-6.380002e+00	-6.160002e+00	8.196936e-02	4.835110e-03	6.970060e-03
-6.160002e+00	-5.940000e+00	8.439030e-02	4.702800e-03	6.772200e-03
-5.940000e+00	-5.720000e+00	8.645015e-02	4.866460e-03	6.425600e-03
-5.720000e+00	-5.500000e+00	8.772673e-02	4.998600e-03	5.835320e-03
-5.500000e+00	-5.280000e+00	8.606425e-02	5.423820e-03	3.665990e-03
-5.280000e+00	-5.060000e+00	9.136045e-02	5.233030e-03	4.241970e-03
-5.059999e+00	-4.840001e+00	8.660962e-02	5.933660e-03	3.564430e-03
-4.840001e+00	-4.620000e+00	8.604971e-02	6.373270e-03	4.028710e-03
-4.619999e+00	-4.400003e+00	8.493721e-02	6.718130e-03	4.475320e-03
-4.400003e+00	-4.180000e+00	8.805207e-02	6.452850e-03	4.482020e-03
-4.180000e+00	-3.960001e+00	9.099316e-02	6.304980e-03	4.605840e-03
-3.960001e+00	-3.740000e+00	8.903472e-02	7.228770e-03	5.008890e-03
-3.740000e+00	-3.520002e+00	8.905558e-02	9.236290e-03	5.220490e-03
-3.520001e+00	-3.299999e+00	9.470314e-02	9.174500e-03	5.128890e-03
-3.299999e+00	-3.079999e+00	9.414311e-02	1.153552e-02	5.312430e-03
-3.079999e+00	-2.859999e+00	9.603787e-02	1.348980e-02	5.755630e-03
-2.859999e+00	-2.640001e+00	9.883092e-02	1.427608e-02	6.131280e-03
-2.640000e+00	-2.420000e+00	1.020601e-01	1.506975e-02	6.422400e-03
-2.420000e+00	-2.200002e+00	1.040743e-01	1.682066e-02	7.213200e-03
-2.200001e+00	-1.980003e+00	1.092503e-01	1.696213e-02	7.009500e-03
-1.980003e+00	-1.759999e+00	1.105191e-01	1.856560e-02	7.692300e-03
-1.759999e+00	-1.540000e+00	9.940057e-02	1.639573e-02	6.651330e-03
-1.540001e+00	-1.320002e+00	6.306647e-02	6.483360e-03	1.975400e-03
-1.320002e+00	-1.100001e+00	2.013519e-02	1.627630e-03	6.113500e-04
-1.100000e+00	-8.799998e-01	4.759875e-05	9.392030e-06	9.877110e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.838582e-02	1.801791e-02	3.557500e-03
-1.078000e+01	-1.056000e+01	7.696582e-02	1.665455e-02	8.905909e-04
-1.056000e+01	-1.034000e+01	7.606518e-02	2.039409e-03	6.393864e-03
-1.034000e+01	-1.012000e+01	7.754191e-02	7.076227e-03	2.656773e-03
-1.012000e+01	-9.900000e+00	9.358800e-02	6.507500e-03	3.368773e-03
-9.900000e+00	-9.680000e+00	8.065900e-02	2.361000e-03	5.350500e-03
-9.680000e+00	-9.460000e+00	7.096768e-02	7.876136e-03	2.584364e-03
-9.460000e+00	-9.240000e+00	6.849018e-02	5.039364e-03	2.065318e-03
-9.240000e+00	-9.020000e+00	7.217341e-02	0.000000e+00	2.172455e-03
-9.020000e+00	-8.800000e+00	6.832109e-02	4.643682e-03	1.077636e-03
-8.800000e+00	-8.580000e+00	6.551391e-02	4.261182e-03	3.923864e-03
-8.580000e+00	-8.360000e+00	8.078777e-02	7.737045e-03	8.740455e-03
-8.360000e+00	-8.140000e+00	6.487523e-02	5.920364e-03	8.533636e-04
-8.140000e+00	-7.920000e+00	6.066464e-02	0.000000e+00	1.297323e-02
-7.920000e+00	-7.700000e+00	6.540755e-02	2.243636e-03	1.364545e-03
-7.700000e+00	-7.480000e+00	6.820655e-02	5.229818e-03	0.000000e+00
-7.480000e+00	-7.260000e+00	6.203195e-02	1.073591e-03	1.546727e-03
-7.260000e+00	-7.040000e+00	6.232205e-02	7.778773e-03	6.931818e-04
-7.040000e+00	-6.820000e+00	6.198659e-02	6.679091e-04	2.567773e-03
-6.820000e+00	-6.600000e+00	7.016100e-02	2.950773e-03	1.083818e-03
-6.600000e+00	-6.380000e+00	7.031573e-02	2.311909e-03	1.220818e-03
-6.380000e+00	-6.160000e+00	7.162436e-02	2.194136e-03	7.508636e-04
-6.160000e+00	-5.940000e+00	7.140200e-02	3.269000e-03	6.542727e-04
-5.940000e+00	-5.720000e+00	7.321264e-02	4.316136e-03	2.744227e-03
-5.720000e+00	-5.500000e+00	7.216895e-02	1.355091e-03	1.263455e-03
-5.500000e+00	-5.280000e+00	7.668168e-02	0.000000e+00	2.712045e-03
-5.280000e+00	-5.060000e+00	6.934641e-02	6.985455e-03	8.613636e-04
-5.060000e+00	-4.840000e+00	7.985100e-02	5.662136e-03	1.081136e-03
-4.840000e+00	-4.620000e+00	6.886477e-02	7.831727e-03	1.459591e-03
-4.620000e+00	-4.400000e+00	7.913286e-02	2.031318e-03	6.267000e-03
-4.400000e+00	-4.180000e+00	5.962836e-02	9.393045e-03	4.304545e-03
-4.180000e+00	-3.960000e+00	8.173664e-02	3.249136e-03	3.193273e-03
-3.960000e+00	-3.740000e+00	9.401968e-02	8.012727e-03	1.047045e-02
-3.740000e+00	-3.520000e+00	9.788055e-02	3.111500e-03	1.152727e-03
-3.520000e+00	-3.300000e+00	1.084062e-01	5.549273e-03	2.172364e-03
-3.300000e+00	-3.080000e+00	1.077080e-01	5.752818e-03	8.034727e-03
-3.080000e+00	-2.860000e+00	1.252579e-01	4.435545e-03	5.795909e-03
-2.860000e+00	-2.640000e+00	1.346219e-01	5.893864e-03	7.916682e-03
-2.640000e+00	-2.420000e+00	1.353182e-01	6.459864e-03	6.501545e-03
-2.420000e+00	-2.200000e+00	1.420557e-01	3.883500e-03	5.401591e-03
-2.200000e+00	-1.980000e+00	1.288805e-01	6.592455e-03	5.470773e-03
-1.980000e+00	-1.760000e+00	1.216578e-01	6.540227e-03	3.343591e-03
-1.760000e+00	-1.540000e+00	9.016632e-02	4.444682e-03	2.096818e-03
-1.540000e+00	-1.320000e+00	5.306809e-02	3.211409e-03	2.542955e-03
-1.320000e+00	-1.100000e+00	1.436669e-02	1.619568e-03	3.653182e-04
-1.100000e+00	-8.800000e-01	2.209094e-04	1.649318e-05	4.499382e-05
-8.800000e-01	-6.600000e-01	2.659456e-05	1.527526e-05	0.000000e+00
-6.600000e-01	-4.400000e-01	7.570168e-09	1.948427e-09	2.313115e-08
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.619945e-02	8.066414e-03	1.282682e-03
-1.078000e+01	-1.056000e+01	5.261445e-02	5.771364e-04	4.231636e-03
-1.056000e+01	-1.034000e+01	5.713609e-02	1.854091e-04	2.539227e-03
-1.034000e+01	-1.012000e+01	5.401732e-02	1.181855e-02	1.025818e-03
-1.012000e+01	-9.900000e+00	5.749850e-02	3.760091e-03	3.816818e-04
-9.900000e+00	-9.680000e+00	6.142877e-02	5.289182e-03	1.886682e-03
-9.680000e+00	-9.460000e+00	6.555632e-02	4.855864e-03	0.000000e+00
-9.460000e+00	-9.240000e+00	6.462909e-02	5.524636e-03	0.000000e+00
-9.240000e+00	-9.020000e+00	6.521305e-02	5.225500e-03	0.000000e+00
-9.020000e+00	-8.800000e+00	5.230132e-02	1.208926e-02	2.079500e-03
-8.800000e+00	-8.580000e+00	6.391586e-02	4.104364e-03	1.655727e-03
-8.580000e+00	-8.360000e+00	6.230486e-02	3.943182e-03	0.000000e+00
-8.360000e+00	-8.140000e+00	6.535259e-02	1.815273e-03	3.196636e-03
-8.140000e+00	-7.920000e+00	5.874327e-02	5.458409e-03	4.667727e-04
-7.920000e+00	-7.700000e+00	6.639427e-02	4.527591e-03	5.365455e-04
-7.700000e+00	-7.480000e+00	6.624864e-02	3.436682e-03	2.627273e-05
-7.480000e+00	-7.260000e+00	6.775286e-02	1.982909e-03	8.093636e-04
-7.260000e+00	-7.040000e+00	7.384077e-02	7.396091e-03	6.578636e-04
-7.040000e+00	-6.820000e+00	6.675450e-02	5.217091e-03	7.914091e-04
-6.820000e+00	-6.600000e+00	7.021932e-02	5.022227e-03	1.514500e-03
-6.600000e+00	-6.380000e+00	6.573909e-02	3.286364e-03	3.103000e-03
-6.380000e+00	-6.160000e+00	7.463100e-02	3.539636e-03	1.433682e-03
-6.160000e+00	-5.940000e+00	7.143632e-02	2.420545e-03	2.562273e-04
-5.940000e+00	-5.720000e+00	7.393018e-02	2.430500e-03	3.952682e-03
-5.720000e+00	-5.500000e+00	7.769300e-02	1.570273e-03	4.605545e-03
-5.500000e+00	-5.280000e+00	7.763264e-02	2.003773e-03	6.478727e-03
-5.280000e+00	-5.060000e+00	7.758895e-02	1.542682e-03	2.620273e-03
-5.060000e+00	-4.840000e+00	7.789332e-02	1.723182e-03	4.233818e-03
-4.840000e+00	-4.620000e+00	8.125123e-02	3.456955e-03	4.242364e-03
-4.620000e+00	-4.400000e+00	7.931359e-02	2.572045e-03	2.917909e-03
-4.400000e+00	-4.180000e+00	8.035486e-02	2.573227e-03	5.865136e-03
-4.180000e+00	-3.960000e+00	8.354414e-02	2.261727e-03	1.840409e-03
-3.960000e+00	-3.740000e+00	8.690095e-02	3.581000e-03	6.694909e-03
-3.740000e+00	-3.520000e+00	9.477809e-02	2.879591e-03	5.755682e-03
-3.520000e+00	-3.300000e+00	1.034728e-01	6.923727e-03	5.880273e-03
-3.300000e+00	-3.080000e+00	9.955900e-02	3.593045e-03	2.829727e-03
-3.080000e+00	-2.860000e+00	1.094709e-01	5.326091e-03	9.559591e-03
-2.860000e+00	-2.640000e+00	1.109428e-01	3.453273e-03	3.659455e-03
-2.640000e+00	-2.420000e+00	1.190934e-01	9.906818e-04	8.516636e-03
-2.420000e+00	-2.200000e+00	1.175031e-01	6.144409e-03	3.040136e-03
-2.200000e+00	-1.980000e+00	1.217932e-01	3.998136e-03	5.103545e-03
-1.980000e+00	-1.760000e+00	1.183925e-01	3.270727e-03	2.050000e-03
-1.760000e+00	-1.540000e+00	9.586414e-02	2.977409e-03	2.790818e-03
-1.540000e+00	-1.320000e+00	5.595409e-02	1.975955e-03	3.769909e-03
-1.320000e+00	-1.100000e+00	1.470370e-02	6.304545e-04	1.514591e-04
-1.100000e+00	-8.800000e-01	7.371673e-05	9.170636e-06	1.160577e-05
-8.800000e-01	-6.600000e-01	3.412218e-10	1.363580e-10	4.478169e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.982768e-02	7.522920e-03	7.009810e-03
-1.078000e+01	-1.056000e+01	2.406968e-02	8.094120e-03	7.606970e-03
-1.056000e+01	-1.034000e+01	3.023761e-02	8.980730e-03	8.986150e-03
-1.034000e+01	-1.012000e+01	3.380320e-02	8.651090e-03	8.087190e-03
-1.012000e+01	-9.900000e+00	4.320350e-02	9.528120e-03	1.025562e-02
-9.900000e+00	-9.680000e+00	5.107619e-02	9.362550e-03	1.089991e-02
-9.680000e+00	-9.460000e+00	6.060701e-02	9.727350e-03	1.164817e-02
-9.460000e+00	-9.240000e+00	7.023080e-02	1.023577e-02	1.198252e-02
-9.240001e+00	-9.020001e+00	8.143819e-02	1.064986e-02	1.230727e-02
-9.020001e+00	-8.800000e+00	8.961744e-02	1.018867e-02	1.119086e-02
-8.800000e+00	-8.580000e+00	1.037171e-01	1.052110e-02	1.159370e-02
-8.580001e+00	-8.360001e+00	1.173448e-01	1.051200e-02	1.153010e-02
-8.360001e+00	-8.140001e+00	1.296789e-01	1.005170e-02	1.085400e-02
-8.140001e+00	-7.920001e+00	1.375388e-01	8.368600e-03	8.231900e-03
-7.920001e+00	-7.700000e+00	1.503125e-01	7.567700e-03	7.635200e-03
-7.700000e+00	-7.480002e+00	1.610339e-01	6.225900e-03	1.037830e-02
-7.480001e+00	-7.260000e+00	1.720069e-01	5.311600e-03	1.299440e-02
-7.260000e+00	-7.040000e+00	1.813709e-01	6.747100e-03	1.555200e-02
-7.040000e+00	-6.820002e+00	1.864296e-01	7.194600e-03	1.649970e-02
-6.820001e+00	-6.599999e+00	1.941138e-01	8.402400e-03	1.830240e-02
-6.600000e+00	-6.380003e+00	1.952981e-01	8.392900e-03	1.800360e-02
-6.380002e+00	-6.160002e+00	2.020040e-01	9.804300e-03	1.994510e-02
-6.160002e+00	-5.940000e+00	2.000291e-01	9.423700e-03	1.867090e-02
-5.940000e+00	-5.720000e+00	1.976147e-01	9.268600e-03	1.768430e-02
-5.720000e+00	-5.500000e+00	1.918282e-01	1.054160e-02	1.580730e-02
-5.500000e+00	-5.280000e+00	1.855967e-01	1.167760e-02	1.344910e-02
-5.280000e+00	-5.060000e+00	1.695916e-01	1.320930e-02	1.005700e-02
-5.059999e+00	-4.840001e+00	1.545482e-01	1.397530e-02	1.080070e-02
-4.840001e+00	-4.620000e+00	1.389331e-01	1.435090e-02	1.127120e-02
-4.619999e+00	-4.400003e+00	1.279723e-01	1.401450e-02	1.131570e-02
-4.400003e+00	-4.180000e+00	1.180223e-01	1.329860e-02	1.108400e-02
-4.180000e+00	-3.960001e+00	1.055668e-01	1.251799e-02	1.077680e-02
-3.960001e+00	-3.740000e+00	9.300079e-02	1.150289e-02	1.027231e-02
-3.740000e+00	-3.520002e+00	8.030001e-02	1.053510e-02	9.669310e-03
-3.520001e+00	-3.299999e+00	7.216668e-02	9.108880e-03	8.937030e-03
-3.299999e+00	-3.079999e+00	5.819244e-02	9.996310e-03	8.174110e-03
-3.079999e+00	-2.859999e+00	4.750717e-02	9.941980e-03	7.347180e-03
-2.859999e+00	-2.640001e+00	3.875868e-02	7.369920e-03	6.525610e-03
-2.640000e+00	-2.420000e+00	2.884991e-02	5.626850e-03	5.659690e-03
-2.420000e+00	-2.200002e+00	2.065437e-02	3.446570e-03	4.797800e-03
-2.200001e+00	-1.980003e+00	1.196364e-02	2.571702e-03	3.894450e-03
-1.980003e+00	-1.759999e+00	4.613421e-03	1.807638e-03	2.974291e-03
-1.759999e+00	-1.540000e+00	2.578268e-04	1.134841e-03	2.034908e-03
-1.540001e+00	-1.320002e+00	-2.097165e-04	5.627738e-04	1.091400e-03
-1.320002e+00	-1.100001e+00	-5.097442e-05	9.592408e-05	1.919457e-04
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.790050e-03	1.904545e-06	1.235518e-03
-1.078000e+01	-1.056000e+01	8.483236e-03	0.000000e+00	1.437882e-03
-1.056000e+01	-1.034000e+01	1.291077e-02	4.174182e-04	2.936491e-03
-1.034000e+01	-1.012000e+01	1.386260e-02	1.686114e-03	1.635832e-03
-1.012000e+01	-9.900000e+00	1.853390e-02	4.878155e-03	5.541155e-03
-9.900000e+00	-9.680000e+00	3.051888e-02	1.644036e-03	5.140127e-03
-9.680000e+00	-9.460000e+00	4.247578e-02	1.893618e-03	4.424582e-03
-9.460000e+00	-9.240000e+00	5.305605e-02	5.282273e-04	8.430273e-03
-9.240000e+00	-9.020000e+00	7.219377e-02	1.056682e-03	2.912273e-03
-9.020000e+00	-8.800000e+00	8.343886e-02	9.011273e-03	5.911545e-03
-8.800000e+00	-8.580000e+00	1.097872e-01	1.593409e-03	6.211045e-03
-8.580000e+00	-8.360000e+00	1.169999e-01	3.778955e-03	1.065118e-02
-8.360000e+00	-8.140000e+00	1.399567e-01	4.889545e-04	9.203318e-03
-8.140000e+00	-7.920000e+00	1.534760e-01	1.552091e-03	1.080018e-02
-7.920000e+00	-7.700000e+00	1.569329e-01	2.669955e-03	1.154945e-02
-7.700000e+00	-7.480000e+00	1.789064e-01	6.259000e-03	8.029318e-03
-7.480000e+00	-7.260000e+00	1.832641e-01	5.514500e-03	3.418136e-03
-7.260000e+00	-7.040000e+00	1.948352e-01	2.722895e-02	6.128182e-04
-7.040000e+00	-6.820000e+00	1.976297e-01	7.685455e-04	4.236727e-03
-6.820000e+00	-6.600000e+00	1.834449e-01	5.132045e-03	4.077136e-03
-6.600000e+00	-6.380000e+00	2.062601e-01	6.772318e-03	5.970000e-04
-6.380000e+00	-6.160000e+00	1.884098e-01	0.000000e+00	8.296773e-03
-6.160000e+00	-5.940000e+00	1.983910e-01	9.220636e-03	0.000000e+00
-5.940000e+00	-5.720000e+00	1.926844e-01	4.227227e-03	1.697727e-03
-5.720000e+00	-5.500000e+00	1.773407e-01	5.366409e-03	8.009091e-05
-5.500000e+00	-5.280000e+00	1.902046e-01	5.617727e-03	2.058227e-03
-5.280000e+00	-5.060000e+00	1.692088e-01	6.248227e-03	2.993455e-03
-5.060000e+00	-4.840000e+00	1.706547e-01	1.053736e-02	3.447182e-03
-4.840000e+00	-4.620000e+00	1.491728e-01	9.240136e-03	2.448455e-03
-4.620000e+00	-4.400000e+00	1.496365e-01	1.213591e-02	9.822364e-03
-4.400000e+00	-4.180000e+00	1.179700e-01	5.406455e-03	2.563545e-03
-4.180000e+00	-3.960000e+00	1.133375e-01	5.536000e-03	1.012841e-02
-3.960000e+00	-3.740000e+00	1.092691e-01	1.390009e-02	1.135764e-02
-3.740000e+00	-3.520000e+00	9.579750e-02	2.772136e-03	1.152614e-02
-3.520000e+00	-3.300000e+00	8.672909e-02	6.198773e-03	1.115136e-03
-3.300000e+00	-3.080000e+00	6.945677e-02	4.606682e-03	4.597318e-03
-3.080000e+00	-2.860000e+00	5.730709e-02	1.761364e-04	3.666318e-03
-2.860000e+00	-2.640000e+00	4.884318e-02	2.084182e-03	3.863955e-03
-2.640000e+00	-2.420000e+00	3.432781e-02	7.381455e-04	2.507523e-03
-2.420000e+00	-2.200000e+00	2.561148e-02	1.195664e-03	7.013045e-04
-2.200000e+00	-1.980000e+00	1.551436e-02	8.856636e-04	2.244727e-04
-1.980000e+00	-1.760000e+00	6.877427e-03	7.777727e-05	3.390000e-04
-1.760000e+00	-1.540000e+00	1.664300e-03	5.784773e-05	1.766023e-04
-1.540000e+00	-1.320000e+00	2.584651e-04	1.671855e-05	5.331818e-05
-1.320000e+00	-1.100000e+00	1.656671e-05	3.633541e-06	1.013862e-05
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.607764e-02	5.815000e-05	1.835018e-03
-1.078000e+01	-1.056000e+01	1.715304e-02	0.000000e+00	2.126891e-03
-1.056000e+01	-1.034000e+01	2.184817e-02	1.903364e-04	3.579532e-03
-1.034000e+01	-1.012000e+01	2.750958e-02	4.823864e-04	2.592450e-03
-1.012000e+01	-9.900000e+00	3.170718e-02	1.322950e-03	3.428332e-03
-9.900000e+00	-9.680000e+00	3.445620e-02	1.779082e-03	6.332514e-03
-9.680000e+00	-9.460000e+00	4.526810e-02	0.000000e+00	6.495305e-03
-9.460000e+00	-9.240000e+00	6.126659e-02	4.575909e-04	4.339091e-03
-9.240000e+00	-9.020000e+00	6.358527e-02	1.230909e-03	5.107955e-03
-9.020000e+00	-8.800000e+00	8.505323e-02	2.549091e-04	6.506773e-03
-8.800000e+00	-8.580000e+00	9.632377e-02	9.472727e-04	6.560227e-03
-8.580000e+00	-8.360000e+00	1.090948e-01	1.090682e-03	4.782909e-03
-8.360000e+00	-8.140000e+00	1.218060e-01	2.425409e-03	4.179682e-03
-8.140000e+00	-7.920000e+00	1.333979e-01	1.114300e-02	5.265636e-03
-7.920000e+00	-7.700000e+00	1.555845e-01	1.725773e-03	5.326273e-03
-7.700000e+00	-7.480000e+00	1.714007e-01	3.870409e-03	6.236273e-03
-7.480000e+00	-7.260000e+00	1.665623e-01	8.110500e-03	2.160682e-03
-7.260000e+00	-7.040000e+00	1.813995e-01	2.868877e-02	0.000000e+00
-7.040000e+00	-6.820000e+00	1.961712e-01	1.175345e-02	0.000000e+00
-6.820000e+00	-6.600000e+00	1.821075e-01	7.505318e-03	2.826318e-03
-6.600000e+00	-6.380000e+00	1.856755e-01	6.172364e-03	1.720000e-04
-6.380000e+00	-6.160000e+00	2.018618e-01	1.083973e-02	1.565136e-03
-6.160000e+00	-5.940000e+00	1.977507e-01	6.328955e-03	1.007591e-03
-5.940000e+00	-5.720000e+00	1.931623e-01	5.059136e-03	2.603227e-03
-5.720000e+00	-5.500000e+00	1.912765e-01	3.810182e-03	2.526364e-03
-5.500000e+00	-5.280000e+00	1.812629e-01	4.266727e-03	8.199091e-04
-5.280000e+00	-5.060000e+00	1.753086e-01	5.948955e-03	2.531773e-03
-5.060000e+00	-4.840000e+00	1.604658e-01	3.734409e-03	1.137818e-03
-4.840000e+00	-4.620000e+00	1.510528e-01	5.188727e-03	7.928227e-03
-4.620000e+00	-4.400000e+00	1.315816e-01	4.429364e-03	3.567909e-03
-4.400000e+00	-4.180000e+00	1.254645e-01	6.281045e-03	7.662727e-03
-4.180000e+00	-3.960000e+00	1.162175e-01	6.589636e-03	6.107909e-03
-3.960000e+00	-3.740000e+00	9.941686e-02	7.686318e-03	8.877000e-03
-3.740000e+00	-3.520000e+00	8.998268e-02	5.140000e-03	1.686773e-03
-3.520000e+00	-3.300000e+00	8.712086e-02	7.394227e-03	1.632136e-03
-3.300000e+00	-3.080000e+00	6.601118e-02	2.662818e-03	5.761182e-03
-3.080000e+00	-2.860000e+00	5.363495e-02	2.336409e-03	5.423773e-03
-2.860000e+00	-2.640000e+00	4.529807e-02	1.658864e-03	1.006841e-03
-2.640000e+00	-2.420000e+00	3.338295e-02	0.000000e+00	3.843855e-03
-2.420000e+00	-2.200000e+00	2.355120e-02	1.629523e-03	1.665559e-03
-2.200000e+00	-1.980000e+00	1.411698e-02	5.019545e-04	3.239409e-04
-1.980000e+00	-1.760000e+00	6.189705e-03	1.019500e-04	3.234227e-04
-1.760000e+00	-1.540000e+00	1.097357e-03	1.375023e-04	3.540545e-05
-1.540000e+00	-1.320000e+00	1.338626e-04	1.011950e-05	1.919736e-05
-1.320000e+00	-1.100000e+00	1.647830e-05	1.022509e-06	3.803245e-06
-1.100000e+00	-8.800000e-01	3.551256e-24	1.281690e-24	2.261916e-24
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/EVENT_SHAPES_200_Thrust_log_z03_b2.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.576725e-03	3.267559e-03	2.616006e-03
-1.078000e+01	-1.056000e+01	7.714194e-03	4.063873e-03	3.250096e-03
-1.056000e+01	-1.034000e+01	1.051423e-02	5.035018e-03	4.211540e-03
-1.034000e+01	-1.012000e+01	1.331245e-02	5.721930e-03	4.595690e-03
-1.012000e+01	-9.900000e+00	1.808335e-02	7.176260e-03	6.131060e-03
-9.900000e+00	-9.680000e+00	2.396405e-02	8.481350e-03	7.489300e-03
-9.680000e+00	-9.460000e+00	3.088175e-02	9.624410e-03	8.790090e-03
-9.460000e+00	-9.240000e+00	3.903307e-02	1.078021e-02	1.022434e-02
-9.240001e+00	-9.020001e+00	4.929069e-02	1.137322e-02	1.157894e-02
-9.020001e+00	-8.800000e+00	5.912385e-02	1.136285e-02	1.207224e-02
-8.800000e+00	-8.580000e+00	7.388126e-02	1.216785e-02	1.376312e-02
-8.580001e+00	-8.360001e+00	8.883526e-02	1.300361e-02	1.435944e-02
-8.360001e+00	-8.140001e+00	1.058022e-01	1.379586e-02	1.508480e-02
-8.140001e+00	-7.920001e+00	1.199107e-01	1.326600e-02	1.375110e-02
-7.920001e+00	-7.700000e+00	1.394982e-01	1.326610e-02	1.358550e-02
-7.700000e+00	-7.480002e+00	1.579078e-01	1.250820e-02	1.244750e-02
-7.480001e+00	-7.260000e+00	1.762311e-01	1.165240e-02	1.139800e-02
-7.260000e+00	-7.040000e+00	1.938844e-01	9.830300e-03	1.027560e-02
-7.040000e+00	-6.820002e+00	2.072441e-01	7.671700e-03	1.352170e-02
-6.820001e+00	-6.599999e+00	2.235360e-01	7.903700e-03	1.756030e-02
-6.600000e+00	-6.380003e+00	2.322059e-01	8.914100e-03	1.962760e-02
-6.380002e+00	-6.160002e+00	2.420500e-01	1.047010e-02	2.213700e-02
-6.160002e+00	-5.940000e+00	2.473630e-01	1.139480e-02	2.329290e-02
-5.940000e+00	-5.720000e+00	2.442919e-01	1.093540e-02	2.191500e-02
-5.720000e+00	-5.500000e+00	2.378779e-01	1.095940e-02	1.990820e-02
-5.500000e+00	-5.280000e+00	2.323536e-01	1.284410e-02	1.782830e-02
-5.280000e+00	-5.060000e+00	2.112557e-01	1.497470e-02	1.156030e-02
-5.059999e+00	-4.840001e+00	1.949488e-01	1.595880e-02	1.264410e-02
-4.840001e+00	-4.620000e+00	1.711454e-01	1.644540e-02	1.319620e-02
-4.619999e+00	-4.400003e+00	1.556879e-01	1.606270e-02	1.335980e-02
-4.400003e+00	-4.180000e+00	1.383152e-01	1.527440e-02	1.319780e-02
-4.180000e+00	-3.960001e+00	1.210142e-01	1.420730e-02	1.286810e-02
-3.960001e+00	-3.740000e+00	1.006557e-01	1.286787e-02	1.223490e-02
-3.740000e+00	-3.520002e+00	8.194330e-02	1.136425e-02	1.150189e-02
-3.520001e+00	-3.299999e+00	6.873520e-02	9.793560e-03	1.077019e-02
-3.299999e+00	-3.079999e+00	4.816549e-02	9.197100e-03	9.729760e-03
-3.079999e+00	-2.859999e+00	3.438959e-02	7.692760e-03	8.743480e-03
-2.859999e+00	-2.640001e+00	2.104098e-02	5.073960e-03	7.591240e-03
-2.640000e+00	-2.420000e+00	8.751798e-03	3.679067e-03	6.255752e-03
-2.420000e+00	-2.200002e+00	1.555032e-03	2.463459e-03	4.773696e-03
-2.200001e+00	-1.980003e+00	-2.059930e-03	1.413491e-03	3.167972e-03
-1.980003e+00	-1.759999e+00	-1.929237e-03	6.443320e-04	1.663007e-03
-1.759999e+00	-1.540000e+00	-7.825629e-04	2.605021e-04	4.750058e-04
-1.540001e+00	-1.320002e+00	-6.639327e-06	1.479151e-06	8.346318e-06
-1.320002e+00	-1.100001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.799998e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.879219e-04	1.798450e-05	1.146840e-04
-1.078000e+01	-1.056000e+01	1.402580e-03	3.491364e-06	6.693386e-04
-1.056000e+01	-1.034000e+01	6.379936e-04	2.150045e-04	1.753898e-03
-1.034000e+01	-1.012000e+01	2.198237e-03	1.138032e-04	2.625232e-04
-1.012000e+01	-9.900000e+00	1.370240e-03	5.597791e-04	1.013667e-03
-9.900000e+00	-9.680000e+00	6.250845e-03	2.254545e-06	6.946273e-04
-9.680000e+00	-9.460000e+00	8.293450e-03	2.459091e-05	8.890273e-04
-9.460000e+00	-9.240000e+00	1.288776e-02	3.713318e-04	2.903073e-03
-9.240000e+00	-9.020000e+00	2.386590e-02	4.802909e-04	2.150227e-03
-9.020000e+00	-8.800000e+00	3.034079e-02	4.590864e-04	2.033036e-03
-8.800000e+00	-8.580000e+00	3.587899e-02	6.614591e-04	3.527427e-03
-8.580000e+00	-8.360000e+00	6.281018e-02	2.433818e-03	5.517500e-03
-8.360000e+00	-8.140000e+00	7.148591e-02	3.909136e-03	1.311332e-02
-8.140000e+00	-7.920000e+00	9.615332e-02	0.000000e+00	1.343986e-02
-7.920000e+00	-7.700000e+00	1.237521e-01	5.966909e-03	1.057445e-02
-7.700000e+00	-7.480000e+00	1.434925e-01	2.241773e-03	1.316023e-02
-7.480000e+00	-7.260000e+00	1.799581e-01	1.194191e-02	5.695818e-03
-7.260000e+00	-7.040000e+00	2.117087e-01	1.328136e-03	9.088318e-03
-7.040000e+00	-6.820000e+00	2.015389e-01	1.511409e-03	1.092827e-02
-6.820000e+00	-6.600000e+00	2.449353e-01	7.321591e-03	3.283545e-03
-6.600000e+00	-6.380000e+00	2.446560e-01	1.908214e-02	3.680500e-03
-6.380000e+00	-6.160000e+00	2.492259e-01	1.234682e-03	6.674000e-03
-6.160000e+00	-5.940000e+00	2.510789e-01	2.466773e-02	1.250136e-03
-5.940000e+00	-5.720000e+00	2.546426e-01	5.856864e-03	3.977455e-03
-5.720000e+00	-5.500000e+00	2.332079e-01	5.502227e-03	1.517773e-03
-5.500000e+00	-5.280000e+00	2.589950e-01	4.881455e-03	4.694136e-03
-5.280000e+00	-5.060000e+00	2.273023e-01	8.268955e-03	2.462682e-03
-5.060000e+00	-4.840000e+00	2.257061e-01	1.417259e-02	4.838227e-03
-4.840000e+00	-4.620000e+00	1.971202e-01	1.522968e-02	3.015909e-03
-4.620000e+00	-4.400000e+00	1.950993e-01	1.262036e-02	1.060236e-02
-4.400000e+00	-4.180000e+00	1.458830e-01	4.878636e-03	3.691091e-03
-4.180000e+00	-3.960000e+00	1.373007e-01	8.954864e-03	1.035491e-02
-3.960000e+00	-3.740000e+00	1.236595e-01	1.490973e-02	9.177909e-03
-3.740000e+00	-3.520000e+00	1.075383e-01	5.938500e-03	1.216709e-02
-3.520000e+00	-3.300000e+00	8.502841e-02	5.031591e-03	5.628636e-04
-3.300000e+00	-3.080000e+00	5.861627e-02	4.687182e-03	5.231727e-03
-3.080000e+00	-2.860000e+00	4.086281e-02	2.556545e-04	2.690814e-03
-2.860000e+00	-2.640000e+00	2.921532e-02	1.366586e-03	2.330750e-03
-2.640000e+00	-2.420000e+00	1.336962e-02	8.853182e-05	1.002991e-03
-2.420000e+00	-2.200000e+00	4.748923e-03	1.850227e-04	2.296455e-04
-2.200000e+00	-1.980000e+00	1.529844e-03	2.515086e-04	1.514727e-05
-1.980000e+00	-1.760000e+00	1.323460e-04	1.250886e-05	2.043014e-05
-1.760000e+00	-1.540000e+00	5.626036e-08	2.537247e-06	3.688661e-07
-1.540000e+00	-1.320000e+00	-1.744478e-16	7.518863e-16	4.574136e-16
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.987032e-03	0.000000e+00	1.158927e-03
-1.078000e+01	-1.056000e+01	6.519764e-03	0.000000e+00	1.112059e-03
-1.056000e+01	-1.034000e+01	7.578109e-03	1.581682e-04	8.292227e-04
-1.034000e+01	-1.012000e+01	9.980518e-03	2.240955e-04	1.758777e-03
-1.012000e+01	-9.900000e+00	1.306110e-02	5.133045e-04	1.535545e-03
-9.900000e+00	-9.680000e+00	1.519699e-02	8.430909e-05	2.912191e-03
-9.680000e+00	-9.460000e+00	1.755525e-02	1.293027e-03	3.818268e-03
-9.460000e+00	-9.240000e+00	2.664375e-02	5.305455e-05	2.826259e-03
-9.240000e+00	-9.020000e+00	2.809098e-02	3.951577e-03	3.490614e-03
-9.020000e+00	-8.800000e+00	4.654605e-02	8.433636e-04	4.257136e-03
-8.800000e+00	-8.580000e+00	5.629895e-02	2.927273e-05	5.135455e-03
-8.580000e+00	-8.360000e+00	6.374750e-02	1.424727e-03	8.301045e-03
-8.360000e+00	-8.140000e+00	8.047318e-02	2.450909e-04	5.978455e-03
-8.140000e+00	-7.920000e+00	9.568900e-02	1.773455e-03	6.070682e-03
-7.920000e+00	-7.700000e+00	1.209154e-01	4.513636e-05	7.835136e-03
-7.700000e+00	-7.480000e+00	1.392045e-01	3.468636e-03	9.127273e-03
-7.480000e+00	-7.260000e+00	1.601932e-01	4.470909e-03	4.305091e-03
-7.260000e+00	-7.040000e+00	1.836351e-01	4.939636e-03	1.943909e-03
-7.040000e+00	-6.820000e+00	2.102668e-01	2.231273e-03	1.196909e-03
-6.820000e+00	-6.600000e+00	2.133290e-01	9.773318e-03	3.975500e-03
-6.600000e+00	-6.380000e+00	2.259916e-01	1.437900e-02	2.019545e-03
-6.380000e+00	-6.160000e+00	2.490636e-01	1.342155e-02	8.159545e-04
-6.160000e+00	-5.940000e+00	2.428499e-01	8.255591e-03	3.932045e-03
-5.940000e+00	-5.720000e+00	2.458655e-01	1.141723e-02	1.083409e-03
-5.720000e+00	-5.500000e+00	2.442346e-01	6.291091e-03	1.276091e-03
-5.500000e+00	-5.280000e+00	2.450745e-01	4.183864e-03	3.593818e-03
-5.280000e+00	-5.060000e+00	2.238439e-01	5.888227e-03	6.425000e-04
-5.060000e+00	-4.840000e+00	2.158705e-01	8.971636e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	1.954372e-01	6.554318e-03	4.630227e-03
-4.620000e+00	-4.400000e+00	1.774337e-01	5.077045e-03	6.940182e-03
-4.400000e+00	-4.180000e+00	1.572748e-01	7.830727e-03	9.552727e-03
-4.180000e+00	-3.960000e+00	1.395337e-01	7.799636e-03	7.323045e-03
-3.960000e+00	-3.740000e+00	1.166190e-01	9.026318e-03	1.063477e-02
-3.740000e+00	-3.520000e+00	9.699209e-02	5.049364e-03	2.650545e-03
-3.520000e+00	-3.300000e+00	8.789786e-02	7.322773e-03	1.856818e-03
-3.300000e+00	-3.080000e+00	5.986359e-02	2.263682e-03	6.232318e-03
-3.080000e+00	-2.860000e+00	4.165139e-02	1.500050e-03	3.936382e-03
-2.860000e+00	-2.640000e+00	2.904282e-02	9.565182e-04	4.286318e-04
-2.640000e+00	-2.420000e+00	1.311767e-02	0.000000e+00	1.866336e-03
-2.420000e+00	-2.200000e+00	4.796891e-03	1.095818e-04	1.912318e-04
-2.200000e+00	-1.980000e+00	7.165345e-04	1.051077e-04	1.321500e-05
-1.980000e+00	-1.760000e+00	1.330649e-04	4.617032e-05	1.411873e-05
-1.760000e+00	-1.540000e+00	8.832518e-06	3.657091e-07	1.646076e-05
-1.540000e+00	-1.320000e+00	7.613627e-11	2.113814e-11	2.718436e-11
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_200/NLO_NLL_MC_200_Thrust_log_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
RatioPlotReference=/MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
Rebin=2
XMax=-0.88
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.982768e-02	7.522920e-03	7.009810e-03
-1.078000e+01	-1.056000e+01	2.406968e-02	8.094120e-03	7.606970e-03
-1.056000e+01	-1.034000e+01	3.023761e-02	8.980730e-03	8.986150e-03
-1.034000e+01	-1.012000e+01	3.380320e-02	8.651090e-03	8.087190e-03
-1.012000e+01	-9.900000e+00	4.320350e-02	9.528120e-03	1.025562e-02
-9.900000e+00	-9.680000e+00	5.107619e-02	9.362550e-03	1.089991e-02
-9.680000e+00	-9.460000e+00	6.060701e-02	9.727350e-03	1.164817e-02
-9.460000e+00	-9.240000e+00	7.023080e-02	1.023577e-02	1.198252e-02
-9.240000e+00	-9.020000e+00	8.143819e-02	1.064986e-02	1.230727e-02
-9.020000e+00	-8.800000e+00	8.961744e-02	1.018867e-02	1.119086e-02
-8.800000e+00	-8.580000e+00	1.037171e-01	1.052110e-02	1.159370e-02
-8.580000e+00	-8.360000e+00	1.173448e-01	1.051200e-02	1.153010e-02
-8.360000e+00	-8.140000e+00	1.296789e-01	1.005170e-02	1.085400e-02
-8.140000e+00	-7.920000e+00	1.375388e-01	8.368600e-03	8.231900e-03
-7.920000e+00	-7.700000e+00	1.503125e-01	7.567700e-03	7.635200e-03
-7.700000e+00	-7.480000e+00	1.610339e-01	6.225900e-03	1.037830e-02
-7.480000e+00	-7.260000e+00	1.720069e-01	5.311600e-03	1.299440e-02
-7.260000e+00	-7.040000e+00	1.813709e-01	6.747100e-03	1.555200e-02
-7.040000e+00	-6.820000e+00	1.864296e-01	7.194600e-03	1.649970e-02
-6.820000e+00	-6.600000e+00	1.941138e-01	8.402400e-03	1.830240e-02
-6.600000e+00	-6.380000e+00	1.952981e-01	8.392900e-03	1.800360e-02
-6.380000e+00	-6.160000e+00	2.020040e-01	9.804300e-03	1.994510e-02
-6.160000e+00	-5.940000e+00	2.000291e-01	9.423700e-03	1.867090e-02
-5.940000e+00	-5.720000e+00	1.976147e-01	9.268600e-03	1.768430e-02
-5.720000e+00	-5.500000e+00	1.918282e-01	1.054160e-02	1.580730e-02
-5.500000e+00	-5.280000e+00	1.855967e-01	1.167760e-02	1.344910e-02
-5.280000e+00	-5.060000e+00	1.695916e-01	1.320930e-02	1.005700e-02
-5.060000e+00	-4.840000e+00	1.545482e-01	1.397530e-02	1.080070e-02
-4.840000e+00	-4.620000e+00	1.389331e-01	1.435090e-02	1.127120e-02
-4.620000e+00	-4.400000e+00	1.279723e-01	1.401450e-02	1.131570e-02
-4.400000e+00	-4.180000e+00	1.180223e-01	1.329860e-02	1.108400e-02
-4.180000e+00	-3.960000e+00	1.055668e-01	1.251799e-02	1.077680e-02
-3.960000e+00	-3.740000e+00	9.300079e-02	1.150289e-02	1.027231e-02
-3.740000e+00	-3.520000e+00	8.030001e-02	1.053510e-02	9.669310e-03
-3.520000e+00	-3.300000e+00	7.216668e-02	9.108880e-03	8.937030e-03
-3.300000e+00	-3.080000e+00	5.819244e-02	9.996310e-03	8.174110e-03
-3.080000e+00	-2.860000e+00	4.750717e-02	9.941980e-03	7.347180e-03
-2.860000e+00	-2.640000e+00	3.875868e-02	7.369920e-03	6.525610e-03
-2.640000e+00	-2.420000e+00	2.884991e-02	5.626850e-03	5.659690e-03
-2.420000e+00	-2.200000e+00	2.065437e-02	3.446570e-03	4.797800e-03
-2.200000e+00	-1.980000e+00	1.196364e-02	2.571702e-03	3.894450e-03
-1.980000e+00	-1.760000e+00	4.613421e-03	1.807638e-03	2.974291e-03
-1.760000e+00	-1.540000e+00	2.578268e-04	1.134841e-03	2.034908e-03
-1.540000e+00	-1.320000e+00	-2.097165e-04	5.627738e-04	1.091400e-03
-1.320000e+00	-1.100000e+00	-5.097442e-05	9.592408e-05	1.919457e-04
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.779818e-03	8.073636e-05	9.205136e-04
-1.078000e+01	-1.056000e+01	9.229055e-03	8.886364e-05	1.563741e-03
-1.056000e+01	-1.034000e+01	1.217790e-02	3.711818e-04	2.449568e-03
-1.034000e+01	-1.012000e+01	1.444560e-02	1.518991e-03	1.780691e-03
-1.012000e+01	-9.900000e+00	1.931328e-02	3.429523e-03	4.872141e-03
-9.900000e+00	-9.680000e+00	3.013997e-02	1.549750e-03	4.261023e-03
-9.680000e+00	-9.460000e+00	4.443472e-02	1.440545e-03	5.074005e-03
-9.460000e+00	-9.240000e+00	5.401559e-02	5.545000e-04	7.408227e-03
-9.240000e+00	-9.020000e+00	7.059777e-02	1.465818e-03	3.745773e-03
-9.020000e+00	-8.800000e+00	8.294491e-02	8.688318e-03	5.790909e-03
-8.800000e+00	-8.580000e+00	1.123767e-01	1.881636e-03	8.944273e-03
-8.580000e+00	-8.360000e+00	1.171481e-01	5.454045e-03	1.044986e-02
-8.360000e+00	-8.140000e+00	1.416665e-01	6.402727e-04	8.885727e-03
-8.140000e+00	-7.920000e+00	1.538502e-01	1.383955e-03	8.153227e-03
-7.920000e+00	-7.700000e+00	1.571862e-01	3.490045e-03	1.048505e-02
-7.700000e+00	-7.480000e+00	1.755708e-01	8.527500e-03	7.971364e-03
-7.480000e+00	-7.260000e+00	1.811278e-01	4.324364e-03	4.446682e-03
-7.260000e+00	-7.040000e+00	1.935134e-01	2.352909e-02	1.346045e-03
-7.040000e+00	-6.820000e+00	1.979714e-01	6.690000e-04	3.878955e-03
-6.820000e+00	-6.600000e+00	1.853540e-01	4.575136e-03	3.242682e-03
-6.600000e+00	-6.380000e+00	2.064450e-01	6.794864e-03	8.135000e-04
-6.380000e+00	-6.160000e+00	1.876776e-01	0.000000e+00	7.185591e-03
-6.160000e+00	-5.940000e+00	1.987474e-01	9.352091e-03	0.000000e+00
-5.940000e+00	-5.720000e+00	1.934556e-01	4.698136e-03	1.208864e-03
-5.720000e+00	-5.500000e+00	1.760863e-01	5.061273e-03	0.000000e+00
-5.500000e+00	-5.280000e+00	1.897697e-01	5.104636e-03	4.900182e-03
-5.280000e+00	-5.060000e+00	1.680635e-01	4.201636e-03	1.707545e-03
-5.060000e+00	-4.840000e+00	1.729320e-01	1.100468e-02	2.958909e-03
-4.840000e+00	-4.620000e+00	1.501409e-01	8.257727e-03	2.978409e-03
-4.620000e+00	-4.400000e+00	1.497508e-01	1.246482e-02	1.136427e-02
-4.400000e+00	-4.180000e+00	1.197900e-01	4.210227e-03	1.220955e-03
-4.180000e+00	-3.960000e+00	1.139860e-01	7.073273e-03	8.148409e-03
-3.960000e+00	-3.740000e+00	1.045180e-01	1.108027e-02	1.110000e-02
-3.740000e+00	-3.520000e+00	9.619914e-02	3.831500e-03	9.731909e-03
-3.520000e+00	-3.300000e+00	8.373805e-02	4.454591e-03	1.679455e-03
-3.300000e+00	-3.080000e+00	7.099227e-02	3.716500e-03	3.211318e-03
-3.080000e+00	-2.860000e+00	5.685618e-02	1.150182e-03	2.709682e-03
-2.860000e+00	-2.640000e+00	4.852023e-02	2.288773e-03	3.697591e-03
-2.640000e+00	-2.420000e+00	3.401990e-02	5.954273e-04	1.685614e-03
-2.420000e+00	-2.200000e+00	2.627974e-02	1.146205e-03	9.291864e-04
-2.200000e+00	-1.980000e+00	1.545714e-02	7.024545e-04	1.012045e-04
-1.980000e+00	-1.760000e+00	6.908232e-03	1.709227e-04	4.849682e-04
-1.760000e+00	-1.540000e+00	1.580896e-03	7.981682e-05	1.375709e-04
-1.540000e+00	-1.320000e+00	2.939196e-04	1.595595e-05	7.514927e-05
-1.320000e+00	-1.100000e+00	1.412242e-05	3.121241e-06	8.607300e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.601650e-02	6.215455e-05	1.814155e-03
-1.078000e+01	-1.056000e+01	1.745976e-02	0.000000e+00	1.993950e-03
-1.056000e+01	-1.034000e+01	2.176297e-02	1.783136e-04	3.396077e-03
-1.034000e+01	-1.012000e+01	2.720861e-02	4.495773e-04	2.447450e-03
-1.012000e+01	-9.900000e+00	3.228921e-02	1.115705e-03	3.148032e-03
-9.900000e+00	-9.680000e+00	3.497770e-02	1.618691e-03	6.156241e-03
-9.680000e+00	-9.460000e+00	4.545117e-02	0.000000e+00	6.639741e-03
-9.460000e+00	-9.240000e+00	6.050132e-02	3.002273e-04	4.162182e-03
-9.240000e+00	-9.020000e+00	6.545314e-02	0.000000e+00	5.362182e-03
-9.020000e+00	-8.800000e+00	8.370641e-02	4.362273e-04	6.917773e-03
-8.800000e+00	-8.580000e+00	9.671873e-02	3.186455e-03	6.531818e-03
-8.580000e+00	-8.360000e+00	1.097524e-01	7.650000e-05	5.481864e-03
-8.360000e+00	-8.140000e+00	1.209602e-01	1.038318e-03	3.720318e-03
-8.140000e+00	-7.920000e+00	1.324139e-01	1.119859e-02	5.343682e-03
-7.920000e+00	-7.700000e+00	1.549247e-01	1.161864e-03	5.913682e-03
-7.700000e+00	-7.480000e+00	1.687003e-01	2.618727e-03	4.819773e-03
-7.480000e+00	-7.260000e+00	1.684417e-01	9.652636e-03	2.493091e-03
-7.260000e+00	-7.040000e+00	1.837060e-01	2.642268e-02	0.000000e+00
-7.040000e+00	-6.820000e+00	1.943145e-01	1.108214e-02	0.000000e+00
-6.820000e+00	-6.600000e+00	1.814625e-01	7.003500e-03	3.292136e-03
-6.600000e+00	-6.380000e+00	1.886546e-01	6.418682e-03	0.000000e+00
-6.380000e+00	-6.160000e+00	2.034748e-01	1.049927e-02	1.311364e-03
-6.160000e+00	-5.940000e+00	1.982051e-01	5.062500e-03	8.106364e-04
-5.940000e+00	-5.720000e+00	1.948900e-01	5.225682e-03	2.767227e-03
-5.720000e+00	-5.500000e+00	1.913904e-01	3.841364e-03	1.722909e-03
-5.500000e+00	-5.280000e+00	1.815329e-01	3.115455e-03	1.413364e-03
-5.280000e+00	-5.060000e+00	1.742650e-01	5.693000e-03	2.289045e-03
-5.060000e+00	-4.840000e+00	1.604011e-01	4.447727e-03	1.123636e-04
-4.840000e+00	-4.620000e+00	1.501541e-01	5.897864e-03	7.251636e-03
-4.620000e+00	-4.400000e+00	1.311320e-01	4.927455e-03	3.083500e-03
-4.400000e+00	-4.180000e+00	1.234414e-01	6.017455e-03	7.305636e-03
-4.180000e+00	-3.960000e+00	1.159949e-01	6.587364e-03	6.132091e-03
-3.960000e+00	-3.740000e+00	9.956745e-02	7.802818e-03	7.544364e-03
-3.740000e+00	-3.520000e+00	9.070559e-02	5.315364e-03	1.607727e-03
-3.520000e+00	-3.300000e+00	8.654036e-02	7.094273e-03	2.003273e-03
-3.300000e+00	-3.080000e+00	6.530773e-02	1.792227e-03	5.415364e-03
-3.080000e+00	-2.860000e+00	5.399691e-02	2.255273e-03	4.938091e-03
-2.860000e+00	-2.640000e+00	4.450978e-02	1.863705e-03	4.926318e-04
-2.640000e+00	-2.420000e+00	3.343175e-02	0.000000e+00	3.573777e-03
-2.420000e+00	-2.200000e+00	2.410664e-02	1.671818e-03	1.639673e-03
-2.200000e+00	-1.980000e+00	1.416959e-02	4.951273e-04	2.993000e-04
-1.980000e+00	-1.760000e+00	6.073464e-03	1.064364e-04	3.139545e-04
-1.760000e+00	-1.540000e+00	1.033165e-03	9.422136e-05	3.782182e-05
-1.540000e+00	-1.320000e+00	1.384561e-04	1.296600e-05	2.023845e-05
-1.320000e+00	-1.100000e+00	1.609276e-05	1.679636e-06	2.548455e-06
-1.100000e+00	-8.800000e-01	3.239692e-24	1.173161e-24	2.056208e-24
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z001_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.7
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.541163e-04	2.049495e-04	1.227443e-04
-1.078000e+01	-1.056000e+01	4.837280e-04	2.126770e-04	1.367563e-04
-1.056000e+01	-1.034000e+01	5.426598e-04	2.786527e-04	1.688043e-04
-1.034000e+01	-1.012000e+01	6.771905e-04	3.137618e-04	1.990102e-04
-1.012000e+01	-9.900000e+00	8.834857e-04	3.324468e-04	2.343673e-04
-9.900000e+00	-9.680000e+00	1.068974e-03	3.847262e-04	2.710940e-04
-9.680000e+00	-9.460000e+00	1.361952e-03	4.182926e-04	3.144950e-04
-9.460000e+00	-9.240000e+00	1.645172e-03	4.988490e-04	3.719960e-04
-9.240001e+00	-9.020001e+00	2.131394e-03	4.829350e-04	4.272140e-04
-9.020001e+00	-8.800000e+00	2.457087e-03	6.454660e-04	5.212250e-04
-8.800000e+00	-8.580000e+00	3.240106e-03	5.903810e-04	5.815990e-04
-8.580001e+00	-8.360001e+00	4.013824e-03	5.416890e-04	6.793660e-04
-8.360001e+00	-8.140001e+00	4.868309e-03	6.549710e-04	8.042230e-04
-8.140001e+00	-7.920001e+00	6.229150e-03	5.655660e-04	9.125120e-04
-7.920001e+00	-7.700000e+00	7.649284e-03	6.556810e-04	1.057534e-03
-7.700000e+00	-7.480002e+00	9.880397e-03	6.572360e-04	1.169613e-03
-7.480001e+00	-7.260000e+00	1.177245e-02	8.807100e-04	1.420730e-03
-7.260000e+00	-7.040000e+00	1.507594e-02	1.197610e-03	1.581960e-03
-7.040000e+00	-6.820002e+00	1.867988e-02	1.590780e-03	1.821440e-03
-6.820001e+00	-6.599999e+00	2.307092e-02	2.072310e-03	2.121800e-03
-6.600000e+00	-6.380003e+00	2.962916e-02	3.041950e-03	2.321880e-03
-6.380002e+00	-6.160002e+00	3.692614e-02	4.006130e-03	2.654970e-03
-6.160002e+00	-5.940000e+00	4.650740e-02	5.318900e-03	3.327890e-03
-5.940000e+00	-5.720000e+00	5.864598e-02	6.974620e-03	4.694170e-03
-5.720000e+00	-5.500000e+00	7.512797e-02	9.462030e-03	7.090150e-03
-5.500000e+00	-5.280000e+00	9.450029e-02	1.199201e-02	8.976810e-03
-5.280000e+00	-5.060000e+00	1.207653e-01	1.649150e-02	1.414480e-02
-5.059999e+00	-4.840001e+00	1.474956e-01	2.080500e-02	1.911330e-02
-4.840001e+00	-4.620000e+00	1.746353e-01	2.435550e-02	2.260430e-02
-4.619999e+00	-4.400003e+00	2.032740e-01	2.706970e-02	2.451040e-02
-4.400003e+00	-4.180000e+00	2.315379e-01	2.861870e-02	2.490570e-02
-4.180000e+00	-3.960001e+00	2.583853e-01	2.829180e-02	2.298200e-02
-3.960001e+00	-3.740000e+00	2.850577e-01	2.651220e-02	1.971420e-02
-3.740000e+00	-3.520002e+00	3.048013e-01	2.108600e-02	1.277730e-02
-3.520001e+00	-3.299999e+00	3.191790e-01	1.331930e-02	8.166900e-03
-3.299999e+00	-3.079999e+00	3.244706e-01	7.190600e-03	7.016600e-03
-3.079999e+00	-2.859999e+00	3.214367e-01	1.431690e-02	9.979000e-03
-2.859999e+00	-2.640001e+00	3.069651e-01	2.242380e-02	2.312440e-02
-2.640000e+00	-2.420000e+00	2.808952e-01	2.810810e-02	3.499930e-02
-2.420000e+00	-2.200002e+00	2.478369e-01	2.997600e-02	4.273850e-02
-2.200001e+00	-1.980003e+00	2.047367e-01	2.858840e-02	4.521780e-02
-1.980003e+00	-1.759999e+00	1.580343e-01	2.415710e-02	4.131670e-02
-1.759999e+00	-1.540000e+00	1.133306e-01	1.763564e-02	3.174080e-02
-1.540001e+00	-1.320002e+00	6.274649e-02	1.082088e-02	1.988586e-02
-1.320002e+00	-1.100001e+00	2.091981e-02	4.041230e-03	7.550510e-03
-1.100000e+00	-8.799998e-01	8.342437e-05	3.262911e-05	6.298503e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.456590e-04	8.751227e-06	5.661955e-05
-1.078000e+01	-1.056000e+01	1.232508e-04	7.928545e-06	6.147505e-05
-1.056000e+01	-1.034000e+01	4.810823e-04	3.266024e-04	3.152900e-04
-1.034000e+01	-1.012000e+01	1.920678e-04	4.378555e-05	6.685082e-05
-1.012000e+01	-9.900000e+00	2.522433e-04	1.337827e-05	9.462700e-05
-9.900000e+00	-9.680000e+00	2.473487e-04	3.093182e-05	8.238345e-05
-9.680000e+00	-9.460000e+00	4.560336e-04	6.257436e-05	2.876800e-04
-9.460000e+00	-9.240000e+00	7.208823e-04	-1.572227e-05	1.303305e-04
-9.240000e+00	-9.020000e+00	7.592859e-04	6.853227e-05	2.376036e-04
-9.020000e+00	-8.800000e+00	8.377468e-04	1.210700e-04	4.434691e-04
-8.800000e+00	-8.580000e+00	1.182018e-03	3.315918e-04	4.882536e-04
-8.580000e+00	-8.360000e+00	1.336643e-03	7.182591e-05	4.779327e-04
-8.360000e+00	-8.140000e+00	1.367231e-03	3.326218e-04	5.508541e-04
-8.140000e+00	-7.920000e+00	2.099694e-03	1.863059e-04	5.330059e-04
-7.920000e+00	-7.700000e+00	4.740168e-03	3.781591e-04	1.094564e-03
-7.700000e+00	-7.480000e+00	5.658823e-03	3.332500e-04	7.613941e-03
-7.480000e+00	-7.260000e+00	3.865119e-03	4.030741e-04	1.078854e-03
-7.260000e+00	-7.040000e+00	4.254490e-03	5.408123e-04	1.107538e-03
-7.040000e+00	-6.820000e+00	6.999682e-03	2.733227e-04	1.169827e-03
-6.820000e+00	-6.600000e+00	5.357477e-03	1.584864e-04	1.485623e-03
-6.600000e+00	-6.380000e+00	1.111785e-02	2.166818e-05	1.520105e-03
-6.380000e+00	-6.160000e+00	1.556730e-02	-3.276818e-05	2.498909e-03
-6.160000e+00	-5.940000e+00	1.734863e-02	-6.709091e-06	3.204809e-03
-5.940000e+00	-5.720000e+00	2.057233e-02	-2.375909e-05	2.967355e-03
-5.720000e+00	-5.500000e+00	2.365956e-02	1.845773e-04	3.294668e-03
-5.500000e+00	-5.280000e+00	4.093506e-02	9.492591e-04	1.087199e-02
-5.280000e+00	-5.060000e+00	4.601218e-02	4.298591e-03	6.474591e-03
-5.060000e+00	-4.840000e+00	7.551723e-02	4.423227e-03	8.508955e-03
-4.840000e+00	-4.620000e+00	9.119445e-02	2.678500e-03	1.512318e-02
-4.620000e+00	-4.400000e+00	1.433815e-01	1.184873e-02	8.937409e-03
-4.400000e+00	-4.180000e+00	1.943735e-01	5.589409e-03	1.453100e-02
-4.180000e+00	-3.960000e+00	1.916086e-01	9.189491e-02	5.230045e-03
-3.960000e+00	-3.740000e+00	3.370380e-01	1.761582e-02	2.573136e-03
-3.740000e+00	-3.520000e+00	3.589564e-01	6.512727e-04	3.815636e-02
-3.520000e+00	-3.300000e+00	4.191606e-01	3.162268e-02	7.097409e-03
-3.300000e+00	-3.080000e+00	4.490929e-01	1.647036e-02	2.577123e-02
-3.080000e+00	-2.860000e+00	4.716241e-01	1.688409e-02	6.999545e-03
-2.860000e+00	-2.640000e+00	4.155347e-01	1.554341e-02	2.377650e-02
-2.640000e+00	-2.420000e+00	3.605510e-01	1.411650e-02	1.264550e-02
-2.420000e+00	-2.200000e+00	2.929901e-01	2.293182e-04	1.479845e-02
-2.200000e+00	-1.980000e+00	2.181576e-01	1.199636e-03	7.463773e-03
-1.980000e+00	-1.760000e+00	1.576782e-01	1.310500e-03	5.449227e-03
-1.760000e+00	-1.540000e+00	9.017250e-02	5.740045e-03	3.251182e-03
-1.540000e+00	-1.320000e+00	4.763545e-02	1.154318e-03	3.685227e-03
-1.320000e+00	-1.100000e+00	1.358937e-02	9.388864e-04	6.325364e-04
-1.100000e+00	-8.800000e-01	9.124900e-05	9.701818e-06	1.446627e-05
-8.800000e-01	-6.600000e-01	7.874055e-10	8.480909e-11	6.063818e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.294586e-05	-4.225000e-07	1.945327e-05
-1.078000e+01	-1.056000e+01	1.146055e-04	2.297832e-05	7.644082e-05
-1.056000e+01	-1.034000e+01	1.395877e-04	4.012273e-06	5.009445e-05
-1.034000e+01	-1.012000e+01	1.650407e-04	3.297818e-06	6.289245e-05
-1.012000e+01	-9.900000e+00	1.787858e-04	5.619664e-05	8.936027e-05
-9.900000e+00	-9.680000e+00	1.984653e-04	3.208493e-04	2.529076e-04
-9.680000e+00	-9.460000e+00	2.981245e-04	2.126845e-05	7.720968e-05
-9.460000e+00	-9.240000e+00	2.235301e-04	6.754182e-05	7.851182e-05
-9.240000e+00	-9.020000e+00	4.687764e-04	1.383750e-04	1.159241e-04
-9.020000e+00	-8.800000e+00	4.301610e-04	7.216691e-05	1.566295e-04
-8.800000e+00	-8.580000e+00	4.494373e-04	5.013882e-05	1.419009e-04
-8.580000e+00	-8.360000e+00	5.888259e-04	9.380591e-05	1.245277e-04
-8.360000e+00	-8.140000e+00	4.835709e-05	1.044149e-03	2.726645e-05
-8.140000e+00	-7.920000e+00	9.561859e-04	2.074559e-04	2.291573e-04
-7.920000e+00	-7.700000e+00	1.297123e-03	-5.943182e-06	1.868036e-04
-7.700000e+00	-7.480000e+00	1.517886e-03	2.153900e-04	3.432014e-04
-7.480000e+00	-7.260000e+00	2.016806e-03	9.693682e-05	6.364082e-04
-7.260000e+00	-7.040000e+00	2.133474e-03	4.360591e-05	3.691645e-04
-7.040000e+00	-6.820000e+00	2.972872e-03	8.908909e-05	4.946277e-04
-6.820000e+00	-6.600000e+00	3.507544e-03	1.228350e-03	1.611824e-03
-6.600000e+00	-6.380000e+00	2.477339e-03	3.758460e-03	5.859364e-05
-6.380000e+00	-6.160000e+00	6.051514e-03	-1.217727e-05	1.186164e-03
-6.160000e+00	-5.940000e+00	7.692900e-03	3.492136e-04	6.487682e-04
-5.940000e+00	-5.720000e+00	1.390350e-02	1.172245e-03	1.974132e-03
-5.720000e+00	-5.500000e+00	1.682390e-02	1.506377e-03	9.324409e-04
-5.500000e+00	-5.280000e+00	2.137530e-02	5.337591e-04	4.764655e-03
-5.280000e+00	-5.060000e+00	3.096145e-02	4.800555e-03	2.967345e-03
-5.060000e+00	-4.840000e+00	4.420340e-02	8.037909e-04	8.841923e-03
-4.840000e+00	-4.620000e+00	6.466386e-02	7.267318e-03	8.905682e-03
-4.620000e+00	-4.400000e+00	1.034096e-01	1.194955e-03	7.970045e-03
-4.400000e+00	-4.180000e+00	1.371337e-01	1.995591e-03	1.400345e-02
-4.180000e+00	-3.960000e+00	1.971963e-01	1.200359e-02	7.375636e-03
-3.960000e+00	-3.740000e+00	2.550365e-01	3.518500e-03	8.013727e-03
-3.740000e+00	-3.520000e+00	3.274015e-01	-1.454273e-03	1.549564e-02
-3.520000e+00	-3.300000e+00	4.133827e-01	9.822682e-03	1.393182e-03
-3.300000e+00	-3.080000e+00	5.112068e-01	1.847227e-02	4.315455e-03
-3.080000e+00	-2.860000e+00	4.973464e-01	2.155182e-02	5.819091e-03
-2.860000e+00	-2.640000e+00	4.851664e-01	1.181682e-02	1.218182e-03
-2.640000e+00	-2.420000e+00	4.350840e-01	1.040918e-02	1.994505e-02
-2.420000e+00	-2.200000e+00	3.530111e-01	8.768909e-03	5.695455e-03
-2.200000e+00	-1.980000e+00	2.610924e-01	5.538273e-03	1.000123e-02
-1.980000e+00	-1.760000e+00	1.715341e-01	1.997000e-03	3.329636e-03
-1.760000e+00	-1.540000e+00	1.052715e-01	6.065364e-03	1.491455e-03
-1.540000e+00	-1.320000e+00	5.124400e-02	1.148773e-03	2.040727e-03
-1.320000e+00	-1.100000e+00	1.445802e-02	8.927773e-04	5.783591e-04
-1.100000e+00	-8.800000e-01	2.559853e-04	7.483227e-06	3.421695e-05
-8.800000e-01	-6.600000e-01	5.626323e-05	7.078182e-06	1.535205e-05
-6.600000e-01	-4.400000e-01	8.678627e-08	4.921565e-08	-2.431227e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z001_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.6
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.965351e-04	1.852286e-04	8.030090e-05
-1.078000e+01	-1.056000e+01	2.390858e-04	2.610187e-04	9.042870e-05
-1.056000e+01	-1.034000e+01	4.012691e-04	2.664481e-04	1.261453e-04
-1.034000e+01	-1.012000e+01	4.984108e-04	3.498064e-04	1.540773e-04
-1.012000e+01	-9.900000e+00	7.128471e-04	3.938869e-04	1.982359e-04
-9.900000e+00	-9.680000e+00	1.001395e-03	4.383153e-04	2.390470e-04
-9.680000e+00	-9.460000e+00	1.253641e-03	5.678463e-04	2.923430e-04
-9.460000e+00	-9.240000e+00	1.725386e-03	6.392760e-04	3.536510e-04
-9.240001e+00	-9.020001e+00	2.335216e-03	6.657440e-04	4.262500e-04
-9.020001e+00	-8.800000e+00	2.781474e-03	8.876180e-04	5.420080e-04
-8.800000e+00	-8.580000e+00	3.988803e-03	8.141990e-04	6.131710e-04
-8.580001e+00	-8.360001e+00	5.106311e-03	8.145700e-04	7.304510e-04
-8.360001e+00	-8.140001e+00	6.399107e-03	9.327220e-04	8.942140e-04
-8.140001e+00	-7.920001e+00	8.595665e-03	8.364990e-04	9.855830e-04
-7.920001e+00	-7.700000e+00	1.059836e-02	1.029825e-03	1.159390e-03
-7.700000e+00	-7.480002e+00	1.387626e-02	7.890500e-04	1.275670e-03
-7.480001e+00	-7.260000e+00	1.665916e-02	9.289900e-04	1.568710e-03
-7.260000e+00	-7.040000e+00	2.168558e-02	1.016790e-03	1.656320e-03
-7.040000e+00	-6.820002e+00	2.659819e-02	1.259210e-03	1.921800e-03
-6.820001e+00	-6.599999e+00	3.236285e-02	1.486960e-03	2.223510e-03
-6.600000e+00	-6.380003e+00	4.096847e-02	2.149780e-03	2.321390e-03
-6.380002e+00	-6.160002e+00	4.980073e-02	2.661890e-03	2.624190e-03
-6.160002e+00	-5.940000e+00	6.114333e-02	3.386480e-03	2.811450e-03
-5.940000e+00	-5.720000e+00	7.400714e-02	4.050820e-03	3.097730e-03
-5.720000e+00	-5.500000e+00	9.079542e-02	5.227400e-03	3.348820e-03
-5.500000e+00	-5.280000e+00	1.083509e-01	5.984100e-03	3.882000e-03
-5.280000e+00	-5.060000e+00	1.300360e-01	7.125700e-03	4.983800e-03
-5.059999e+00	-4.840001e+00	1.555346e-01	8.296200e-03	6.035100e-03
-4.840001e+00	-4.620000e+00	1.845632e-01	9.701500e-03	7.548700e-03
-4.619999e+00	-4.400003e+00	2.163727e-01	1.108690e-02	9.122600e-03
-4.400003e+00	-4.180000e+00	2.478816e-01	1.245030e-02	1.104510e-02
-4.180000e+00	-3.960001e+00	2.750464e-01	1.264090e-02	1.161540e-02
-3.960001e+00	-3.740000e+00	2.997636e-01	1.198900e-02	1.128060e-02
-3.740000e+00	-3.520002e+00	3.125521e-01	8.794200e-03	8.133200e-03
-3.520001e+00	-3.299999e+00	3.181458e-01	7.561000e-03	7.398200e-03
-3.299999e+00	-3.079999e+00	3.130472e-01	7.819300e-03	7.128300e-03
-3.079999e+00	-2.859999e+00	3.008325e-01	7.698500e-03	6.548300e-03
-2.859999e+00	-2.640001e+00	2.790307e-01	8.521900e-03	1.185230e-02
-2.640000e+00	-2.420000e+00	2.479421e-01	1.129190e-02	1.639700e-02
-2.420000e+00	-2.200002e+00	2.142685e-01	1.226850e-02	1.882130e-02
-2.200001e+00	-1.980003e+00	1.737239e-01	1.190390e-02	1.919510e-02
-1.980003e+00	-1.759999e+00	1.319992e-01	1.025110e-02	1.724670e-02
-1.759999e+00	-1.540000e+00	9.454656e-02	7.586390e-03	1.322364e-02
-1.540001e+00	-1.320002e+00	5.108771e-02	4.739240e-03	8.437370e-03
-1.320002e+00	-1.100001e+00	1.657140e-02	1.772600e-03	3.260080e-03
-1.100000e+00	-8.799998e-01	5.187310e-05	2.017379e-05	2.485149e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.296765e-04	1.359309e-05	5.581200e-05
-1.078000e+01	-1.056000e+01	1.223921e-04	5.143955e-06	6.610255e-05
-1.056000e+01	-1.034000e+01	3.137971e-04	3.306418e-04	2.090829e-04
-1.034000e+01	-1.012000e+01	2.179040e-05	2.644383e-04	1.593318e-04
-1.012000e+01	-9.900000e+00	2.225701e-04	1.089682e-06	6.382641e-05
-9.900000e+00	-9.680000e+00	4.108595e-04	2.777418e-05	1.586237e-04
-9.680000e+00	-9.460000e+00	8.152918e-04	-2.571364e-06	3.381155e-04
-9.460000e+00	-9.240000e+00	1.726731e-03	2.456109e-04	6.396495e-04
-9.240000e+00	-9.020000e+00	1.042212e-03	2.041159e-04	3.399068e-04
-9.020000e+00	-8.800000e+00	1.097740e-03	2.107309e-04	5.389995e-04
-8.800000e+00	-8.580000e+00	1.311845e-03	1.767632e-04	4.864086e-04
-8.580000e+00	-8.360000e+00	1.844803e-03	8.495182e-05	5.271009e-04
-8.360000e+00	-8.140000e+00	2.496646e-03	8.817545e-05	9.321750e-04
-8.140000e+00	-7.920000e+00	2.305853e-03	2.617905e-04	1.025765e-03
-7.920000e+00	-7.700000e+00	7.528259e-03	5.266364e-05	1.878968e-03
-7.700000e+00	-7.480000e+00	9.252668e-03	2.740500e-04	8.360045e-03
-7.480000e+00	-7.260000e+00	5.635455e-03	5.526636e-04	1.712573e-03
-7.260000e+00	-7.040000e+00	1.364678e-02	3.979664e-03	3.235309e-03
-7.040000e+00	-6.820000e+00	9.448109e-03	5.492045e-04	1.306368e-03
-6.820000e+00	-6.600000e+00	1.021191e-02	5.854045e-04	1.837118e-03
-6.600000e+00	-6.380000e+00	1.759275e-02	2.404227e-04	2.849909e-03
-6.380000e+00	-6.160000e+00	2.192368e-02	3.827545e-04	3.599932e-03
-6.160000e+00	-5.940000e+00	2.367372e-02	1.303591e-04	3.025018e-03
-5.940000e+00	-5.720000e+00	3.569655e-02	-1.124773e-04	1.867591e-03
-5.720000e+00	-5.500000e+00	3.995025e-02	3.250164e-03	3.152205e-03
-5.500000e+00	-5.280000e+00	4.304386e-02	2.161045e-04	1.242082e-02
-5.280000e+00	-5.060000e+00	6.662209e-02	4.203273e-03	7.879045e-03
-5.060000e+00	-4.840000e+00	9.250500e-02	6.090182e-03	6.029500e-03
-4.840000e+00	-4.620000e+00	1.136766e-01	1.133895e-02	1.331050e-02
-4.620000e+00	-4.400000e+00	1.396249e-01	1.017450e-02	9.517318e-03
-4.400000e+00	-4.180000e+00	2.015981e-01	1.296591e-03	1.787982e-02
-4.180000e+00	-3.960000e+00	1.622669e-01	1.014293e-01	4.542773e-03
-3.960000e+00	-3.740000e+00	3.240620e-01	1.883841e-02	9.914455e-03
-3.740000e+00	-3.520000e+00	3.896948e-01	5.348591e-03	4.662150e-02
-3.520000e+00	-3.300000e+00	3.862726e-01	3.230836e-02	-4.228227e-03
-3.300000e+00	-3.080000e+00	4.433526e-01	2.186850e-02	1.837786e-02
-3.080000e+00	-2.860000e+00	4.421100e-01	9.153000e-03	1.877455e-03
-2.860000e+00	-2.640000e+00	3.924323e-01	1.429855e-02	3.011750e-02
-2.640000e+00	-2.420000e+00	3.436547e-01	1.344086e-02	1.620118e-02
-2.420000e+00	-2.200000e+00	2.837932e-01	-4.915000e-04	1.097245e-02
-2.200000e+00	-1.980000e+00	2.105283e-01	1.643409e-03	8.844045e-03
-1.980000e+00	-1.760000e+00	1.527705e-01	1.194318e-03	4.749864e-03
-1.760000e+00	-1.540000e+00	8.818414e-02	5.974091e-03	3.092182e-03
-1.540000e+00	-1.320000e+00	4.670345e-02	8.690455e-04	3.678500e-03
-1.320000e+00	-1.100000e+00	1.321435e-02	9.226091e-04	6.646818e-04
-1.100000e+00	-8.800000e-01	8.908736e-05	6.203682e-06	1.240318e-05
-8.800000e-01	-6.600000e-01	7.874050e-10	8.480864e-11	6.063864e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.677673e-06	3.708575e-05	8.103632e-06
-1.078000e+01	-1.056000e+01	3.292922e-05	3.820059e-06	1.388269e-05
-1.056000e+01	-1.034000e+01	5.705636e-05	5.327955e-06	2.187573e-05
-1.034000e+01	-1.012000e+01	1.006187e-04	4.201091e-06	3.429691e-05
-1.012000e+01	-9.900000e+00	3.067225e-04	1.896710e-04	1.732236e-05
-9.900000e+00	-9.680000e+00	1.775329e-04	2.926006e-04	2.493018e-04
-9.680000e+00	-9.460000e+00	3.650627e-04	3.047009e-05	6.932295e-05
-9.460000e+00	-9.240000e+00	3.388755e-04	6.031673e-05	1.156697e-04
-9.240000e+00	-9.020000e+00	6.165082e-04	3.745227e-05	1.137550e-04
-9.020000e+00	-8.800000e+00	8.263264e-04	8.166091e-05	2.754082e-04
-8.800000e+00	-8.580000e+00	7.815036e-04	1.420045e-04	2.469695e-04
-8.580000e+00	-8.360000e+00	9.725795e-04	1.023918e-04	2.396095e-04
-8.360000e+00	-8.140000e+00	1.329806e-03	2.336632e-04	4.193709e-04
-8.140000e+00	-7.920000e+00	1.325230e-03	9.240077e-04	3.493318e-05
-7.920000e+00	-7.700000e+00	2.816801e-03	-1.994045e-05	4.205145e-04
-7.700000e+00	-7.480000e+00	3.213196e-03	1.164910e-03	2.737827e-04
-7.480000e+00	-7.260000e+00	3.710345e-03	8.679050e-04	8.458686e-04
-7.260000e+00	-7.040000e+00	6.983586e-03	2.106582e-03	1.628705e-03
-7.040000e+00	-6.820000e+00	5.446032e-03	3.822000e-04	1.202764e-03
-6.820000e+00	-6.600000e+00	7.446241e-03	4.093545e-04	1.456118e-03
-6.600000e+00	-6.380000e+00	6.809932e-03	3.794367e-03	3.969591e-04
-6.380000e+00	-6.160000e+00	1.365635e-02	4.963636e-04	9.271318e-04
-6.160000e+00	-5.940000e+00	1.522371e-02	2.165573e-03	1.361145e-03
-5.940000e+00	-5.720000e+00	2.112705e-02	1.488395e-03	2.867709e-03
-5.720000e+00	-5.500000e+00	2.424974e-02	1.267573e-03	3.423250e-03
-5.500000e+00	-5.280000e+00	2.672201e-02	1.708786e-03	6.405377e-03
-5.280000e+00	-5.060000e+00	4.617768e-02	5.502995e-03	4.933909e-03
-5.060000e+00	-4.840000e+00	6.539141e-02	4.516636e-03	5.172955e-03
-4.840000e+00	-4.620000e+00	9.207082e-02	-3.274545e-04	6.521591e-03
-4.620000e+00	-4.400000e+00	1.290033e-01	-5.645455e-05	1.177773e-02
-4.400000e+00	-4.180000e+00	1.693195e-01	3.645455e-04	1.151909e-02
-4.180000e+00	-3.960000e+00	2.085281e-01	2.241268e-02	6.984909e-03
-3.960000e+00	-3.740000e+00	2.555182e-01	5.557818e-03	4.103455e-03
-3.740000e+00	-3.520000e+00	3.297065e-01	4.422682e-03	1.263341e-02
-3.520000e+00	-3.300000e+00	4.294351e-01	9.274545e-04	7.585682e-03
-3.300000e+00	-3.080000e+00	4.448487e-01	2.421559e-02	-4.738636e-03
-3.080000e+00	-2.860000e+00	4.688050e-01	1.649582e-02	-2.085000e-03
-2.860000e+00	-2.640000e+00	4.567259e-01	1.141591e-02	2.029318e-02
-2.640000e+00	-2.420000e+00	4.040178e-01	1.187291e-02	9.198864e-03
-2.420000e+00	-2.200000e+00	3.273774e-01	5.129773e-03	1.322800e-02
-2.200000e+00	-1.980000e+00	2.453168e-01	5.424227e-03	5.764955e-03
-1.980000e+00	-1.760000e+00	1.643268e-01	1.697500e-03	3.206955e-03
-1.760000e+00	-1.540000e+00	1.008990e-01	5.429909e-03	1.498455e-03
-1.540000e+00	-1.320000e+00	4.937745e-02	1.751545e-03	1.695045e-03
-1.320000e+00	-1.100000e+00	1.363318e-02	6.761364e-04	5.983455e-04
-1.100000e+00	-8.800000e-01	2.315990e-04	6.450636e-06	3.544664e-05
-8.800000e-01	-6.600000e-01	5.605014e-05	7.120773e-06	1.533655e-05
-6.600000e-01	-4.400000e-01	8.672745e-08	4.922151e-08	-2.432636e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z001_b2.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.6
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.931366e-04	1.168473e-04	8.246450e-05
-1.078000e+01	-1.056000e+01	2.618401e-04	1.782534e-04	9.496250e-05
-1.056000e+01	-1.034000e+01	4.052323e-04	2.027956e-04	1.327176e-04
-1.034000e+01	-1.012000e+01	5.509131e-04	2.722691e-04	1.657153e-04
-1.012000e+01	-9.900000e+00	8.119883e-04	3.012795e-04	2.227377e-04
-9.900000e+00	-9.680000e+00	1.212326e-03	3.166577e-04	2.741230e-04
-9.680000e+00	-9.460000e+00	1.617510e-03	4.225550e-04	3.355360e-04
-9.460000e+00	-9.240000e+00	2.292089e-03	4.645440e-04	4.069150e-04
-9.240001e+00	-9.020001e+00	3.110081e-03	4.735870e-04	4.968580e-04
-9.020001e+00	-8.800000e+00	3.926376e-03	6.446010e-04	6.115080e-04
-8.800000e+00	-8.580000e+00	5.625738e-03	5.162480e-04	6.941210e-04
-8.580001e+00	-8.360001e+00	7.291624e-03	5.216240e-04	8.175740e-04
-8.360001e+00	-8.140001e+00	9.315335e-03	6.175870e-04	9.741750e-04
-8.140001e+00	-7.920001e+00	1.244607e-02	8.557100e-04	1.039070e-03
-7.920001e+00	-7.700000e+00	1.547104e-02	9.410900e-04	1.180950e-03
-7.700000e+00	-7.480002e+00	1.992889e-02	1.254500e-03	1.268250e-03
-7.480001e+00	-7.260000e+00	2.473946e-02	1.498500e-03	1.387140e-03
-7.260000e+00	-7.040000e+00	3.114525e-02	1.867360e-03	1.413860e-03
-7.040000e+00	-6.820002e+00	3.807957e-02	2.198590e-03	1.517500e-03
-6.820001e+00	-6.599999e+00	4.575155e-02	2.401380e-03	1.635260e-03
-6.600000e+00	-6.380003e+00	5.632229e-02	2.916520e-03	1.542320e-03
-6.380002e+00	-6.160002e+00	6.728229e-02	3.341840e-03	1.843490e-03
-6.160002e+00	-5.940000e+00	8.030114e-02	3.807820e-03	2.397230e-03
-5.940000e+00	-5.720000e+00	9.391959e-02	4.009540e-03	2.587870e-03
-5.720000e+00	-5.500000e+00	1.112053e-01	4.608300e-03	3.429800e-03
-5.500000e+00	-5.280000e+00	1.277623e-01	4.694400e-03	3.522100e-03
-5.280000e+00	-5.060000e+00	1.475296e-01	4.990600e-03	3.991900e-03
-5.059999e+00	-4.840001e+00	1.681454e-01	4.997800e-03	4.105100e-03
-4.840001e+00	-4.620000e+00	1.885369e-01	4.779200e-03	3.998400e-03
-4.619999e+00	-4.400003e+00	2.111371e-01	4.381000e-03	3.720500e-03
-4.400003e+00	-4.180000e+00	2.356121e-01	4.151300e-03	3.822500e-03
-4.180000e+00	-3.960001e+00	2.583714e-01	3.786300e-03	3.880600e-03
-3.960001e+00	-3.740000e+00	2.792254e-01	3.019300e-03	3.544800e-03
-3.740000e+00	-3.520002e+00	2.920909e-01	2.187300e-03	2.361000e-03
-3.520001e+00	-3.299999e+00	2.990195e-01	3.542300e-03	1.399600e-03
-3.299999e+00	-3.079999e+00	2.953696e-01	4.583500e-03	2.637000e-03
-3.079999e+00	-2.859999e+00	2.839551e-01	5.386700e-03	5.106100e-03
-2.859999e+00	-2.640001e+00	2.630258e-01	5.412700e-03	7.405300e-03
-2.640000e+00	-2.420000e+00	2.323314e-01	6.092700e-03	9.373200e-03
-2.420000e+00	-2.200002e+00	1.997960e-01	6.636800e-03	1.030310e-02
-2.200001e+00	-1.980003e+00	1.606965e-01	6.509600e-03	1.031830e-02
-1.980003e+00	-1.759999e+00	1.217333e-01	5.680900e-03	9.259600e-03
-1.759999e+00	-1.540000e+00	8.661795e-02	4.265350e-03	7.217880e-03
-1.540001e+00	-1.320002e+00	4.626458e-02	2.690420e-03	4.727600e-03
-1.320002e+00	-1.100001e+00	1.474116e-02	1.016100e-03	1.850940e-03
-1.100000e+00	-8.799998e-01	3.914062e-05	1.210444e-05	1.505923e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.108453e-04	7.790364e-06	4.711450e-05
-1.078000e+01	-1.056000e+01	1.625010e-04	1.639136e-06	7.045891e-05
-1.056000e+01	-1.034000e+01	3.877082e-04	2.848025e-04	2.515236e-04
-1.034000e+01	-1.012000e+01	9.624845e-04	3.815295e-04	6.611814e-04
-1.012000e+01	-9.900000e+00	2.354578e-04	3.265409e-05	9.211514e-05
-9.900000e+00	-9.680000e+00	5.738441e-04	1.776500e-05	1.458459e-04
-9.680000e+00	-9.460000e+00	8.516182e-04	9.865000e-06	3.345955e-04
-9.460000e+00	-9.240000e+00	1.643105e-03	1.508464e-04	7.142959e-04
-9.240000e+00	-9.020000e+00	1.414862e-03	1.678182e-05	4.085259e-04
-9.020000e+00	-8.800000e+00	1.879211e-03	3.883114e-04	4.964032e-04
-8.800000e+00	-8.580000e+00	1.616524e-03	7.290682e-05	4.722973e-04
-8.580000e+00	-8.360000e+00	2.931678e-03	3.799518e-04	4.779155e-04
-8.360000e+00	-8.140000e+00	3.864760e-03	1.438136e-04	1.273394e-03
-8.140000e+00	-7.920000e+00	5.311395e-03	2.211182e-04	8.333864e-04
-7.920000e+00	-7.700000e+00	6.205668e-03	3.044727e-04	2.031845e-03
-7.700000e+00	-7.480000e+00	1.213639e-02	5.138636e-05	9.580950e-03
-7.480000e+00	-7.260000e+00	9.437864e-03	6.886636e-04	1.689027e-03
-7.260000e+00	-7.040000e+00	2.188057e-02	4.893736e-03	3.759805e-03
-7.040000e+00	-6.820000e+00	1.525653e-02	1.087500e-03	2.968759e-03
-6.820000e+00	-6.600000e+00	2.069590e-02	1.343673e-03	2.674964e-03
-6.600000e+00	-6.380000e+00	2.222524e-02	5.475273e-04	5.085264e-03
-6.380000e+00	-6.160000e+00	2.955869e-02	2.773091e-04	3.876768e-03
-6.160000e+00	-5.940000e+00	3.827263e-02	2.876191e-03	5.595041e-03
-5.940000e+00	-5.720000e+00	5.368682e-02	3.633636e-04	3.656909e-03
-5.720000e+00	-5.500000e+00	7.182450e-02	3.587136e-03	2.354682e-03
-5.500000e+00	-5.280000e+00	6.576100e-02	-2.820455e-04	1.015986e-02
-5.280000e+00	-5.060000e+00	8.501105e-02	3.215955e-03	1.060245e-02
-5.060000e+00	-4.840000e+00	1.146272e-01	2.003364e-03	5.130591e-03
-4.840000e+00	-4.620000e+00	1.400289e-01	2.180627e-02	1.173382e-02
-4.620000e+00	-4.400000e+00	1.648793e-01	1.171414e-02	6.443273e-03
-4.400000e+00	-4.180000e+00	2.216175e-01	6.342045e-03	8.031227e-03
-4.180000e+00	-3.960000e+00	1.669639e-01	9.182795e-02	4.538182e-03
-3.960000e+00	-3.740000e+00	3.269827e-01	1.016245e-02	2.219673e-02
-3.740000e+00	-3.520000e+00	3.613288e-01	4.991545e-03	4.938750e-02
-3.520000e+00	-3.300000e+00	3.727282e-01	2.842009e-02	-2.589500e-03
-3.300000e+00	-3.080000e+00	3.985133e-01	1.496791e-02	3.073000e-03
-3.080000e+00	-2.860000e+00	3.838136e-01	8.708409e-03	1.308909e-02
-2.860000e+00	-2.640000e+00	3.694688e-01	8.923455e-03	2.935041e-02
-2.640000e+00	-2.420000e+00	3.131945e-01	1.077918e-02	1.718077e-02
-2.420000e+00	-2.200000e+00	2.591668e-01	3.530045e-03	4.189273e-03
-2.200000e+00	-1.980000e+00	1.928430e-01	1.188636e-03	1.250995e-02
-1.980000e+00	-1.760000e+00	1.436855e-01	1.134091e-03	2.780591e-03
-1.760000e+00	-1.540000e+00	8.429173e-02	6.122409e-03	4.436364e-03
-1.540000e+00	-1.320000e+00	4.400822e-02	5.873409e-04	2.467959e-03
-1.320000e+00	-1.100000e+00	1.243002e-02	9.700864e-04	6.284045e-04
-1.100000e+00	-8.800000e-01	7.102936e-05	-6.855000e-07	3.677227e-05
-8.800000e-01	-6.600000e-01	7.619055e-10	8.664909e-11	5.841773e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.350642e-05	1.666750e-06	4.194127e-06
-1.078000e+01	-1.056000e+01	9.161527e-06	3.291455e-07	2.797405e-06
-1.056000e+01	-1.034000e+01	1.052832e-05	2.739647e-05	5.110536e-05
-1.034000e+01	-1.012000e+01	1.211715e-04	3.873218e-05	6.518986e-05
-1.012000e+01	-9.900000e+00	3.588615e-04	2.278370e-04	4.184409e-05
-9.900000e+00	-9.680000e+00	1.004547e-04	1.379209e-05	1.716832e-05
-9.680000e+00	-9.460000e+00	1.900363e-04	2.658880e-04	2.613110e-04
-9.460000e+00	-9.240000e+00	3.057180e-04	7.936691e-05	1.078279e-04
-9.240000e+00	-9.020000e+00	-4.032314e-04	4.303477e-04	7.441386e-05
-9.020000e+00	-8.800000e+00	7.244295e-04	3.176045e-05	1.913605e-04
-8.800000e+00	-8.580000e+00	1.139976e-03	2.639168e-04	2.688436e-04
-8.580000e+00	-8.360000e+00	1.705325e-03	1.613586e-04	3.263000e-04
-8.360000e+00	-8.140000e+00	3.071622e-03	4.677027e-04	2.554755e-04
-8.140000e+00	-7.920000e+00	2.176231e-03	8.753605e-04	1.733523e-04
-7.920000e+00	-7.700000e+00	5.248082e-03	-4.673182e-05	2.164441e-03
-7.700000e+00	-7.480000e+00	5.460150e-03	1.331213e-03	7.164182e-04
-7.480000e+00	-7.260000e+00	7.641205e-03	6.820682e-04	1.631973e-03
-7.260000e+00	-7.040000e+00	1.075867e-02	4.560064e-03	1.957995e-03
-7.040000e+00	-6.820000e+00	1.052780e-02	8.436409e-04	2.095836e-03
-6.820000e+00	-6.600000e+00	1.438555e-02	7.971182e-04	2.140709e-03
-6.600000e+00	-6.380000e+00	1.972236e-02	1.002741e-03	3.768745e-03
-6.380000e+00	-6.160000e+00	9.208895e-03	4.347141e-03	1.508468e-03
-6.160000e+00	-5.940000e+00	2.940514e-02	1.367795e-03	4.209900e-03
-5.940000e+00	-5.720000e+00	3.933865e-02	3.078123e-03	3.649141e-03
-5.720000e+00	-5.500000e+00	4.651891e-02	2.346127e-03	7.156409e-03
-5.500000e+00	-5.280000e+00	5.077282e-02	1.333136e-03	6.957773e-03
-5.280000e+00	-5.060000e+00	7.682355e-02	1.118973e-02	4.350273e-03
-5.060000e+00	-4.840000e+00	9.025345e-02	1.227818e-03	6.568182e-03
-4.840000e+00	-4.620000e+00	1.210356e-01	1.064223e-02	7.952273e-03
-4.620000e+00	-4.400000e+00	1.615431e-01	-5.756364e-04	1.373386e-02
-4.400000e+00	-4.180000e+00	2.074720e-01	1.890455e-03	7.768545e-03
-4.180000e+00	-3.960000e+00	2.559200e-01	5.225636e-03	-1.951364e-04
-3.960000e+00	-3.740000e+00	2.430254e-01	3.381455e-03	7.552136e-03
-3.740000e+00	-3.520000e+00	3.378020e-01	9.945455e-03	7.248182e-03
-3.520000e+00	-3.300000e+00	4.035940e-01	3.270809e-02	-3.676818e-03
-3.300000e+00	-3.080000e+00	4.010161e-01	9.177955e-03	2.083545e-03
-3.080000e+00	-2.860000e+00	4.202228e-01	7.238955e-03	1.598150e-02
-2.860000e+00	-2.640000e+00	4.039446e-01	1.959118e-02	1.466268e-02
-2.640000e+00	-2.420000e+00	3.519418e-01	5.282000e-03	1.408732e-02
-2.420000e+00	-2.200000e+00	2.902709e-01	4.984955e-03	1.139009e-02
-2.200000e+00	-1.980000e+00	2.192447e-01	2.669136e-03	5.595318e-03
-1.980000e+00	-1.760000e+00	1.499777e-01	1.045273e-03	2.912727e-03
-1.760000e+00	-1.540000e+00	9.421264e-02	5.730727e-03	1.426182e-03
-1.540000e+00	-1.320000e+00	4.569959e-02	1.362209e-03	1.357455e-03
-1.320000e+00	-1.100000e+00	1.264622e-02	4.783364e-04	5.823091e-04
-1.100000e+00	-8.800000e-01	2.430568e-04	6.235864e-06	3.686841e-05
-8.800000e-01	-6.600000e-01	2.747900e-05	5.524300e-06	1.314909e-06
-6.600000e-01	-4.400000e-01	8.672650e-08	4.922070e-08	-2.430773e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z002_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.6
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.365464e-03	2.031990e-04	2.708630e-04
-1.078000e+01	-1.056000e+01	1.653024e-03	2.231810e-04	2.878460e-04
-1.056000e+01	-1.034000e+01	2.011162e-03	1.929800e-04	3.328300e-04
-1.034000e+01	-1.012000e+01	2.329040e-03	2.167330e-04	3.786860e-04
-1.012000e+01	-9.900000e+00	2.823119e-03	2.044030e-04	4.210030e-04
-9.900000e+00	-9.680000e+00	3.270036e-03	2.596670e-04	4.654130e-04
-9.680000e+00	-9.460000e+00	3.795592e-03	3.286140e-04	5.253330e-04
-9.460000e+00	-9.240000e+00	4.489621e-03	3.400520e-04	5.845830e-04
-9.240001e+00	-9.020001e+00	5.438416e-03	2.658830e-04	6.437610e-04
-9.020001e+00	-8.800000e+00	6.292898e-03	3.333310e-04	7.189190e-04
-8.800000e+00	-8.580000e+00	7.640282e-03	3.717810e-04	7.664730e-04
-8.580001e+00	-8.360001e+00	8.929091e-03	4.886280e-04	8.625570e-04
-8.360001e+00	-8.140001e+00	1.044367e-02	5.401060e-04	9.558700e-04
-8.140001e+00	-7.920001e+00	1.255123e-02	7.392700e-04	1.028220e-03
-7.920001e+00	-7.700000e+00	1.470921e-02	8.207700e-04	1.125700e-03
-7.700000e+00	-7.480002e+00	1.792100e-02	1.197140e-03	1.137590e-03
-7.480001e+00	-7.260000e+00	2.042465e-02	1.276400e-03	1.357870e-03
-7.260000e+00	-7.040000e+00	2.470827e-02	1.729420e-03	1.387980e-03
-7.040000e+00	-6.820002e+00	2.915177e-02	2.098000e-03	1.503740e-03
-6.820001e+00	-6.599999e+00	3.401777e-02	2.404170e-03	1.691480e-03
-6.600000e+00	-6.380003e+00	4.138311e-02	3.232240e-03	1.932470e-03
-6.380002e+00	-6.160002e+00	4.879802e-02	3.874090e-03	2.410570e-03
-6.160002e+00	-5.940000e+00	5.846762e-02	4.837750e-03	3.284540e-03
-5.940000e+00	-5.720000e+00	6.880298e-02	5.561490e-03	3.577740e-03
-5.720000e+00	-5.500000e+00	8.369649e-02	7.188840e-03	5.244420e-03
-5.500000e+00	-5.280000e+00	9.778565e-02	8.002100e-03	5.374650e-03
-5.280000e+00	-5.060000e+00	1.179851e-01	9.870400e-03	6.973100e-03
-5.059999e+00	-4.840001e+00	1.417931e-01	1.171980e-02	8.218600e-03
-4.840001e+00	-4.620000e+00	1.709469e-01	1.393230e-02	9.802200e-03
-4.619999e+00	-4.400003e+00	2.052198e-01	1.683260e-02	1.252800e-02
-4.400003e+00	-4.180000e+00	2.363350e-01	1.951520e-02	1.589380e-02
-4.180000e+00	-3.960001e+00	2.620582e-01	1.973750e-02	1.600330e-02
-3.960001e+00	-3.740000e+00	2.865752e-01	1.875520e-02	1.486590e-02
-3.740000e+00	-3.520002e+00	3.021964e-01	1.463000e-02	1.039260e-02
-3.520001e+00	-3.299999e+00	3.116550e-01	8.812400e-03	7.394600e-03
-3.299999e+00	-3.079999e+00	3.115093e-01	7.013400e-03	6.497000e-03
-3.079999e+00	-2.859999e+00	3.041971e-01	8.457400e-03	8.108800e-03
-2.859999e+00	-2.640001e+00	2.863358e-01	1.426660e-02	1.722450e-02
-2.640000e+00	-2.420000e+00	2.586231e-01	1.844470e-02	2.519190e-02
-2.420000e+00	-2.200002e+00	2.261886e-01	1.992840e-02	3.002510e-02
-2.200001e+00	-1.980003e+00	1.853939e-01	1.923900e-02	3.130320e-02
-1.980003e+00	-1.759999e+00	1.422080e-01	1.644200e-02	2.837770e-02
-1.759999e+00	-1.540000e+00	1.019343e-01	1.208747e-02	2.169400e-02
-1.540001e+00	-1.320002e+00	5.573003e-02	7.485500e-03	1.363830e-02
-1.320002e+00	-1.100001e+00	1.829958e-02	2.802660e-03	5.198640e-03
-1.100000e+00	-8.799998e-01	6.528239e-05	2.391554e-05	4.181571e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.847163e-04	2.657833e-04	1.946010e-04
-1.078000e+01	-1.056000e+01	5.142291e-04	8.141850e-05	1.900686e-04
-1.056000e+01	-1.034000e+01	1.004514e-03	4.049355e-04	5.801209e-04
-1.034000e+01	-1.012000e+01	1.168663e-03	6.310364e-05	5.439086e-04
-1.012000e+01	-9.900000e+00	1.309036e-03	5.315909e-05	2.438391e-04
-9.900000e+00	-9.680000e+00	1.486331e-03	8.529318e-05	2.550836e-04
-9.680000e+00	-9.460000e+00	2.144984e-03	2.567136e-04	5.532845e-04
-9.460000e+00	-9.240000e+00	5.528536e-03	1.526000e-04	7.538868e-03
-9.240000e+00	-9.020000e+00	3.014164e-03	1.199159e-04	5.473836e-04
-9.020000e+00	-8.800000e+00	3.175824e-03	8.262709e-04	7.526218e-04
-8.800000e+00	-8.580000e+00	3.261863e-03	2.484141e-04	1.210692e-03
-8.580000e+00	-8.360000e+00	3.676354e-03	2.679023e-04	9.326827e-04
-8.360000e+00	-8.140000e+00	4.259787e-03	2.749782e-04	7.336718e-04
-8.140000e+00	-7.920000e+00	4.157019e-03	1.023490e-03	1.079209e-03
-7.920000e+00	-7.700000e+00	9.345295e-03	1.430273e-04	1.931755e-03
-7.700000e+00	-7.480000e+00	7.105264e-03	2.264227e-04	2.319659e-03
-7.480000e+00	-7.260000e+00	9.075755e-03	1.361814e-03	2.223355e-03
-7.260000e+00	-7.040000e+00	1.023876e-02	1.101073e-03	1.501382e-03
-7.040000e+00	-6.820000e+00	1.375969e-02	2.200000e-04	1.948636e-03
-6.820000e+00	-6.600000e+00	1.588581e-02	3.070905e-03	1.610682e-04
-6.600000e+00	-6.380000e+00	2.005161e-02	6.485500e-04	1.815568e-03
-6.380000e+00	-6.160000e+00	2.558139e-02	4.830318e-04	4.973195e-03
-6.160000e+00	-5.940000e+00	1.812838e-02	2.341259e-03	4.317064e-03
-5.940000e+00	-5.720000e+00	3.399614e-02	1.330064e-03	1.626523e-03
-5.720000e+00	-5.500000e+00	3.929318e-02	1.373523e-03	3.671227e-03
-5.500000e+00	-5.280000e+00	4.657827e-02	3.821364e-04	1.181464e-02
-5.280000e+00	-5.060000e+00	6.829577e-02	-2.826818e-04	9.194136e-03
-5.060000e+00	-4.840000e+00	8.134732e-02	4.050636e-03	8.160636e-03
-4.840000e+00	-4.620000e+00	1.097185e-01	1.322918e-02	1.174332e-02
-4.620000e+00	-4.400000e+00	1.526784e-01	1.321141e-02	3.758818e-03
-4.400000e+00	-4.180000e+00	1.996575e-01	-3.896364e-04	9.839182e-03
-4.180000e+00	-3.960000e+00	1.651680e-01	1.000414e-01	5.021636e-03
-3.960000e+00	-3.740000e+00	3.083285e-01	1.742959e-02	1.741309e-02
-3.740000e+00	-3.520000e+00	3.679751e-01	2.130045e-03	4.667655e-02
-3.520000e+00	-3.300000e+00	3.914383e-01	3.119259e-02	-5.487364e-03
-3.300000e+00	-3.080000e+00	4.370085e-01	2.261841e-02	2.168418e-02
-3.080000e+00	-2.860000e+00	4.441463e-01	9.764364e-03	1.788182e-04
-2.860000e+00	-2.640000e+00	3.899749e-01	1.448745e-02	3.405859e-02
-2.640000e+00	-2.420000e+00	3.452200e-01	1.406100e-02	9.885045e-03
-2.420000e+00	-2.200000e+00	2.851774e-01	-4.990000e-04	1.175091e-02
-2.200000e+00	-1.980000e+00	2.101369e-01	1.634045e-03	8.662364e-03
-1.980000e+00	-1.760000e+00	1.532156e-01	1.308273e-03	4.781909e-03
-1.760000e+00	-1.540000e+00	8.820850e-02	5.631045e-03	3.053500e-03
-1.540000e+00	-1.320000e+00	4.690827e-02	1.046682e-03	3.670591e-03
-1.320000e+00	-1.100000e+00	1.323631e-02	8.804455e-04	6.641000e-04
-1.100000e+00	-8.800000e-01	8.957905e-05	8.951864e-06	1.548964e-05
-8.800000e-01	-6.600000e-01	7.874055e-10	8.480909e-11	6.063818e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.138459e-04	1.502786e-04	3.254500e-04
-1.078000e+01	-1.056000e+01	6.077177e-04	1.966273e-05	1.803295e-04
-1.056000e+01	-1.034000e+01	1.418863e-03	1.636182e-05	5.334405e-04
-1.034000e+01	-1.012000e+01	6.910673e-04	1.048164e-04	2.795177e-04
-1.012000e+01	-9.900000e+00	1.147316e-03	6.325409e-05	4.011464e-04
-9.900000e+00	-9.680000e+00	1.532817e-03	2.668636e-05	3.946205e-04
-9.680000e+00	-9.460000e+00	1.333931e-03	1.393450e-04	3.152000e-04
-9.460000e+00	-9.240000e+00	1.584104e-03	2.701618e-04	3.685800e-04
-9.240000e+00	-9.020000e+00	2.057439e-03	2.996727e-04	3.678177e-04
-9.020000e+00	-8.800000e+00	1.900378e-03	4.187982e-04	5.897068e-04
-8.800000e+00	-8.580000e+00	2.628947e-03	1.396482e-04	4.186918e-04
-8.580000e+00	-8.360000e+00	4.309173e-03	1.060400e-04	3.309527e-03
-8.360000e+00	-8.140000e+00	2.519195e-03	1.693405e-03	3.022077e-04
-8.140000e+00	-7.920000e+00	3.178112e-03	5.172091e-04	6.804427e-04
-7.920000e+00	-7.700000e+00	7.604005e-03	1.704705e-03	1.199532e-03
-7.700000e+00	-7.480000e+00	5.556091e-03	6.120591e-04	1.930409e-03
-7.480000e+00	-7.260000e+00	5.877636e-03	2.746864e-04	1.421714e-03
-7.260000e+00	-7.040000e+00	7.374923e-03	2.000136e-04	1.245541e-03
-7.040000e+00	-6.820000e+00	9.359864e-03	5.111773e-04	9.911000e-04
-6.820000e+00	-6.600000e+00	8.479977e-03	2.043723e-03	1.713755e-03
-6.600000e+00	-6.380000e+00	1.084373e-02	4.091532e-03	-3.284091e-05
-6.380000e+00	-6.160000e+00	1.345916e-02	2.416845e-03	7.848773e-04
-6.160000e+00	-5.940000e+00	1.942338e-02	1.214955e-04	1.575736e-03
-5.940000e+00	-5.720000e+00	2.442214e-02	8.773636e-04	3.091323e-03
-5.720000e+00	-5.500000e+00	2.339225e-02	-2.833773e-04	4.066073e-03
-5.500000e+00	-5.280000e+00	3.016932e-02	2.993009e-03	5.326914e-03
-5.280000e+00	-5.060000e+00	5.033695e-02	3.122455e-03	3.816682e-03
-5.060000e+00	-4.840000e+00	5.993173e-02	1.141909e-03	4.481045e-03
-4.840000e+00	-4.620000e+00	9.860195e-02	-5.095455e-04	6.414500e-03
-4.620000e+00	-4.400000e+00	1.222894e-01	1.726682e-03	8.574091e-03
-4.400000e+00	-4.180000e+00	1.523562e-01	-1.314227e-03	4.876818e-03
-4.180000e+00	-3.960000e+00	2.048660e-01	1.141873e-02	1.300895e-02
-3.960000e+00	-3.740000e+00	2.494193e-01	1.036545e-02	3.440636e-03
-3.740000e+00	-3.520000e+00	3.225640e-01	2.131318e-03	1.357423e-02
-3.520000e+00	-3.300000e+00	4.240257e-01	3.299364e-03	2.003682e-03
-3.300000e+00	-3.080000e+00	4.511029e-01	2.656432e-02	-5.903591e-03
-3.080000e+00	-2.860000e+00	4.534450e-01	1.444718e-02	6.537682e-03
-2.860000e+00	-2.640000e+00	4.495925e-01	6.465864e-03	1.392564e-02
-2.640000e+00	-2.420000e+00	4.061841e-01	1.133732e-02	1.127700e-02
-2.420000e+00	-2.200000e+00	3.313672e-01	6.117636e-03	8.558136e-03
-2.200000e+00	-1.980000e+00	2.455219e-01	5.054409e-03	7.845818e-03
-1.980000e+00	-1.760000e+00	1.656295e-01	1.535545e-03	3.470318e-03
-1.760000e+00	-1.540000e+00	1.012922e-01	5.536455e-03	1.486045e-03
-1.540000e+00	-1.320000e+00	4.953136e-02	1.617909e-03	1.833818e-03
-1.320000e+00	-1.100000e+00	1.377725e-02	7.768500e-04	5.622409e-04
-1.100000e+00	-8.800000e-01	2.338215e-04	6.506455e-06	3.540718e-05
-8.800000e-01	-6.600000e-01	5.615591e-05	7.112182e-06	1.523977e-05
-6.600000e-01	-4.400000e-01	8.672709e-08	4.922145e-08	-2.432818e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z002_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.6
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.358004e-04	1.388411e-04	2.394986e-04
-1.078000e+01	-1.056000e+01	1.182316e-03	1.442110e-04	2.638900e-04
-1.056000e+01	-1.034000e+01	1.553139e-03	1.810020e-04	3.253750e-04
-1.034000e+01	-1.012000e+01	1.883418e-03	1.857030e-04	3.866240e-04
-1.012000e+01	-9.900000e+00	2.521618e-03	2.533100e-04	4.521620e-04
-9.900000e+00	-9.680000e+00	3.193519e-03	3.021800e-04	5.076360e-04
-9.680000e+00	-9.460000e+00	4.028036e-03	3.491690e-04	5.742940e-04
-9.460000e+00	-9.240000e+00	4.981708e-03	3.887150e-04	6.503200e-04
-9.240001e+00	-9.020001e+00	6.399504e-03	5.308060e-04	7.197180e-04
-9.020001e+00	-8.800000e+00	7.451673e-03	5.134470e-04	8.595420e-04
-8.800000e+00	-8.580000e+00	9.660394e-03	7.184770e-04	8.874560e-04
-8.580001e+00	-8.360001e+00	1.201741e-02	9.451900e-04	9.421400e-04
-8.360001e+00	-8.140001e+00	1.431044e-02	1.020270e-03	1.056060e-03
-8.140001e+00	-7.920001e+00	1.767078e-02	1.268970e-03	1.084830e-03
-7.920001e+00	-7.700000e+00	2.083277e-02	1.291800e-03	1.173450e-03
-7.700000e+00	-7.480002e+00	2.571998e-02	1.705770e-03	1.128190e-03
-7.480001e+00	-7.260000e+00	3.027588e-02	1.869920e-03	1.182830e-03
-7.260000e+00	-7.040000e+00	3.628561e-02	2.201000e-03	1.146840e-03
-7.040000e+00	-6.820002e+00	4.284463e-02	2.526630e-03	1.391180e-03
-6.820001e+00	-6.599999e+00	4.972556e-02	2.684000e-03	1.420190e-03
-6.600000e+00	-6.380003e+00	5.913709e-02	3.176340e-03	1.951150e-03
-6.380002e+00	-6.160002e+00	6.873702e-02	3.536570e-03	2.308050e-03
-6.160002e+00	-5.940000e+00	8.038992e-02	4.043260e-03	2.844590e-03
-5.940000e+00	-5.720000e+00	9.132395e-02	4.059450e-03	2.643020e-03
-5.720000e+00	-5.500000e+00	1.064465e-01	4.679000e-03	3.380700e-03
-5.500000e+00	-5.280000e+00	1.203806e-01	4.707000e-03	3.213900e-03
-5.280000e+00	-5.060000e+00	1.380344e-01	5.089100e-03	3.633900e-03
-5.059999e+00	-4.840001e+00	1.559087e-01	5.070400e-03	3.481600e-03
-4.840001e+00	-4.620000e+00	1.746599e-01	4.902100e-03	3.244000e-03
-4.619999e+00	-4.400003e+00	1.965439e-01	4.708300e-03	3.032800e-03
-4.400003e+00	-4.180000e+00	2.213387e-01	4.697300e-03	3.204300e-03
-4.180000e+00	-3.960001e+00	2.465525e-01	5.103500e-03	3.147500e-03
-3.960001e+00	-3.740000e+00	2.726900e-01	4.286500e-03	3.587800e-03
-3.740000e+00	-3.520002e+00	2.903258e-01	3.135300e-03	2.999800e-03
-3.520001e+00	-3.299999e+00	3.007161e-01	3.822000e-03	2.080100e-03
-3.299999e+00	-3.079999e+00	2.976327e-01	5.150000e-03	2.733500e-03
-3.079999e+00	-2.859999e+00	2.864518e-01	5.915900e-03	4.899100e-03
-2.859999e+00	-2.640001e+00	2.653011e-01	5.604000e-03	8.340100e-03
-2.640000e+00	-2.420000e+00	2.348366e-01	7.459700e-03	1.133780e-02
-2.420000e+00	-2.200002e+00	2.026201e-01	8.268400e-03	1.291360e-02
-2.200001e+00	-1.980003e+00	1.638167e-01	8.189000e-03	1.319570e-02
-1.980003e+00	-1.759999e+00	1.242015e-01	7.179000e-03	1.195360e-02
-1.759999e+00	-1.540000e+00	8.867407e-02	5.392190e-03	9.269890e-03
-1.540001e+00	-1.320002e+00	4.754282e-02	3.406500e-03	6.012230e-03
-1.320002e+00	-1.100001e+00	1.523241e-02	1.286750e-03	2.343620e-03
-1.100000e+00	-8.799998e-01	4.202810e-05	1.875057e-05	1.891669e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.191444e-04	2.344977e-05	1.147034e-04
-1.078000e+01	-1.056000e+01	3.567233e-04	6.877695e-05	1.367849e-04
-1.056000e+01	-1.034000e+01	7.033909e-04	2.717958e-04	4.094073e-04
-1.034000e+01	-1.012000e+01	4.702250e-04	2.928230e-04	2.278500e-04
-1.012000e+01	-9.900000e+00	7.430314e-04	4.884227e-05	1.616277e-04
-9.900000e+00	-9.680000e+00	1.146515e-03	5.547455e-05	4.192286e-04
-9.680000e+00	-9.460000e+00	1.875462e-03	2.317273e-04	7.190127e-04
-9.460000e+00	-9.240000e+00	2.614146e-03	2.415373e-04	8.905818e-04
-9.240000e+00	-9.020000e+00	2.866557e-03	3.304073e-04	7.257077e-04
-9.020000e+00	-8.800000e+00	3.225865e-03	8.981109e-04	7.980832e-04
-8.800000e+00	-8.580000e+00	3.257747e-03	1.582245e-04	8.180309e-04
-8.580000e+00	-8.360000e+00	5.169350e-03	2.344682e-04	9.377045e-04
-8.360000e+00	-8.140000e+00	6.314473e-03	7.505909e-04	1.335905e-03
-8.140000e+00	-7.920000e+00	7.686409e-03	1.419950e-03	1.357641e-03
-7.920000e+00	-7.700000e+00	1.074928e-02	2.337273e-04	1.797595e-03
-7.700000e+00	-7.480000e+00	1.512389e-02	-2.571364e-05	8.497609e-03
-7.480000e+00	-7.260000e+00	1.230126e-02	3.411368e-03	3.465395e-03
-7.260000e+00	-7.040000e+00	2.575917e-02	4.014236e-03	4.293841e-03
-7.040000e+00	-6.820000e+00	2.258533e-02	2.102014e-03	2.742759e-03
-6.820000e+00	-6.600000e+00	2.880859e-02	5.723864e-04	3.845136e-03
-6.600000e+00	-6.380000e+00	3.358893e-02	2.958727e-04	4.078118e-03
-6.380000e+00	-6.160000e+00	3.666249e-02	3.010327e-03	7.710164e-03
-6.160000e+00	-5.940000e+00	3.898304e-02	8.056364e-04	7.464641e-03
-5.940000e+00	-5.720000e+00	5.341436e-02	2.879773e-03	2.086182e-03
-5.720000e+00	-5.500000e+00	6.710482e-02	1.002609e-02	1.985909e-03
-5.500000e+00	-5.280000e+00	7.903886e-02	-8.283636e-04	1.391341e-02
-5.280000e+00	-5.060000e+00	8.385900e-02	-1.095864e-03	5.536364e-03
-5.060000e+00	-4.840000e+00	1.108607e-01	7.156364e-03	3.181000e-03
-4.840000e+00	-4.620000e+00	1.413640e-01	1.795559e-02	1.445768e-02
-4.620000e+00	-4.400000e+00	1.652175e-01	2.069159e-02	4.523045e-03
-4.400000e+00	-4.180000e+00	2.054905e-01	1.106318e-03	1.125782e-02
-4.180000e+00	-3.960000e+00	1.562244e-01	8.676359e-02	6.798182e-03
-3.960000e+00	-3.740000e+00	2.908425e-01	8.953773e-03	2.860732e-02
-3.740000e+00	-3.520000e+00	3.479417e-01	8.200727e-03	3.430241e-02
-3.520000e+00	-3.300000e+00	3.633383e-01	2.897855e-02	3.057409e-03
-3.300000e+00	-3.080000e+00	4.120300e-01	1.550255e-02	5.158682e-03
-3.080000e+00	-2.860000e+00	3.816929e-01	6.209818e-03	1.502764e-02
-2.860000e+00	-2.640000e+00	3.646942e-01	1.014427e-02	2.506945e-02
-2.640000e+00	-2.420000e+00	3.151323e-01	1.186236e-02	2.069550e-02
-2.420000e+00	-2.200000e+00	2.613410e-01	2.090409e-03	5.666136e-03
-2.200000e+00	-1.980000e+00	1.979059e-01	1.196273e-03	9.937273e-03
-1.980000e+00	-1.760000e+00	1.425385e-01	1.287773e-03	3.288636e-03
-1.760000e+00	-1.540000e+00	8.474214e-02	6.552364e-03	4.423727e-03
-1.540000e+00	-1.320000e+00	4.453848e-02	6.661682e-04	2.451245e-03
-1.320000e+00	-1.100000e+00	1.249939e-02	9.150273e-04	6.607727e-04
-1.100000e+00	-8.800000e-01	7.058014e-05	-6.266818e-07	3.565245e-05
-8.800000e-01	-6.600000e-01	7.871132e-10	8.463409e-11	6.059773e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.756312e-04	8.457905e-05	1.422855e-05
-1.078000e+01	-1.056000e+01	4.735464e-04	7.118032e-05	2.426545e-05
-1.056000e+01	-1.034000e+01	3.170235e-04	5.288391e-05	9.784023e-05
-1.034000e+01	-1.012000e+01	1.114584e-04	3.511466e-04	7.499995e-05
-1.012000e+01	-9.900000e+00	5.772195e-04	1.322692e-04	1.365600e-04
-9.900000e+00	-9.680000e+00	7.383405e-04	3.369120e-04	4.359927e-04
-9.680000e+00	-9.460000e+00	1.257692e-03	1.488727e-05	2.944723e-04
-9.460000e+00	-9.240000e+00	7.273450e-04	2.064895e-03	1.095230e-03
-9.240000e+00	-9.020000e+00	6.808345e-04	2.377780e-04	6.335041e-04
-9.020000e+00	-8.800000e+00	4.764786e-03	6.592286e-04	9.601818e-05
-8.800000e+00	-8.580000e+00	3.458883e-03	5.893864e-04	9.620459e-04
-8.580000e+00	-8.360000e+00	4.680473e-03	3.202332e-04	5.527864e-04
-8.360000e+00	-8.140000e+00	6.048418e-03	1.191364e-05	9.071091e-04
-8.140000e+00	-7.920000e+00	4.463045e-03	1.341105e-03	1.409387e-03
-7.920000e+00	-7.700000e+00	8.572518e-03	7.376545e-04	1.074759e-03
-7.700000e+00	-7.480000e+00	8.037309e-03	1.305314e-03	4.788227e-03
-7.480000e+00	-7.260000e+00	1.322730e-02	5.956227e-04	2.973273e-03
-7.260000e+00	-7.040000e+00	1.503540e-02	9.586773e-04	2.369673e-03
-7.040000e+00	-6.820000e+00	1.816681e-02	1.135541e-03	8.846682e-04
-6.820000e+00	-6.600000e+00	1.257330e-02	7.157955e-04	4.231327e-03
-6.600000e+00	-6.380000e+00	2.144067e-02	5.525873e-03	1.141564e-03
-6.380000e+00	-6.160000e+00	3.099623e-02	2.001809e-03	9.780182e-04
-6.160000e+00	-5.940000e+00	4.139670e-02	3.774727e-03	2.525864e-03
-5.940000e+00	-5.720000e+00	4.523530e-02	1.358041e-03	3.837250e-03
-5.720000e+00	-5.500000e+00	5.314327e-02	2.637591e-03	3.854864e-03
-5.500000e+00	-5.280000e+00	6.074114e-02	1.473636e-03	3.436364e-03
-5.280000e+00	-5.060000e+00	7.800441e-02	7.347091e-03	3.810864e-03
-5.060000e+00	-4.840000e+00	9.270459e-02	1.642364e-03	8.040273e-03
-4.840000e+00	-4.620000e+00	1.178664e-01	1.914500e-03	7.100364e-03
-4.620000e+00	-4.400000e+00	1.549575e-01	4.980455e-04	5.779727e-03
-4.400000e+00	-4.180000e+00	1.871414e-01	1.486091e-03	9.994545e-03
-4.180000e+00	-3.960000e+00	2.487341e-01	2.835591e-03	7.512136e-03
-3.960000e+00	-3.740000e+00	2.332820e-01	5.693818e-03	4.313864e-03
-3.740000e+00	-3.520000e+00	3.187628e-01	9.263818e-03	2.128818e-03
-3.520000e+00	-3.300000e+00	3.811016e-01	2.815882e-02	-7.234091e-04
-3.300000e+00	-3.080000e+00	3.918692e-01	5.253682e-03	1.564091e-02
-3.080000e+00	-2.860000e+00	4.110354e-01	8.565545e-03	3.157318e-03
-2.860000e+00	-2.640000e+00	3.993650e-01	1.585618e-02	1.417195e-02
-2.640000e+00	-2.420000e+00	3.560227e-01	6.720091e-03	1.023064e-02
-2.420000e+00	-2.200000e+00	2.909465e-01	5.095455e-03	1.087795e-02
-2.200000e+00	-1.980000e+00	2.210599e-01	2.327409e-03	7.966773e-03
-1.980000e+00	-1.760000e+00	1.506505e-01	1.039909e-03	2.829364e-03
-1.760000e+00	-1.540000e+00	9.473523e-02	5.637364e-03	1.277636e-03
-1.540000e+00	-1.320000e+00	4.674645e-02	1.317164e-03	1.392273e-03
-1.320000e+00	-1.100000e+00	1.267985e-02	5.526955e-04	5.939182e-04
-1.100000e+00	-8.800000e-01	2.098822e-04	5.654000e-06	3.675373e-05
-8.800000e-01	-6.600000e-01	5.595086e-05	7.129318e-06	1.522064e-05
-6.600000e-01	-4.400000e-01	8.659655e-08	4.923755e-08	-2.437273e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z002_b2.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.6
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.665855e-04	1.867181e-04	2.521935e-04
-1.078000e+01	-1.056000e+01	1.006579e-03	2.057395e-04	2.898220e-04
-1.056000e+01	-1.034000e+01	1.428507e-03	2.739640e-04	3.678110e-04
-1.034000e+01	-1.012000e+01	1.858506e-03	3.158100e-04	4.415150e-04
-1.012000e+01	-9.900000e+00	2.569431e-03	4.157300e-04	5.365940e-04
-9.900000e+00	-9.680000e+00	3.480275e-03	5.318540e-04	6.200160e-04
-9.680000e+00	-9.460000e+00	4.481569e-03	6.141180e-04	7.148660e-04
-9.460000e+00	-9.240000e+00	5.917955e-03	7.581080e-04	8.116320e-04
-9.240001e+00	-9.020001e+00	7.722777e-03	9.658960e-04	9.171870e-04
-9.020001e+00	-8.800000e+00	9.299647e-03	1.012934e-03	1.067383e-03
-8.800000e+00	-8.580000e+00	1.243941e-02	1.353060e-03	1.101730e-03
-8.580001e+00	-8.360001e+00	1.558001e-02	1.645310e-03	1.170150e-03
-8.360001e+00	-8.140001e+00	1.904358e-02	1.862880e-03	1.284670e-03
-8.140001e+00	-7.920001e+00	2.415083e-02	2.245430e-03	1.435990e-03
-7.920001e+00	-7.700000e+00	2.860779e-02	2.339540e-03	1.341360e-03
-7.700000e+00	-7.480002e+00	3.539149e-02	2.813410e-03	1.851500e-03
-7.480001e+00	-7.260000e+00	4.197848e-02	3.052390e-03	2.025770e-03
-7.260000e+00	-7.040000e+00	5.055405e-02	3.444350e-03	2.439470e-03
-7.040000e+00	-6.820002e+00	5.923108e-02	3.692550e-03	2.650500e-03
-6.820001e+00	-6.599999e+00	6.856228e-02	3.815560e-03	2.981380e-03
-6.600000e+00	-6.380003e+00	8.039210e-02	4.127440e-03	3.720230e-03
-6.380002e+00	-6.160002e+00	9.215518e-02	4.263340e-03	4.241680e-03
-6.160002e+00	-5.940000e+00	1.054494e-01	4.406800e-03	4.854600e-03
-5.940000e+00	-5.720000e+00	1.183863e-01	4.246900e-03	5.064000e-03
-5.720000e+00	-5.500000e+00	1.334521e-01	4.196000e-03	5.486400e-03
-5.500000e+00	-5.280000e+00	1.472498e-01	3.808500e-03	5.189400e-03
-5.280000e+00	-5.060000e+00	1.618563e-01	3.272100e-03	4.851800e-03
-5.059999e+00	-4.840001e+00	1.763845e-01	2.659500e-03	4.003300e-03
-4.840001e+00	-4.620000e+00	1.903621e-01	1.929000e-03	2.868100e-03
-4.619999e+00	-4.400003e+00	2.030157e-01	9.366000e-04	9.502000e-04
-4.400003e+00	-4.180000e+00	2.178832e-01	9.157000e-04	8.150000e-04
-4.180000e+00	-3.960001e+00	2.295207e-01	2.260900e-03	8.522000e-04
-3.960001e+00	-3.740000e+00	2.414906e-01	4.059200e-03	1.784500e-03
-3.740000e+00	-3.520002e+00	2.519201e-01	5.356900e-03	2.788500e-03
-3.520001e+00	-3.299999e+00	2.581167e-01	6.085100e-03	3.690500e-03
-3.299999e+00	-3.079999e+00	2.570911e-01	5.886300e-03	4.782700e-03
-3.079999e+00	-2.859999e+00	2.507932e-01	4.739300e-03	5.794900e-03
-2.859999e+00	-2.640001e+00	2.358745e-01	4.520500e-03	6.755100e-03
-2.640000e+00	-2.420000e+00	2.108427e-01	5.048100e-03	7.569500e-03
-2.420000e+00	-2.200002e+00	1.845917e-01	5.084700e-03	7.782900e-03
-2.200001e+00	-1.980003e+00	1.503160e-01	4.820600e-03	7.545000e-03
-1.980003e+00	-1.759999e+00	1.145077e-01	4.155900e-03	6.710800e-03
-1.759999e+00	-1.540000e+00	8.153071e-02	3.124560e-03	5.254820e-03
-1.540001e+00	-1.320002e+00	4.307950e-02	1.974370e-03	3.464470e-03
-1.320002e+00	-1.100001e+00	1.358199e-02	7.395100e-04	1.364980e-03
-1.100000e+00	-8.799998e-01	3.554022e-05	9.623260e-06	9.418080e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.099219e-04	1.844582e-05	1.022090e-04
-1.078000e+01	-1.056000e+01	1.750835e-03	1.855373e-04	2.223082e-03
-1.056000e+01	-1.034000e+01	7.039568e-04	2.169941e-04	3.456382e-04
-1.034000e+01	-1.012000e+01	1.353920e-03	3.544927e-04	7.171627e-04
-1.012000e+01	-9.900000e+00	7.776159e-04	2.653864e-05	2.822036e-04
-9.900000e+00	-9.680000e+00	1.994194e-03	4.624636e-05	7.875718e-04
-9.680000e+00	-9.460000e+00	1.873886e-03	1.776432e-04	6.117877e-04
-9.460000e+00	-9.240000e+00	2.800859e-03	1.768623e-04	7.841559e-04
-9.240000e+00	-9.020000e+00	2.727198e-03	1.643362e-03	1.982975e-03
-9.020000e+00	-8.800000e+00	3.563710e-03	5.007759e-04	9.551732e-04
-8.800000e+00	-8.580000e+00	1.037306e-02	3.344882e-03	5.698164e-03
-8.580000e+00	-8.360000e+00	4.374144e-03	2.836768e-04	3.155064e-04
-8.360000e+00	-8.140000e+00	8.691500e-03	-1.457318e-04	1.393073e-03
-8.140000e+00	-7.920000e+00	9.479105e-03	5.282091e-04	1.847659e-03
-7.920000e+00	-7.700000e+00	-3.813929e-03	-4.709409e-05	3.678679e-03
-7.700000e+00	-7.480000e+00	2.090645e-02	4.084636e-04	1.082770e-02
-7.480000e+00	-7.260000e+00	1.912849e-02	5.780182e-03	3.626382e-03
-7.260000e+00	-7.040000e+00	2.897048e-02	4.249495e-03	6.903800e-03
-7.040000e+00	-6.820000e+00	3.468756e-02	1.580732e-03	3.892400e-03
-6.820000e+00	-6.600000e+00	3.644237e-02	1.257582e-03	7.321305e-03
-6.600000e+00	-6.380000e+00	4.762200e-02	1.167000e-03	5.241227e-03
-6.380000e+00	-6.160000e+00	6.387077e-02	1.863364e-03	5.638955e-03
-6.160000e+00	-5.940000e+00	7.117409e-02	9.437727e-04	6.757000e-03
-5.940000e+00	-5.720000e+00	8.249832e-02	8.735455e-04	6.194000e-03
-5.720000e+00	-5.500000e+00	9.818318e-02	7.580955e-03	1.782682e-03
-5.500000e+00	-5.280000e+00	9.789405e-02	-1.009091e-04	1.330759e-02
-5.280000e+00	-5.060000e+00	1.205113e-01	6.608682e-03	3.822000e-03
-5.060000e+00	-4.840000e+00	1.486346e-01	2.920136e-03	1.134473e-02
-4.840000e+00	-4.620000e+00	1.736920e-01	1.178318e-02	2.054136e-03
-4.620000e+00	-4.400000e+00	2.171060e-01	5.880018e-02	-6.260455e-04
-4.400000e+00	-4.180000e+00	1.840042e-01	6.162791e-02	4.753318e-03
-4.180000e+00	-3.960000e+00	2.259465e-01	4.093986e-02	8.798727e-03
-3.960000e+00	-3.740000e+00	2.778329e-01	4.331136e-03	3.574773e-02
-3.740000e+00	-3.520000e+00	3.351692e-01	1.445300e-02	4.448909e-02
-3.520000e+00	-3.300000e+00	3.149964e-01	6.852636e-03	1.770168e-02
-3.300000e+00	-3.080000e+00	3.269843e-01	1.549782e-02	2.926364e-04
-3.080000e+00	-2.860000e+00	3.275424e-01	3.722727e-04	2.308795e-02
-2.860000e+00	-2.640000e+00	3.197457e-01	8.301455e-03	2.181632e-02
-2.640000e+00	-2.420000e+00	2.737263e-01	8.399591e-03	2.062836e-02
-2.420000e+00	-2.200000e+00	2.186849e-01	9.991273e-03	5.002364e-03
-2.200000e+00	-1.980000e+00	1.712475e-01	1.175091e-03	8.064273e-03
-1.980000e+00	-1.760000e+00	1.286569e-01	3.648182e-04	2.934136e-03
-1.760000e+00	-1.540000e+00	7.801686e-02	6.340455e-03	4.140273e-03
-1.540000e+00	-1.320000e+00	4.069260e-02	9.312091e-04	2.547086e-03
-1.320000e+00	-1.100000e+00	1.130951e-02	4.109773e-04	6.103955e-04
-1.100000e+00	-8.800000e-01	4.731864e-05	2.338350e-06	3.600364e-06
-8.800000e-01	-6.600000e-01	7.580841e-10	8.595045e-11	5.863091e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.400377e-05	5.378578e-05	4.340082e-05
-1.078000e+01	-1.056000e+01	3.748176e-05	1.024230e-04	5.530824e-05
-1.056000e+01	-1.034000e+01	5.675632e-05	2.654101e-05	6.717450e-05
-1.034000e+01	-1.012000e+01	2.105579e-04	2.114214e-05	3.970145e-05
-1.012000e+01	-9.900000e+00	4.054356e-04	1.411875e-04	6.537350e-05
-9.900000e+00	-9.680000e+00	7.809209e-04	1.757305e-04	3.393323e-04
-9.680000e+00	-9.460000e+00	6.803286e-04	2.923401e-04	3.771259e-04
-9.460000e+00	-9.240000e+00	1.410500e-03	5.263455e-05	2.282255e-04
-9.240000e+00	-9.020000e+00	9.618332e-04	3.746709e-04	4.942073e-04
-9.020000e+00	-8.800000e+00	3.719612e-03	4.995364e-04	-1.227450e-04
-8.800000e+00	-8.580000e+00	3.207301e-03	2.475655e-03	2.073281e-03
-8.580000e+00	-8.360000e+00	4.586759e-03	5.412645e-04	1.099723e-03
-8.360000e+00	-8.140000e+00	7.732127e-03	4.426182e-04	1.127677e-03
-8.140000e+00	-7.920000e+00	7.523523e-03	7.037864e-04	1.829468e-03
-7.920000e+00	-7.700000e+00	1.244225e-02	8.170909e-05	2.882409e-03
-7.700000e+00	-7.480000e+00	1.765918e-02	5.192423e-03	2.427209e-03
-7.480000e+00	-7.260000e+00	1.772230e-02	2.097050e-03	4.187391e-03
-7.260000e+00	-7.040000e+00	6.606264e-03	2.401692e-03	5.170559e-03
-7.040000e+00	-6.820000e+00	2.742121e-02	1.595950e-03	2.827795e-03
-6.820000e+00	-6.600000e+00	2.617896e-02	2.797941e-03	3.701414e-03
-6.600000e+00	-6.380000e+00	3.688139e-02	-3.566364e-05	3.065482e-03
-6.380000e+00	-6.160000e+00	5.246295e-02	1.839227e-03	3.074591e-03
-6.160000e+00	-5.940000e+00	6.776845e-02	5.765909e-03	2.378455e-03
-5.940000e+00	-5.720000e+00	7.120968e-02	2.450909e-04	4.827636e-03
-5.720000e+00	-5.500000e+00	7.896086e-02	3.293455e-03	7.561727e-03
-5.500000e+00	-5.280000e+00	9.909400e-02	9.337273e-04	4.747227e-03
-5.280000e+00	-5.060000e+00	1.143572e-01	6.211955e-03	2.594500e-03
-5.060000e+00	-4.840000e+00	1.308669e-01	-7.690455e-04	1.197786e-02
-4.840000e+00	-4.620000e+00	1.563199e-01	1.289964e-02	3.002227e-03
-4.620000e+00	-4.400000e+00	1.879773e-01	2.998864e-03	8.527409e-03
-4.400000e+00	-4.180000e+00	2.245874e-01	2.035000e-04	2.368109e-02
-4.180000e+00	-3.960000e+00	2.725444e-01	1.816695e-02	-2.063955e-03
-3.960000e+00	-3.740000e+00	2.391069e-01	6.956409e-03	3.969591e-03
-3.740000e+00	-3.520000e+00	3.107130e-01	8.428864e-03	4.456000e-03
-3.520000e+00	-3.300000e+00	3.381204e-01	1.315418e-02	2.715000e-03
-3.300000e+00	-3.080000e+00	3.498561e-01	1.663200e-02	2.389273e-03
-3.080000e+00	-2.860000e+00	3.481879e-01	1.130895e-02	1.345191e-02
-2.860000e+00	-2.640000e+00	3.317554e-01	7.293227e-03	1.068909e-02
-2.640000e+00	-2.420000e+00	2.964455e-01	6.959727e-03	6.781500e-03
-2.420000e+00	-2.200000e+00	2.417545e-01	3.684955e-03	4.641136e-03
-2.200000e+00	-1.980000e+00	1.864958e-01	1.499091e-03	4.699273e-03
-1.980000e+00	-1.760000e+00	1.320498e-01	1.049091e-03	2.406864e-03
-1.760000e+00	-1.540000e+00	8.517518e-02	3.915955e-03	2.099182e-03
-1.540000e+00	-1.320000e+00	4.103117e-02	2.049591e-03	1.282777e-03
-1.320000e+00	-1.100000e+00	1.137539e-02	4.019773e-04	4.799818e-04
-1.100000e+00	-8.800000e-01	2.321974e-04	5.877864e-06	3.634182e-05
-8.800000e-01	-6.600000e-01	2.178055e-05	5.971305e-06	1.045500e-06
-6.600000e-01	-4.400000e-01	7.656968e-08	4.441864e-08	-2.931545e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z005_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.5
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.750233e-03	4.656360e-04	5.680720e-04
-1.078000e+01	-1.056000e+01	7.429300e-03	4.384870e-04	5.853620e-04
-1.056000e+01	-1.034000e+01	8.756583e-03	6.005430e-04	5.904500e-04
-1.034000e+01	-1.012000e+01	1.007028e-02	7.796170e-04	7.428500e-04
-1.012000e+01	-9.900000e+00	1.114507e-02	7.829900e-04	6.527800e-04
-9.900000e+00	-9.680000e+00	1.240180e-02	8.200100e-04	6.323100e-04
-9.680000e+00	-9.460000e+00	1.341276e-02	7.697400e-04	7.253100e-04
-9.460000e+00	-9.240000e+00	1.529548e-02	9.195100e-04	6.838200e-04
-9.240001e+00	-9.020001e+00	1.705833e-02	9.837900e-04	7.057300e-04
-9.020001e+00	-8.800000e+00	1.956810e-02	1.256160e-03	1.063040e-03
-8.800000e+00	-8.580000e+00	2.192310e-02	1.329690e-03	1.048990e-03
-8.580001e+00	-8.360001e+00	2.486966e-02	1.617040e-03	1.413950e-03
-8.360001e+00	-8.140001e+00	2.686094e-02	1.543890e-03	1.170010e-03
-8.140001e+00	-7.920001e+00	3.042350e-02	1.808400e-03	1.472650e-03
-7.920001e+00	-7.700000e+00	3.389278e-02	1.946490e-03	1.535360e-03
-7.700000e+00	-7.480002e+00	3.800102e-02	2.164540e-03	1.713830e-03
-7.480001e+00	-7.260000e+00	4.224558e-02	2.406620e-03	1.912580e-03
-7.260000e+00	-7.040000e+00	4.757010e-02	2.746700e-03	2.278000e-03
-7.040000e+00	-6.820002e+00	5.235696e-02	2.831280e-03	2.137060e-03
-6.820001e+00	-6.599999e+00	5.834696e-02	3.170550e-03	2.473570e-03
-6.600000e+00	-6.380003e+00	6.606900e-02	3.631740e-03	2.904870e-03
-6.380002e+00	-6.160002e+00	7.337873e-02	3.932530e-03	3.086010e-03
-6.160002e+00	-5.940000e+00	8.257783e-02	4.426150e-03	3.488910e-03
-5.940000e+00	-5.720000e+00	8.981648e-02	4.281820e-03	2.942340e-03
-5.720000e+00	-5.500000e+00	1.018022e-01	4.938870e-03	3.568000e-03
-5.500000e+00	-5.280000e+00	1.120245e-01	4.944100e-03	3.209500e-03
-5.280000e+00	-5.060000e+00	1.245980e-01	5.067200e-03	3.032400e-03
-5.059999e+00	-4.840001e+00	1.380693e-01	5.047200e-03	2.650300e-03
-4.840001e+00	-4.620000e+00	1.527425e-01	4.827000e-03	2.087400e-03
-4.619999e+00	-4.400003e+00	1.690131e-01	4.373900e-03	1.274900e-03
-4.400003e+00	-4.180000e+00	1.889004e-01	4.167700e-03	9.659000e-04
-4.180000e+00	-3.960001e+00	2.119142e-01	3.887900e-03	1.003000e-03
-3.960001e+00	-3.740000e+00	2.387739e-01	5.551800e-03	1.726200e-03
-3.740000e+00	-3.520002e+00	2.678064e-01	6.292400e-03	1.397600e-03
-3.520001e+00	-3.299999e+00	2.846952e-01	2.474300e-03	1.259300e-03
-3.299999e+00	-3.079999e+00	2.842647e-01	3.481800e-03	1.347400e-03
-3.079999e+00	-2.859999e+00	2.766083e-01	4.316000e-03	4.912600e-03
-2.859999e+00	-2.640001e+00	2.588925e-01	6.529200e-03	9.353200e-03
-2.640000e+00	-2.420000e+00	2.314734e-01	8.985300e-03	1.347900e-02
-2.420000e+00	-2.200002e+00	2.013936e-01	1.004680e-02	1.588820e-02
-2.200001e+00	-1.980003e+00	1.640416e-01	1.003500e-02	1.658180e-02
-1.980003e+00	-1.759999e+00	1.250277e-01	8.836200e-03	1.513910e-02
-1.759999e+00	-1.540000e+00	8.934437e-02	6.632570e-03	1.165863e-02
-1.540001e+00	-1.320002e+00	4.807868e-02	4.172380e-03	7.440520e-03
-1.320002e+00	-1.100001e+00	1.539232e-02	1.580930e-03	2.866250e-03
-1.100000e+00	-8.799998e-01	4.120637e-05	1.777422e-05	2.129387e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.164591e-03	-1.747955e-04	1.800832e-03
-1.078000e+01	-1.056000e+01	6.861123e-03	3.413500e-04	6.036091e-04
-1.056000e+01	-1.034000e+01	6.216141e-03	8.326591e-04	7.593227e-04
-1.034000e+01	-1.012000e+01	7.442532e-03	2.688400e-03	1.489727e-03
-1.012000e+01	-9.900000e+00	1.006799e-02	4.332636e-04	1.011214e-03
-9.900000e+00	-9.680000e+00	7.359759e-03	6.511773e-04	1.000627e-03
-9.680000e+00	-9.460000e+00	7.016309e-03	1.792955e-04	1.308368e-03
-9.460000e+00	-9.240000e+00	1.012719e-02	1.315955e-04	4.025936e-03
-9.240000e+00	-9.020000e+00	1.371664e-02	2.020227e-03	8.993227e-04
-9.020000e+00	-8.800000e+00	-9.771282e-03	2.460068e-03	2.061659e-03
-8.800000e+00	-8.580000e+00	8.538341e-03	5.552345e-03	2.873086e-03
-8.580000e+00	-8.360000e+00	2.042081e-02	3.746091e-03	2.212132e-03
-8.360000e+00	-8.140000e+00	1.764510e-02	8.419036e-03	9.659591e-04
-8.140000e+00	-7.920000e+00	1.332368e-02	5.473545e-04	1.382514e-03
-7.920000e+00	-7.700000e+00	2.170968e-02	3.313132e-03	2.716455e-03
-7.700000e+00	-7.480000e+00	2.231014e-02	3.655000e-04	2.969714e-03
-7.480000e+00	-7.260000e+00	2.351207e-02	3.264945e-03	3.009300e-03
-7.260000e+00	-7.040000e+00	3.027760e-02	3.100273e-04	2.472650e-03
-7.040000e+00	-6.820000e+00	3.439482e-02	1.590909e-07	3.695795e-03
-6.820000e+00	-6.600000e+00	4.650445e-02	9.748182e-04	4.685500e-03
-6.600000e+00	-6.380000e+00	4.464853e-02	-6.429091e-05	5.211332e-03
-6.380000e+00	-6.160000e+00	4.052589e-02	3.834364e-03	6.986473e-03
-6.160000e+00	-5.940000e+00	5.335186e-02	5.613636e-04	4.883409e-03
-5.940000e+00	-5.720000e+00	7.465495e-02	8.251909e-03	7.650000e-04
-5.720000e+00	-5.500000e+00	6.413291e-02	1.647455e-03	9.231000e-03
-5.500000e+00	-5.280000e+00	9.410200e-02	7.205000e-04	7.191545e-03
-5.280000e+00	-5.060000e+00	9.665950e-02	3.898636e-04	1.176841e-02
-5.060000e+00	-4.840000e+00	1.020939e-01	2.785000e-03	5.666818e-03
-4.840000e+00	-4.620000e+00	1.501943e-01	7.101773e-03	7.352636e-03
-4.620000e+00	-4.400000e+00	1.449975e-01	2.657459e-02	3.195409e-03
-4.400000e+00	-4.180000e+00	1.044007e-01	9.962483e-02	6.740591e-03
-4.180000e+00	-3.960000e+00	2.333332e-01	4.356227e-03	2.537423e-02
-3.960000e+00	-3.740000e+00	2.623256e-01	3.390636e-03	2.180241e-02
-3.740000e+00	-3.520000e+00	3.196748e-01	3.596014e-02	-2.111273e-03
-3.520000e+00	-3.300000e+00	3.226062e-01	4.336818e-03	2.465141e-02
-3.300000e+00	-3.080000e+00	3.732040e-01	1.801905e-02	-1.630455e-04
-3.080000e+00	-2.860000e+00	3.677213e-01	5.770636e-03	2.353473e-02
-2.860000e+00	-2.640000e+00	3.398172e-01	1.341314e-02	2.146959e-02
-2.640000e+00	-2.420000e+00	2.951192e-01	8.044591e-03	1.760059e-02
-2.420000e+00	-2.200000e+00	2.546107e-01	2.101182e-03	1.941909e-03
-2.200000e+00	-1.980000e+00	1.915104e-01	2.069955e-03	1.148127e-02
-1.980000e+00	-1.760000e+00	1.398079e-01	1.187182e-03	3.875545e-03
-1.760000e+00	-1.540000e+00	8.199145e-02	6.859500e-03	3.948955e-03
-1.540000e+00	-1.320000e+00	4.397350e-02	6.988909e-04	2.429950e-03
-1.320000e+00	-1.100000e+00	1.210739e-02	7.786636e-04	6.606000e-04
-1.100000e+00	-8.800000e-01	7.229991e-05	-8.529091e-07	3.474059e-05
-8.800000e-01	-6.600000e-01	7.521405e-10	8.354864e-11	5.759636e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.103459e-03	5.549955e-04	1.052014e-03
-1.078000e+01	-1.056000e+01	6.854145e-03	-1.497273e-05	3.256050e-03
-1.056000e+01	-1.034000e+01	3.917775e-03	1.709240e-03	2.185470e-03
-1.034000e+01	-1.012000e+01	9.485905e-03	3.235818e-04	1.329900e-03
-1.012000e+01	-9.900000e+00	9.296518e-03	8.205091e-04	2.543136e-03
-9.900000e+00	-9.680000e+00	8.611150e-03	3.047350e-03	2.649227e-04
-9.680000e+00	-9.460000e+00	1.194260e-02	2.798955e-03	-1.844136e-04
-9.460000e+00	-9.240000e+00	9.353386e-03	1.358095e-03	1.710018e-03
-9.240000e+00	-9.020000e+00	4.931427e-03	1.685920e-03	1.976745e-03
-9.020000e+00	-8.800000e+00	1.108480e-02	4.569000e-04	1.235868e-03
-8.800000e+00	-8.580000e+00	5.704468e-03	1.456884e-03	2.519809e-03
-8.580000e+00	-8.360000e+00	1.701286e-02	2.966282e-03	2.527700e-03
-8.360000e+00	-8.140000e+00	1.783589e-02	4.627523e-03	5.344318e-04
-8.140000e+00	-7.920000e+00	1.595986e-02	1.189545e-03	1.500027e-03
-7.920000e+00	-7.700000e+00	2.269723e-02	5.177477e-03	5.428636e-04
-7.700000e+00	-7.480000e+00	2.187660e-02	5.951591e-04	1.796895e-03
-7.480000e+00	-7.260000e+00	2.037089e-02	2.599655e-03	3.201118e-03
-7.260000e+00	-7.040000e+00	1.386519e-02	2.449668e-03	6.619573e-03
-7.040000e+00	-6.820000e+00	3.306279e-02	5.206473e-03	1.458268e-03
-6.820000e+00	-6.600000e+00	3.179228e-02	7.642364e-04	7.391636e-04
-6.600000e+00	-6.380000e+00	4.045235e-02	2.956700e-03	2.859168e-03
-6.380000e+00	-6.160000e+00	4.429426e-02	5.779095e-03	5.065136e-04
-6.160000e+00	-5.940000e+00	5.181055e-02	5.559091e-05	5.487864e-03
-5.940000e+00	-5.720000e+00	5.602091e-02	-1.692727e-04	2.636318e-03
-5.720000e+00	-5.500000e+00	5.890973e-02	6.960909e-04	3.336636e-03
-5.500000e+00	-5.280000e+00	7.369550e-02	9.120909e-04	2.719682e-03
-5.280000e+00	-5.060000e+00	8.580018e-02	5.196455e-03	1.593818e-03
-5.060000e+00	-4.840000e+00	1.016394e-01	-1.941364e-04	1.051482e-02
-4.840000e+00	-4.620000e+00	1.183621e-01	8.789864e-03	4.544682e-03
-4.620000e+00	-4.400000e+00	1.390901e-01	1.127273e-03	1.145959e-02
-4.400000e+00	-4.180000e+00	1.805029e-01	3.535864e-03	8.800455e-03
-4.180000e+00	-3.960000e+00	2.110816e-01	1.545727e-03	8.670500e-03
-3.960000e+00	-3.740000e+00	2.256159e-01	9.218182e-03	1.853727e-03
-3.740000e+00	-3.520000e+00	2.742835e-01	3.455918e-02	-1.371818e-04
-3.520000e+00	-3.300000e+00	3.751775e-01	1.276645e-02	3.436000e-03
-3.300000e+00	-3.080000e+00	3.569273e-01	7.998091e-03	1.143527e-02
-3.080000e+00	-2.860000e+00	3.746475e-01	1.695382e-02	9.258773e-03
-2.860000e+00	-2.640000e+00	3.614765e-01	1.094841e-02	1.645191e-02
-2.640000e+00	-2.420000e+00	3.306796e-01	5.655545e-03	4.281227e-03
-2.420000e+00	-2.200000e+00	2.764195e-01	4.630364e-03	1.166714e-02
-2.200000e+00	-1.980000e+00	2.082283e-01	1.758045e-03	8.551045e-03
-1.980000e+00	-1.760000e+00	1.465776e-01	1.279500e-03	2.958955e-03
-1.760000e+00	-1.540000e+00	9.203086e-02	5.228545e-03	1.600227e-03
-1.540000e+00	-1.320000e+00	4.552000e-02	1.451405e-03	1.366955e-03
-1.320000e+00	-1.100000e+00	1.222963e-02	4.761455e-04	5.972091e-04
-1.100000e+00	-8.800000e-01	2.029702e-04	6.241591e-06	3.499968e-05
-8.800000e-01	-6.600000e-01	5.506664e-05	7.017727e-06	1.503818e-05
-6.600000e-01	-4.400000e-01	8.648827e-08	4.920822e-08	-2.441273e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.018969e-03	7.087020e-04	7.006170e-04
-1.078000e+01	-1.056000e+01	4.909695e-03	7.685780e-04	7.434240e-04
-1.056000e+01	-1.034000e+01	6.009358e-03	8.975960e-04	8.614360e-04
-1.034000e+01	-1.012000e+01	7.425123e-03	1.059064e-03	9.488510e-04
-1.012000e+01	-9.900000e+00	9.293648e-03	1.264320e-03	1.138622e-03
-9.900000e+00	-9.680000e+00	1.105818e-02	1.385473e-03	1.197320e-03
-9.680000e+00	-9.460000e+00	1.330221e-02	1.561400e-03	1.344200e-03
-9.460000e+00	-9.240000e+00	1.559222e-02	1.655660e-03	1.327780e-03
-9.240001e+00	-9.020001e+00	1.954845e-02	2.107770e-03	1.940820e-03
-9.020001e+00	-8.800000e+00	2.168835e-02	2.063590e-03	1.682510e-03
-8.800000e+00	-8.580000e+00	2.650206e-02	2.440720e-03	2.127010e-03
-8.580001e+00	-8.360001e+00	3.110443e-02	2.803970e-03	2.561300e-03
-8.360001e+00	-8.140001e+00	3.556409e-02	2.903440e-03	2.531450e-03
-8.140001e+00	-7.920001e+00	4.139432e-02	3.223520e-03	2.907450e-03
-7.920001e+00	-7.700000e+00	4.659422e-02	3.170980e-03	2.629150e-03
-7.700000e+00	-7.480002e+00	5.460394e-02	3.667490e-03	3.267540e-03
-7.480001e+00	-7.260000e+00	6.063607e-02	3.648410e-03	3.131090e-03
-7.260000e+00	-7.040000e+00	6.879324e-02	3.874390e-03	3.577660e-03
-7.040000e+00	-6.820002e+00	7.733773e-02	3.973540e-03	4.289730e-03
-6.820001e+00	-6.599999e+00	8.467714e-02	3.813870e-03	4.562070e-03
-6.600000e+00	-6.380003e+00	9.484657e-02	3.940230e-03	5.304530e-03
-6.380002e+00	-6.160002e+00	1.045438e-01	3.884600e-03	5.873800e-03
-6.160002e+00	-5.940000e+00	1.147842e-01	3.781900e-03	6.387300e-03
-5.940000e+00	-5.720000e+00	1.242279e-01	3.416000e-03	6.500800e-03
-5.720000e+00	-5.500000e+00	1.353517e-01	3.210600e-03	6.844600e-03
-5.500000e+00	-5.280000e+00	1.444261e-01	2.989400e-03	6.245200e-03
-5.280000e+00	-5.060000e+00	1.540889e-01	2.926000e-03	5.765700e-03
-5.059999e+00	-4.840001e+00	1.639020e-01	2.661500e-03	4.825800e-03
-4.840001e+00	-4.620000e+00	1.725080e-01	2.107000e-03	3.438400e-03
-4.619999e+00	-4.400003e+00	1.803837e-01	1.958200e-03	1.422700e-03
-4.400003e+00	-4.180000e+00	1.894820e-01	2.741500e-03	1.590800e-03
-4.180000e+00	-3.960001e+00	1.980935e-01	3.271100e-03	2.393300e-03
-3.960001e+00	-3.740000e+00	2.061122e-01	4.376800e-03	3.356600e-03
-3.740000e+00	-3.520002e+00	2.158530e-01	5.536700e-03	4.082300e-03
-3.520001e+00	-3.299999e+00	2.228530e-01	8.024800e-03	4.840100e-03
-3.299999e+00	-3.079999e+00	2.293910e-01	9.932900e-03	5.572800e-03
-3.079999e+00	-2.859999e+00	2.318142e-01	9.626300e-03	6.096300e-03
-2.859999e+00	-2.640001e+00	2.249309e-01	7.566300e-03	6.616700e-03
-2.640000e+00	-2.420000e+00	2.052730e-01	6.039400e-03	7.306000e-03
-2.420000e+00	-2.200002e+00	1.815964e-01	4.932400e-03	7.580300e-03
-2.200001e+00	-1.980003e+00	1.481411e-01	4.785100e-03	7.515200e-03
-1.980003e+00	-1.759999e+00	1.129622e-01	4.521700e-03	6.805100e-03
-1.759999e+00	-1.540000e+00	8.054680e-02	3.271200e-03	5.364000e-03
-1.540001e+00	-1.320002e+00	4.244240e-02	2.192800e-03	3.549470e-03
-1.320002e+00	-1.100001e+00	1.333331e-02	7.710200e-04	1.406710e-03
-1.100000e+00	-8.799998e-01	2.740179e-05	1.423686e-05	1.167121e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.213034e-03	1.991818e-05	2.871105e-04
-1.078000e+01	-1.056000e+01	1.274736e-03	4.171250e-04	2.882868e-04
-1.056000e+01	-1.034000e+01	2.840560e-03	9.437273e-05	3.529077e-04
-1.034000e+01	-1.012000e+01	3.132231e-03	7.437300e-04	5.254209e-04
-1.012000e+01	-9.900000e+00	3.094022e-03	4.373600e-04	1.281308e-03
-9.900000e+00	-9.680000e+00	5.140905e-03	3.159364e-04	1.163168e-03
-9.680000e+00	-9.460000e+00	9.649323e-03	5.075591e-04	1.605500e-03
-9.460000e+00	-9.240000e+00	7.344264e-03	1.745282e-03	1.857073e-03
-9.240000e+00	-9.020000e+00	1.413177e-02	7.569727e-04	2.204345e-03
-9.020000e+00	-8.800000e+00	1.845681e-02	3.257364e-03	4.856855e-03
-8.800000e+00	-8.580000e+00	1.818149e-02	1.588773e-03	1.928582e-03
-8.580000e+00	-8.360000e+00	2.715781e-02	3.672091e-04	4.303232e-03
-8.360000e+00	-8.140000e+00	2.152830e-02	2.757036e-03	2.940455e-03
-8.140000e+00	-7.920000e+00	2.236548e-02	-2.220773e-04	2.428127e-03
-7.920000e+00	-7.700000e+00	1.816333e-02	1.282627e-03	3.894723e-03
-7.700000e+00	-7.480000e+00	2.872734e-02	2.617609e-03	1.083125e-02
-7.480000e+00	-7.260000e+00	4.330634e-02	3.875268e-03	4.137891e-03
-7.260000e+00	-7.040000e+00	3.641258e-02	3.978764e-03	6.642168e-03
-7.040000e+00	-6.820000e+00	4.755455e-02	5.088214e-03	2.942136e-03
-6.820000e+00	-6.600000e+00	6.120418e-02	1.657545e-03	2.382636e-03
-6.600000e+00	-6.380000e+00	6.754536e-02	9.730955e-03	2.633136e-03
-6.380000e+00	-6.160000e+00	7.829464e-02	4.020591e-03	8.837273e-04
-6.160000e+00	-5.940000e+00	7.965186e-02	1.204682e-03	8.094455e-03
-5.940000e+00	-5.720000e+00	8.980936e-02	1.158682e-03	7.304500e-03
-5.720000e+00	-5.500000e+00	1.013685e-01	1.920727e-03	1.124091e-03
-5.500000e+00	-5.280000e+00	1.188951e-01	1.274091e-04	6.615136e-03
-5.280000e+00	-5.060000e+00	1.169644e-01	1.043759e-02	1.849864e-03
-5.060000e+00	-4.840000e+00	1.485098e-01	4.014045e-03	1.253045e-02
-4.840000e+00	-4.620000e+00	1.668832e-01	1.529318e-03	8.559227e-03
-4.620000e+00	-4.400000e+00	1.797025e-01	8.665455e-03	2.124727e-03
-4.400000e+00	-4.180000e+00	1.894431e-01	9.469000e-03	4.748500e-03
-4.180000e+00	-3.960000e+00	2.133267e-01	1.260123e-02	-3.242955e-03
-3.960000e+00	-3.740000e+00	2.273740e-01	1.054482e-02	-2.536364e-05
-3.740000e+00	-3.520000e+00	2.636729e-01	6.498864e-03	2.196273e-03
-3.520000e+00	-3.300000e+00	2.946953e-01	8.138636e-03	3.893227e-03
-3.300000e+00	-3.080000e+00	3.019398e-01	2.843818e-03	1.104977e-02
-3.080000e+00	-2.860000e+00	3.058783e-01	5.836636e-03	9.146045e-03
-2.860000e+00	-2.640000e+00	2.877969e-01	4.861727e-03	6.980591e-03
-2.640000e+00	-2.420000e+00	2.650768e-01	7.555364e-03	4.176045e-03
-2.420000e+00	-2.200000e+00	2.219134e-01	1.513500e-03	2.363773e-03
-2.200000e+00	-1.980000e+00	1.737604e-01	1.096318e-03	2.418636e-03
-1.980000e+00	-1.760000e+00	1.263137e-01	2.408545e-03	1.875273e-03
-1.760000e+00	-1.540000e+00	8.069214e-02	3.214591e-03	1.746636e-03
-1.540000e+00	-1.320000e+00	4.046878e-02	1.797695e-03	1.031264e-03
-1.320000e+00	-1.100000e+00	1.116456e-02	6.346955e-04	4.607091e-04
-1.100000e+00	-8.800000e-01	2.299680e-04	7.346136e-06	1.596664e-05
-8.800000e-01	-6.600000e-01	2.029721e-05	1.544655e-06	4.129227e-06
-6.600000e-01	-4.400000e-01	4.013427e-08	1.629825e-08	3.751500e-10
-4.400000e-01	-2.200000e-01	8.843977e-24	1.093150e-24	3.809889e-23
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.871823e-03	-4.063909e-05	1.896413e-03
-1.078000e+01	-1.056000e+01	3.509176e-03	9.089591e-05	9.552732e-04
-1.056000e+01	-1.034000e+01	3.595403e-03	3.549445e-04	1.482820e-03
-1.034000e+01	-1.012000e+01	5.362150e-03	1.886318e-04	1.439141e-03
-1.012000e+01	-9.900000e+00	7.044945e-03	5.213636e-06	2.231545e-03
-9.900000e+00	-9.680000e+00	7.607159e-03	6.177045e-04	8.774955e-04
-9.680000e+00	-9.460000e+00	6.689141e-03	5.463818e-04	1.393791e-03
-9.460000e+00	-9.240000e+00	9.637441e-03	1.733264e-03	1.703455e-03
-9.240000e+00	-9.020000e+00	1.131737e-02	3.128000e-04	2.968877e-03
-9.020000e+00	-8.800000e+00	1.595711e-02	3.964168e-03	5.046991e-03
-8.800000e+00	-8.580000e+00	2.412533e-02	3.232136e-04	4.557327e-03
-8.580000e+00	-8.360000e+00	1.882628e-02	6.554773e-04	1.702482e-03
-8.360000e+00	-8.140000e+00	1.272930e-02	8.052945e-03	1.830250e-03
-8.140000e+00	-7.920000e+00	3.102391e-02	3.706200e-03	1.807482e-03
-7.920000e+00	-7.700000e+00	1.969175e-02	1.974895e-03	9.802909e-03
-7.700000e+00	-7.480000e+00	3.927821e-02	6.900227e-04	5.120109e-03
-7.480000e+00	-7.260000e+00	4.510585e-02	6.261068e-03	3.387109e-03
-7.260000e+00	-7.040000e+00	5.198305e-02	6.235636e-03	3.240773e-03
-7.040000e+00	-6.820000e+00	6.375009e-02	1.476818e-02	4.199091e-04
-6.820000e+00	-6.600000e+00	5.386914e-02	7.314091e-04	5.645091e-03
-6.600000e+00	-6.380000e+00	7.460891e-02	9.145455e-05	9.226045e-03
-6.380000e+00	-6.160000e+00	7.914809e-02	-4.375455e-04	2.716182e-03
-6.160000e+00	-5.940000e+00	7.977495e-02	6.434045e-03	3.849409e-03
-5.940000e+00	-5.720000e+00	1.073455e-01	4.344773e-03	1.619591e-03
-5.720000e+00	-5.500000e+00	1.110259e-01	1.338409e-03	2.429682e-03
-5.500000e+00	-5.280000e+00	1.234699e-01	-5.581818e-05	1.359745e-02
-5.280000e+00	-5.060000e+00	1.241221e-01	2.323223e-02	2.189773e-03
-5.060000e+00	-4.840000e+00	1.482518e-01	3.895455e-05	1.388795e-02
-4.840000e+00	-4.620000e+00	1.766167e-01	1.247986e-02	1.571091e-03
-4.620000e+00	-4.400000e+00	1.934946e-01	9.547045e-03	3.357591e-03
-4.400000e+00	-4.180000e+00	1.988361e-01	1.421636e-02	5.474545e-03
-4.180000e+00	-3.960000e+00	1.802827e-01	2.075491e-02	5.174636e-03
-3.960000e+00	-3.740000e+00	2.423331e-01	8.557545e-03	8.761000e-03
-3.740000e+00	-3.520000e+00	2.631634e-01	1.185941e-02	1.071014e-02
-3.520000e+00	-3.300000e+00	2.770311e-01	5.371182e-03	8.692273e-03
-3.300000e+00	-3.080000e+00	2.789511e-01	7.192227e-03	1.546173e-02
-3.080000e+00	-2.860000e+00	2.894634e-01	-2.389273e-03	1.268391e-02
-2.860000e+00	-2.640000e+00	2.773790e-01	8.657818e-03	3.920682e-03
-2.640000e+00	-2.420000e+00	2.537513e-01	4.483045e-03	6.724136e-03
-2.420000e+00	-2.200000e+00	2.057782e-01	5.061727e-03	1.561727e-03
-2.200000e+00	-1.980000e+00	1.643677e-01	8.034091e-04	2.883682e-03
-1.980000e+00	-1.760000e+00	1.238964e-01	2.847182e-03	2.370136e-03
-1.760000e+00	-1.540000e+00	7.813782e-02	4.856818e-03	3.308273e-03
-1.540000e+00	-1.320000e+00	3.915781e-02	1.668300e-03	1.506259e-03
-1.320000e+00	-1.100000e+00	1.152118e-02	7.875318e-04	4.678455e-04
-1.100000e+00	-8.800000e-01	5.149682e-05	3.115591e-06	4.144955e-06
-8.800000e-01	-6.600000e-01	7.810786e-10	1.761495e-10	3.410227e-11
-6.600000e-01	-4.400000e-01	-4.159812e-24	5.661638e-24	2.901003e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z005_b2.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.739909e-03	6.813070e-04	7.119700e-04
-1.078000e+01	-1.056000e+01	3.529338e-03	7.819470e-04	8.040960e-04
-1.056000e+01	-1.034000e+01	4.812846e-03	1.008445e-03	9.831530e-04
-1.034000e+01	-1.012000e+01	6.011049e-03	1.156491e-03	1.114170e-03
-1.012000e+01	-9.900000e+00	7.947724e-03	1.441072e-03	1.401847e-03
-9.900000e+00	-9.680000e+00	1.007082e-02	1.686468e-03	1.611340e-03
-9.680000e+00	-9.460000e+00	1.260698e-02	1.950150e-03	1.836270e-03
-9.460000e+00	-9.240000e+00	1.570101e-02	2.220940e-03	2.034740e-03
-9.240001e+00	-9.020001e+00	2.000068e-02	2.724860e-03	2.641190e-03
-9.020001e+00	-8.800000e+00	2.339110e-02	2.883090e-03	2.627630e-03
-8.800000e+00	-8.580000e+00	2.943584e-02	3.411600e-03	3.225940e-03
-8.580001e+00	-8.360001e+00	3.598598e-02	3.963430e-03	3.859360e-03
-8.360001e+00	-8.140001e+00	4.207137e-02	4.191850e-03	3.954400e-03
-8.140001e+00	-7.920001e+00	5.033566e-02	4.639610e-03	4.436050e-03
-7.920001e+00	-7.700000e+00	5.774200e-02	4.639250e-03	4.214880e-03
-7.700000e+00	-7.480002e+00	6.850428e-02	5.141520e-03	4.830520e-03
-7.480001e+00	-7.260000e+00	7.738193e-02	5.112820e-03	4.653700e-03
-7.260000e+00	-7.040000e+00	8.892872e-02	5.284500e-03	4.855220e-03
-7.040000e+00	-6.820002e+00	1.004264e-01	5.239880e-03	5.284800e-03
-6.820001e+00	-6.599999e+00	1.104491e-01	4.873200e-03	5.802000e-03
-6.600000e+00	-6.380003e+00	1.240576e-01	4.788600e-03	7.108700e-03
-6.380002e+00	-6.160002e+00	1.354452e-01	4.253800e-03	7.799000e-03
-6.160002e+00	-5.940000e+00	1.475493e-01	4.006100e-03	8.575500e-03
-5.940000e+00	-5.720000e+00	1.579617e-01	4.427300e-03	8.843200e-03
-5.720000e+00	-5.500000e+00	1.689247e-01	4.836600e-03	9.053000e-03
-5.500000e+00	-5.280000e+00	1.761979e-01	4.613400e-03	8.197200e-03
-5.280000e+00	-5.060000e+00	1.846062e-01	4.722200e-03	7.804400e-03
-5.059999e+00	-4.840001e+00	1.896701e-01	4.037400e-03	6.087400e-03
-4.840001e+00	-4.620000e+00	1.944427e-01	3.506700e-03	4.664300e-03
-4.619999e+00	-4.400003e+00	1.952434e-01	4.380100e-03	3.447900e-03
-4.400003e+00	-4.180000e+00	1.968813e-01	5.149600e-03	4.419500e-03
-4.180000e+00	-3.960001e+00	1.975924e-01	5.582600e-03	5.150000e-03
-3.960001e+00	-3.740000e+00	1.952385e-01	6.093700e-03	5.930600e-03
-3.740000e+00	-3.520002e+00	1.926136e-01	6.227700e-03	6.435800e-03
-3.520001e+00	-3.299999e+00	1.881967e-01	7.222800e-03	6.733800e-03
-3.299999e+00	-3.079999e+00	1.814827e-01	8.697200e-03	6.935200e-03
-3.079999e+00	-2.859999e+00	1.746634e-01	9.226500e-03	6.890300e-03
-2.859999e+00	-2.640001e+00	1.653429e-01	9.798000e-03	6.721200e-03
-2.640000e+00	-2.420000e+00	1.518776e-01	9.952400e-03	6.391800e-03
-2.420000e+00	-2.200002e+00	1.369555e-01	8.495400e-03	5.874700e-03
-2.200001e+00	-1.980003e+00	1.148251e-01	7.456500e-03	5.214500e-03
-1.980003e+00	-1.759999e+00	9.054853e-02	6.436100e-03	4.369050e-03
-1.759999e+00	-1.540000e+00	6.532536e-02	4.354950e-03	3.334870e-03
-1.540001e+00	-1.320002e+00	3.431216e-02	2.820680e-03	2.168020e-03
-1.320002e+00	-1.100001e+00	1.076807e-02	5.132500e-04	8.454100e-04
-1.100000e+00	-8.799998e-01	2.048831e-05	1.469472e-05	7.086150e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.128946e-03	1.228795e-04	2.220586e-04
-1.078000e+01	-1.056000e+01	3.297957e-03	1.930355e-04	1.743356e-03
-1.056000e+01	-1.034000e+01	2.065188e-03	3.742759e-04	7.071523e-04
-1.034000e+01	-1.012000e+01	3.432294e-03	5.338059e-04	1.494660e-03
-1.012000e+01	-9.900000e+00	2.806177e-03	6.313409e-05	5.415236e-04
-9.900000e+00	-9.680000e+00	3.887060e-03	1.208932e-04	1.113372e-03
-9.680000e+00	-9.460000e+00	3.607202e-03	3.234477e-04	1.539975e-03
-9.460000e+00	-9.240000e+00	6.417182e-03	-2.215909e-05	1.266277e-03
-9.240000e+00	-9.020000e+00	9.584014e-03	3.396500e-04	2.741014e-03
-9.020000e+00	-8.800000e+00	8.047127e-03	1.883082e-03	2.985614e-03
-8.800000e+00	-8.580000e+00	3.120645e-02	1.971291e-03	1.261891e-02
-8.580000e+00	-8.360000e+00	2.412941e-02	3.296136e-04	8.749364e-04
-8.360000e+00	-8.140000e+00	2.977354e-02	8.387036e-03	3.117318e-04
-8.140000e+00	-7.920000e+00	2.729356e-02	5.464827e-03	1.099645e-03
-7.920000e+00	-7.700000e+00	1.455097e-02	3.430595e-03	4.087745e-03
-7.700000e+00	-7.480000e+00	4.245732e-02	-3.392818e-04	1.784240e-02
-7.480000e+00	-7.260000e+00	5.232491e-02	2.868136e-03	3.004091e-03
-7.260000e+00	-7.040000e+00	7.614805e-02	1.182941e-02	4.036909e-03
-7.040000e+00	-6.820000e+00	7.630405e-02	1.138227e-03	2.531727e-03
-6.820000e+00	-6.600000e+00	9.805136e-02	2.725773e-03	5.194182e-03
-6.600000e+00	-6.380000e+00	5.542418e-02	4.604312e-02	6.391318e-03
-6.380000e+00	-6.160000e+00	1.117349e-01	2.979773e-03	2.104636e-02
-6.160000e+00	-5.940000e+00	1.352791e-01	6.288318e-03	7.226182e-03
-5.940000e+00	-5.720000e+00	1.433435e-01	1.395955e-03	1.459214e-02
-5.720000e+00	-5.500000e+00	1.603057e-01	2.031818e-03	8.757636e-03
-5.500000e+00	-5.280000e+00	1.672850e-01	-4.272273e-04	1.684277e-02
-5.280000e+00	-5.060000e+00	2.000668e-01	1.920550e-02	-1.659091e-04
-5.060000e+00	-4.840000e+00	2.008951e-01	9.396818e-04	2.168532e-02
-4.840000e+00	-4.620000e+00	2.203151e-01	3.653309e-02	9.786818e-04
-4.620000e+00	-4.400000e+00	2.389548e-01	1.446768e-02	1.861682e-03
-4.400000e+00	-4.180000e+00	2.115875e-01	4.467491e-02	6.318091e-03
-4.180000e+00	-3.960000e+00	2.193232e-01	7.390636e-03	1.591473e-02
-3.960000e+00	-3.740000e+00	2.252729e-01	1.185027e-02	1.916000e-02
-3.740000e+00	-3.520000e+00	2.469632e-01	8.714909e-03	1.616836e-02
-3.520000e+00	-3.300000e+00	2.313571e-01	7.284909e-03	4.464864e-03
-3.300000e+00	-3.080000e+00	2.175593e-01	3.950273e-03	1.197527e-02
-3.080000e+00	-2.860000e+00	2.125685e-01	3.867727e-04	9.220182e-03
-2.860000e+00	-2.640000e+00	1.978427e-01	6.567682e-03	3.428455e-03
-2.640000e+00	-2.420000e+00	1.740395e-01	4.843636e-04	1.046345e-02
-2.420000e+00	-2.200000e+00	1.480228e-01	3.692818e-03	4.947455e-03
-2.200000e+00	-1.980000e+00	1.190254e-01	9.102273e-04	6.000227e-03
-1.980000e+00	-1.760000e+00	8.758155e-02	2.468500e-03	4.100409e-03
-1.760000e+00	-1.540000e+00	5.736800e-02	4.183727e-03	4.130727e-03
-1.540000e+00	-1.320000e+00	2.956163e-02	1.219500e-03	2.045786e-03
-1.320000e+00	-1.100000e+00	8.477123e-03	1.511636e-04	6.055000e-04
-1.100000e+00	-8.800000e-01	3.216285e-05	-1.490977e-06	7.626432e-06
-8.800000e-01	-6.600000e-01	1.521305e-10	1.261466e-10	-3.258136e-12
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.729852e-04	5.468855e-05	3.130577e-05
-1.078000e+01	-1.056000e+01	3.049612e-04	2.728395e-05	1.864884e-04
-1.056000e+01	-1.034000e+01	7.167868e-04	8.260864e-05	1.255155e-04
-1.034000e+01	-1.012000e+01	2.400137e-04	3.560089e-04	2.320331e-04
-1.012000e+01	-9.900000e+00	1.617193e-03	5.090545e-05	1.740395e-04
-9.900000e+00	-9.680000e+00	1.693314e-03	1.489455e-04	1.175786e-03
-9.680000e+00	-9.460000e+00	3.298770e-03	2.987950e-04	1.303335e-03
-9.460000e+00	-9.240000e+00	3.088477e-03	2.309348e-03	1.557986e-03
-9.240000e+00	-9.020000e+00	9.846986e-03	5.853455e-04	2.392759e-03
-9.020000e+00	-8.800000e+00	6.839218e-03	1.324445e-03	1.885232e-03
-8.800000e+00	-8.580000e+00	1.712469e-02	1.618409e-04	2.043868e-03
-8.580000e+00	-8.360000e+00	1.868552e-02	4.742364e-04	3.598945e-03
-8.360000e+00	-8.140000e+00	2.565720e-02	1.851318e-03	4.176555e-03
-8.140000e+00	-7.920000e+00	2.603865e-02	4.160209e-03	4.016845e-03
-7.920000e+00	-7.700000e+00	4.140827e-02	1.600345e-03	3.346073e-03
-7.700000e+00	-7.480000e+00	4.327505e-02	2.263941e-03	9.905995e-03
-7.480000e+00	-7.260000e+00	3.646537e-02	6.715341e-03	6.079527e-03
-7.260000e+00	-7.040000e+00	5.038005e-02	2.698136e-03	7.289136e-03
-7.040000e+00	-6.820000e+00	8.494432e-02	1.246150e-02	1.574273e-03
-6.820000e+00	-6.600000e+00	7.133473e-02	4.430000e-04	4.355545e-03
-6.600000e+00	-6.380000e+00	9.730082e-02	9.627455e-03	3.733773e-03
-6.380000e+00	-6.160000e+00	1.124315e-01	7.392773e-03	4.692273e-03
-6.160000e+00	-5.940000e+00	1.228385e-01	2.017273e-04	7.504955e-03
-5.940000e+00	-5.720000e+00	1.270251e-01	1.799382e-02	3.909409e-03
-5.720000e+00	-5.500000e+00	1.410679e-01	1.306682e-03	7.394045e-03
-5.500000e+00	-5.280000e+00	1.706545e-01	3.600000e-04	1.019455e-02
-5.280000e+00	-5.060000e+00	1.730067e-01	1.421273e-03	2.727409e-03
-5.060000e+00	-4.840000e+00	1.906669e-01	3.216000e-03	1.022559e-02
-4.840000e+00	-4.620000e+00	2.110414e-01	3.033818e-03	1.123664e-02
-4.620000e+00	-4.400000e+00	2.219612e-01	1.705114e-02	-7.369091e-04
-4.400000e+00	-4.180000e+00	2.162314e-01	8.073000e-03	2.344050e-02
-4.180000e+00	-3.960000e+00	2.172798e-01	2.072977e-02	3.107955e-03
-3.960000e+00	-3.740000e+00	2.433730e-01	5.837864e-03	1.124418e-02
-3.740000e+00	-3.520000e+00	2.510179e-01	1.359009e-02	2.868682e-03
-3.520000e+00	-3.300000e+00	2.521816e-01	8.734182e-03	4.545545e-03
-3.300000e+00	-3.080000e+00	2.506935e-01	4.323091e-03	5.982591e-03
-3.080000e+00	-2.860000e+00	2.278078e-01	7.234227e-03	2.173591e-03
-2.860000e+00	-2.640000e+00	2.212966e-01	3.777636e-03	7.858500e-03
-2.640000e+00	-2.420000e+00	1.860238e-01	1.012545e-03	7.198455e-03
-2.420000e+00	-2.200000e+00	1.521202e-01	4.121545e-03	2.070045e-03
-2.200000e+00	-1.980000e+00	1.238641e-01	2.648318e-03	2.744591e-03
-1.980000e+00	-1.760000e+00	9.404832e-02	2.955000e-04	3.726045e-03
-1.760000e+00	-1.540000e+00	5.876500e-02	4.524682e-03	1.594318e-03
-1.540000e+00	-1.320000e+00	2.996660e-02	1.828527e-03	1.005468e-03
-1.320000e+00	-1.100000e+00	8.118491e-03	4.472136e-04	3.119409e-04
-1.100000e+00	-8.800000e-01	1.257707e-04	3.871545e-06	1.989891e-05
-8.800000e-01	-6.600000e-01	1.434161e-05	4.770145e-06	5.737318e-07
-6.600000e-01	-4.400000e-01	9.075064e-08	4.096686e-08	-3.615591e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b0_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.940574e-02	1.112990e-03	1.126410e-03
-1.078000e+01	-1.056000e+01	1.928792e-02	7.627700e-04	6.096900e-04
-1.056000e+01	-1.034000e+01	2.307465e-02	1.322150e-03	1.430290e-03
-1.034000e+01	-1.012000e+01	2.489493e-02	1.341160e-03	1.388170e-03
-1.012000e+01	-9.900000e+00	2.706239e-02	1.427720e-03	1.481210e-03
-9.900000e+00	-9.680000e+00	2.888297e-02	1.421440e-03	1.399730e-03
-9.680000e+00	-9.460000e+00	2.982103e-02	1.223460e-03	9.857800e-04
-9.460000e+00	-9.240000e+00	3.257594e-02	1.331170e-03	1.146070e-03
-9.240001e+00	-9.020001e+00	3.582515e-02	1.545210e-03	1.460640e-03
-9.020001e+00	-8.800000e+00	3.936255e-02	1.853690e-03	1.901880e-03
-8.800000e+00	-8.580000e+00	4.233683e-02	1.772820e-03	2.062670e-03
-8.580001e+00	-8.360001e+00	4.700985e-02	2.177270e-03	2.826460e-03
-8.360001e+00	-8.140001e+00	4.888552e-02	1.961350e-03	2.564510e-03
-8.140001e+00	-7.920001e+00	5.249203e-02	2.081880e-03	2.787740e-03
-7.920001e+00	-7.700000e+00	5.637697e-02	2.137900e-03	3.018660e-03
-7.700000e+00	-7.480002e+00	6.039548e-02	2.179860e-03	3.297550e-03
-7.480001e+00	-7.260000e+00	6.413952e-02	2.191320e-03	3.341060e-03
-7.260000e+00	-7.040000e+00	6.976937e-02	2.426120e-03	3.890620e-03
-7.040000e+00	-6.820002e+00	7.391798e-02	2.305270e-03	3.920060e-03
-6.820001e+00	-6.599999e+00	7.910910e-02	2.436030e-03	4.236370e-03
-6.600000e+00	-6.380003e+00	8.604918e-02	2.671860e-03	4.803860e-03
-6.380002e+00	-6.160002e+00	9.151803e-02	2.602920e-03	4.823810e-03
-6.160002e+00	-5.940000e+00	9.802933e-02	2.683570e-03	5.087970e-03
-5.940000e+00	-5.720000e+00	1.048990e-01	2.914800e-03	5.297400e-03
-5.720000e+00	-5.500000e+00	1.122136e-01	3.070800e-03	5.385700e-03
-5.500000e+00	-5.280000e+00	1.184464e-01	2.890100e-03	4.876700e-03
-5.280000e+00	-5.060000e+00	1.255567e-01	2.769500e-03	4.483600e-03
-5.059999e+00	-4.840001e+00	1.327777e-01	2.435300e-03	3.641600e-03
-4.840001e+00	-4.620000e+00	1.364425e-01	2.292400e-03	1.501400e-03
-4.619999e+00	-4.400003e+00	1.459620e-01	2.773900e-03	6.198000e-04
-4.400003e+00	-4.180000e+00	1.548621e-01	3.426500e-03	1.134600e-03
-4.180000e+00	-3.960001e+00	1.633692e-01	4.124800e-03	2.016700e-03
-3.960001e+00	-3.740000e+00	1.727124e-01	4.829700e-03	3.022700e-03
-3.740000e+00	-3.520002e+00	1.853982e-01	5.751700e-03	3.744400e-03
-3.520001e+00	-3.299999e+00	1.972168e-01	8.223600e-03	4.595200e-03
-3.299999e+00	-3.079999e+00	2.110347e-01	1.060220e-02	5.415200e-03
-3.079999e+00	-2.859999e+00	2.257206e-01	1.247100e-02	6.107400e-03
-2.859999e+00	-2.640001e+00	2.252697e-01	8.013700e-03	6.357600e-03
-2.640000e+00	-2.420000e+00	2.047707e-01	5.924000e-03	7.671800e-03
-2.420000e+00	-2.200002e+00	1.809962e-01	5.429800e-03	8.473100e-03
-2.200001e+00	-1.980003e+00	1.480168e-01	5.467200e-03	8.801200e-03
-1.980003e+00	-1.759999e+00	1.131398e-01	5.219200e-03	8.118400e-03
-1.759999e+00	-1.540000e+00	8.078286e-02	3.939500e-03	6.344950e-03
-1.540001e+00	-1.320002e+00	4.265594e-02	2.686810e-03	4.128290e-03
-1.320002e+00	-1.100001e+00	1.339536e-02	9.196900e-04	1.606000e-03
-1.100000e+00	-8.799998e-01	2.777854e-05	1.239617e-05	1.290001e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.971341e-02	1.253686e-03	1.976636e-03
-1.078000e+01	-1.056000e+01	2.095580e-02	1.429527e-03	5.865000e-04
-1.056000e+01	-1.034000e+01	1.753397e-02	7.768409e-04	1.552709e-03
-1.034000e+01	-1.012000e+01	2.801866e-02	3.301409e-04	6.231418e-03
-1.012000e+01	-9.900000e+00	2.781210e-02	1.655891e-03	2.763995e-03
-9.900000e+00	-9.680000e+00	2.599153e-02	8.256591e-04	2.428859e-03
-9.680000e+00	-9.460000e+00	2.924435e-02	5.849064e-03	2.833545e-04
-9.460000e+00	-9.240000e+00	2.681555e-02	1.215541e-03	8.572332e-03
-9.240000e+00	-9.020000e+00	1.866172e-02	1.381827e-03	8.407786e-03
-9.020000e+00	-8.800000e+00	3.273884e-02	2.212782e-03	3.530436e-03
-8.800000e+00	-8.580000e+00	3.873442e-02	9.544955e-04	6.691568e-03
-8.580000e+00	-8.360000e+00	4.613341e-02	1.488447e-02	1.939136e-03
-8.360000e+00	-8.140000e+00	4.902027e-02	5.904364e-03	1.765045e-03
-8.140000e+00	-7.920000e+00	3.624512e-02	1.108195e-03	-1.776364e-05
-7.920000e+00	-7.700000e+00	5.257541e-02	2.499955e-03	9.979500e-03
-7.700000e+00	-7.480000e+00	4.890495e-02	9.500000e-05	2.391318e-03
-7.480000e+00	-7.260000e+00	4.682455e-02	4.503909e-03	1.567591e-03
-7.260000e+00	-7.040000e+00	6.367645e-02	4.950545e-03	4.261818e-03
-7.040000e+00	-6.820000e+00	8.893350e-02	3.610986e-02	-4.156909e-03
-6.820000e+00	-6.600000e+00	7.879423e-02	1.432409e-03	1.400723e-02
-6.600000e+00	-6.380000e+00	6.987095e-02	3.049273e-03	3.109682e-03
-6.380000e+00	-6.160000e+00	3.685541e-02	4.898215e-02	1.776436e-03
-6.160000e+00	-5.940000e+00	8.951323e-02	1.202136e-03	2.758182e-03
-5.940000e+00	-5.720000e+00	1.071252e-01	4.433409e-03	3.290864e-03
-5.720000e+00	-5.500000e+00	9.408023e-02	1.828182e-03	9.562000e-03
-5.500000e+00	-5.280000e+00	1.027705e-01	4.801955e-03	1.104864e-03
-5.280000e+00	-5.060000e+00	1.129135e-01	6.331682e-03	6.290182e-03
-5.060000e+00	-4.840000e+00	1.280692e-01	1.663091e-03	8.225364e-03
-4.840000e+00	-4.620000e+00	1.465315e-01	3.943818e-03	8.730909e-03
-4.620000e+00	-4.400000e+00	1.557516e-01	1.890345e-02	2.765182e-03
-4.400000e+00	-4.180000e+00	1.120426e-01	3.626232e-02	1.128200e-02
-4.180000e+00	-3.960000e+00	1.641390e-01	7.685227e-03	6.362955e-03
-3.960000e+00	-3.740000e+00	1.902632e-01	1.009032e-02	7.130636e-03
-3.740000e+00	-3.520000e+00	2.083322e-01	3.814182e-03	2.053523e-02
-3.520000e+00	-3.300000e+00	2.137344e-01	7.442182e-03	4.649636e-03
-3.300000e+00	-3.080000e+00	2.462134e-01	5.716636e-03	1.422273e-03
-3.080000e+00	-2.860000e+00	2.695278e-01	1.256364e-04	1.935709e-02
-2.860000e+00	-2.640000e+00	2.665138e-01	1.108836e-02	1.087786e-02
-2.640000e+00	-2.420000e+00	2.448797e-01	2.354000e-03	1.794936e-02
-2.420000e+00	-2.200000e+00	2.003897e-01	2.994682e-03	6.435545e-03
-2.200000e+00	-1.980000e+00	1.599234e-01	1.839318e-03	7.720000e-03
-1.980000e+00	-1.760000e+00	1.215870e-01	2.561364e-04	4.672409e-03
-1.760000e+00	-1.540000e+00	7.459114e-02	5.848227e-03	3.857318e-03
-1.540000e+00	-1.320000e+00	3.955807e-02	1.060205e-03	2.103941e-03
-1.320000e+00	-1.100000e+00	1.072420e-02	8.955318e-04	6.438045e-04
-1.100000e+00	-8.800000e-01	4.747109e-05	2.358632e-06	8.631773e-06
-8.800000e-01	-6.600000e-01	3.786725e-10	1.811085e-10	1.828864e-12
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.951956e-02	7.524273e-04	2.805686e-03
-1.078000e+01	-1.056000e+01	2.504995e-02	8.105409e-04	2.702791e-03
-1.056000e+01	-1.034000e+01	2.133848e-02	6.475545e-03	5.059591e-04
-1.034000e+01	-1.012000e+01	2.870949e-02	1.107977e-03	1.075518e-03
-1.012000e+01	-9.900000e+00	2.921943e-02	3.783509e-03	1.140482e-03
-9.900000e+00	-9.680000e+00	2.217904e-02	2.500500e-04	2.087268e-03
-9.680000e+00	-9.460000e+00	2.245120e-02	2.559636e-04	3.097195e-03
-9.460000e+00	-9.240000e+00	3.297910e-02	1.039477e-03	7.803577e-03
-9.240000e+00	-9.020000e+00	2.900747e-02	3.359968e-03	2.668577e-03
-9.020000e+00	-8.800000e+00	3.449460e-02	2.425145e-03	1.278136e-03
-8.800000e+00	-8.580000e+00	2.505606e-02	5.511359e-03	4.496723e-03
-8.580000e+00	-8.360000e+00	3.974478e-02	2.272545e-04	4.452786e-03
-8.360000e+00	-8.140000e+00	3.870065e-02	4.268173e-03	1.340936e-03
-8.140000e+00	-7.920000e+00	1.658774e-02	1.336523e-03	7.813155e-03
-7.920000e+00	-7.700000e+00	4.634945e-02	5.096109e-03	4.120000e-04
-7.700000e+00	-7.480000e+00	4.837827e-02	2.945000e-04	4.892045e-03
-7.480000e+00	-7.260000e+00	5.312368e-02	1.803423e-02	-8.375455e-04
-7.260000e+00	-7.040000e+00	4.278428e-02	2.503182e-03	3.406677e-03
-7.040000e+00	-6.820000e+00	6.349773e-02	3.444364e-03	3.276364e-04
-6.820000e+00	-6.600000e+00	6.662468e-02	4.086364e-03	1.913091e-03
-6.600000e+00	-6.380000e+00	7.285218e-02	-2.938182e-04	3.463682e-03
-6.380000e+00	-6.160000e+00	5.732259e-02	2.523981e-02	3.972273e-04
-6.160000e+00	-5.940000e+00	8.595250e-02	7.335000e-04	1.192827e-02
-5.940000e+00	-5.720000e+00	8.523136e-02	3.835409e-03	8.059091e-05
-5.720000e+00	-5.500000e+00	1.008487e-01	2.211318e-03	8.802909e-03
-5.500000e+00	-5.280000e+00	9.808350e-02	1.712273e-04	5.574955e-03
-5.280000e+00	-5.060000e+00	1.093749e-01	2.628545e-03	4.672909e-03
-5.060000e+00	-4.840000e+00	1.157855e-01	1.734318e-03	9.318227e-03
-4.840000e+00	-4.620000e+00	1.345076e-01	1.999545e-03	1.046300e-02
-4.620000e+00	-4.400000e+00	1.409051e-01	6.581818e-04	9.024000e-03
-4.400000e+00	-4.180000e+00	1.588165e-01	3.901864e-03	1.108714e-02
-4.180000e+00	-3.960000e+00	1.705540e-01	1.103691e-02	2.252045e-03
-3.960000e+00	-3.740000e+00	1.825869e-01	1.406482e-02	2.300273e-03
-3.740000e+00	-3.520000e+00	2.249045e-01	1.426041e-02	1.189909e-03
-3.520000e+00	-3.300000e+00	2.473557e-01	1.305077e-02	-1.501364e-03
-3.300000e+00	-3.080000e+00	2.760649e-01	4.970864e-03	1.725432e-02
-3.080000e+00	-2.860000e+00	2.816215e-01	1.327632e-02	6.060273e-03
-2.860000e+00	-2.640000e+00	2.715351e-01	1.700045e-03	1.248068e-02
-2.640000e+00	-2.420000e+00	2.510298e-01	2.912727e-03	4.676773e-03
-2.420000e+00	-2.200000e+00	2.181497e-01	3.921773e-03	5.550864e-03
-2.200000e+00	-1.980000e+00	1.679759e-01	1.347636e-03	8.929727e-03
-1.980000e+00	-1.760000e+00	1.290670e-01	3.318182e-03	2.083727e-03
-1.760000e+00	-1.540000e+00	7.993686e-02	5.758818e-03	1.749682e-03
-1.540000e+00	-1.320000e+00	3.941910e-02	1.170236e-03	1.448359e-03
-1.320000e+00	-1.100000e+00	1.064094e-02	2.895045e-04	4.166409e-04
-1.100000e+00	-8.800000e-01	2.119391e-04	5.759000e-06	3.235950e-05
-8.800000e-01	-6.600000e-01	2.184856e-05	5.822155e-06	7.047773e-07
-6.600000e-01	-4.400000e-01	8.220741e-08	4.619399e-08	-2.929955e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT


# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.025460e-02	1.737773e-03	1.951210e-03
-1.078000e+01	-1.056000e+01	1.245052e-02	1.896230e-03	2.043850e-03
-1.056000e+01	-1.034000e+01	1.477057e-02	2.151390e-03	2.321880e-03
-1.034000e+01	-1.012000e+01	1.784270e-02	2.487940e-03	2.768610e-03
-1.012000e+01	-9.900000e+00	2.153771e-02	2.832670e-03	3.160880e-03
-9.900000e+00	-9.680000e+00	2.473852e-02	2.930510e-03	3.110050e-03
-9.680000e+00	-9.460000e+00	2.888719e-02	3.188430e-03	3.370880e-03
-9.460000e+00	-9.240000e+00	3.302689e-02	3.300060e-03	3.361390e-03
-9.240001e+00	-9.020001e+00	3.954633e-02	3.868930e-03	4.150010e-03
-9.020001e+00	-8.800000e+00	4.409277e-02	3.856370e-03	3.944310e-03
-8.800000e+00	-8.580000e+00	5.072445e-02	4.063280e-03	4.123670e-03
-8.580001e+00	-8.360001e+00	5.805191e-02	4.505820e-03	4.732530e-03
-8.360001e+00	-8.140001e+00	6.386781e-02	4.306720e-03	4.269510e-03
-8.140001e+00	-7.920001e+00	7.225362e-02	4.575920e-03	4.648850e-03
-7.920001e+00	-7.700000e+00	7.842654e-02	4.204920e-03	3.961960e-03
-7.700000e+00	-7.480002e+00	8.744835e-02	4.302780e-03	4.804260e-03
-7.480001e+00	-7.260000e+00	9.505373e-02	4.137660e-03	5.359570e-03
-7.260000e+00	-7.040000e+00	1.043405e-01	4.088100e-03	6.421600e-03
-7.040000e+00	-6.820002e+00	1.109938e-01	3.487800e-03	6.693200e-03
-6.820001e+00	-6.599999e+00	1.198842e-01	3.666300e-03	7.641300e-03
-6.600000e+00	-6.380003e+00	1.290080e-01	4.339600e-03	8.450100e-03
-6.380002e+00	-6.160002e+00	1.361446e-01	4.670600e-03	8.740000e-03
-6.160002e+00	-5.940000e+00	1.432597e-01	5.022400e-03	8.985900e-03
-5.940000e+00	-5.720000e+00	1.486419e-01	5.016100e-03	8.688900e-03
-5.720000e+00	-5.500000e+00	1.557079e-01	5.326800e-03	8.797300e-03
-5.500000e+00	-5.280000e+00	1.588864e-01	4.887300e-03	7.749600e-03
-5.280000e+00	-5.060000e+00	1.620408e-01	4.414500e-03	6.625600e-03
-5.059999e+00	-4.840001e+00	1.646773e-01	3.800500e-03	5.234400e-03
-4.840001e+00	-4.620000e+00	1.655406e-01	4.638300e-03	3.393000e-03
-4.619999e+00	-4.400003e+00	1.647105e-01	5.515100e-03	4.140300e-03
-4.400003e+00	-4.180000e+00	1.647203e-01	6.066800e-03	4.886200e-03
-4.180000e+00	-3.960001e+00	1.645752e-01	6.350200e-03	5.452600e-03
-3.960001e+00	-3.740000e+00	1.625544e-01	6.639100e-03	6.038300e-03
-3.740000e+00	-3.520002e+00	1.617903e-01	6.555300e-03	6.350000e-03
-3.520001e+00	-3.299999e+00	1.590883e-01	8.342700e-03	6.588300e-03
-3.299999e+00	-3.079999e+00	1.559759e-01	9.754800e-03	6.689900e-03
-3.079999e+00	-2.859999e+00	1.533823e-01	1.044460e-02	6.573600e-03
-2.859999e+00	-2.640001e+00	1.496005e-01	1.114880e-02	6.364900e-03
-2.640000e+00	-2.420000e+00	1.429692e-01	1.176100e-02	6.067900e-03
-2.420000e+00	-2.200002e+00	1.372778e-01	1.063670e-02	5.547600e-03
-2.200001e+00	-1.980003e+00	1.200697e-01	9.149500e-03	4.975500e-03
-1.980003e+00	-1.759999e+00	9.686928e-02	7.634880e-03	4.274220e-03
-1.759999e+00	-1.540000e+00	7.096662e-02	5.003550e-03	3.325810e-03
-1.540001e+00	-1.320002e+00	3.714206e-02	3.000190e-03	2.204780e-03
-1.320002e+00	-1.100001e+00	1.154559e-02	5.434600e-04	8.749700e-04
-1.100000e+00	-8.799998e-01	2.188747e-05	6.301610e-06	1.228259e-05
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.715650e-03	2.445455e-06	2.382395e-03
-1.078000e+01	-1.056000e+01	6.427100e-03	-1.404545e-05	2.193141e-03
-1.056000e+01	-1.034000e+01	8.778650e-03	2.466727e-04	1.627855e-03
-1.034000e+01	-1.012000e+01	1.148079e-02	1.592182e-04	2.088482e-03
-1.012000e+01	-9.900000e+00	1.680877e-02	-1.903136e-04	4.392709e-03
-9.900000e+00	-9.680000e+00	1.720812e-02	1.125864e-04	2.538473e-03
-9.680000e+00	-9.460000e+00	1.725795e-02	3.786364e-06	4.636200e-03
-9.460000e+00	-9.240000e+00	2.412108e-02	1.158050e-03	8.366918e-03
-9.240000e+00	-9.020000e+00	3.831075e-02	6.074273e-04	4.508055e-03
-9.020000e+00	-8.800000e+00	3.988135e-02	7.517868e-03	7.019327e-03
-8.800000e+00	-8.580000e+00	5.856836e-02	1.415418e-02	1.539173e-02
-8.580000e+00	-8.360000e+00	3.828897e-02	3.694055e-03	5.246018e-03
-8.360000e+00	-8.140000e+00	4.390510e-02	1.014611e-02	3.014677e-03
-8.140000e+00	-7.920000e+00	2.399854e-02	5.549936e-02	6.396936e-03
-7.920000e+00	-7.700000e+00	6.403614e-02	2.327273e-04	4.953182e-03
-7.700000e+00	-7.480000e+00	6.993736e-02	1.283273e-03	8.079182e-03
-7.480000e+00	-7.260000e+00	8.528859e-02	5.962955e-03	-4.946364e-04
-7.260000e+00	-7.040000e+00	8.609245e-02	1.221855e-02	4.048864e-03
-7.040000e+00	-6.820000e+00	1.133240e-01	2.793364e-03	6.400864e-03
-6.820000e+00	-6.600000e+00	1.288492e-01	5.116591e-03	4.627818e-03
-6.600000e+00	-6.380000e+00	1.202815e-01	1.293591e-03	3.203727e-03
-6.380000e+00	-6.160000e+00	1.016457e-01	7.530084e-02	3.084000e-03
-6.160000e+00	-5.940000e+00	1.389704e-01	9.055455e-04	9.314091e-03
-5.940000e+00	-5.720000e+00	1.592014e-01	5.581000e-03	1.293232e-02
-5.720000e+00	-5.500000e+00	1.518121e-01	1.209955e-03	1.705218e-02
-5.500000e+00	-5.280000e+00	1.658309e-01	7.140591e-03	3.969727e-03
-5.280000e+00	-5.060000e+00	1.748832e-01	7.660318e-03	2.012455e-03
-5.060000e+00	-4.840000e+00	1.727877e-01	-1.417773e-03	2.064482e-02
-4.840000e+00	-4.620000e+00	1.885537e-01	8.428409e-03	1.061841e-02
-4.620000e+00	-4.400000e+00	2.003536e-01	1.250841e-02	2.961455e-03
-4.400000e+00	-4.180000e+00	1.955278e-01	3.920545e-03	2.379264e-02
-4.180000e+00	-3.960000e+00	1.806817e-01	4.523545e-03	8.298636e-03
-3.960000e+00	-3.740000e+00	1.871098e-01	1.185827e-02	1.705809e-02
-3.740000e+00	-3.520000e+00	1.766986e-01	4.121500e-03	9.844636e-03
-3.520000e+00	-3.300000e+00	1.791656e-01	4.809045e-03	4.400818e-03
-3.300000e+00	-3.080000e+00	1.714918e-01	2.971455e-03	1.538945e-02
-3.080000e+00	-2.860000e+00	1.724943e-01	-1.996364e-04	6.663727e-03
-2.860000e+00	-2.640000e+00	1.694784e-01	4.135409e-03	4.733364e-03
-2.640000e+00	-2.420000e+00	1.554094e-01	1.995455e-04	3.886136e-03
-2.420000e+00	-2.200000e+00	1.414698e-01	4.072773e-03	5.290227e-03
-2.200000e+00	-1.980000e+00	1.218379e-01	9.484091e-04	6.588955e-03
-1.980000e+00	-1.760000e+00	9.269359e-02	1.630273e-03	5.189955e-03
-1.760000e+00	-1.540000e+00	6.061550e-02	5.387045e-03	3.997682e-03
-1.540000e+00	-1.320000e+00	3.183224e-02	1.748750e-03	1.960282e-03
-1.320000e+00	-1.100000e+00	8.819295e-03	1.961182e-04	5.802273e-04
-1.100000e+00	-8.800000e-01	3.148538e-05	-2.952091e-07	6.543518e-06
-8.800000e-01	-6.600000e-01	1.472017e-10	1.221177e-10	-7.775136e-12
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.628318e-03	1.372591e-05	5.406009e-04
-1.078000e+01	-1.056000e+01	4.973586e-03	6.931164e-04	1.345218e-03
-1.056000e+01	-1.034000e+01	9.230545e-03	2.569182e-04	1.329873e-03
-1.034000e+01	-1.012000e+01	9.073232e-03	2.022182e-04	1.722336e-03
-1.012000e+01	-9.900000e+00	1.228720e-02	1.436864e-03	4.564091e-03
-9.900000e+00	-9.680000e+00	1.673303e-02	2.679200e-03	5.240018e-03
-9.680000e+00	-9.460000e+00	2.032143e-02	2.433773e-04	2.638586e-03
-9.460000e+00	-9.240000e+00	1.527171e-02	1.409341e-03	3.948236e-03
-9.240000e+00	-9.020000e+00	3.916662e-02	1.808491e-03	7.044423e-03
-9.020000e+00	-8.800000e+00	3.960525e-02	1.566982e-03	3.021345e-03
-8.800000e+00	-8.580000e+00	3.545043e-02	1.491864e-03	4.863573e-03
-8.580000e+00	-8.360000e+00	4.609141e-02	-5.158636e-04	5.965727e-03
-8.360000e+00	-8.140000e+00	4.918027e-02	8.617400e-03	5.543227e-03
-8.140000e+00	-7.920000e+00	5.822118e-02	2.947636e-03	4.375500e-03
-7.920000e+00	-7.700000e+00	6.785391e-02	9.243136e-03	3.974636e-03
-7.700000e+00	-7.480000e+00	7.860477e-02	8.240909e-04	3.405045e-03
-7.480000e+00	-7.260000e+00	8.483614e-02	1.676364e-03	4.128000e-03
-7.260000e+00	-7.040000e+00	6.798091e-02	5.530909e-03	9.270455e-03
-7.040000e+00	-6.820000e+00	1.082232e-01	7.585045e-03	8.943182e-04
-6.820000e+00	-6.600000e+00	1.149035e-01	1.627709e-02	2.407045e-03
-6.600000e+00	-6.380000e+00	1.205691e-01	1.086164e-02	3.509545e-04
-6.380000e+00	-6.160000e+00	1.086893e-01	3.103686e-02	3.931091e-03
-6.160000e+00	-5.940000e+00	1.355416e-01	1.187727e-04	8.679909e-03
-5.940000e+00	-5.720000e+00	1.255118e-01	8.582273e-03	3.556045e-03
-5.720000e+00	-5.500000e+00	1.308730e-01	2.030727e-03	6.805455e-04
-5.500000e+00	-5.280000e+00	1.693511e-01	2.221409e-03	6.734318e-03
-5.280000e+00	-5.060000e+00	1.599333e-01	5.890455e-03	3.601409e-03
-5.060000e+00	-4.840000e+00	1.793339e-01	5.313636e-03	1.024773e-02
-4.840000e+00	-4.620000e+00	1.852279e-01	4.025909e-03	1.422114e-02
-4.620000e+00	-4.400000e+00	1.773951e-01	2.729091e-03	1.402618e-02
-4.400000e+00	-4.180000e+00	1.728735e-01	5.690591e-03	1.691036e-02
-4.180000e+00	-3.960000e+00	1.906011e-01	1.235036e-02	4.351091e-03
-3.960000e+00	-3.740000e+00	1.890690e-01	3.282227e-03	5.466273e-03
-3.740000e+00	-3.520000e+00	1.917249e-01	1.456982e-02	2.614818e-03
-3.520000e+00	-3.300000e+00	2.002790e-01	7.116364e-03	8.655000e-04
-3.300000e+00	-3.080000e+00	2.026116e-01	3.081091e-03	9.770909e-03
-3.080000e+00	-2.860000e+00	1.935770e-01	7.172000e-03	2.710727e-03
-2.860000e+00	-2.640000e+00	1.849617e-01	2.893318e-03	5.042909e-03
-2.640000e+00	-2.420000e+00	1.689037e-01	9.951364e-04	6.930136e-03
-2.420000e+00	-2.200000e+00	1.472000e-01	4.490545e-03	2.135818e-03
-2.200000e+00	-1.980000e+00	1.231191e-01	3.686818e-04	4.046545e-03
-1.980000e+00	-1.760000e+00	9.615764e-02	1.784227e-03	3.065045e-03
-1.760000e+00	-1.540000e+00	6.153359e-02	5.970955e-03	1.639318e-03
-1.540000e+00	-1.320000e+00	3.189542e-02	1.475014e-03	1.360732e-03
-1.320000e+00	-1.100000e+00	8.370995e-03	1.545136e-04	3.444000e-04
-1.100000e+00	-8.800000e-01	1.256340e-04	4.656818e-06	1.839182e-05
-8.800000e-01	-6.600000e-01	1.534817e-05	4.709100e-06	5.953091e-07
-6.600000e-01	-4.400000e-01	9.053686e-08	4.105145e-08	-3.633591e-09
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/EVENT_SHAPES_500_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly= //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
DrawOnly= //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc01_b2_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.271778e-03	1.489862e-03	1.739100e-03
-1.078000e+01	-1.056000e+01	8.126544e-03	1.753734e-03	1.996696e-03
-1.056000e+01	-1.034000e+01	1.049437e-02	2.117287e-03	2.411060e-03
-1.034000e+01	-1.012000e+01	1.305049e-02	2.464540e-03	2.803610e-03
-1.012000e+01	-9.900000e+00	1.673698e-02	2.949310e-03	3.349460e-03
-9.900000e+00	-9.680000e+00	2.072961e-02	3.360380e-03	3.746880e-03
-9.680000e+00	-9.460000e+00	2.528843e-02	3.773320e-03	4.146790e-03
-9.460000e+00	-9.240000e+00	3.081233e-02	4.179330e-03	4.496880e-03
-9.240001e+00	-9.020001e+00	3.813255e-02	4.901340e-03	5.396560e-03
-9.020001e+00	-8.800000e+00	4.366628e-02	5.061910e-03	5.342140e-03
-8.800000e+00	-8.580000e+00	5.310314e-02	5.652570e-03	6.013070e-03
-8.580001e+00	-8.360001e+00	6.285767e-02	6.206800e-03	6.660210e-03
-8.360001e+00	-8.140001e+00	7.182352e-02	6.317930e-03	6.601530e-03
-8.140001e+00	-7.920001e+00	8.354426e-02	6.627740e-03	6.943320e-03
-7.920001e+00	-7.700000e+00	9.275728e-02	6.289600e-03	6.282580e-03
-7.700000e+00	-7.480002e+00	1.070266e-01	6.528000e-03	6.625900e-03
-7.480001e+00	-7.260000e+00	1.175854e-01	6.097300e-03	5.968500e-03
-7.260000e+00	-7.040000e+00	1.302501e-01	5.766000e-03	5.890200e-03
-7.040000e+00	-6.820002e+00	1.425640e-01	5.127300e-03	7.120200e-03
-6.820001e+00	-6.599999e+00	1.523315e-01	4.301100e-03	7.697900e-03
-6.600000e+00	-6.380003e+00	1.649228e-01	4.943600e-03	9.049600e-03
-6.380002e+00	-6.160002e+00	1.744692e-01	5.578500e-03	9.624600e-03
-6.160002e+00	-5.940000e+00	1.837961e-01	6.327700e-03	1.033670e-02
-5.940000e+00	-5.720000e+00	1.891168e-01	6.343300e-03	9.878200e-03
-5.720000e+00	-5.500000e+00	1.943125e-01	6.443900e-03	9.572400e-03
-5.500000e+00	-5.280000e+00	1.960807e-01	6.020800e-03	8.386300e-03
-5.280000e+00	-5.060000e+00	1.957627e-01	5.382300e-03	6.910600e-03
-5.059999e+00	-4.840001e+00	1.934508e-01	6.410800e-03	4.882400e-03
-4.840001e+00	-4.620000e+00	1.895328e-01	7.302000e-03	5.826600e-03
-4.619999e+00	-4.400003e+00	1.813394e-01	8.118300e-03	6.700600e-03
-4.400003e+00	-4.180000e+00	1.745410e-01	8.476700e-03	7.287800e-03
-4.180000e+00	-3.960001e+00	1.677501e-01	8.449500e-03	7.589400e-03
-3.960001e+00	-3.740000e+00	1.579618e-01	8.343900e-03	7.792900e-03
-3.740000e+00	-3.520002e+00	1.478006e-01	7.957300e-03	7.769200e-03
-3.520001e+00	-3.299999e+00	1.365035e-01	8.435300e-03	7.553700e-03
-3.299999e+00	-3.079999e+00	1.245625e-01	9.104300e-03	7.199500e-03
-3.079999e+00	-2.859999e+00	1.126648e-01	9.111700e-03	6.720100e-03
-2.859999e+00	-2.640001e+00	9.948274e-02	9.085570e-03	6.128960e-03
-2.640000e+00	-2.420000e+00	8.719493e-02	7.889710e-03	5.455060e-03
-2.420000e+00	-2.200002e+00	7.450490e-02	6.801620e-03	4.724580e-03
-2.200001e+00	-1.980003e+00	5.928463e-02	6.113220e-03	3.934900e-03
-1.980003e+00	-1.759999e+00	4.499015e-02	4.580370e-03	3.124200e-03
-1.759999e+00	-1.540000e+00	3.109793e-02	2.759680e-03	2.280170e-03
-1.540001e+00	-1.320002e+00	1.584632e-02	1.769310e-03	1.419400e-03
-1.320002e+00	-1.100001e+00	4.269251e-03	4.870430e-04	5.344710e-04
-1.100000e+00	-8.799998e-01	7.861904e-06	1.532601e-05	5.302616e-06
-8.799998e-01	-6.600006e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600007e-01	-4.400007e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400007e-01	-2.199997e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.199996e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.527128e-03	9.652727e-05	1.344100e-03
-1.078000e+01	-1.056000e+01	5.168355e-03	1.636636e-04	2.322905e-03
-1.056000e+01	-1.034000e+01	6.585859e-03	2.936773e-04	2.808905e-03
-1.034000e+01	-1.012000e+01	6.275918e-03	3.027682e-04	1.972259e-03
-1.012000e+01	-9.900000e+00	8.927559e-03	2.175682e-04	3.205095e-03
-9.900000e+00	-9.680000e+00	9.781014e-03	5.709727e-04	2.966182e-03
-9.680000e+00	-9.460000e+00	1.067567e-02	3.042773e-04	2.836586e-03
-9.460000e+00	-9.240000e+00	1.519544e-02	1.535909e-05	2.298655e-03
-9.240000e+00	-9.020000e+00	2.165407e-02	4.950000e-04	6.049386e-03
-9.020000e+00	-8.800000e+00	2.307727e-02	6.923359e-03	1.103919e-02
-8.800000e+00	-8.580000e+00	3.483607e-02	9.827864e-04	1.183738e-02
-8.580000e+00	-8.360000e+00	4.647323e-02	1.259768e-03	2.564864e-03
-8.360000e+00	-8.140000e+00	3.960803e-02	9.862486e-03	9.605636e-04
-8.140000e+00	-7.920000e+00	5.468182e-02	3.116364e-04	8.109409e-03
-7.920000e+00	-7.700000e+00	7.077314e-02	4.733364e-03	5.889318e-03
-7.700000e+00	-7.480000e+00	9.659041e-02	4.948636e-04	1.364645e-02
-7.480000e+00	-7.260000e+00	9.435414e-02	9.181273e-03	2.178727e-03
-7.260000e+00	-7.040000e+00	7.871923e-02	7.393505e-02	8.908727e-03
-7.040000e+00	-6.820000e+00	1.301236e-01	1.714273e-03	6.235182e-03
-6.820000e+00	-6.600000e+00	1.396664e-01	2.398500e-03	1.105400e-02
-6.600000e+00	-6.380000e+00	1.657796e-01	3.273045e-03	3.512818e-03
-6.380000e+00	-6.160000e+00	1.767900e-01	3.927186e-02	5.949227e-03
-6.160000e+00	-5.940000e+00	1.924867e-01	4.748909e-03	2.063682e-03
-5.940000e+00	-5.720000e+00	2.015247e-01	3.104136e-03	2.826514e-02
-5.720000e+00	-5.500000e+00	1.978576e-01	1.574545e-04	4.043636e-03
-5.500000e+00	-5.280000e+00	2.064550e-01	5.355136e-03	6.392045e-03
-5.280000e+00	-5.060000e+00	2.289844e-01	2.630659e-02	2.252636e-03
-5.060000e+00	-4.840000e+00	2.268501e-01	1.424909e-03	2.105250e-02
-4.840000e+00	-4.620000e+00	2.302115e-01	1.065059e-02	1.290400e-02
-4.620000e+00	-4.400000e+00	2.274065e-01	9.506409e-03	2.004773e-03
-4.400000e+00	-4.180000e+00	1.869150e-01	4.569791e-02	5.795273e-03
-4.180000e+00	-3.960000e+00	1.818866e-01	3.289682e-03	1.072700e-02
-3.960000e+00	-3.740000e+00	1.854108e-01	1.370186e-02	1.900718e-02
-3.740000e+00	-3.520000e+00	1.738468e-01	5.750545e-03	1.170864e-03
-3.520000e+00	-3.300000e+00	1.604672e-01	1.371773e-03	6.075818e-03
-3.300000e+00	-3.080000e+00	1.452300e-01	3.036818e-03	1.804591e-02
-3.080000e+00	-2.860000e+00	1.247504e-01	5.959091e-04	1.958136e-03
-2.860000e+00	-2.640000e+00	1.093067e-01	3.020182e-03	3.715864e-03
-2.640000e+00	-2.420000e+00	9.013227e-02	2.047909e-03	1.680545e-03
-2.420000e+00	-2.200000e+00	7.791559e-02	1.700864e-03	1.508273e-03
-2.200000e+00	-1.980000e+00	5.792486e-02	4.917727e-04	2.633909e-03
-1.980000e+00	-1.760000e+00	4.264589e-02	2.444527e-03	3.090841e-03
-1.760000e+00	-1.540000e+00	2.743280e-02	2.211418e-03	2.378650e-03
-1.540000e+00	-1.320000e+00	1.303962e-02	1.203082e-03	9.056864e-04
-1.320000e+00	-1.100000e+00	3.245495e-03	1.025455e-06	2.749118e-04
-1.100000e+00	-8.800000e-01	5.498241e-06	-4.460000e-08	4.814936e-06
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.702950e-04	1.493036e-04	1.375677e-04
-1.078000e+01	-1.056000e+01	7.638018e-04	2.675000e-05	5.373959e-04
-1.056000e+01	-1.034000e+01	1.758639e-03	-1.025136e-05	3.760505e-04
-1.034000e+01	-1.012000e+01	3.145251e-03	1.792518e-04	1.577845e-03
-1.012000e+01	-9.900000e+00	-1.333255e-03	8.980600e-03	-6.542318e-05
-9.900000e+00	-9.680000e+00	5.235350e-03	2.842182e-04	2.306673e-03
-9.680000e+00	-9.460000e+00	1.261538e-02	5.089864e-04	2.428400e-03
-9.460000e+00	-9.240000e+00	1.141753e-02	1.262941e-03	2.599468e-03
-9.240000e+00	-9.020000e+00	2.133457e-02	1.904841e-03	4.579618e-03
-9.020000e+00	-8.800000e+00	1.882687e-02	3.061177e-03	3.585327e-03
-8.800000e+00	-8.580000e+00	3.259198e-02	1.020505e-03	4.132641e-03
-8.580000e+00	-8.360000e+00	4.134839e-02	-5.616864e-04	5.518023e-03
-8.360000e+00	-8.140000e+00	6.055159e-02	3.736909e-03	6.675864e-03
-8.140000e+00	-7.920000e+00	3.693554e-02	7.018177e-03	9.597873e-03
-7.920000e+00	-7.700000e+00	8.077332e-02	9.298682e-03	8.217045e-03
-7.700000e+00	-7.480000e+00	9.706186e-02	6.170455e-03	5.754273e-03
-7.480000e+00	-7.260000e+00	9.319036e-02	5.034455e-03	7.009455e-03
-7.260000e+00	-7.040000e+00	9.281473e-02	2.861455e-03	8.910273e-03
-7.040000e+00	-6.820000e+00	1.325813e-01	8.602409e-03	-1.440909e-04
-6.820000e+00	-6.600000e+00	1.360894e-01	1.768177e-02	-2.757727e-03
-6.600000e+00	-6.380000e+00	1.632679e-01	1.448400e-02	1.354364e-03
-6.380000e+00	-6.160000e+00	1.692783e-01	7.498091e-03	5.402182e-03
-6.160000e+00	-5.940000e+00	1.794934e-01	1.161818e-03	3.991636e-03
-5.940000e+00	-5.720000e+00	1.840196e-01	1.843182e-03	3.930000e-03
-5.720000e+00	-5.500000e+00	1.932556e-01	1.004727e-03	1.682091e-03
-5.500000e+00	-5.280000e+00	2.154843e-01	3.592500e-03	2.192182e-03
-5.280000e+00	-5.060000e+00	2.068095e-01	6.712091e-03	9.406864e-03
-5.060000e+00	-4.840000e+00	2.254775e-01	9.343409e-03	7.119318e-03
-4.840000e+00	-4.620000e+00	2.312671e-01	4.656364e-03	1.342936e-02
-4.620000e+00	-4.400000e+00	2.180609e-01	5.535045e-03	1.612814e-02
-4.400000e+00	-4.180000e+00	2.020095e-01	6.947773e-03	2.181709e-02
-4.180000e+00	-3.960000e+00	1.858949e-01	1.912268e-02	3.635318e-03
-3.960000e+00	-3.740000e+00	1.935325e-01	6.318545e-03	1.309100e-02
-3.740000e+00	-3.520000e+00	1.895357e-01	1.087405e-02	2.760955e-03
-3.520000e+00	-3.300000e+00	1.687175e-01	2.532136e-03	1.039714e-02
-3.300000e+00	-3.080000e+00	1.583034e-01	-5.011818e-04	7.462864e-03
-3.080000e+00	-2.860000e+00	1.325162e-01	2.913273e-03	1.210955e-03
-2.860000e+00	-2.640000e+00	1.202433e-01	1.129364e-03	6.029682e-03
-2.640000e+00	-2.420000e+00	9.858995e-02	3.949318e-03	2.382818e-03
-2.420000e+00	-2.200000e+00	8.159468e-02	1.184818e-03	2.500227e-03
-2.200000e+00	-1.980000e+00	6.117677e-02	1.795409e-03	2.167409e-03
-1.980000e+00	-1.760000e+00	4.394990e-02	8.838500e-04	1.810286e-03
-1.760000e+00	-1.540000e+00	2.655304e-02	2.409268e-03	6.210182e-04
-1.540000e+00	-1.320000e+00	1.301897e-02	1.125045e-03	4.074409e-04
-1.320000e+00	-1.100000e+00	2.726454e-03	1.547368e-04	5.090227e-05
-1.100000e+00	-8.800000e-01	2.648188e-06	1.954392e-06	6.320044e-06
-8.800000e-01	-6.600000e-01	7.636736e-10	5.216998e-10	6.726286e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NLO_NLL_MC_500/NLO_NLL_MC_500_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
DrawOnly=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
RatioPlotReference=/EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
YMin=0.
YMax=0.4
RatioPlotYLabel=$\frac{X}{\text{HL+UE}}$
Legend=1
Rebin=2
XMax=-0.88
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# END PLOT

# BEGIN HISTO1D //home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Path=//home/vtheeuwe/TrThrust/Final_results_Uncertainty/resum-p1_MUQ1_gzip/resum-p1_MUQ1_gzip/Envelopes/Resum_LogR_2_NLO.yoda/ResumAnalysis/SDT_zc02_b1_R1_ymax
Title=NLO+NLL'
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.018969e-03	7.087020e-04	7.006170e-04
-1.078000e+01	-1.056000e+01	4.909695e-03	7.685780e-04	7.434240e-04
-1.056000e+01	-1.034000e+01	6.009358e-03	8.975960e-04	8.614360e-04
-1.034000e+01	-1.012000e+01	7.425123e-03	1.059064e-03	9.488510e-04
-1.012000e+01	-9.900000e+00	9.293648e-03	1.264320e-03	1.138622e-03
-9.900000e+00	-9.680000e+00	1.105818e-02	1.385473e-03	1.197320e-03
-9.680000e+00	-9.460000e+00	1.330221e-02	1.561400e-03	1.344200e-03
-9.460000e+00	-9.240000e+00	1.559222e-02	1.655660e-03	1.327780e-03
-9.240000e+00	-9.020000e+00	1.954845e-02	2.107770e-03	1.940820e-03
-9.020000e+00	-8.800000e+00	2.168835e-02	2.063590e-03	1.682510e-03
-8.800000e+00	-8.580000e+00	2.650206e-02	2.440720e-03	2.127010e-03
-8.580000e+00	-8.360000e+00	3.110443e-02	2.803970e-03	2.561300e-03
-8.360000e+00	-8.140000e+00	3.556409e-02	2.903440e-03	2.531450e-03
-8.140000e+00	-7.920000e+00	4.139432e-02	3.223520e-03	2.907450e-03
-7.920000e+00	-7.700000e+00	4.659422e-02	3.170980e-03	2.629150e-03
-7.700000e+00	-7.480000e+00	5.460394e-02	3.667490e-03	3.267540e-03
-7.480000e+00	-7.260000e+00	6.063607e-02	3.648410e-03	3.131090e-03
-7.260000e+00	-7.040000e+00	6.879324e-02	3.874390e-03	3.577660e-03
-7.040000e+00	-6.820000e+00	7.733773e-02	3.973540e-03	4.289730e-03
-6.820000e+00	-6.600000e+00	8.467714e-02	3.813870e-03	4.562070e-03
-6.600000e+00	-6.380000e+00	9.484657e-02	3.940230e-03	5.304530e-03
-6.380000e+00	-6.160000e+00	1.045438e-01	3.884600e-03	5.873800e-03
-6.160000e+00	-5.940000e+00	1.147842e-01	3.781900e-03	6.387300e-03
-5.940000e+00	-5.720000e+00	1.242279e-01	3.416000e-03	6.500800e-03
-5.720000e+00	-5.500000e+00	1.353517e-01	3.210600e-03	6.844600e-03
-5.500000e+00	-5.280000e+00	1.444261e-01	2.989400e-03	6.245200e-03
-5.280000e+00	-5.060000e+00	1.540889e-01	2.926000e-03	5.765700e-03
-5.060000e+00	-4.840000e+00	1.639020e-01	2.661500e-03	4.825800e-03
-4.840000e+00	-4.620000e+00	1.725080e-01	2.107000e-03	3.438400e-03
-4.620000e+00	-4.400000e+00	1.803837e-01	1.958200e-03	1.422700e-03
-4.400000e+00	-4.180000e+00	1.894820e-01	2.741500e-03	1.590800e-03
-4.180000e+00	-3.960000e+00	1.980935e-01	3.271100e-03	2.393300e-03
-3.960000e+00	-3.740000e+00	2.061122e-01	4.376800e-03	3.356600e-03
-3.740000e+00	-3.520000e+00	2.158530e-01	5.536700e-03	4.082300e-03
-3.520000e+00	-3.300000e+00	2.228530e-01	8.024800e-03	4.840100e-03
-3.300000e+00	-3.080000e+00	2.293910e-01	9.932900e-03	5.572800e-03
-3.080000e+00	-2.860000e+00	2.318142e-01	9.626300e-03	6.096300e-03
-2.860000e+00	-2.640000e+00	2.249309e-01	7.566300e-03	6.616700e-03
-2.640000e+00	-2.420000e+00	2.052730e-01	6.039400e-03	7.306000e-03
-2.420000e+00	-2.200000e+00	1.815964e-01	4.932400e-03	7.580300e-03
-2.200000e+00	-1.980000e+00	1.481411e-01	4.785100e-03	7.515200e-03
-1.980000e+00	-1.760000e+00	1.129622e-01	4.521700e-03	6.805100e-03
-1.760000e+00	-1.540000e+00	8.054680e-02	3.271200e-03	5.364000e-03
-1.540000e+00	-1.320000e+00	4.244240e-02	2.192800e-03	3.549470e-03
-1.320000e+00	-1.100000e+00	1.333331e-02	7.710200e-04	1.406710e-03
-1.100000e+00	-8.800000e-01	2.740179e-05	1.423686e-05	1.167121e-05
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /EVENT_SHAPES_500_charged_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO HL+UE (tracks)
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.256451e-03	3.023182e-06	2.391500e-04
-1.078000e+01	-1.056000e+01	1.335848e-03	3.868336e-04	3.181823e-04
-1.056000e+01	-1.034000e+01	3.067865e-03	1.145359e-04	4.747464e-04
-1.034000e+01	-1.012000e+01	3.194985e-03	8.152291e-04	4.503132e-04
-1.012000e+01	-9.900000e+00	3.101450e-03	3.837836e-04	1.492582e-03
-9.900000e+00	-9.680000e+00	5.677036e-03	4.779864e-04	1.058895e-03
-9.680000e+00	-9.460000e+00	9.279914e-03	4.749727e-04	1.334545e-03
-9.460000e+00	-9.240000e+00	7.404659e-03	1.748345e-03	1.636450e-03
-9.240000e+00	-9.020000e+00	1.249551e-02	4.862955e-04	2.646091e-03
-9.020000e+00	-8.800000e+00	1.674340e-02	1.834732e-03	3.147118e-03
-8.800000e+00	-8.580000e+00	9.599641e-03	8.220528e-03	-8.474091e-05
-8.580000e+00	-8.360000e+00	2.661376e-02	2.722273e-04	3.437077e-03
-8.360000e+00	-8.140000e+00	2.153743e-02	1.626132e-03	3.220027e-03
-8.140000e+00	-7.920000e+00	2.628120e-02	3.915136e-04	2.593445e-03
-7.920000e+00	-7.700000e+00	1.937860e-02	1.299809e-03	4.272782e-03
-7.700000e+00	-7.480000e+00	2.980465e-02	2.207245e-03	9.160982e-03
-7.480000e+00	-7.260000e+00	4.262853e-02	4.054423e-03	4.571109e-03
-7.260000e+00	-7.040000e+00	3.753238e-02	3.529041e-03	5.683127e-03
-7.040000e+00	-6.820000e+00	5.572214e-02	5.069955e-03	2.988500e-03
-6.820000e+00	-6.600000e+00	5.930332e-02	4.554818e-03	3.331545e-03
-6.600000e+00	-6.380000e+00	7.049523e-02	1.529955e-03	3.436409e-03
-6.380000e+00	-6.160000e+00	7.909814e-02	3.447455e-03	2.500636e-03
-6.160000e+00	-5.940000e+00	7.976050e-02	2.005182e-03	7.439045e-03
-5.940000e+00	-5.720000e+00	8.489059e-02	1.411818e-03	1.627045e-03
-5.720000e+00	-5.500000e+00	1.052086e-01	2.364545e-03	3.975455e-04
-5.500000e+00	-5.280000e+00	1.035857e-01	4.529318e-03	2.080682e-03
-5.280000e+00	-5.060000e+00	1.171884e-01	6.977182e-03	3.617864e-03
-5.060000e+00	-4.840000e+00	1.463604e-01	1.388773e-03	1.526100e-02
-4.840000e+00	-4.620000e+00	1.660997e-01	2.254455e-03	1.024041e-02
-4.620000e+00	-4.400000e+00	1.803025e-01	5.632955e-03	4.351136e-03
-4.400000e+00	-4.180000e+00	1.933700e-01	8.251955e-03	5.391955e-03
-4.180000e+00	-3.960000e+00	2.167942e-01	1.384418e-02	-2.888000e-03
-3.960000e+00	-3.740000e+00	2.358775e-01	4.584136e-03	1.992818e-03
-3.740000e+00	-3.520000e+00	2.659964e-01	6.303818e-03	3.753773e-03
-3.520000e+00	-3.300000e+00	2.967450e-01	9.546545e-03	1.078682e-02
-3.300000e+00	-3.080000e+00	3.027109e-01	2.404864e-03	1.455091e-02
-3.080000e+00	-2.860000e+00	3.071954e-01	4.815682e-03	8.119591e-03
-2.860000e+00	-2.640000e+00	2.874710e-01	3.245682e-03	6.435000e-03
-2.640000e+00	-2.420000e+00	2.602431e-01	1.240700e-02	3.622545e-03
-2.420000e+00	-2.200000e+00	2.210839e-01	2.675364e-03	2.584773e-03
-2.200000e+00	-1.980000e+00	1.735926e-01	3.275545e-03	2.315955e-03
-1.980000e+00	-1.760000e+00	1.262687e-01	3.186727e-03	2.068091e-03
-1.760000e+00	-1.540000e+00	7.910041e-02	3.749545e-03	1.629136e-03
-1.540000e+00	-1.320000e+00	4.019044e-02	2.250009e-03	1.105768e-03
-1.320000e+00	-1.100000e+00	1.061266e-02	1.064423e-03	3.838955e-04
-1.100000e+00	-8.800000e-01	2.410451e-04	1.354405e-05	6.482045e-06
-8.800000e-01	-6.600000e-01	1.934331e-05	2.117314e-06	2.480232e-06
-6.600000e-01	-4.400000e-01	7.274505e-08	8.835091e-09	3.783095e-08
-4.400000e-01	-2.200000e-01	8.016318e-24	9.887773e-25	3.412550e-23
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=MEPS\protect\scalebox{0.8}{@}NLO PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.398400e-03	-1.818727e-05	1.413006e-03
-1.078000e+01	-1.056000e+01	3.007970e-03	2.713745e-04	5.297886e-04
-1.056000e+01	-1.034000e+01	3.306949e-03	3.659123e-04	1.315419e-03
-1.034000e+01	-1.012000e+01	6.312955e-03	1.916909e-04	1.947486e-03
-1.012000e+01	-9.900000e+00	7.169132e-03	7.404545e-06	1.129036e-03
-9.900000e+00	-9.680000e+00	7.093809e-03	4.231273e-04	8.635000e-04
-9.680000e+00	-9.460000e+00	7.157473e-03	8.523636e-04	1.116977e-03
-9.460000e+00	-9.240000e+00	1.074707e-02	1.476241e-03	1.078973e-03
-9.240000e+00	-9.020000e+00	1.033379e-02	2.649182e-04	2.815377e-03
-9.020000e+00	-8.800000e+00	1.334315e-02	2.601255e-03	3.375568e-03
-8.800000e+00	-8.580000e+00	1.977571e-02	1.247091e-03	3.603741e-03
-8.580000e+00	-8.360000e+00	1.139834e-02	9.753834e-03	-2.288682e-04
-8.360000e+00	-8.140000e+00	2.023701e-02	3.915050e-03	2.458077e-03
-8.140000e+00	-7.920000e+00	3.370555e-02	3.307973e-03	1.822818e-03
-7.920000e+00	-7.700000e+00	2.010474e-02	1.594114e-03	7.881141e-03
-7.700000e+00	-7.480000e+00	4.054978e-02	7.658818e-04	4.626877e-03
-7.480000e+00	-7.260000e+00	4.403254e-02	4.920009e-03	4.489095e-03
-7.260000e+00	-7.040000e+00	5.026523e-02	2.545682e-03	3.675591e-03
-7.040000e+00	-6.820000e+00	6.250618e-02	1.062641e-02	9.694545e-04
-6.820000e+00	-6.600000e+00	5.457409e-02	4.020364e-03	2.689545e-04
-6.600000e+00	-6.380000e+00	7.259932e-02	3.283636e-04	5.596545e-03
-6.380000e+00	-6.160000e+00	8.072377e-02	2.857773e-03	3.830091e-03
-6.160000e+00	-5.940000e+00	8.014214e-02	3.297591e-03	4.588091e-03
-5.940000e+00	-5.720000e+00	9.938882e-02	1.193273e-02	5.545455e-05
-5.720000e+00	-5.500000e+00	1.097705e-01	2.139682e-03	3.079864e-03
-5.500000e+00	-5.280000e+00	1.183574e-01	3.722273e-04	6.091773e-03
-5.280000e+00	-5.060000e+00	1.264144e-01	1.911832e-02	2.097455e-03
-5.060000e+00	-4.840000e+00	1.480822e-01	5.034545e-04	1.817577e-02
-4.840000e+00	-4.620000e+00	1.809676e-01	1.048650e-02	1.323545e-03
-4.620000e+00	-4.400000e+00	1.935818e-01	7.210909e-03	3.635136e-03
-4.400000e+00	-4.180000e+00	2.019851e-01	1.154568e-02	5.890273e-03
-4.180000e+00	-3.960000e+00	2.011303e-01	6.723864e-03	3.597091e-03
-3.960000e+00	-3.740000e+00	2.413685e-01	3.946455e-03	8.723955e-03
-3.740000e+00	-3.520000e+00	2.654203e-01	1.720082e-02	7.653500e-03
-3.520000e+00	-3.300000e+00	2.764135e-01	5.624955e-03	9.615318e-03
-3.300000e+00	-3.080000e+00	2.836749e-01	6.095409e-03	1.285250e-02
-3.080000e+00	-2.860000e+00	2.864015e-01	-2.546000e-03	1.039195e-02
-2.860000e+00	-2.640000e+00	2.736989e-01	4.013091e-03	4.179136e-03
-2.640000e+00	-2.420000e+00	2.480165e-01	3.934955e-03	5.572136e-03
-2.420000e+00	-2.200000e+00	2.068566e-01	4.357182e-03	2.162773e-03
-2.200000e+00	-1.980000e+00	1.642412e-01	3.373500e-03	2.661273e-03
-1.980000e+00	-1.760000e+00	1.213458e-01	4.380909e-03	2.525818e-03
-1.760000e+00	-1.540000e+00	7.715582e-02	5.869182e-03	3.177318e-03
-1.540000e+00	-1.320000e+00	3.884790e-02	2.406786e-03	1.562300e-03
-1.320000e+00	-1.100000e+00	1.128536e-02	6.179773e-04	4.818909e-04
-1.100000e+00	-8.800000e-01	5.572868e-05	4.163591e-06	2.757409e-06
-8.800000e-01	-6.600000e-01	9.661182e-09	4.881136e-10	8.888091e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_ungroomed.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.9
XMin=-6.16
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\tau_\perp})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\tau_\perp})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.409939e-07	6.892750e-08	4.558661e-07
-1.078000e+01	-1.056000e+01	1.780832e-07	3.877664e-08	1.135609e-07
-1.056000e+01	-1.034000e+01	1.522175e-07	2.655209e-08	1.984387e-07
-1.034000e+01	-1.012000e+01	4.448161e-07	1.442697e-07	5.702325e-07
-1.012000e+01	-9.900000e+00	2.106323e-06	1.203850e-06	3.145318e-07
-9.900000e+00	-9.680000e+00	1.407187e-06	1.551818e-09	5.628300e-07
-9.680000e+00	-9.460000e+00	-7.640559e-06	1.970655e-06	1.631273e-07
-9.460000e+00	-9.240000e+00	2.198970e-06	4.753595e-07	1.457290e-06
-9.240000e+00	-9.020000e+00	3.218172e-06	1.645064e-07	2.742073e-06
-9.020000e+00	-8.800000e+00	1.270155e-05	4.010468e-06	1.596004e-05
-8.800000e+00	-8.580000e+00	3.878244e-06	5.149432e-07	2.447979e-06
-8.580000e+00	-8.360000e+00	1.312756e-05	3.091405e-06	8.421509e-06
-8.360000e+00	-8.140000e+00	7.013795e-06	1.165809e-06	4.712505e-06
-8.140000e+00	-7.920000e+00	1.328518e-05	4.090586e-06	2.069163e-05
-7.920000e+00	-7.700000e+00	5.968545e-06	0.000000e+00	2.200900e-06
-7.700000e+00	-7.480000e+00	3.534440e-05	1.374914e-05	6.382097e-05
-7.480000e+00	-7.260000e+00	2.033469e-05	1.232341e-06	1.086168e-05
-7.260000e+00	-7.040000e+00	-2.556172e-05	1.729983e-04	2.905687e-05
-7.040000e+00	-6.820000e+00	7.274841e-05	5.830909e-06	2.452095e-05
-6.820000e+00	-6.600000e+00	1.087426e-04	1.235218e-05	4.692650e-05
-6.600000e+00	-6.380000e+00	1.531370e-04	3.246755e-05	7.630518e-05
-6.380000e+00	-6.160000e+00	3.053169e-04	4.724323e-05	1.737590e-04
-6.160000e+00	-5.940000e+00	4.515246e-04	1.036030e-04	2.412018e-04
-5.940000e+00	-5.720000e+00	1.365436e-03	3.253655e-04	1.995672e-03
-5.720000e+00	-5.500000e+00	1.006612e-03	5.999773e-05	2.794027e-04
-5.500000e+00	-5.280000e+00	1.877608e-03	1.456136e-04	5.127209e-04
-5.280000e+00	-5.060000e+00	3.308080e-03	1.582618e-04	8.955755e-04
-5.060000e+00	-4.840000e+00	5.568359e-03	3.427864e-04	1.435045e-03
-4.840000e+00	-4.620000e+00	8.604309e-03	1.031068e-03	1.914800e-03
-4.620000e+00	-4.400000e+00	1.778795e-02	1.410636e-03	3.272855e-03
-4.400000e+00	-4.180000e+00	2.514517e-02	2.096932e-03	4.494959e-03
-4.180000e+00	-3.960000e+00	3.811591e-02	6.616486e-03	9.318723e-03
-3.960000e+00	-3.740000e+00	7.282195e-02	3.612182e-03	7.528273e-03
-3.740000e+00	-3.520000e+00	1.055902e-01	1.057486e-02	1.004459e-02
-3.520000e+00	-3.300000e+00	1.553933e-01	1.876986e-02	2.551582e-02
-3.300000e+00	-3.080000e+00	2.820439e-01	1.036859e-02	1.718750e-02
-3.080000e+00	-2.860000e+00	3.990864e-01	2.217382e-02	1.727464e-02
-2.860000e+00	-2.640000e+00	5.386309e-01	3.495455e-03	1.028000e-02
-2.640000e+00	-2.420000e+00	6.271032e-01	2.480409e-02	1.232273e-03
-2.420000e+00	-2.200000e+00	6.948727e-01	1.952409e-02	2.458318e-02
-2.200000e+00	-1.980000e+00	5.932818e-01	1.829318e-02	1.946545e-02
-1.980000e+00	-1.760000e+00	4.554282e-01	3.344000e-02	2.731091e-02
-1.760000e+00	-1.540000e+00	2.986963e-01	2.326645e-02	6.160500e-03
-1.540000e+00	-1.320000e+00	1.648120e-01	1.037791e-02	6.989864e-03
-1.320000e+00	-1.100000e+00	5.325395e-02	5.365000e-03	7.251455e-03
-1.100000e+00	-8.800000e-01	4.772255e-04	1.566591e-05	2.018736e-04
-8.800000e-01	-6.600000e-01	2.597671e-08	1.144661e-08	1.720340e-08
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\tau_\perp})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\tau_\perp})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.782277e-06	8.505368e-07	3.216519e-06
-1.078000e+01	-1.056000e+01	1.699406e-06	7.906086e-07	1.166798e-06
-1.056000e+01	-1.034000e+01	3.057599e-06	8.797241e-07	1.778269e-06
-1.034000e+01	-1.012000e+01	4.350615e-06	7.645132e-07	3.931240e-06
-1.012000e+01	-9.900000e+00	2.730553e-06	1.489523e-07	1.121558e-06
-9.900000e+00	-9.680000e+00	1.152679e-05	3.650714e-06	7.777900e-06
-9.680000e+00	-9.460000e+00	3.281524e-06	2.415620e-06	5.753381e-06
-9.460000e+00	-9.240000e+00	7.943427e-06	1.272041e-06	6.730568e-06
-9.240000e+00	-9.020000e+00	9.340927e-06	1.408909e-06	8.583877e-06
-9.020000e+00	-8.800000e+00	1.838395e-05	2.364591e-06	1.456775e-05
-8.800000e+00	-8.580000e+00	2.698910e-05	5.957695e-06	1.733035e-05
-8.580000e+00	-8.360000e+00	3.815769e-05	9.705136e-06	2.939581e-05
-8.360000e+00	-8.140000e+00	5.169818e-05	6.498414e-06	3.605095e-05
-8.140000e+00	-7.920000e+00	6.773150e-05	8.290273e-06	3.452923e-05
-7.920000e+00	-7.700000e+00	7.312905e-05	1.511018e-05	4.542832e-05
-7.700000e+00	-7.480000e+00	1.411371e-04	3.568168e-05	1.033785e-04
-7.480000e+00	-7.260000e+00	1.709811e-04	3.425464e-05	1.088552e-04
-7.260000e+00	-7.040000e+00	2.439113e-04	7.170745e-05	1.448273e-04
-7.040000e+00	-6.820000e+00	3.100106e-04	3.275559e-05	1.878626e-04
-6.820000e+00	-6.600000e+00	4.921632e-04	7.432182e-05	3.033991e-04
-6.600000e+00	-6.380000e+00	8.015041e-04	1.053695e-04	4.352309e-04
-6.380000e+00	-6.160000e+00	1.180307e-03	1.395191e-04	6.442327e-04
-6.160000e+00	-5.940000e+00	1.865849e-03	2.200600e-04	8.992845e-04
-5.940000e+00	-5.720000e+00	3.650348e-03	0.000000e+00	1.148661e-03
-5.720000e+00	-5.500000e+00	4.965368e-03	4.058318e-04	1.765786e-03
-5.500000e+00	-5.280000e+00	7.295173e-03	5.403136e-04	2.421673e-03
-5.280000e+00	-5.060000e+00	1.163584e-02	2.749227e-04	3.369959e-03
-5.060000e+00	-4.840000e+00	1.948358e-02	1.730464e-03	4.779714e-03
-4.840000e+00	-4.620000e+00	3.165020e-02	2.259241e-03	8.602909e-03
-4.620000e+00	-4.400000e+00	5.163155e-02	4.218818e-03	9.596591e-03
-4.400000e+00	-4.180000e+00	7.829332e-02	1.066705e-02	1.548232e-02
-4.180000e+00	-3.960000e+00	1.264437e-01	1.108623e-02	1.823605e-02
-3.960000e+00	-3.740000e+00	1.827586e-01	1.726832e-02	1.875032e-02
-3.740000e+00	-3.520000e+00	2.358698e-01	1.924150e-02	1.982486e-02
-3.520000e+00	-3.300000e+00	3.191294e-01	2.230241e-02	2.356500e-02
-3.300000e+00	-3.080000e+00	4.083039e-01	1.851391e-02	4.532591e-03
-3.080000e+00	-2.860000e+00	4.656186e-01	2.048182e-03	2.566364e-03
-2.860000e+00	-2.640000e+00	4.927145e-01	8.984091e-03	5.432273e-03
-2.640000e+00	-2.420000e+00	5.059886e-01	2.672318e-02	6.737727e-03
-2.420000e+00	-2.200000e+00	4.722536e-01	2.996936e-02	2.129955e-02
-2.200000e+00	-1.980000e+00	4.060168e-01	2.334045e-02	3.091005e-02
-1.980000e+00	-1.760000e+00	3.132156e-01	1.847282e-02	2.116677e-02
-1.760000e+00	-1.540000e+00	2.247905e-01	1.566800e-02	1.326177e-02
-1.540000e+00	-1.320000e+00	1.311130e-01	9.903091e-03	6.713682e-03
-1.320000e+00	-1.100000e+00	4.660391e-02	3.238086e-03	4.870000e-03
-1.100000e+00	-8.800000e-01	4.928127e-04	7.290582e-05	2.633682e-05
-8.800000e-01	-6.600000e-01	1.918555e-08	7.069827e-09	1.059748e-08
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_ungroomed
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\tau_\perp})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\tau_\perp})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.392082e-24	5.393142e-24	5.672895e-24
-1.078000e+01	-1.056000e+01	7.622032e-23	9.513364e-24	7.790036e-23
-1.056000e+01	-1.034000e+01	2.042620e-20	1.328855e-20	1.585665e-20
-1.034000e+01	-1.012000e+01	2.285462e-19	1.295775e-19	2.553668e-20
-1.012000e+01	-9.900000e+00	-5.284286e-15	3.725895e-15	2.508818e-16
-9.900000e+00	-9.680000e+00	9.279755e-17	4.557491e-17	3.268786e-17
-9.680000e+00	-9.460000e+00	4.247720e-14	6.034486e-15	8.943205e-15
-9.460000e+00	-9.240000e+00	1.524762e-13	2.793000e-15	7.495218e-14
-9.240000e+00	-9.020000e+00	-7.352241e-13	1.378064e-13	3.416790e-13
-9.020000e+00	-8.800000e+00	1.910525e-11	6.896000e-12	5.521132e-12
-8.800000e+00	-8.580000e+00	1.697812e-10	2.764486e-11	5.917382e-11
-8.580000e+00	-8.360000e+00	1.834568e-10	5.977582e-11	3.398496e-10
-8.360000e+00	-8.140000e+00	1.314361e-09	5.636455e-11	7.063186e-10
-8.140000e+00	-7.920000e+00	1.086437e-09	1.049732e-10	8.793664e-10
-7.920000e+00	-7.700000e+00	8.826064e-09	5.884682e-10	2.575350e-09
-7.700000e+00	-7.480000e+00	1.333151e-07	4.747495e-08	1.840791e-07
-7.480000e+00	-7.260000e+00	9.994255e-08	1.285177e-08	3.352723e-08
-7.260000e+00	-7.040000e+00	6.741923e-08	2.485454e-08	1.158382e-08
-7.040000e+00	-6.820000e+00	7.720645e-07	0.000000e+00	1.830609e-07
-6.820000e+00	-6.600000e+00	5.007895e-06	3.014955e-07	2.302127e-06
-6.600000e+00	-6.380000e+00	5.111364e-06	9.817145e-07	1.703186e-06
-6.380000e+00	-6.160000e+00	1.623748e-05	3.214568e-06	3.072268e-06
-6.160000e+00	-5.940000e+00	5.859214e-05	6.798909e-06	1.885550e-05
-5.940000e+00	-5.720000e+00	7.878086e-05	8.376364e-06	4.888023e-05
-5.720000e+00	-5.500000e+00	2.039173e-04	2.167850e-05	4.087355e-05
-5.500000e+00	-5.280000e+00	4.443901e-04	5.936618e-05	1.579703e-04
-5.280000e+00	-5.060000e+00	8.633614e-04	6.233818e-05	2.486945e-04
-5.060000e+00	-4.840000e+00	2.768638e-03	0.000000e+00	4.599764e-04
-4.840000e+00	-4.620000e+00	3.889609e-03	2.313409e-04	9.037414e-04
-4.620000e+00	-4.400000e+00	7.814214e-03	9.415000e-04	1.675077e-03
-4.400000e+00	-4.180000e+00	1.406173e-02	3.024373e-03	4.041345e-03
-4.180000e+00	-3.960000e+00	2.828996e-02	5.672955e-04	4.896741e-03
-3.960000e+00	-3.740000e+00	5.090795e-02	2.403000e-03	7.260545e-03
-3.740000e+00	-3.520000e+00	8.550023e-02	7.906318e-03	1.168436e-02
-3.520000e+00	-3.300000e+00	1.287664e-01	1.386882e-02	1.921823e-02
-3.300000e+00	-3.080000e+00	2.278122e-01	1.064995e-02	1.538214e-02
-3.080000e+00	-2.860000e+00	3.710780e-01	1.259223e-02	1.889673e-02
-2.860000e+00	-2.640000e+00	5.265768e-01	1.159227e-02	1.083727e-02
-2.640000e+00	-2.420000e+00	6.546427e-01	1.157364e-02	1.058773e-02
-2.420000e+00	-2.200000e+00	7.258627e-01	1.393136e-02	1.021136e-02
-2.200000e+00	-1.980000e+00	6.660145e-01	2.089273e-02	2.478091e-02
-1.980000e+00	-1.760000e+00	5.063532e-01	2.804045e-02	1.903136e-02
-1.760000e+00	-1.540000e+00	3.153510e-01	1.955086e-02	1.272486e-02
-1.540000e+00	-1.320000e+00	1.704782e-01	1.418709e-02	7.197500e-03
-1.320000e+00	-1.100000e+00	5.585223e-02	5.101864e-03	4.900136e-03
-1.100000e+00	-8.800000e-01	1.653553e-03	3.183823e-04	8.968864e-05
-8.800000e-01	-6.600000e-01	1.026467e-04	1.276759e-05	3.509682e-06
-6.600000e-01	-4.400000e-01	1.087047e-06	1.673000e-08	1.547677e-07
-4.400000e-01	-2.200000e-01	-2.859946e-17	0.000000e+00	1.113141e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z005_b0.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.8
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.586877e-04	9.414955e-05	1.706864e-04
-1.078000e+01	-1.056000e+01	8.288059e-04	7.280909e-05	2.475014e-04
-1.056000e+01	-1.034000e+01	9.360414e-04	4.203091e-05	2.607877e-04
-1.034000e+01	-1.012000e+01	1.970866e-03	3.734459e-04	1.866521e-03
-1.012000e+01	-9.900000e+00	1.331836e-03	1.257423e-04	3.566673e-04
-9.900000e+00	-9.680000e+00	1.509279e-03	1.960150e-04	3.761073e-04
-9.680000e+00	-9.460000e+00	1.748124e-03	1.540600e-04	5.071586e-04
-9.460000e+00	-9.240000e+00	2.114944e-03	1.133923e-04	4.777591e-04
-9.240000e+00	-9.020000e+00	2.355525e-03	3.665377e-04	4.823205e-04
-9.020000e+00	-8.800000e+00	2.768265e-03	3.151791e-04	4.533991e-04
-8.800000e+00	-8.580000e+00	1.225791e-03	1.284827e-04	4.180395e-04
-8.580000e+00	-8.360000e+00	3.704260e-03	6.035009e-04	6.422727e-04
-8.360000e+00	-8.140000e+00	3.981881e-03	6.466400e-04	6.535686e-04
-8.140000e+00	-7.920000e+00	4.237944e-03	6.450873e-04	8.022650e-04
-7.920000e+00	-7.700000e+00	5.015764e-03	2.507591e-04	6.389909e-04
-7.700000e+00	-7.480000e+00	5.721705e-03	4.484409e-04	8.878409e-04
-7.480000e+00	-7.260000e+00	6.151905e-03	6.612773e-04	1.207268e-03
-7.260000e+00	-7.040000e+00	7.157582e-03	7.828091e-04	1.267786e-03
-7.040000e+00	-6.820000e+00	8.131000e-03	9.415091e-04	1.405632e-03
-6.820000e+00	-6.600000e+00	1.079264e-02	5.650364e-04	1.772800e-03
-6.600000e+00	-6.380000e+00	1.069462e-02	9.473182e-04	1.797709e-03
-6.380000e+00	-6.160000e+00	1.334049e-02	1.772364e-03	2.185491e-03
-6.160000e+00	-5.940000e+00	1.633938e-02	1.552577e-03	2.436259e-03
-5.940000e+00	-5.720000e+00	1.595836e-02	1.943732e-03	2.328409e-03
-5.720000e+00	-5.500000e+00	2.233594e-02	1.375459e-03	2.728627e-03
-5.500000e+00	-5.280000e+00	2.232220e-02	3.461305e-03	3.130995e-03
-5.280000e+00	-5.060000e+00	2.304617e-02	1.390886e-03	5.500086e-03
-5.060000e+00	-4.840000e+00	3.664295e-02	3.166550e-03	2.872095e-03
-4.840000e+00	-4.620000e+00	4.313027e-02	5.743241e-03	5.528323e-03
-4.620000e+00	-4.400000e+00	5.500650e-02	7.145773e-03	2.065818e-03
-4.400000e+00	-4.180000e+00	7.497041e-02	4.049955e-03	4.644545e-03
-4.180000e+00	-3.960000e+00	9.012268e-02	5.660773e-03	9.072273e-03
-3.960000e+00	-3.740000e+00	1.024687e-01	2.216186e-02	1.588364e-02
-3.740000e+00	-3.520000e+00	1.895045e-01	6.683955e-03	8.831318e-03
-3.520000e+00	-3.300000e+00	2.374239e-01	9.843727e-03	1.023950e-02
-3.300000e+00	-3.080000e+00	3.095898e-01	1.223650e-02	7.531182e-03
-3.080000e+00	-2.860000e+00	3.964665e-01	5.542273e-04	2.805500e-03
-2.860000e+00	-2.640000e+00	4.664205e-01	3.430000e-03	8.036364e-03
-2.640000e+00	-2.420000e+00	5.144023e-01	1.431500e-02	3.588182e-03
-2.420000e+00	-2.200000e+00	5.418400e-01	1.381182e-02	2.736773e-02
-2.200000e+00	-1.980000e+00	4.880118e-01	1.732273e-02	1.805727e-02
-1.980000e+00	-1.760000e+00	3.766995e-01	3.037936e-02	2.839400e-02
-1.760000e+00	-1.540000e+00	2.494927e-01	1.954495e-02	6.042864e-03
-1.540000e+00	-1.320000e+00	1.302121e-01	1.094627e-02	6.692955e-03
-1.320000e+00	-1.100000e+00	4.135498e-02	3.599323e-03	5.639341e-03
-1.100000e+00	-8.800000e-01	2.787767e-04	0.000000e+00	1.179605e-04
-8.800000e-01	-6.600000e-01	8.000041e-10	1.762195e-10	1.848136e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.289965e-03	2.746118e-04	3.036164e-04
-1.078000e+01	-1.056000e+01	1.412230e-03	8.518773e-05	3.937045e-04
-1.056000e+01	-1.034000e+01	1.656917e-03	2.504773e-04	3.796527e-04
-1.034000e+01	-1.012000e+01	1.817425e-03	1.945668e-04	4.431982e-04
-1.012000e+01	-9.900000e+00	2.147754e-03	1.942877e-04	5.980314e-04
-9.900000e+00	-9.680000e+00	2.596866e-03	1.290977e-04	6.113114e-04
-9.680000e+00	-9.460000e+00	2.823850e-03	1.748695e-04	7.485777e-04
-9.460000e+00	-9.240000e+00	3.588624e-03	5.179909e-04	9.290155e-04
-9.240000e+00	-9.020000e+00	4.431488e-03	6.395650e-04	8.071936e-04
-9.020000e+00	-8.800000e+00	4.902091e-03	6.776945e-04	1.012836e-03
-8.800000e+00	-8.580000e+00	4.762291e-03	5.026750e-04	9.504727e-04
-8.580000e+00	-8.360000e+00	6.849645e-03	1.245986e-03	1.226155e-03
-8.360000e+00	-8.140000e+00	7.707805e-03	6.449591e-04	1.273977e-03
-8.140000e+00	-7.920000e+00	8.811368e-03	1.981805e-03	1.387986e-03
-7.920000e+00	-7.700000e+00	9.208345e-03	9.604773e-04	1.672400e-03
-7.700000e+00	-7.480000e+00	1.047878e-02	9.489182e-04	1.905764e-03
-7.480000e+00	-7.260000e+00	1.141530e-02	1.333886e-03	2.399127e-03
-7.260000e+00	-7.040000e+00	1.324421e-02	1.725791e-03	2.042405e-03
-7.040000e+00	-6.820000e+00	1.620230e-02	3.257591e-03	2.230673e-03
-6.820000e+00	-6.600000e+00	1.831119e-02	1.536777e-03	3.074159e-03
-6.600000e+00	-6.380000e+00	2.184329e-02	1.916505e-03	2.660155e-03
-6.380000e+00	-6.160000e+00	2.309060e-02	1.464095e-03	4.004364e-03
-6.160000e+00	-5.940000e+00	2.846488e-02	2.979927e-03	4.300441e-03
-5.940000e+00	-5.720000e+00	3.237960e-02	2.660755e-03	3.539041e-03
-5.720000e+00	-5.500000e+00	3.639524e-02	4.285368e-03	4.246523e-03
-5.500000e+00	-5.280000e+00	4.247853e-02	3.645382e-03	6.006650e-03
-5.280000e+00	-5.060000e+00	4.837445e-02	6.917050e-03	7.634045e-03
-5.060000e+00	-4.840000e+00	6.165445e-02	5.822682e-03	7.765364e-03
-4.840000e+00	-4.620000e+00	7.857777e-02	1.198773e-02	7.994000e-03
-4.620000e+00	-4.400000e+00	9.603700e-02	6.577409e-03	6.041409e-03
-4.400000e+00	-4.180000e+00	1.235659e-01	9.795773e-03	6.665364e-03
-4.180000e+00	-3.960000e+00	1.601734e-01	6.132409e-03	7.359591e-03
-3.960000e+00	-3.740000e+00	1.752755e-01	1.558914e-02	1.443182e-02
-3.740000e+00	-3.520000e+00	2.472170e-01	7.222682e-03	6.427864e-03
-3.520000e+00	-3.300000e+00	2.919625e-01	1.387809e-02	9.544409e-03
-3.300000e+00	-3.080000e+00	3.513426e-01	1.213709e-02	1.029545e-03
-3.080000e+00	-2.860000e+00	3.901755e-01	8.722727e-03	1.443045e-02
-2.860000e+00	-2.640000e+00	4.143556e-01	1.393541e-02	9.727227e-03
-2.640000e+00	-2.420000e+00	4.256925e-01	2.160864e-02	1.626305e-02
-2.420000e+00	-2.200000e+00	3.991049e-01	1.890841e-02	2.443295e-02
-2.200000e+00	-1.980000e+00	3.451474e-01	1.963945e-02	2.399286e-02
-1.980000e+00	-1.760000e+00	2.694998e-01	1.610168e-02	1.788441e-02
-1.760000e+00	-1.540000e+00	1.947805e-01	1.494332e-02	1.401736e-02
-1.540000e+00	-1.320000e+00	1.095889e-01	7.483318e-03	5.229045e-03
-1.320000e+00	-1.100000e+00	3.612931e-02	2.137500e-03	3.575182e-03
-1.100000e+00	-8.800000e-01	2.809259e-04	3.431077e-05	1.730709e-05
-8.800000e-01	-6.600000e-01	1.505020e-09	5.952741e-10	1.544227e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.084982e-04	3.663227e-05	1.709455e-04
-1.078000e+01	-1.056000e+01	6.225532e-04	1.711379e-04	1.435982e-04
-1.056000e+01	-1.034000e+01	8.854186e-04	3.842136e-05	1.529568e-04
-1.034000e+01	-1.012000e+01	1.029175e-03	1.553941e-04	2.440600e-04
-1.012000e+01	-9.900000e+00	1.647018e-03	1.944455e-04	3.582982e-04
-9.900000e+00	-9.680000e+00	1.777908e-03	1.535023e-04	5.278264e-04
-9.680000e+00	-9.460000e+00	1.999430e-03	2.698095e-04	5.984005e-04
-9.460000e+00	-9.240000e+00	2.245114e-03	2.460777e-04	6.287968e-04
-9.240000e+00	-9.020000e+00	3.008435e-03	3.598264e-04	4.999305e-04
-9.020000e+00	-8.800000e+00	3.028844e-03	3.538073e-04	8.304400e-04
-8.800000e+00	-8.580000e+00	1.818931e-03	3.527227e-04	5.251995e-04
-8.580000e+00	-8.360000e+00	3.923598e-03	1.094735e-03	9.758432e-04
-8.360000e+00	-8.140000e+00	3.985930e-03	8.249436e-04	5.213332e-04
-8.140000e+00	-7.920000e+00	4.528803e-03	6.403550e-04	9.811655e-04
-7.920000e+00	-7.700000e+00	5.406823e-03	5.519636e-04	1.077650e-03
-7.700000e+00	-7.480000e+00	5.743273e-03	6.301045e-04	1.054023e-03
-7.480000e+00	-7.260000e+00	6.841905e-03	3.568500e-04	1.132500e-03
-7.260000e+00	-7.040000e+00	7.910877e-03	1.005505e-03	1.515559e-03
-7.040000e+00	-6.820000e+00	5.433118e-03	3.072996e-03	3.117305e-03
-6.820000e+00	-6.600000e+00	9.646218e-03	1.663768e-03	1.257250e-03
-6.600000e+00	-6.380000e+00	1.172385e-02	5.447727e-04	1.705491e-03
-6.380000e+00	-6.160000e+00	1.235255e-02	1.181750e-03	1.968091e-03
-6.160000e+00	-5.940000e+00	1.486962e-02	1.220132e-03	1.755636e-03
-5.940000e+00	-5.720000e+00	1.516910e-02	1.543850e-03	2.429214e-03
-5.720000e+00	-5.500000e+00	1.914682e-02	1.684136e-03	2.640468e-03
-5.500000e+00	-5.280000e+00	2.063097e-02	5.627273e-04	1.964955e-03
-5.280000e+00	-5.060000e+00	2.588211e-02	3.725555e-03	3.509077e-03
-5.060000e+00	-4.840000e+00	2.726612e-02	9.801550e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	3.994268e-02	9.969045e-04	2.719673e-03
-4.620000e+00	-4.400000e+00	4.874873e-02	1.278182e-03	4.776273e-03
-4.400000e+00	-4.180000e+00	6.283191e-02	3.138955e-03	5.006318e-03
-4.180000e+00	-3.960000e+00	8.347405e-02	6.747364e-03	1.132259e-02
-3.960000e+00	-3.740000e+00	1.202770e-01	7.350864e-03	8.192136e-03
-3.740000e+00	-3.520000e+00	1.658896e-01	1.242755e-02	1.202150e-02
-3.520000e+00	-3.300000e+00	2.188688e-01	1.663868e-02	5.214909e-03
-3.300000e+00	-3.080000e+00	2.890252e-01	6.963955e-03	1.498286e-02
-3.080000e+00	-2.860000e+00	3.798715e-01	5.436364e-03	1.445664e-02
-2.860000e+00	-2.640000e+00	4.536390e-01	3.426114e-02	0.000000e+00
-2.640000e+00	-2.420000e+00	5.201982e-01	1.194000e-02	1.467864e-02
-2.420000e+00	-2.200000e+00	5.773768e-01	2.082273e-02	1.816955e-02
-2.200000e+00	-1.980000e+00	5.308582e-01	1.553955e-02	1.694818e-02
-1.980000e+00	-1.760000e+00	4.019860e-01	2.670241e-02	2.911527e-02
-1.760000e+00	-1.540000e+00	2.546850e-01	1.768255e-02	8.836409e-03
-1.540000e+00	-1.320000e+00	1.331738e-01	1.035591e-02	5.505500e-03
-1.320000e+00	-1.100000e+00	4.244249e-02	3.804545e-03	3.552055e-03
-1.100000e+00	-8.800000e-01	1.073876e-03	1.611900e-04	2.493727e-05
-8.800000e-01	-6.600000e-01	5.844859e-05	2.300098e-05	3.835909e-06
-6.600000e-01	-4.400000e-01	-5.314473e-09	4.938648e-08	2.383905e-07
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.8
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.977951e-04	2.241618e-05	1.445562e-04
-1.078000e+01	-1.056000e+01	3.511442e-04	3.920545e-06	5.118150e-05
-1.056000e+01	-1.034000e+01	4.737309e-04	3.591300e-05	1.762623e-04
-1.034000e+01	-1.012000e+01	1.434257e-03	4.742573e-04	1.900103e-03
-1.012000e+01	-9.900000e+00	8.625927e-04	9.857818e-05	2.736705e-04
-9.900000e+00	-9.680000e+00	1.020236e-03	2.812182e-05	2.548514e-04
-9.680000e+00	-9.460000e+00	1.354525e-03	6.031727e-05	3.818200e-04
-9.460000e+00	-9.240000e+00	1.998247e-03	2.113073e-04	2.968018e-04
-9.240000e+00	-9.020000e+00	2.292523e-03	5.142691e-04	4.298545e-04
-9.020000e+00	-8.800000e+00	2.819505e-03	1.063736e-04	5.239655e-04
-8.800000e+00	-8.580000e+00	3.500321e-03	7.087473e-04	4.982809e-04
-8.580000e+00	-8.360000e+00	4.694991e-03	2.235991e-04	6.228364e-04
-8.360000e+00	-8.140000e+00	3.692684e-03	9.705318e-05	1.021271e-03
-8.140000e+00	-7.920000e+00	7.042355e-03	3.073000e-04	1.286800e-03
-7.920000e+00	-7.700000e+00	9.098227e-03	9.205864e-04	1.268732e-03
-7.700000e+00	-7.480000e+00	9.659477e-03	5.381955e-04	1.739573e-03
-7.480000e+00	-7.260000e+00	1.242317e-02	6.440773e-04	2.224559e-03
-7.260000e+00	-7.040000e+00	1.425915e-02	1.544895e-03	3.616700e-03
-7.040000e+00	-6.820000e+00	1.983828e-02	9.280864e-04	3.412909e-03
-6.820000e+00	-6.600000e+00	2.227002e-02	3.301255e-03	3.913214e-03
-6.600000e+00	-6.380000e+00	2.486890e-02	3.280609e-03	4.122295e-03
-6.380000e+00	-6.160000e+00	3.141336e-02	3.539359e-03	3.232177e-03
-6.160000e+00	-5.940000e+00	3.598861e-02	3.123955e-03	4.191214e-03
-5.940000e+00	-5.720000e+00	4.055510e-02	4.694745e-03	3.579214e-03
-5.720000e+00	-5.500000e+00	5.120236e-02	4.216000e-03	6.409136e-03
-5.500000e+00	-5.280000e+00	4.959991e-02	9.651682e-03	8.965273e-03
-5.280000e+00	-5.060000e+00	6.246473e-02	7.260318e-03	7.028909e-03
-5.060000e+00	-4.840000e+00	7.451032e-02	4.330182e-03	7.759682e-03
-4.840000e+00	-4.620000e+00	8.723091e-02	1.146436e-02	6.676818e-03
-4.620000e+00	-4.400000e+00	9.738755e-02	1.818259e-02	5.844955e-03
-4.400000e+00	-4.180000e+00	1.156882e-01	9.122773e-03	1.012223e-02
-4.180000e+00	-3.960000e+00	1.500746e-01	9.055318e-03	3.302727e-03
-3.960000e+00	-3.740000e+00	1.552516e-01	2.070950e-02	9.695136e-03
-3.740000e+00	-3.520000e+00	2.400400e-01	3.618045e-03	1.224177e-02
-3.520000e+00	-3.300000e+00	2.773169e-01	3.517045e-03	2.015455e-03
-3.300000e+00	-3.080000e+00	3.233136e-01	8.638227e-03	5.547318e-03
-3.080000e+00	-2.860000e+00	3.687128e-01	5.598364e-03	0.000000e+00
-2.860000e+00	-2.640000e+00	4.095161e-01	4.757727e-03	9.412591e-03
-2.640000e+00	-2.420000e+00	4.188830e-01	1.332464e-02	2.400418e-02
-2.420000e+00	-2.200000e+00	4.176575e-01	2.155627e-02	2.241691e-02
-2.200000e+00	-1.980000e+00	3.649680e-01	1.445882e-02	2.042468e-02
-1.980000e+00	-1.760000e+00	2.880210e-01	2.337536e-02	1.997768e-02
-1.760000e+00	-1.540000e+00	2.003485e-01	1.375850e-02	8.646773e-03
-1.540000e+00	-1.320000e+00	1.068933e-01	9.775273e-03	6.812909e-03
-1.320000e+00	-1.100000e+00	3.163413e-02	2.622309e-03	4.323964e-03
-1.100000e+00	-8.800000e-01	1.692604e-04	2.266636e-06	1.145203e-04
-8.800000e-01	-6.600000e-01	7.970545e-10	1.752400e-10	1.848827e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.766141e-04	2.626773e-05	2.122155e-04
-1.078000e+01	-1.056000e+01	6.355036e-04	0.000000e+00	1.078259e-04
-1.056000e+01	-1.034000e+01	7.676982e-04	6.184818e-05	2.369245e-04
-1.034000e+01	-1.012000e+01	9.163464e-04	6.408727e-05	2.182495e-04
-1.012000e+01	-9.900000e+00	1.310710e-03	6.401682e-05	3.219650e-04
-9.900000e+00	-9.680000e+00	1.525030e-03	3.573364e-05	4.456200e-04
-9.680000e+00	-9.460000e+00	1.799501e-03	1.250500e-04	4.176591e-04
-9.460000e+00	-9.240000e+00	3.226656e-03	7.279182e-05	8.473391e-04
-9.240000e+00	-9.020000e+00	2.971643e-03	2.747833e-03	8.344827e-04
-9.020000e+00	-8.800000e+00	4.356991e-03	1.484655e-04	9.045682e-04
-8.800000e+00	-8.580000e+00	5.085314e-03	3.731182e-04	9.980955e-04
-8.580000e+00	-8.360000e+00	5.338355e-03	6.479909e-04	2.810218e-03
-8.360000e+00	-8.140000e+00	7.656159e-03	2.491682e-04	1.360918e-03
-8.140000e+00	-7.920000e+00	1.115285e-02	8.968136e-04	1.548586e-03
-7.920000e+00	-7.700000e+00	1.328755e-02	1.250459e-03	2.005995e-03
-7.700000e+00	-7.480000e+00	1.950223e-02	2.424577e-03	3.669386e-03
-7.480000e+00	-7.260000e+00	1.949405e-02	5.758318e-04	3.117382e-03
-7.260000e+00	-7.040000e+00	2.294917e-02	3.180100e-03	3.633495e-03
-7.040000e+00	-6.820000e+00	2.709214e-02	2.669168e-03	4.424482e-03
-6.820000e+00	-6.600000e+00	3.323525e-02	3.191295e-03	5.544650e-03
-6.600000e+00	-6.380000e+00	3.739472e-02	3.647723e-03	5.182573e-03
-6.380000e+00	-6.160000e+00	4.639818e-02	3.239895e-03	4.376091e-03
-6.160000e+00	-5.940000e+00	5.091105e-02	4.566500e-03	6.634955e-03
-5.940000e+00	-5.720000e+00	5.896659e-02	5.811545e-03	5.321591e-03
-5.720000e+00	-5.500000e+00	6.533641e-02	6.918364e-03	6.094500e-03
-5.500000e+00	-5.280000e+00	7.861232e-02	9.520136e-03	8.309045e-03
-5.280000e+00	-5.060000e+00	8.504832e-02	9.393182e-03	8.796500e-03
-5.060000e+00	-4.840000e+00	9.849809e-02	7.767182e-03	7.018682e-03
-4.840000e+00	-4.620000e+00	1.137115e-01	1.675550e-02	6.258682e-03
-4.620000e+00	-4.400000e+00	1.322164e-01	8.421227e-03	7.406045e-03
-4.400000e+00	-4.180000e+00	1.517386e-01	7.216773e-03	7.026045e-03
-4.180000e+00	-3.960000e+00	1.880995e-01	9.682091e-03	1.205409e-03
-3.960000e+00	-3.740000e+00	1.879265e-01	9.825545e-03	1.019591e-02
-3.740000e+00	-3.520000e+00	2.529707e-01	2.097955e-03	8.293227e-03
-3.520000e+00	-3.300000e+00	2.739992e-01	4.627364e-03	2.514045e-03
-3.300000e+00	-3.080000e+00	3.016178e-01	1.831168e-02	5.332727e-04
-3.080000e+00	-2.860000e+00	3.370964e-01	6.791591e-03	1.562223e-02
-2.860000e+00	-2.640000e+00	3.671035e-01	1.188241e-02	1.612050e-02
-2.640000e+00	-2.420000e+00	3.614121e-01	1.782714e-02	2.317091e-02
-2.420000e+00	-2.200000e+00	3.400708e-01	1.740059e-02	1.322555e-02
-2.200000e+00	-1.980000e+00	2.976731e-01	1.606759e-02	1.906200e-02
-1.980000e+00	-1.760000e+00	2.326315e-01	1.209777e-02	1.551782e-02
-1.760000e+00	-1.540000e+00	1.705828e-01	1.171145e-02	1.005423e-02
-1.540000e+00	-1.320000e+00	9.824645e-02	6.262909e-03	5.630409e-03
-1.320000e+00	-1.100000e+00	3.058650e-02	1.674818e-03	3.339177e-03
-1.100000e+00	-8.800000e-01	2.175633e-04	3.057832e-05	1.995186e-05
-8.800000e-01	-6.600000e-01	1.504859e-09	5.951427e-10	1.544073e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.343948e-05	3.921932e-06	1.786536e-06
-1.078000e+01	-1.056000e+01	6.832873e-05	4.961545e-06	1.433614e-05
-1.056000e+01	-1.034000e+01	9.103273e-05	2.531136e-06	2.323118e-05
-1.034000e+01	-1.012000e+01	9.525264e-05	1.419286e-05	1.958177e-05
-1.012000e+01	-9.900000e+00	2.177353e-04	8.163955e-06	3.315714e-05
-9.900000e+00	-9.680000e+00	4.985523e-04	4.005227e-05	6.816682e-05
-9.680000e+00	-9.460000e+00	4.887386e-04	8.548182e-06	1.100664e-04
-9.460000e+00	-9.240000e+00	1.076591e-03	6.990500e-05	1.722995e-04
-9.240000e+00	-9.020000e+00	1.435958e-03	5.476227e-05	2.589536e-04
-9.020000e+00	-8.800000e+00	1.771818e-03	6.048000e-05	3.665650e-04
-8.800000e+00	-8.580000e+00	2.861938e-03	2.968082e-04	3.479873e-04
-8.580000e+00	-8.360000e+00	3.410289e-03	2.622695e-04	7.722773e-04
-8.360000e+00	-8.140000e+00	6.294727e-03	1.244155e-03	1.102027e-03
-8.140000e+00	-7.920000e+00	4.275383e-03	2.282759e-04	1.162390e-03
-7.920000e+00	-7.700000e+00	7.830091e-03	5.054500e-04	1.421486e-03
-7.700000e+00	-7.480000e+00	9.975050e-03	1.776750e-03	1.823909e-03
-7.480000e+00	-7.260000e+00	2.235150e-02	4.895773e-03	9.795236e-03
-7.260000e+00	-7.040000e+00	1.668390e-02	3.207659e-03	3.511223e-03
-7.040000e+00	-6.820000e+00	1.550831e-02	2.022386e-03	4.940932e-03
-6.820000e+00	-6.600000e+00	2.180338e-02	3.211514e-03	3.672259e-03
-6.600000e+00	-6.380000e+00	2.330562e-02	4.208068e-03	4.964473e-03
-6.380000e+00	-6.160000e+00	3.035272e-02	2.166268e-03	4.459227e-03
-6.160000e+00	-5.940000e+00	3.545365e-02	4.444709e-03	4.306005e-03
-5.940000e+00	-5.720000e+00	3.946541e-02	3.263305e-03	4.829223e-03
-5.720000e+00	-5.500000e+00	4.508985e-02	3.837036e-03	7.314059e-03
-5.500000e+00	-5.280000e+00	5.734368e-02	1.832318e-03	3.638636e-03
-5.280000e+00	-5.060000e+00	6.034627e-02	7.058864e-03	6.555818e-03
-5.060000e+00	-4.840000e+00	6.755268e-02	1.219086e-02	3.058864e-03
-4.840000e+00	-4.620000e+00	8.235909e-02	6.327955e-03	5.471318e-03
-4.620000e+00	-4.400000e+00	8.322432e-02	8.643182e-03	9.184091e-03
-4.400000e+00	-4.180000e+00	1.117736e-01	7.584091e-03	6.041455e-03
-4.180000e+00	-3.960000e+00	1.487853e-01	8.192545e-03	8.221136e-03
-3.960000e+00	-3.740000e+00	1.677707e-01	8.481136e-03	6.302409e-03
-3.740000e+00	-3.520000e+00	2.118437e-01	1.028395e-02	8.370364e-03
-3.520000e+00	-3.300000e+00	2.576562e-01	1.125500e-02	1.402591e-03
-3.300000e+00	-3.080000e+00	3.156025e-01	9.332409e-03	5.161636e-03
-3.080000e+00	-2.860000e+00	3.928497e-01	3.840727e-03	1.949045e-03
-2.860000e+00	-2.640000e+00	4.259285e-01	9.134364e-03	1.584245e-02
-2.640000e+00	-2.420000e+00	4.327219e-01	1.412527e-02	1.732541e-02
-2.420000e+00	-2.200000e+00	4.267646e-01	1.700691e-02	2.144377e-02
-2.200000e+00	-1.980000e+00	3.761070e-01	2.268718e-02	1.177195e-02
-1.980000e+00	-1.760000e+00	2.984397e-01	1.880491e-02	1.656536e-02
-1.760000e+00	-1.540000e+00	1.986164e-01	1.506391e-02	1.054759e-02
-1.540000e+00	-1.320000e+00	1.054854e-01	7.568727e-03	5.432955e-03
-1.320000e+00	-1.100000e+00	3.289570e-02	2.828655e-03	3.559195e-03
-1.100000e+00	-8.800000e-01	8.415259e-04	1.586082e-04	2.454955e-05
-8.800000e-01	-6.600000e-01	4.381095e-05	2.781127e-05	1.940091e-06
-6.600000e-01	-4.400000e-01	-2.031701e-07	1.256927e-08	1.120295e-07
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z005_b2.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.8
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.272664e-04	2.198073e-05	6.980682e-05
-1.078000e+01	-1.056000e+01	4.491332e-04	6.714959e-05	1.166886e-04
-1.056000e+01	-1.034000e+01	1.110343e-03	1.477164e-04	7.270727e-05
-1.034000e+01	-1.012000e+01	1.166409e-03	4.407700e-04	1.910705e-03
-1.012000e+01	-9.900000e+00	8.441168e-04	8.055818e-05	2.065305e-04
-9.900000e+00	-9.680000e+00	9.726227e-04	2.591818e-06	1.616582e-04
-9.680000e+00	-9.460000e+00	1.461416e-03	1.535505e-04	2.736600e-04
-9.460000e+00	-9.240000e+00	1.416230e-03	5.585545e-05	5.097173e-04
-9.240000e+00	-9.020000e+00	1.837237e-03	2.403323e-04	3.335550e-04
-9.020000e+00	-8.800000e+00	2.779609e-03	0.000000e+00	6.749782e-04
-8.800000e+00	-8.580000e+00	4.881041e-03	1.707323e-03	3.381955e-04
-8.580000e+00	-8.360000e+00	5.411627e-03	2.411091e-04	4.947136e-04
-8.360000e+00	-8.140000e+00	4.500190e-03	0.000000e+00	1.294105e-03
-8.140000e+00	-7.920000e+00	7.455341e-03	2.190136e-04	2.137886e-03
-7.920000e+00	-7.700000e+00	1.067443e-02	3.346364e-04	1.558986e-03
-7.700000e+00	-7.480000e+00	2.312365e-02	5.025364e-03	9.871950e-03
-7.480000e+00	-7.260000e+00	2.055028e-02	1.259141e-03	1.843459e-03
-7.260000e+00	-7.040000e+00	2.230379e-02	3.012100e-03	3.299032e-03
-7.040000e+00	-6.820000e+00	3.307225e-02	9.737409e-04	2.212995e-03
-6.820000e+00	-6.600000e+00	3.773102e-02	1.564177e-03	5.808091e-03
-6.600000e+00	-6.380000e+00	4.472244e-02	3.242609e-03	6.841609e-03
-6.380000e+00	-6.160000e+00	5.662145e-02	6.160136e-03	3.035545e-03
-6.160000e+00	-5.940000e+00	6.722377e-02	0.000000e+00	5.380227e-03
-5.940000e+00	-5.720000e+00	6.462136e-02	2.099311e-02	8.196727e-03
-5.720000e+00	-5.500000e+00	9.478486e-02	5.706591e-03	6.611136e-03
-5.500000e+00	-5.280000e+00	9.677759e-02	1.096109e-02	1.034441e-02
-5.280000e+00	-5.060000e+00	1.166469e-01	1.055923e-02	4.696455e-03
-5.060000e+00	-4.840000e+00	1.328750e-01	9.517136e-03	6.574136e-03
-4.840000e+00	-4.620000e+00	1.536375e-01	8.268273e-03	8.239364e-03
-4.620000e+00	-4.400000e+00	1.597735e-01	2.712800e-02	8.483227e-03
-4.400000e+00	-4.180000e+00	1.699578e-01	1.057805e-02	1.374868e-02
-4.180000e+00	-3.960000e+00	2.159370e-01	7.254591e-03	2.444364e-03
-3.960000e+00	-3.740000e+00	2.285835e-01	1.383350e-02	2.764182e-03
-3.740000e+00	-3.520000e+00	2.751643e-01	6.517273e-03	1.912314e-02
-3.520000e+00	-3.300000e+00	2.880048e-01	3.656500e-03	8.826545e-03
-3.300000e+00	-3.080000e+00	3.258842e-01	7.412136e-03	1.200282e-02
-3.080000e+00	-2.860000e+00	3.163684e-01	1.185823e-02	6.738545e-03
-2.860000e+00	-2.640000e+00	3.183828e-01	8.957091e-03	1.087886e-02
-2.640000e+00	-2.420000e+00	2.989410e-01	9.327636e-03	1.732586e-02
-2.420000e+00	-2.200000e+00	2.933745e-01	1.515736e-02	1.274850e-02
-2.200000e+00	-1.980000e+00	2.413790e-01	1.532132e-02	2.261841e-02
-1.980000e+00	-1.760000e+00	1.856602e-01	1.154627e-02	1.000168e-02
-1.760000e+00	-1.540000e+00	1.291480e-01	5.232909e-03	4.228409e-03
-1.540000e+00	-1.320000e+00	6.751405e-02	4.360136e-03	3.079864e-03
-1.320000e+00	-1.100000e+00	1.907447e-02	1.190686e-03	2.983386e-03
-1.100000e+00	-8.800000e-01	6.157032e-05	4.730500e-06	1.076732e-05
-8.800000e-01	-6.600000e-01	2.943192e-10	8.183882e-11	3.881805e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.525773e-04	9.035000e-06	1.249736e-04
-1.078000e+01	-1.056000e+01	5.001868e-04	3.030409e-05	2.151168e-04
-1.056000e+01	-1.034000e+01	8.972818e-04	6.911409e-05	2.369800e-04
-1.034000e+01	-1.012000e+01	1.431010e-03	1.611068e-04	2.297045e-04
-1.012000e+01	-9.900000e+00	1.077592e-03	7.434636e-05	3.687986e-04
-9.900000e+00	-9.680000e+00	1.428691e-03	6.338636e-06	3.444900e-04
-9.680000e+00	-9.460000e+00	1.016296e-03	8.100752e-04	5.211841e-04
-9.460000e+00	-9.240000e+00	3.277404e-03	1.134955e-04	8.835018e-04
-9.240000e+00	-9.020000e+00	2.560553e-03	2.735820e-03	9.898386e-04
-9.020000e+00	-8.800000e+00	3.930339e-03	1.117568e-04	1.206343e-03
-8.800000e+00	-8.580000e+00	6.716305e-03	0.000000e+00	1.255736e-03
-8.580000e+00	-8.360000e+00	5.737468e-03	5.615636e-04	2.373164e-03
-8.360000e+00	-8.140000e+00	7.916945e-03	3.504273e-04	1.878841e-03
-8.140000e+00	-7.920000e+00	1.212870e-02	9.786682e-04	1.837486e-03
-7.920000e+00	-7.700000e+00	1.540146e-02	0.000000e+00	2.777155e-03
-7.700000e+00	-7.480000e+00	2.447563e-02	2.313005e-03	5.032573e-03
-7.480000e+00	-7.260000e+00	2.625600e-02	3.984773e-04	3.527782e-03
-7.260000e+00	-7.040000e+00	3.351249e-02	2.747736e-03	3.662818e-03
-7.040000e+00	-6.820000e+00	3.959991e-02	3.722568e-03	4.161023e-03
-6.820000e+00	-6.600000e+00	4.943005e-02	1.214591e-03	6.387864e-03
-6.600000e+00	-6.380000e+00	5.915236e-02	2.091091e-03	6.629455e-03
-6.380000e+00	-6.160000e+00	7.871827e-02	4.200773e-03	5.202364e-03
-6.160000e+00	-5.940000e+00	8.425032e-02	3.554773e-03	9.071909e-03
-5.940000e+00	-5.720000e+00	9.181782e-02	1.336991e-02	6.972273e-03
-5.720000e+00	-5.500000e+00	1.083591e-01	1.132995e-02	6.223091e-03
-5.500000e+00	-5.280000e+00	1.265234e-01	8.072364e-03	9.535818e-03
-5.280000e+00	-5.060000e+00	1.359776e-01	1.165182e-02	6.060227e-03
-5.060000e+00	-4.840000e+00	1.570901e-01	6.985818e-03	8.487727e-03
-4.840000e+00	-4.620000e+00	1.721581e-01	1.323773e-02	5.143227e-03
-4.620000e+00	-4.400000e+00	1.917679e-01	5.289591e-03	5.152864e-03
-4.400000e+00	-4.180000e+00	1.885368e-01	8.843955e-03	8.226591e-03
-4.180000e+00	-3.960000e+00	2.295046e-01	7.917227e-03	1.156364e-03
-3.960000e+00	-3.740000e+00	2.221235e-01	6.910500e-03	1.454682e-03
-3.740000e+00	-3.520000e+00	2.646680e-01	7.857682e-03	1.154591e-02
-3.520000e+00	-3.300000e+00	2.655943e-01	9.069273e-03	4.592727e-03
-3.300000e+00	-3.080000e+00	2.722072e-01	1.718455e-02	2.449318e-03
-3.080000e+00	-2.860000e+00	2.816818e-01	1.158277e-02	8.062818e-03
-2.860000e+00	-2.640000e+00	2.810122e-01	1.161082e-02	1.718064e-02
-2.640000e+00	-2.420000e+00	2.631304e-01	1.269041e-02	2.103168e-02
-2.420000e+00	-2.200000e+00	2.496141e-01	1.053286e-02	9.608636e-03
-2.200000e+00	-1.980000e+00	2.075348e-01	8.976364e-03	9.425136e-03
-1.980000e+00	-1.760000e+00	1.651255e-01	6.992227e-03	7.720682e-03
-1.760000e+00	-1.540000e+00	1.206112e-01	5.488955e-03	6.195727e-03
-1.540000e+00	-1.320000e+00	6.774595e-02	3.316045e-03	3.995818e-03
-1.320000e+00	-1.100000e+00	1.919360e-02	7.899455e-04	8.958364e-04
-1.100000e+00	-8.800000e-01	1.126130e-04	1.611095e-05	2.468182e-07
-8.800000e-01	-6.600000e-01	1.751611e-10	7.668986e-11	2.410314e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.652559e-06	8.356136e-07	1.183700e-06
-1.078000e+01	-1.056000e+01	1.692282e-05	4.460245e-06	0.000000e+00
-1.056000e+01	-1.034000e+01	1.329828e-05	4.685091e-07	1.571805e-06
-1.034000e+01	-1.012000e+01	2.348568e-05	1.758509e-06	8.917818e-06
-1.012000e+01	-9.900000e+00	1.350757e-04	6.540814e-05	6.987864e-06
-9.900000e+00	-9.680000e+00	8.478091e-05	5.378955e-06	1.782118e-05
-9.680000e+00	-9.460000e+00	-3.145514e-04	0.000000e+00	4.063256e-04
-9.460000e+00	-9.240000e+00	6.348836e-04	2.420551e-04	0.000000e+00
-9.240000e+00	-9.020000e+00	6.229909e-04	9.587091e-05	1.513991e-04
-9.020000e+00	-8.800000e+00	7.681809e-04	4.706182e-05	7.618091e-05
-8.800000e+00	-8.580000e+00	1.766962e-03	3.622809e-04	1.560100e-04
-8.580000e+00	-8.360000e+00	2.609323e-03	1.076018e-04	3.974050e-04
-8.360000e+00	-8.140000e+00	3.268777e-03	1.397277e-04	7.709345e-04
-8.140000e+00	-7.920000e+00	4.824932e-03	0.000000e+00	6.643864e-04
-7.920000e+00	-7.700000e+00	8.529682e-03	7.531955e-04	1.136291e-03
-7.700000e+00	-7.480000e+00	9.588455e-03	4.278818e-04	1.691945e-03
-7.480000e+00	-7.260000e+00	1.952451e-02	4.716364e-04	2.028132e-03
-7.260000e+00	-7.040000e+00	2.845335e-02	4.943623e-03	8.809755e-03
-7.040000e+00	-6.820000e+00	2.822207e-02	4.861636e-04	4.111805e-03
-6.820000e+00	-6.600000e+00	2.599822e-02	2.270664e-03	9.014209e-03
-6.600000e+00	-6.380000e+00	4.386836e-02	2.230700e-03	5.702777e-03
-6.380000e+00	-6.160000e+00	5.768368e-02	3.058682e-03	4.697409e-03
-6.160000e+00	-5.940000e+00	7.006195e-02	2.390227e-03	5.595682e-03
-5.940000e+00	-5.720000e+00	7.612745e-02	2.916273e-03	8.770455e-03
-5.720000e+00	-5.500000e+00	8.750618e-02	1.963155e-02	1.127623e-02
-5.500000e+00	-5.280000e+00	1.044699e-01	4.130455e-03	4.791045e-03
-5.280000e+00	-5.060000e+00	1.188276e-01	1.406805e-02	8.460182e-03
-5.060000e+00	-4.840000e+00	1.280299e-01	1.369918e-02	5.070227e-03
-4.840000e+00	-4.620000e+00	1.517480e-01	7.782591e-03	5.615773e-03
-4.620000e+00	-4.400000e+00	1.411476e-01	6.661045e-03	1.360850e-02
-4.400000e+00	-4.180000e+00	1.643837e-01	1.022300e-02	8.446091e-03
-4.180000e+00	-3.960000e+00	2.201855e-01	5.156727e-03	3.375955e-03
-3.960000e+00	-3.740000e+00	2.475459e-01	1.157736e-02	1.797727e-03
-3.740000e+00	-3.520000e+00	2.810049e-01	3.962727e-03	3.616500e-03
-3.520000e+00	-3.300000e+00	2.896895e-01	1.208395e-02	5.005636e-03
-3.300000e+00	-3.080000e+00	3.129167e-01	1.061582e-02	6.719409e-03
-3.080000e+00	-2.860000e+00	3.299976e-01	5.070545e-03	5.908773e-03
-2.860000e+00	-2.640000e+00	3.284660e-01	9.133045e-03	1.894114e-02
-2.640000e+00	-2.420000e+00	3.273309e-01	1.257655e-02	2.535173e-02
-2.420000e+00	-2.200000e+00	2.830495e-01	1.447527e-02	1.051377e-02
-2.200000e+00	-1.980000e+00	2.483823e-01	1.382609e-02	4.350409e-03
-1.980000e+00	-1.760000e+00	1.862206e-01	1.024595e-02	1.154718e-02
-1.760000e+00	-1.540000e+00	1.247847e-01	7.721273e-03	4.544591e-03
-1.540000e+00	-1.320000e+00	6.787095e-02	3.933636e-03	1.657682e-03
-1.320000e+00	-1.100000e+00	1.892718e-02	1.484177e-03	9.302909e-04
-1.100000e+00	-8.800000e-01	4.298930e-04	6.579636e-05	0.000000e+00
-8.800000e-01	-6.600000e-01	1.429313e-05	5.270977e-06	1.190736e-06
-6.600000e-01	-4.400000e-01	2.024297e-07	6.067459e-08	2.484418e-08
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.6
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.859645e-03	6.346682e-04	5.522000e-04
-1.078000e+01	-1.056000e+01	5.551964e-03	1.688680e-03	5.158364e-04
-1.056000e+01	-1.034000e+01	7.698150e-03	8.989091e-05	1.028405e-03
-1.034000e+01	-1.012000e+01	5.327823e-03	3.440195e-03	1.516777e-03
-1.012000e+01	-9.900000e+00	1.049784e-02	5.172591e-04	2.164750e-03
-9.900000e+00	-9.680000e+00	1.041427e-02	8.303318e-04	1.989982e-03
-9.680000e+00	-9.460000e+00	1.200689e-02	1.325677e-03	2.494095e-03
-9.460000e+00	-9.240000e+00	1.108655e-02	1.084377e-03	1.665927e-03
-9.240000e+00	-9.020000e+00	1.303045e-02	1.597745e-03	1.430977e-03
-9.020000e+00	-8.800000e+00	1.530949e-02	1.025118e-03	2.088827e-03
-8.800000e+00	-8.580000e+00	1.853319e-02	3.998791e-03	1.010627e-03
-8.580000e+00	-8.360000e+00	2.675060e-02	4.754250e-03	7.659441e-03
-8.360000e+00	-8.140000e+00	2.030120e-02	3.282432e-03	1.885159e-03
-8.140000e+00	-7.920000e+00	2.103771e-02	2.751714e-03	2.197895e-03
-7.920000e+00	-7.700000e+00	2.334512e-02	2.815586e-03	3.085618e-03
-7.700000e+00	-7.480000e+00	2.067073e-02	2.640286e-03	4.222600e-03
-7.480000e+00	-7.260000e+00	2.627335e-02	2.642286e-03	3.075245e-03
-7.260000e+00	-7.040000e+00	2.810115e-02	2.942182e-03	2.330118e-03
-7.040000e+00	-6.820000e+00	2.457639e-02	8.336236e-03	4.520186e-03
-6.820000e+00	-6.600000e+00	3.160578e-02	2.011405e-03	3.306673e-03
-6.600000e+00	-6.380000e+00	3.643771e-02	3.882382e-03	2.630955e-03
-6.380000e+00	-6.160000e+00	3.916214e-02	5.608350e-03	3.323086e-03
-6.160000e+00	-5.940000e+00	4.437580e-02	5.426050e-03	3.038195e-03
-5.940000e+00	-5.720000e+00	4.707082e-02	6.524400e-03	3.015409e-03
-5.720000e+00	-5.500000e+00	4.947200e-02	4.234532e-03	6.362682e-03
-5.500000e+00	-5.280000e+00	5.111382e-02	5.261909e-03	5.620273e-03
-5.280000e+00	-5.060000e+00	5.185550e-02	4.705227e-03	7.713773e-03
-5.060000e+00	-4.840000e+00	7.499168e-02	5.123636e-03	3.101636e-03
-4.840000e+00	-4.620000e+00	8.154577e-02	4.020227e-03	2.476500e-03
-4.620000e+00	-4.400000e+00	8.276095e-02	8.092864e-03	3.252318e-03
-4.400000e+00	-4.180000e+00	1.070971e-01	1.686636e-03	1.556045e-03
-4.180000e+00	-3.960000e+00	1.217263e-01	1.035441e-02	1.768636e-03
-3.960000e+00	-3.740000e+00	1.308845e-01	7.375636e-03	7.685091e-03
-3.740000e+00	-3.520000e+00	1.883410e-01	1.213545e-03	5.282136e-03
-3.520000e+00	-3.300000e+00	2.470914e-01	6.198364e-03	9.299545e-04
-3.300000e+00	-3.080000e+00	2.780928e-01	7.973045e-03	6.481318e-03
-3.080000e+00	-2.860000e+00	3.501829e-01	4.536545e-03	2.874182e-03
-2.860000e+00	-2.640000e+00	3.821363e-01	4.882545e-03	1.574136e-03
-2.640000e+00	-2.420000e+00	4.051478e-01	1.222550e-02	3.200768e-02
-2.420000e+00	-2.200000e+00	4.031938e-01	2.267345e-02	2.246550e-02
-2.200000e+00	-1.980000e+00	3.592301e-01	1.708955e-02	1.662609e-02
-1.980000e+00	-1.760000e+00	2.840615e-01	2.341045e-02	1.975050e-02
-1.760000e+00	-1.540000e+00	2.029337e-01	1.426355e-02	8.392455e-03
-1.540000e+00	-1.320000e+00	1.052504e-01	9.004955e-03	7.693364e-03
-1.320000e+00	-1.100000e+00	3.266841e-02	3.160418e-03	4.257518e-03
-1.100000e+00	-8.800000e-01	1.779900e-04	4.794545e-07	1.171435e-04
-8.800000e-01	-6.600000e-01	7.970541e-10	1.752395e-10	1.848832e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.028891e-03	5.389955e-04	1.200973e-03
-1.078000e+01	-1.056000e+01	6.905991e-03	4.758955e-04	1.352523e-03
-1.056000e+01	-1.034000e+01	7.958568e-03	9.599455e-04	8.735864e-04
-1.034000e+01	-1.012000e+01	7.912736e-03	1.825518e-03	1.942077e-03
-1.012000e+01	-9.900000e+00	1.101447e-02	5.859955e-04	2.756482e-03
-9.900000e+00	-9.680000e+00	1.185654e-02	3.196164e-03	1.700423e-03
-9.680000e+00	-9.460000e+00	1.308198e-02	2.084323e-03	1.935555e-03
-9.460000e+00	-9.240000e+00	1.623866e-02	4.466727e-04	2.239882e-03
-9.240000e+00	-9.020000e+00	1.558399e-02	1.184136e-03	2.422582e-03
-9.020000e+00	-8.800000e+00	1.587701e-02	2.355586e-03	2.866695e-03
-8.800000e+00	-8.580000e+00	2.115830e-02	3.044655e-03	2.763805e-03
-8.580000e+00	-8.360000e+00	2.825495e-02	2.871323e-03	4.683659e-03
-8.360000e+00	-8.140000e+00	2.423300e-02	1.920077e-03	1.870150e-03
-8.140000e+00	-7.920000e+00	2.600560e-02	3.958932e-03	2.722714e-03
-7.920000e+00	-7.700000e+00	2.845888e-02	1.131618e-03	3.864823e-03
-7.700000e+00	-7.480000e+00	3.137427e-02	2.852114e-03	2.820159e-03
-7.480000e+00	-7.260000e+00	3.180235e-02	5.306964e-03	3.500486e-03
-7.260000e+00	-7.040000e+00	3.397388e-02	2.195832e-03	3.750695e-03
-7.040000e+00	-6.820000e+00	3.770888e-02	4.186495e-03	2.086368e-03
-6.820000e+00	-6.600000e+00	3.927800e-02	4.726891e-03	4.656486e-03
-6.600000e+00	-6.380000e+00	4.671109e-02	3.720318e-03	3.710455e-03
-6.380000e+00	-6.160000e+00	4.958200e-02	3.072682e-03	3.773227e-03
-6.160000e+00	-5.940000e+00	5.304773e-02	6.093864e-03	3.952500e-03
-5.940000e+00	-5.720000e+00	5.603159e-02	5.845909e-03	3.959864e-03
-5.720000e+00	-5.500000e+00	6.456209e-02	5.782045e-03	5.645227e-03
-5.500000e+00	-5.280000e+00	6.954645e-02	2.961682e-03	5.466864e-03
-5.280000e+00	-5.060000e+00	7.414595e-02	7.829500e-03	6.953455e-03
-5.060000e+00	-4.840000e+00	8.785532e-02	6.895227e-03	3.241773e-03
-4.840000e+00	-4.620000e+00	1.031290e-01	7.849818e-03	4.497273e-03
-4.620000e+00	-4.400000e+00	1.183797e-01	2.275091e-03	4.461545e-03
-4.400000e+00	-4.180000e+00	1.307305e-01	5.861682e-03	1.808136e-03
-4.180000e+00	-3.960000e+00	1.499326e-01	1.560827e-02	1.540636e-03
-3.960000e+00	-3.740000e+00	1.628679e-01	4.064773e-03	5.861909e-03
-3.740000e+00	-3.520000e+00	2.155546e-01	1.155864e-03	1.220473e-02
-3.520000e+00	-3.300000e+00	2.389208e-01	7.487500e-03	2.567818e-03
-3.300000e+00	-3.080000e+00	2.722395e-01	9.755591e-03	1.464318e-03
-3.080000e+00	-2.860000e+00	3.218231e-01	9.717318e-03	1.417514e-02
-2.860000e+00	-2.640000e+00	3.423076e-01	1.121723e-02	1.319982e-02
-2.640000e+00	-2.420000e+00	3.501119e-01	1.551327e-02	2.245536e-02
-2.420000e+00	-2.200000e+00	3.373188e-01	1.792673e-02	1.505605e-02
-2.200000e+00	-1.980000e+00	2.942793e-01	1.674214e-02	2.091059e-02
-1.980000e+00	-1.760000e+00	2.314782e-01	1.253377e-02	1.622773e-02
-1.760000e+00	-1.540000e+00	1.731260e-01	1.246636e-02	1.075482e-02
-1.540000e+00	-1.320000e+00	9.763114e-02	6.108318e-03	5.870500e-03
-1.320000e+00	-1.100000e+00	3.102130e-02	1.943173e-03	3.303986e-03
-1.100000e+00	-8.800000e-01	2.293065e-04	3.023568e-05	7.168227e-06
-8.800000e-01	-6.600000e-01	1.504168e-09	5.952827e-10	1.542491e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.723691e-03	4.361591e-04	1.797132e-03
-1.078000e+01	-1.056000e+01	4.884291e-03	2.370650e-03	2.984568e-03
-1.056000e+01	-1.034000e+01	9.033350e-03	3.453000e-04	1.098809e-03
-1.034000e+01	-1.012000e+01	1.006494e-02	3.301091e-04	1.928591e-03
-1.012000e+01	-9.900000e+00	1.201546e-02	1.334132e-03	1.455132e-03
-9.900000e+00	-9.680000e+00	1.342214e-02	1.375982e-03	1.567495e-03
-9.680000e+00	-9.460000e+00	1.314583e-02	1.189477e-03	2.924527e-03
-9.460000e+00	-9.240000e+00	1.389429e-02	2.785936e-03	1.686291e-03
-9.240000e+00	-9.020000e+00	1.765122e-02	2.300109e-03	3.092182e-03
-9.020000e+00	-8.800000e+00	1.456430e-02	1.402795e-03	2.329245e-03
-8.800000e+00	-8.580000e+00	1.768705e-02	2.183505e-03	2.757714e-03
-8.580000e+00	-8.360000e+00	2.034290e-02	2.405445e-03	2.740405e-03
-8.360000e+00	-8.140000e+00	2.886339e-02	4.973964e-03	8.221532e-03
-8.140000e+00	-7.920000e+00	2.399119e-02	2.662855e-03	2.664023e-03
-7.920000e+00	-7.700000e+00	1.835159e-02	1.312517e-02	7.837364e-04
-7.700000e+00	-7.480000e+00	2.430566e-02	1.344764e-03	3.657159e-03
-7.480000e+00	-7.260000e+00	2.619679e-02	2.191536e-03	2.650582e-03
-7.260000e+00	-7.040000e+00	2.528723e-02	3.698459e-03	3.795864e-03
-7.040000e+00	-6.820000e+00	3.170055e-02	4.729782e-03	1.269982e-03
-6.820000e+00	-6.600000e+00	3.279124e-02	2.876032e-03	3.042009e-03
-6.600000e+00	-6.380000e+00	3.364689e-02	2.752559e-03	3.141218e-03
-6.380000e+00	-6.160000e+00	4.073847e-02	2.996036e-03	3.126177e-03
-6.160000e+00	-5.940000e+00	3.762332e-02	4.890018e-03	4.535955e-03
-5.940000e+00	-5.720000e+00	4.253812e-02	4.208691e-03	3.823014e-03
-5.720000e+00	-5.500000e+00	5.373045e-02	2.131818e-04	5.515500e-03
-5.500000e+00	-5.280000e+00	4.716500e-02	6.753577e-03	5.964227e-03
-5.280000e+00	-5.060000e+00	6.118895e-02	4.316864e-03	4.419682e-03
-5.060000e+00	-4.840000e+00	7.058055e-02	7.207773e-03	3.021773e-03
-4.840000e+00	-4.620000e+00	7.718577e-02	2.657091e-03	4.739682e-03
-4.620000e+00	-4.400000e+00	7.413691e-02	5.151318e-03	4.566045e-03
-4.400000e+00	-4.180000e+00	9.400855e-02	4.711136e-03	5.146136e-03
-4.180000e+00	-3.960000e+00	1.213080e-01	5.278409e-03	5.107136e-03
-3.960000e+00	-3.740000e+00	1.418193e-01	9.889636e-03	1.670909e-03
-3.740000e+00	-3.520000e+00	1.746514e-01	8.921955e-03	4.701727e-03
-3.520000e+00	-3.300000e+00	2.295738e-01	4.741136e-03	8.298227e-03
-3.300000e+00	-3.080000e+00	2.917802e-01	1.650505e-02	2.626773e-03
-3.080000e+00	-2.860000e+00	3.570454e-01	5.024318e-03	2.387591e-03
-2.860000e+00	-2.640000e+00	3.886521e-01	6.454545e-03	1.564623e-02
-2.640000e+00	-2.420000e+00	4.083635e-01	1.205414e-02	2.222191e-02
-2.420000e+00	-2.200000e+00	4.051743e-01	1.889432e-02	2.964032e-02
-2.200000e+00	-1.980000e+00	3.668052e-01	2.295686e-02	9.069500e-03
-1.980000e+00	-1.760000e+00	2.967031e-01	2.000755e-02	1.800014e-02
-1.760000e+00	-1.540000e+00	1.997898e-01	1.386359e-02	1.128936e-02
-1.540000e+00	-1.320000e+00	1.060625e-01	7.615773e-03	5.441091e-03
-1.320000e+00	-1.100000e+00	3.347813e-02	3.060741e-03	3.375832e-03
-1.100000e+00	-8.800000e-01	8.040595e-04	1.252773e-04	1.588273e-05
-8.800000e-01	-6.600000e-01	5.456041e-05	2.091969e-05	2.481227e-06
-6.600000e-01	-4.400000e-01	-2.270963e-07	2.242250e-08	1.120265e-07
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.171285e-03	2.749286e-04	4.561318e-04
-1.078000e+01	-1.056000e+01	1.628670e-03	1.627609e-04	4.510259e-04
-1.056000e+01	-1.034000e+01	2.778330e-03	1.538450e-04	6.931905e-04
-1.034000e+01	-1.012000e+01	4.017687e-03	3.925223e-04	1.681686e-03
-1.012000e+01	-9.900000e+00	4.193450e-03	1.386614e-04	9.357409e-04
-9.900000e+00	-9.680000e+00	4.983023e-03	2.248727e-04	1.507823e-03
-9.680000e+00	-9.460000e+00	5.366141e-03	1.265146e-03	1.217532e-03
-9.460000e+00	-9.240000e+00	8.782414e-03	0.000000e+00	9.696364e-04
-9.240000e+00	-9.020000e+00	6.901123e-03	1.280909e-03	2.162068e-03
-9.020000e+00	-8.800000e+00	1.501430e-02	6.487909e-04	1.851823e-03
-8.800000e+00	-8.580000e+00	1.619045e-02	3.856977e-03	9.296500e-04
-8.580000e+00	-8.360000e+00	1.894283e-02	2.519227e-04	3.039159e-03
-8.360000e+00	-8.140000e+00	2.290408e-02	9.718500e-04	3.101491e-03
-8.140000e+00	-7.920000e+00	3.112053e-02	1.361909e-03	2.568918e-03
-7.920000e+00	-7.700000e+00	3.545437e-02	1.061432e-03	4.052191e-03
-7.700000e+00	-7.480000e+00	4.932909e-02	2.639545e-03	9.027227e-03
-7.480000e+00	-7.260000e+00	4.611873e-02	5.104259e-03	5.235136e-03
-7.260000e+00	-7.040000e+00	5.227118e-02	7.671500e-03	5.560864e-03
-7.040000e+00	-6.820000e+00	6.344532e-02	8.987864e-03	5.079500e-03
-6.820000e+00	-6.600000e+00	5.530750e-02	2.489318e-03	1.124136e-02
-6.600000e+00	-6.380000e+00	7.806345e-02	3.179182e-03	4.195000e-03
-6.380000e+00	-6.160000e+00	9.105459e-02	7.369045e-03	4.414909e-03
-6.160000e+00	-5.940000e+00	9.226373e-02	9.271818e-03	7.106318e-03
-5.940000e+00	-5.720000e+00	9.486186e-02	1.568400e-02	5.114273e-03
-5.720000e+00	-5.500000e+00	1.189665e-01	9.448318e-03	3.601455e-03
-5.500000e+00	-5.280000e+00	1.128749e-01	7.500545e-03	3.452591e-03
-5.280000e+00	-5.060000e+00	1.184814e-01	7.668682e-03	6.705227e-03
-5.060000e+00	-4.840000e+00	1.316160e-01	1.698423e-02	3.427909e-03
-4.840000e+00	-4.620000e+00	1.439857e-01	4.043682e-03	2.688455e-03
-4.620000e+00	-4.400000e+00	1.367191e-01	9.788136e-03	2.733409e-03
-4.400000e+00	-4.180000e+00	1.650337e-01	4.633091e-03	6.290455e-04
-4.180000e+00	-3.960000e+00	1.813315e-01	1.661909e-03	4.838636e-04
-3.960000e+00	-3.740000e+00	1.811501e-01	4.943227e-03	1.415318e-03
-3.740000e+00	-3.520000e+00	2.091297e-01	4.812136e-03	2.434332e-02
-3.520000e+00	-3.300000e+00	2.353061e-01	4.322636e-03	3.103273e-03
-3.300000e+00	-3.080000e+00	2.502131e-01	5.588091e-03	4.395364e-03
-3.080000e+00	-2.860000e+00	2.623609e-01	1.228868e-02	5.910591e-03
-2.860000e+00	-2.640000e+00	2.782930e-01	7.200773e-03	1.464286e-02
-2.640000e+00	-2.420000e+00	2.708503e-01	6.467545e-03	1.541205e-02
-2.420000e+00	-2.200000e+00	2.684619e-01	1.289382e-02	1.173332e-02
-2.200000e+00	-1.980000e+00	2.364560e-01	1.639105e-02	2.352727e-02
-1.980000e+00	-1.760000e+00	1.920742e-01	1.178264e-02	8.296227e-03
-1.760000e+00	-1.540000e+00	1.383142e-01	6.145591e-03	5.043455e-03
-1.540000e+00	-1.320000e+00	7.560177e-02	4.746591e-03	4.568136e-03
-1.320000e+00	-1.100000e+00	2.101223e-02	1.567286e-03	3.152350e-03
-1.100000e+00	-8.800000e-01	7.740523e-05	0.000000e+00	1.855827e-05
-8.800000e-01	-6.600000e-01	2.943186e-10	8.183859e-11	3.881827e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.124699e-03	6.085864e-05	5.464755e-04
-1.078000e+01	-1.056000e+01	1.995580e-03	1.070268e-04	6.391773e-04
-1.056000e+01	-1.034000e+01	3.099595e-03	7.404000e-05	6.504823e-04
-1.034000e+01	-1.012000e+01	3.443851e-03	1.636964e-04	8.494277e-04
-1.012000e+01	-9.900000e+00	4.779845e-03	2.586318e-04	1.077977e-03
-9.900000e+00	-9.680000e+00	5.338473e-03	2.069500e-04	9.918636e-04
-9.680000e+00	-9.460000e+00	4.761668e-03	1.589113e-03	1.782177e-03
-9.460000e+00	-9.240000e+00	1.025430e-02	1.580455e-05	1.984936e-03
-9.240000e+00	-9.020000e+00	8.379282e-03	2.904191e-03	2.127186e-03
-9.020000e+00	-8.800000e+00	1.496061e-02	1.435577e-03	2.238205e-03
-8.800000e+00	-8.580000e+00	2.046164e-02	1.311000e-04	2.288309e-03
-8.580000e+00	-8.360000e+00	2.129556e-02	1.237645e-03	4.530282e-03
-8.360000e+00	-8.140000e+00	2.479157e-02	1.580723e-03	3.692927e-03
-8.140000e+00	-7.920000e+00	3.090022e-02	9.210273e-04	3.907045e-03
-7.920000e+00	-7.700000e+00	4.280737e-02	8.926727e-04	4.444768e-03
-7.700000e+00	-7.480000e+00	5.011114e-02	1.471955e-03	4.359000e-03
-7.480000e+00	-7.260000e+00	5.350100e-02	4.110500e-03	4.191409e-03
-7.260000e+00	-7.040000e+00	5.998232e-02	5.821227e-03	4.476955e-03
-7.040000e+00	-6.820000e+00	6.940205e-02	5.122727e-03	6.032409e-03
-6.820000e+00	-6.600000e+00	7.147105e-02	3.224909e-03	7.535909e-03
-6.600000e+00	-6.380000e+00	8.815241e-02	7.167273e-03	3.273682e-03
-6.380000e+00	-6.160000e+00	9.981236e-02	4.923818e-03	4.158909e-03
-6.160000e+00	-5.940000e+00	9.924814e-02	9.557500e-03	5.803136e-03
-5.940000e+00	-5.720000e+00	1.067511e-01	1.230377e-02	3.259045e-03
-5.720000e+00	-5.500000e+00	1.168981e-01	5.280864e-03	4.102364e-03
-5.500000e+00	-5.280000e+00	1.303825e-01	2.710591e-03	7.000000e-03
-5.280000e+00	-5.060000e+00	1.330665e-01	1.029355e-02	5.253273e-03
-5.060000e+00	-4.840000e+00	1.460540e-01	5.877727e-03	4.134227e-03
-4.840000e+00	-4.620000e+00	1.577147e-01	9.198636e-03	3.585909e-04
-4.620000e+00	-4.400000e+00	1.615080e-01	2.481591e-03	4.557409e-03
-4.400000e+00	-4.180000e+00	1.698897e-01	3.645045e-03	3.095864e-03
-4.180000e+00	-3.960000e+00	1.905984e-01	1.159473e-02	5.052727e-04
-3.960000e+00	-3.740000e+00	1.859472e-01	3.635955e-03	6.606364e-04
-3.740000e+00	-3.520000e+00	2.154724e-01	6.135773e-03	1.384291e-02
-3.520000e+00	-3.300000e+00	2.220615e-01	7.682182e-03	9.461318e-03
-3.300000e+00	-3.080000e+00	2.279564e-01	1.456936e-02	2.865818e-03
-3.080000e+00	-2.860000e+00	2.379104e-01	7.703500e-03	1.044677e-02
-2.860000e+00	-2.640000e+00	2.415643e-01	9.301045e-03	1.179086e-02
-2.640000e+00	-2.420000e+00	2.477904e-01	1.019314e-02	1.787718e-02
-2.420000e+00	-2.200000e+00	2.393839e-01	9.531136e-03	9.761318e-03
-2.200000e+00	-1.980000e+00	2.091038e-01	8.203500e-03	9.372318e-03
-1.980000e+00	-1.760000e+00	1.727743e-01	7.963955e-03	8.170773e-03
-1.760000e+00	-1.540000e+00	1.316305e-01	6.413227e-03	7.464818e-03
-1.540000e+00	-1.320000e+00	7.503345e-02	3.409318e-03	4.296591e-03
-1.320000e+00	-1.100000e+00	2.172328e-02	1.180595e-03	1.234968e-03
-1.100000e+00	-8.800000e-01	1.466524e-04	1.970682e-05	1.048968e-05
-8.800000e-01	-6.600000e-01	4.334229e-10	1.707141e-10	3.593008e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.569418e-04	3.777509e-05	1.603812e-04
-1.078000e+01	-1.056000e+01	5.853891e-04	1.695227e-05	7.341591e-05
-1.056000e+01	-1.034000e+01	7.871014e-04	6.208864e-05	2.167955e-04
-1.034000e+01	-1.012000e+01	8.139182e-04	2.647273e-05	4.051264e-04
-1.012000e+01	-9.900000e+00	-9.446800e-04	8.650159e-04	3.191800e-04
-9.900000e+00	-9.680000e+00	1.216925e-03	7.742773e-05	2.866650e-04
-9.680000e+00	-9.460000e+00	2.749356e-03	0.000000e+00	8.847700e-04
-9.460000e+00	-9.240000e+00	5.503836e-03	2.527727e-04	9.393000e-04
-9.240000e+00	-9.020000e+00	8.187055e-03	1.648773e-04	1.079464e-03
-9.020000e+00	-8.800000e+00	1.123392e-02	8.780773e-04	1.208282e-03
-8.800000e+00	-8.580000e+00	1.797495e-02	5.534409e-04	1.814050e-03
-8.580000e+00	-8.360000e+00	1.482208e-02	1.114064e-03	3.503873e-03
-8.360000e+00	-8.140000e+00	2.814470e-02	6.670364e-04	3.210195e-03
-8.140000e+00	-7.920000e+00	3.088215e-02	1.985505e-03	3.898759e-03
-7.920000e+00	-7.700000e+00	3.712040e-02	1.017123e-03	6.093677e-03
-7.700000e+00	-7.480000e+00	5.293041e-02	3.347409e-03	1.175805e-02
-7.480000e+00	-7.260000e+00	4.898555e-02	4.519759e-03	6.714091e-03
-7.260000e+00	-7.040000e+00	6.042041e-02	2.342682e-03	6.003955e-03
-7.040000e+00	-6.820000e+00	6.598014e-02	5.628091e-03	7.127318e-03
-6.820000e+00	-6.600000e+00	6.279250e-02	5.659773e-03	6.725909e-03
-6.600000e+00	-6.380000e+00	8.254850e-02	5.743000e-03	5.512955e-03
-6.380000e+00	-6.160000e+00	8.689964e-02	6.832091e-03	6.853364e-03
-6.160000e+00	-5.940000e+00	9.885232e-02	5.746227e-03	3.281318e-03
-5.940000e+00	-5.720000e+00	8.494673e-02	2.155241e-02	8.067500e-03
-5.720000e+00	-5.500000e+00	1.142706e-01	6.230318e-03	6.965500e-03
-5.500000e+00	-5.280000e+00	1.125935e-01	1.326136e-03	4.572636e-03
-5.280000e+00	-5.060000e+00	1.186284e-01	9.510500e-03	9.382500e-03
-5.060000e+00	-4.840000e+00	1.362293e-01	1.326600e-02	0.000000e+00
-4.840000e+00	-4.620000e+00	1.452607e-01	3.237000e-03	1.420000e-03
-4.620000e+00	-4.400000e+00	1.266171e-01	7.923000e-03	6.495864e-03
-4.400000e+00	-4.180000e+00	1.531504e-01	2.309091e-03	1.307773e-03
-4.180000e+00	-3.960000e+00	1.819484e-01	5.287273e-04	4.711955e-03
-3.960000e+00	-3.740000e+00	1.848889e-01	4.699955e-03	3.338455e-03
-3.740000e+00	-3.520000e+00	2.193322e-01	6.571409e-03	8.556727e-03
-3.520000e+00	-3.300000e+00	2.262509e-01	9.744091e-03	8.932545e-03
-3.300000e+00	-3.080000e+00	2.576870e-01	4.119909e-03	4.541000e-03
-3.080000e+00	-2.860000e+00	2.736260e-01	6.892227e-03	9.618864e-03
-2.860000e+00	-2.640000e+00	2.818047e-01	8.349455e-03	9.383773e-03
-2.640000e+00	-2.420000e+00	2.828215e-01	9.114409e-03	1.801841e-02
-2.420000e+00	-2.200000e+00	2.676697e-01	1.021305e-02	6.797636e-03
-2.200000e+00	-1.980000e+00	2.367097e-01	1.348923e-02	8.639500e-03
-1.980000e+00	-1.760000e+00	1.891025e-01	1.172427e-02	1.009255e-02
-1.760000e+00	-1.540000e+00	1.354911e-01	9.848636e-03	7.244091e-03
-1.540000e+00	-1.320000e+00	7.526355e-02	3.787727e-03	2.411818e-03
-1.320000e+00	-1.100000e+00	2.155278e-02	1.764000e-03	1.662791e-03
-1.100000e+00	-8.800000e-01	4.911009e-04	6.721045e-05	5.968182e-06
-8.800000e-01	-6.600000e-01	2.004205e-05	4.371527e-06	1.215482e-06
-6.600000e-01	-4.400000e-01	2.024599e-07	6.066909e-08	2.484982e-08
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.400078e-04	2.201417e-04	2.913550e-04
-1.078000e+01	-1.056000e+01	1.203202e-03	1.372027e-04	2.333932e-04
-1.056000e+01	-1.034000e+01	2.208799e-03	1.667405e-04	3.931855e-04
-1.034000e+01	-1.012000e+01	3.030237e-03	4.875877e-04	2.210836e-03
-1.012000e+01	-9.900000e+00	2.643725e-03	2.664355e-04	5.771014e-04
-9.900000e+00	-9.680000e+00	4.006205e-03	3.809073e-04	5.295786e-04
-9.680000e+00	-9.460000e+00	4.051236e-03	3.634809e-04	6.075909e-04
-9.460000e+00	-9.240000e+00	4.846214e-03	5.970455e-05	1.682932e-03
-9.240000e+00	-9.020000e+00	5.034673e-03	1.672695e-03	9.562091e-04
-9.020000e+00	-8.800000e+00	8.492559e-03	3.875500e-04	2.618327e-03
-8.800000e+00	-8.580000e+00	1.272964e-02	2.568423e-03	1.177886e-03
-8.580000e+00	-8.360000e+00	1.305497e-02	4.054909e-04	3.539327e-03
-8.360000e+00	-8.140000e+00	2.078414e-02	0.000000e+00	3.743995e-03
-8.140000e+00	-7.920000e+00	2.804460e-02	2.277500e-04	3.082836e-03
-7.920000e+00	-7.700000e+00	3.350490e-02	1.136259e-03	3.589323e-03
-7.700000e+00	-7.480000e+00	5.031786e-02	3.968864e-03	1.029718e-02
-7.480000e+00	-7.260000e+00	5.727045e-02	3.156955e-03	3.356136e-03
-7.260000e+00	-7.040000e+00	6.972709e-02	5.978182e-04	6.984682e-03
-7.040000e+00	-6.820000e+00	8.384455e-02	9.407818e-03	9.433273e-03
-6.820000e+00	-6.600000e+00	9.318891e-02	9.020000e-04	1.309241e-02
-6.600000e+00	-6.380000e+00	1.090556e-01	7.356409e-03	8.283636e-03
-6.380000e+00	-6.160000e+00	1.281454e-01	8.197136e-03	5.215864e-03
-6.160000e+00	-5.940000e+00	1.505103e-01	2.730000e-03	7.186136e-03
-5.940000e+00	-5.720000e+00	1.418756e-01	1.843495e-02	8.583636e-03
-5.720000e+00	-5.500000e+00	1.866520e-01	7.170045e-03	4.365000e-03
-5.500000e+00	-5.280000e+00	1.926098e-01	5.495591e-03	7.625364e-03
-5.280000e+00	-5.060000e+00	1.887161e-01	4.091318e-03	6.504818e-03
-5.060000e+00	-4.840000e+00	2.038099e-01	1.031482e-02	2.936045e-03
-4.840000e+00	-4.620000e+00	2.259815e-01	7.066955e-03	2.838136e-03
-4.620000e+00	-4.400000e+00	2.110256e-01	5.574682e-03	5.054545e-04
-4.400000e+00	-4.180000e+00	2.195869e-01	3.685136e-03	3.084455e-03
-4.180000e+00	-3.960000e+00	2.403584e-01	1.146805e-02	1.361155e-02
-3.960000e+00	-3.740000e+00	2.214919e-01	7.117773e-03	2.800955e-03
-3.740000e+00	-3.520000e+00	2.297691e-01	1.023305e-02	1.114327e-02
-3.520000e+00	-3.300000e+00	2.234076e-01	9.267818e-03	6.969864e-03
-3.300000e+00	-3.080000e+00	2.195665e-01	1.085809e-02	8.016318e-03
-3.080000e+00	-2.860000e+00	1.984370e-01	1.236223e-02	1.206618e-02
-2.860000e+00	-2.640000e+00	1.842215e-01	7.779727e-03	4.072364e-03
-2.640000e+00	-2.420000e+00	1.585883e-01	6.925318e-03	8.150682e-03
-2.420000e+00	-2.200000e+00	1.352941e-01	5.662636e-03	2.999909e-03
-2.200000e+00	-1.980000e+00	1.110218e-01	7.464591e-03	2.445091e-03
-1.980000e+00	-1.760000e+00	7.751982e-02	3.623455e-03	5.444045e-03
-1.760000e+00	-1.540000e+00	5.052123e-02	2.406773e-03	1.935318e-03
-1.540000e+00	-1.320000e+00	2.491979e-02	1.212609e-03	5.411864e-04
-1.320000e+00	-1.100000e+00	5.795809e-03	2.117455e-04	1.256405e-03
-1.100000e+00	-8.800000e-01	1.455356e-05	5.369491e-06	2.380445e-06
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.380618e-03	0.000000e+00	3.583073e-04
-1.078000e+01	-1.056000e+01	1.178713e-03	6.230909e-06	3.195668e-04
-1.056000e+01	-1.034000e+01	1.692410e-03	8.346409e-05	5.112145e-04
-1.034000e+01	-1.012000e+01	3.307650e-03	1.947177e-04	5.098632e-04
-1.012000e+01	-9.900000e+00	3.059869e-03	1.599668e-04	6.314068e-04
-9.900000e+00	-9.680000e+00	3.914716e-03	1.217373e-04	7.206068e-04
-9.680000e+00	-9.460000e+00	4.669941e-03	6.610950e-04	9.272773e-04
-9.460000e+00	-9.240000e+00	6.927018e-03	0.000000e+00	1.625414e-03
-9.240000e+00	-9.020000e+00	7.726741e-03	2.525945e-03	1.765550e-03
-9.020000e+00	-8.800000e+00	1.071382e-02	0.000000e+00	3.181877e-03
-8.800000e+00	-8.580000e+00	1.724186e-02	0.000000e+00	2.500855e-03
-8.580000e+00	-8.360000e+00	1.715350e-02	5.903773e-04	4.207750e-03
-8.360000e+00	-8.140000e+00	2.397437e-02	2.250409e-04	4.967645e-03
-8.140000e+00	-7.920000e+00	3.061346e-02	7.418682e-04	3.963564e-03
-7.920000e+00	-7.700000e+00	4.054776e-02	9.361091e-04	5.549464e-03
-7.700000e+00	-7.480000e+00	5.366227e-02	1.239818e-03	9.396773e-03
-7.480000e+00	-7.260000e+00	6.141905e-02	3.437955e-03	5.344000e-03
-7.260000e+00	-7.040000e+00	7.672018e-02	2.688773e-03	5.307000e-03
-7.040000e+00	-6.820000e+00	8.975941e-02	3.044591e-03	6.535909e-03
-6.820000e+00	-6.600000e+00	1.059604e-01	1.650409e-03	1.018191e-02
-6.600000e+00	-6.380000e+00	1.205843e-01	1.022873e-02	7.450364e-03
-6.380000e+00	-6.160000e+00	1.442046e-01	5.334682e-03	5.363364e-03
-6.160000e+00	-5.940000e+00	1.518788e-01	8.134727e-03	5.636682e-03
-5.940000e+00	-5.720000e+00	1.641671e-01	1.553473e-02	3.570182e-03
-5.720000e+00	-5.500000e+00	1.826396e-01	7.797227e-03	3.077136e-03
-5.500000e+00	-5.280000e+00	1.962008e-01	3.218636e-03	9.218364e-03
-5.280000e+00	-5.060000e+00	1.947901e-01	7.500182e-03	3.147136e-03
-5.060000e+00	-4.840000e+00	2.144020e-01	4.579273e-03	1.609409e-03
-4.840000e+00	-4.620000e+00	2.163449e-01	1.038314e-02	2.436364e-04
-4.620000e+00	-4.400000e+00	2.196337e-01	2.672545e-03	3.134591e-03
-4.400000e+00	-4.180000e+00	2.138770e-01	3.105364e-03	2.514182e-03
-4.180000e+00	-3.960000e+00	2.231460e-01	1.022986e-02	1.977864e-03
-3.960000e+00	-3.740000e+00	2.113090e-01	1.005414e-02	4.557364e-03
-3.740000e+00	-3.520000e+00	2.233181e-01	1.165814e-02	1.473695e-02
-3.520000e+00	-3.300000e+00	2.172231e-01	1.474927e-02	1.005464e-02
-3.300000e+00	-3.080000e+00	1.942274e-01	1.214523e-02	5.306818e-03
-3.080000e+00	-2.860000e+00	1.867292e-01	9.533273e-03	1.102795e-02
-2.860000e+00	-2.640000e+00	1.662636e-01	9.646636e-03	8.076591e-03
-2.640000e+00	-2.420000e+00	1.452447e-01	4.515455e-03	1.002973e-02
-2.420000e+00	-2.200000e+00	1.283323e-01	6.128409e-03	1.339545e-03
-2.200000e+00	-1.980000e+00	1.016305e-01	5.725455e-03	4.918364e-03
-1.980000e+00	-1.760000e+00	7.541436e-02	2.340000e-03	2.166318e-03
-1.760000e+00	-1.540000e+00	5.066550e-02	2.123409e-03	1.287455e-03
-1.540000e+00	-1.320000e+00	2.635555e-02	1.113373e-03	9.290409e-04
-1.320000e+00	-1.100000e+00	6.460632e-03	7.858182e-05	3.886727e-04
-1.100000e+00	-8.800000e-01	1.707844e-05	1.435341e-06	4.038145e-06
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.511781e-04	2.462001e-04	1.669296e-04
-1.078000e+01	-1.056000e+01	3.529245e-05	0.000000e+00	1.343014e-05
-1.056000e+01	-1.034000e+01	5.592073e-05	3.702045e-06	2.654000e-05
-1.034000e+01	-1.012000e+01	1.303159e-04	3.568136e-06	1.993150e-05
-1.012000e+01	-9.900000e+00	-1.850826e-03	9.252700e-04	0.000000e+00
-9.900000e+00	-9.680000e+00	6.480536e-04	9.323182e-06	1.780205e-04
-9.680000e+00	-9.460000e+00	2.151404e-04	0.000000e+00	5.436365e-04
-9.460000e+00	-9.240000e+00	1.981959e-03	1.035573e-04	4.252345e-04
-9.240000e+00	-9.020000e+00	2.096915e-03	1.085173e-04	5.436232e-04
-9.020000e+00	-8.800000e+00	4.718723e-03	1.238636e-04	8.162364e-04
-8.800000e+00	-8.580000e+00	8.305614e-03	9.715455e-05	8.469227e-04
-8.580000e+00	-8.360000e+00	8.016286e-03	1.870364e-04	1.365600e-03
-8.360000e+00	-8.140000e+00	1.481359e-02	4.102182e-04	2.069086e-03
-8.140000e+00	-7.920000e+00	1.869576e-02	7.669500e-04	1.973077e-03
-7.920000e+00	-7.700000e+00	2.902901e-02	9.953864e-04	4.940736e-03
-7.700000e+00	-7.480000e+00	3.832013e-02	4.181318e-04	6.114836e-03
-7.480000e+00	-7.260000e+00	4.499209e-02	0.000000e+00	1.032323e-02
-7.260000e+00	-7.040000e+00	7.687950e-02	4.756000e-03	1.437314e-02
-7.040000e+00	-6.820000e+00	8.432391e-02	6.217227e-03	8.576318e-03
-6.820000e+00	-6.600000e+00	9.230318e-02	5.874045e-03	1.323455e-02
-6.600000e+00	-6.380000e+00	1.129500e-01	1.053636e-02	8.030636e-03
-6.380000e+00	-6.160000e+00	1.322828e-01	2.081409e-03	1.164941e-02
-6.160000e+00	-5.940000e+00	1.560435e-01	5.930773e-03	6.181091e-03
-5.940000e+00	-5.720000e+00	1.673624e-01	1.149405e-02	8.846864e-03
-5.720000e+00	-5.500000e+00	1.686672e-01	3.012332e-02	1.145986e-02
-5.500000e+00	-5.280000e+00	1.971239e-01	1.957909e-03	1.120459e-02
-5.280000e+00	-5.060000e+00	1.993993e-01	8.831227e-03	8.863273e-03
-5.060000e+00	-4.840000e+00	2.133988e-01	1.557095e-02	0.000000e+00
-4.840000e+00	-4.620000e+00	2.278793e-01	4.572727e-04	3.051136e-03
-4.620000e+00	-4.400000e+00	1.905950e-01	3.932682e-03	5.732591e-03
-4.400000e+00	-4.180000e+00	2.224234e-01	8.991909e-03	3.134591e-03
-4.180000e+00	-3.960000e+00	2.430059e-01	9.904091e-03	5.611455e-03
-3.960000e+00	-3.740000e+00	2.281772e-01	1.105914e-02	1.055695e-02
-3.740000e+00	-3.520000e+00	2.417869e-01	1.389550e-02	6.046636e-03
-3.520000e+00	-3.300000e+00	2.271234e-01	1.022627e-02	5.866500e-03
-3.300000e+00	-3.080000e+00	2.224790e-01	1.021377e-02	8.100636e-03
-3.080000e+00	-2.860000e+00	2.074388e-01	8.665591e-03	4.658727e-03
-2.860000e+00	-2.640000e+00	1.911444e-01	9.794909e-03	1.552709e-02
-2.640000e+00	-2.420000e+00	1.668237e-01	7.229682e-03	1.179664e-02
-2.420000e+00	-2.200000e+00	1.351261e-01	8.209182e-03	2.164864e-03
-2.200000e+00	-1.980000e+00	1.133612e-01	5.248227e-03	3.299545e-03
-1.980000e+00	-1.760000e+00	7.845991e-02	3.709500e-03	3.677091e-03
-1.760000e+00	-1.540000e+00	4.892914e-02	2.123591e-03	1.370500e-03
-1.540000e+00	-1.320000e+00	2.351180e-02	1.202427e-03	3.014409e-04
-1.320000e+00	-1.100000e+00	5.683173e-03	1.666455e-04	8.595182e-04
-1.100000e+00	-8.800000e-01	9.067514e-05	2.521409e-05	1.277764e-05
-8.800000e-01	-6.600000e-01	7.161259e-08	4.780377e-08	1.401336e-08
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z02_b0.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.4
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.847127e-02	1.834409e-04	1.769595e-03
-1.078000e+01	-1.056000e+01	2.828302e-02	4.637586e-03	3.247668e-03
-1.056000e+01	-1.034000e+01	4.363374e-02	5.090955e-03	7.256850e-03
-1.034000e+01	-1.012000e+01	2.729212e-02	1.746942e-02	5.231982e-03
-1.012000e+01	-9.900000e+00	3.543196e-02	1.396455e-04	3.630127e-03
-9.900000e+00	-9.680000e+00	4.080235e-02	6.305350e-03	1.990827e-03
-9.680000e+00	-9.460000e+00	4.327180e-02	3.844864e-03	2.010123e-03
-9.460000e+00	-9.240000e+00	4.437548e-02	2.919686e-03	2.831564e-03
-9.240000e+00	-9.020000e+00	4.584341e-02	1.873045e-03	1.537591e-03
-9.020000e+00	-8.800000e+00	4.767486e-02	8.119845e-03	8.319545e-04
-8.800000e+00	-8.580000e+00	4.713114e-02	3.025805e-03	2.728545e-03
-8.580000e+00	-8.360000e+00	5.280745e-02	6.860091e-03	1.157455e-03
-8.360000e+00	-8.140000e+00	5.369077e-02	0.000000e+00	8.298955e-03
-8.140000e+00	-7.920000e+00	6.031750e-02	2.258455e-03	2.387909e-03
-7.920000e+00	-7.700000e+00	4.960273e-02	3.394864e-03	4.111591e-03
-7.700000e+00	-7.480000e+00	5.720005e-02	3.744818e-03	7.850909e-04
-7.480000e+00	-7.260000e+00	5.164977e-02	9.259850e-03	4.014591e-03
-7.260000e+00	-7.040000e+00	6.094950e-02	4.753045e-03	2.858182e-04
-7.040000e+00	-6.820000e+00	5.207000e-02	3.302091e-03	3.197591e-03
-6.820000e+00	-6.600000e+00	6.424127e-02	2.410409e-03	1.709318e-03
-6.600000e+00	-6.380000e+00	6.585736e-02	4.237773e-03	1.938818e-03
-6.380000e+00	-6.160000e+00	7.210077e-02	2.350955e-03	2.885500e-03
-6.160000e+00	-5.940000e+00	7.440441e-02	4.666864e-03	1.037591e-03
-5.940000e+00	-5.720000e+00	7.597564e-02	8.392273e-04	2.290364e-03
-5.720000e+00	-5.500000e+00	8.354727e-02	1.013773e-03	1.465455e-03
-5.500000e+00	-5.280000e+00	8.149768e-02	2.902955e-03	1.772636e-03
-5.280000e+00	-5.060000e+00	9.406418e-02	2.714636e-03	1.303091e-03
-5.060000e+00	-4.840000e+00	8.680277e-02	8.787182e-03	1.468818e-03
-4.840000e+00	-4.620000e+00	9.371914e-02	1.003000e-03	7.405545e-03
-4.620000e+00	-4.400000e+00	7.545336e-02	5.924864e-03	4.850636e-03
-4.400000e+00	-4.180000e+00	1.113178e-01	3.450091e-03	3.915591e-03
-4.180000e+00	-3.960000e+00	1.159763e-01	6.459091e-04	1.180227e-03
-3.960000e+00	-3.740000e+00	1.227019e-01	6.919318e-03	1.765318e-03
-3.740000e+00	-3.520000e+00	1.410762e-01	2.503955e-03	6.666636e-03
-3.520000e+00	-3.300000e+00	1.571804e-01	4.076045e-03	0.000000e+00
-3.300000e+00	-3.080000e+00	1.901380e-01	3.766500e-03	1.267350e-02
-3.080000e+00	-2.860000e+00	2.017162e-01	5.206091e-03	9.017091e-03
-2.860000e+00	-2.640000e+00	2.320936e-01	9.570318e-03	8.955273e-03
-2.640000e+00	-2.420000e+00	2.414841e-01	7.153273e-03	1.359009e-02
-2.420000e+00	-2.200000e+00	2.489973e-01	1.146755e-02	7.648318e-03
-2.200000e+00	-1.980000e+00	2.380051e-01	1.626368e-02	1.410541e-02
-1.980000e+00	-1.760000e+00	1.896320e-01	1.010350e-02	5.574545e-03
-1.760000e+00	-1.540000e+00	1.398135e-01	7.629682e-03	5.179636e-03
-1.540000e+00	-1.320000e+00	7.536250e-02	5.165727e-03	5.501455e-03
-1.320000e+00	-1.100000e+00	2.155535e-02	1.751173e-03	3.975877e-03
-1.100000e+00	-8.800000e-01	9.297827e-05	7.454773e-06	4.018591e-06
-8.800000e-01	-6.600000e-01	2.941415e-10	8.177918e-11	3.891582e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.767677e-02	8.478305e-03	2.090409e-04
-1.078000e+01	-1.056000e+01	2.800604e-02	1.830082e-03	2.519100e-03
-1.056000e+01	-1.034000e+01	3.908790e-02	2.827759e-03	3.789768e-03
-1.034000e+01	-1.012000e+01	3.415010e-02	9.111005e-03	4.041755e-03
-1.012000e+01	-9.900000e+00	3.979516e-02	4.728727e-04	2.736359e-03
-9.900000e+00	-9.680000e+00	3.257210e-02	9.413805e-03	3.448500e-03
-9.680000e+00	-9.460000e+00	4.564723e-02	3.067714e-03	1.907545e-03
-9.460000e+00	-9.240000e+00	4.950545e-02	8.877727e-04	1.933045e-03
-9.240000e+00	-9.020000e+00	4.940209e-02	2.709227e-03	1.398864e-03
-9.020000e+00	-8.800000e+00	4.842755e-02	4.045173e-03	1.360318e-03
-8.800000e+00	-8.580000e+00	5.333277e-02	1.443818e-03	3.845955e-03
-8.580000e+00	-8.360000e+00	5.380864e-02	7.068636e-03	2.170409e-03
-8.360000e+00	-8.140000e+00	5.686782e-02	0.000000e+00	5.518545e-03
-8.140000e+00	-7.920000e+00	5.300518e-02	4.639773e-03	2.146955e-03
-7.920000e+00	-7.700000e+00	5.703455e-02	2.087636e-03	4.008773e-03
-7.700000e+00	-7.480000e+00	6.579095e-02	6.795136e-03	0.000000e+00
-7.480000e+00	-7.260000e+00	5.764741e-02	4.676500e-03	1.590227e-03
-7.260000e+00	-7.040000e+00	6.560068e-02	9.293091e-03	0.000000e+00
-7.040000e+00	-6.820000e+00	6.269955e-02	3.613545e-03	3.358864e-03
-6.820000e+00	-6.600000e+00	6.710795e-02	4.522318e-03	1.281273e-03
-6.600000e+00	-6.380000e+00	6.952818e-02	3.606455e-03	1.375909e-03
-6.380000e+00	-6.160000e+00	7.799982e-02	3.274182e-03	4.075455e-04
-6.160000e+00	-5.940000e+00	7.784645e-02	5.938000e-03	3.041818e-04
-5.940000e+00	-5.720000e+00	8.053377e-02	1.231000e-03	0.000000e+00
-5.720000e+00	-5.500000e+00	8.499755e-02	2.825591e-03	2.343000e-03
-5.500000e+00	-5.280000e+00	9.212636e-02	2.068000e-03	2.161182e-03
-5.280000e+00	-5.060000e+00	9.651395e-02	2.270364e-03	1.185409e-03
-5.060000e+00	-4.840000e+00	9.945909e-02	1.486591e-03	3.566136e-03
-4.840000e+00	-4.620000e+00	1.049954e-01	1.002864e-03	5.415000e-04
-4.620000e+00	-4.400000e+00	1.039835e-01	3.579591e-03	3.308864e-03
-4.400000e+00	-4.180000e+00	1.118636e-01	3.321864e-03	2.764545e-04
-4.180000e+00	-3.960000e+00	1.264279e-01	2.524182e-03	3.369955e-03
-3.960000e+00	-3.740000e+00	1.319512e-01	6.638455e-03	5.022273e-03
-3.740000e+00	-3.520000e+00	1.474882e-01	2.627273e-03	9.298409e-03
-3.520000e+00	-3.300000e+00	1.660654e-01	6.643091e-03	7.413182e-03
-3.300000e+00	-3.080000e+00	1.708960e-01	7.355500e-03	3.151864e-03
-3.080000e+00	-2.860000e+00	1.927388e-01	7.400955e-03	1.470205e-02
-2.860000e+00	-2.640000e+00	1.989295e-01	7.164045e-03	8.848545e-03
-2.640000e+00	-2.420000e+00	2.114398e-01	5.204455e-03	1.763264e-02
-2.420000e+00	-2.200000e+00	2.209984e-01	9.734773e-03	4.689364e-03
-2.200000e+00	-1.980000e+00	2.096484e-01	8.720500e-03	1.107500e-02
-1.980000e+00	-1.760000e+00	1.750309e-01	6.155273e-03	6.908864e-03
-1.760000e+00	-1.540000e+00	1.327017e-01	7.646000e-03	7.190455e-03
-1.540000e+00	-1.320000e+00	7.556573e-02	3.848045e-03	5.127273e-03
-1.320000e+00	-1.100000e+00	2.292372e-02	1.232941e-03	2.699568e-03
-1.100000e+00	-8.800000e-01	1.534562e-04	1.932764e-05	1.607282e-05
-8.800000e-01	-6.600000e-01	4.316185e-10	1.705593e-10	3.581597e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.411794e-02	1.405927e-03	4.996291e-03
-1.078000e+01	-1.056000e+01	3.947056e-02	2.815445e-03	7.410755e-03
-1.056000e+01	-1.034000e+01	4.996159e-02	4.840000e-04	4.489318e-03
-1.034000e+01	-1.012000e+01	5.052759e-02	2.464864e-03	3.321773e-03
-1.012000e+01	-9.900000e+00	4.878632e-02	3.319000e-03	5.579818e-03
-9.900000e+00	-9.680000e+00	5.520223e-02	3.039864e-03	4.024591e-03
-9.680000e+00	-9.460000e+00	4.888159e-02	6.764991e-03	4.626000e-03
-9.460000e+00	-9.240000e+00	5.087145e-02	4.064591e-03	2.304091e-03
-9.240000e+00	-9.020000e+00	5.138014e-02	8.761732e-03	3.378273e-03
-9.020000e+00	-8.800000e+00	4.411971e-02	6.110068e-03	2.214382e-03
-8.800000e+00	-8.580000e+00	4.774618e-02	2.524091e-04	3.924136e-03
-8.580000e+00	-8.360000e+00	6.203391e-02	4.892636e-03	4.576364e-03
-8.360000e+00	-8.140000e+00	5.933427e-02	7.757727e-04	4.930045e-03
-8.140000e+00	-7.920000e+00	5.161345e-02	1.155727e-03	2.907227e-03
-7.920000e+00	-7.700000e+00	5.289491e-02	2.214909e-03	4.101909e-03
-7.700000e+00	-7.480000e+00	5.223355e-02	5.297636e-03	2.181955e-03
-7.480000e+00	-7.260000e+00	5.269791e-02	2.269742e-02	1.419500e-03
-7.260000e+00	-7.040000e+00	5.692373e-02	5.196773e-03	2.358182e-04
-7.040000e+00	-6.820000e+00	5.938109e-02	5.156364e-04	2.429455e-03
-6.820000e+00	-6.600000e+00	6.038941e-02	5.625273e-03	2.293636e-03
-6.600000e+00	-6.380000e+00	6.630309e-02	4.859136e-03	1.649227e-03
-6.380000e+00	-6.160000e+00	7.456132e-02	1.564227e-03	1.377227e-03
-6.160000e+00	-5.940000e+00	6.780809e-02	5.497818e-03	3.070364e-03
-5.940000e+00	-5.720000e+00	7.463432e-02	3.430545e-03	1.657636e-03
-5.720000e+00	-5.500000e+00	8.504586e-02	4.895455e-05	3.748545e-03
-5.500000e+00	-5.280000e+00	8.387395e-02	2.045136e-03	0.000000e+00
-5.280000e+00	-5.060000e+00	8.869336e-02	2.293227e-03	2.896136e-03
-5.060000e+00	-4.840000e+00	9.475891e-02	3.853364e-03	4.690773e-03
-4.840000e+00	-4.620000e+00	9.226700e-02	5.314091e-04	8.496227e-03
-4.620000e+00	-4.400000e+00	7.415614e-02	7.543773e-03	3.182364e-03
-4.400000e+00	-4.180000e+00	9.764700e-02	2.386591e-03	5.204773e-03
-4.180000e+00	-3.960000e+00	1.154270e-01	2.169909e-03	3.336500e-03
-3.960000e+00	-3.740000e+00	1.193595e-01	7.439045e-03	3.560727e-03
-3.740000e+00	-3.520000e+00	1.397917e-01	3.810273e-03	1.014773e-03
-3.520000e+00	-3.300000e+00	1.618999e-01	1.011482e-02	3.764545e-03
-3.300000e+00	-3.080000e+00	1.891971e-01	2.465455e-03	2.657409e-03
-3.080000e+00	-2.860000e+00	2.141759e-01	4.991318e-03	6.748136e-03
-2.860000e+00	-2.640000e+00	2.390127e-01	6.409727e-03	1.376600e-02
-2.640000e+00	-2.420000e+00	2.518744e-01	8.479227e-03	1.619350e-02
-2.420000e+00	-2.200000e+00	2.461750e-01	1.002632e-02	6.489682e-03
-2.200000e+00	-1.980000e+00	2.347884e-01	1.263036e-02	6.267182e-03
-1.980000e+00	-1.760000e+00	1.897511e-01	1.014068e-02	9.979818e-03
-1.760000e+00	-1.540000e+00	1.369097e-01	9.804409e-03	7.632682e-03
-1.540000e+00	-1.320000e+00	7.461641e-02	4.329727e-03	3.599091e-03
-1.320000e+00	-1.100000e+00	2.228326e-02	2.032605e-03	2.282473e-03
-1.100000e+00	-8.800000e-01	4.865668e-04	7.158591e-05	9.540455e-06
-8.800000e-01	-6.600000e-01	1.876328e-05	4.215036e-06	8.773500e-07
-6.600000e-01	-4.400000e-01	2.004494e-07	5.959877e-08	2.585323e-08
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z02_b1.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.236600e-03	5.711909e-04	1.386177e-03
-1.078000e+01	-1.056000e+01	8.970755e-03	2.755818e-04	6.426591e-04
-1.056000e+01	-1.034000e+01	1.130918e-02	3.703455e-04	1.413659e-03
-1.034000e+01	-1.012000e+01	1.323818e-02	8.023727e-04	1.548255e-03
-1.012000e+01	-9.900000e+00	1.702500e-02	0.000000e+00	2.632777e-03
-9.900000e+00	-9.680000e+00	2.181874e-02	2.448636e-04	2.676459e-03
-9.680000e+00	-9.460000e+00	2.249460e-02	1.085368e-03	3.377195e-03
-9.460000e+00	-9.240000e+00	2.797714e-02	0.000000e+00	3.880091e-03
-9.240000e+00	-9.020000e+00	3.689827e-02	1.266659e-03	3.963691e-03
-9.020000e+00	-8.800000e+00	4.957045e-02	5.114100e-03	3.039364e-03
-8.800000e+00	-8.580000e+00	5.941936e-02	2.283182e-03	1.894182e-03
-8.580000e+00	-8.360000e+00	6.147132e-02	0.000000e+00	7.693364e-03
-8.360000e+00	-8.140000e+00	7.552168e-02	1.350818e-03	4.655682e-03
-8.140000e+00	-7.920000e+00	8.695832e-02	1.007832e-02	2.990227e-03
-7.920000e+00	-7.700000e+00	9.623859e-02	9.136818e-04	6.467682e-03
-7.700000e+00	-7.480000e+00	1.209575e-01	1.452955e-03	1.042318e-02
-7.480000e+00	-7.260000e+00	1.316116e-01	5.142273e-04	6.529636e-03
-7.260000e+00	-7.040000e+00	1.384155e-01	9.695045e-03	2.788091e-03
-7.040000e+00	-6.820000e+00	1.248672e-01	2.244868e-02	7.813364e-03
-6.820000e+00	-6.600000e+00	1.379892e-01	2.827091e-03	1.109045e-02
-6.600000e+00	-6.380000e+00	1.616177e-01	7.619091e-03	1.004227e-03
-6.380000e+00	-6.160000e+00	1.599731e-01	8.604091e-03	2.457318e-03
-6.160000e+00	-5.940000e+00	1.757649e-01	8.796909e-03	7.755000e-04
-5.940000e+00	-5.720000e+00	1.675704e-01	2.408318e-03	5.351000e-03
-5.720000e+00	-5.500000e+00	1.754446e-01	7.751864e-03	1.270455e-04
-5.500000e+00	-5.280000e+00	1.709960e-01	6.847045e-03	2.939864e-03
-5.280000e+00	-5.060000e+00	1.749182e-01	4.130273e-03	1.391955e-03
-5.060000e+00	-4.840000e+00	1.663378e-01	1.327309e-02	0.000000e+00
-4.840000e+00	-4.620000e+00	1.674990e-01	3.610636e-03	7.160318e-03
-4.620000e+00	-4.400000e+00	1.449316e-01	3.721682e-03	4.678773e-03
-4.400000e+00	-4.180000e+00	1.653883e-01	7.672500e-03	9.763091e-03
-4.180000e+00	-3.960000e+00	1.628531e-01	1.190400e-02	1.532064e-02
-3.960000e+00	-3.740000e+00	1.533554e-01	7.834455e-03	4.554091e-03
-3.740000e+00	-3.520000e+00	1.467900e-01	6.881045e-03	7.444045e-03
-3.520000e+00	-3.300000e+00	1.457385e-01	6.460045e-03	7.924545e-04
-3.300000e+00	-3.080000e+00	1.345401e-01	5.818864e-03	8.841636e-03
-3.080000e+00	-2.860000e+00	1.257744e-01	5.264318e-03	6.708636e-03
-2.860000e+00	-2.640000e+00	1.233284e-01	5.715909e-03	5.104955e-03
-2.640000e+00	-2.420000e+00	1.103805e-01	3.277182e-03	5.280818e-03
-2.420000e+00	-2.200000e+00	9.674295e-02	5.837045e-03	2.804136e-03
-2.200000e+00	-1.980000e+00	8.149918e-02	4.760682e-03	1.539045e-03
-1.980000e+00	-1.760000e+00	6.066205e-02	3.106364e-03	3.828864e-03
-1.760000e+00	-1.540000e+00	4.395168e-02	2.062168e-03	9.485955e-04
-1.540000e+00	-1.320000e+00	2.404280e-02	9.753227e-04	4.291909e-04
-1.320000e+00	-1.100000e+00	5.857050e-03	1.775227e-04	1.385845e-03
-1.100000e+00	-8.800000e-01	1.767626e-05	5.367127e-06	2.499709e-06
-8.800000e-01	-6.600000e-01	-2.613930e-12	3.214670e-12	7.056255e-13
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.437164e-03	9.230909e-05	1.625059e-03
-1.078000e+01	-1.056000e+01	9.411355e-03	5.715455e-05	9.781273e-04
-1.056000e+01	-1.034000e+01	1.029730e-02	1.178818e-04	1.553027e-03
-1.034000e+01	-1.012000e+01	1.474104e-02	2.937318e-04	1.778150e-03
-1.012000e+01	-9.900000e+00	1.768565e-02	7.800409e-04	2.442982e-03
-9.900000e+00	-9.680000e+00	2.031910e-02	1.267118e-03	2.975023e-03
-9.680000e+00	-9.460000e+00	2.223329e-02	1.193818e-03	4.244905e-03
-9.460000e+00	-9.240000e+00	3.138401e-02	6.527273e-06	3.430718e-03
-9.240000e+00	-9.020000e+00	3.485458e-02	7.486409e-04	3.461300e-03
-9.020000e+00	-8.800000e+00	4.746941e-02	1.148455e-03	4.485818e-03
-8.800000e+00	-8.580000e+00	5.614168e-02	1.393545e-03	5.070227e-03
-8.580000e+00	-8.360000e+00	6.361518e-02	8.747727e-04	6.333636e-03
-8.360000e+00	-8.140000e+00	7.557995e-02	6.769864e-03	2.907818e-03
-8.140000e+00	-7.920000e+00	8.369595e-02	7.506091e-03	5.259545e-03
-7.920000e+00	-7.700000e+00	1.032978e-01	0.000000e+00	6.584955e-03
-7.700000e+00	-7.480000e+00	1.138534e-01	1.257818e-03	6.035409e-03
-7.480000e+00	-7.260000e+00	1.232087e-01	2.413500e-03	5.598227e-03
-7.260000e+00	-7.040000e+00	1.308613e-01	1.112836e-02	1.766273e-03
-7.040000e+00	-6.820000e+00	1.489771e-01	1.848368e-02	3.426364e-04
-6.820000e+00	-6.600000e+00	1.441302e-01	1.951909e-03	7.905136e-03
-6.600000e+00	-6.380000e+00	1.603178e-01	3.492591e-03	1.378364e-03
-6.380000e+00	-6.160000e+00	1.692186e-01	6.716500e-03	2.338182e-03
-6.160000e+00	-5.940000e+00	1.689271e-01	4.578136e-03	2.202091e-03
-5.940000e+00	-5.720000e+00	1.762774e-01	1.758227e-03	6.927273e-05
-5.720000e+00	-5.500000e+00	1.785889e-01	5.390136e-03	1.117182e-03
-5.500000e+00	-5.280000e+00	1.734104e-01	4.223773e-03	0.000000e+00
-5.280000e+00	-5.060000e+00	1.792733e-01	3.775455e-03	2.678182e-03
-5.060000e+00	-4.840000e+00	1.743982e-01	3.645909e-03	1.166409e-03
-4.840000e+00	-4.620000e+00	1.740838e-01	4.055455e-03	2.816591e-03
-4.620000e+00	-4.400000e+00	1.655880e-01	4.081909e-03	4.777636e-03
-4.400000e+00	-4.180000e+00	1.555863e-01	4.887545e-03	6.013955e-03
-4.180000e+00	-3.960000e+00	1.595681e-01	8.057273e-03	7.473227e-03
-3.960000e+00	-3.740000e+00	1.456266e-01	9.007045e-03	6.569045e-03
-3.740000e+00	-3.520000e+00	1.468352e-01	6.293273e-03	8.136318e-03
-3.520000e+00	-3.300000e+00	1.479965e-01	1.114350e-02	2.564727e-03
-3.300000e+00	-3.080000e+00	1.268541e-01	5.212545e-03	4.637455e-03
-3.080000e+00	-2.860000e+00	1.227509e-01	5.439818e-03	7.604864e-03
-2.860000e+00	-2.640000e+00	1.109893e-01	5.508636e-03	3.637955e-03
-2.640000e+00	-2.420000e+00	9.982395e-02	1.914455e-03	6.430182e-03
-2.420000e+00	-2.200000e+00	8.940732e-02	4.119682e-03	1.690455e-04
-2.200000e+00	-1.980000e+00	7.730959e-02	3.805727e-03	3.348818e-03
-1.980000e+00	-1.760000e+00	6.007418e-02	1.981455e-03	2.201045e-03
-1.760000e+00	-1.540000e+00	4.464137e-02	1.973627e-03	5.805909e-04
-1.540000e+00	-1.320000e+00	2.557520e-02	8.873773e-04	1.171623e-03
-1.320000e+00	-1.100000e+00	6.792477e-03	4.540909e-05	2.765409e-04
-1.100000e+00	-8.800000e-01	2.492723e-05	1.452455e-06	6.551818e-06
-8.800000e-01	-6.600000e-01	-1.505736e-12	1.898301e-12	4.145427e-13
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.648287e-03	2.046491e-04	1.462945e-04
-1.078000e+01	-1.056000e+01	2.354348e-03	4.077136e-05	4.211082e-04
-1.056000e+01	-1.034000e+01	4.347909e-03	1.497868e-04	9.362091e-04
-1.034000e+01	-1.012000e+01	2.532580e-03	2.690859e-04	8.168841e-04
-1.012000e+01	-9.900000e+00	8.214373e-03	4.004636e-04	3.616182e-04
-9.900000e+00	-9.680000e+00	9.268418e-03	5.905545e-04	1.877727e-03
-9.680000e+00	-9.460000e+00	1.819251e-02	1.297273e-03	5.685859e-03
-9.460000e+00	-9.240000e+00	2.322661e-02	1.166791e-03	3.774405e-03
-9.240000e+00	-9.020000e+00	3.989583e-02	1.323227e-04	5.386114e-03
-9.020000e+00	-8.800000e+00	4.414518e-02	3.768955e-04	3.911909e-03
-8.800000e+00	-8.580000e+00	5.678668e-02	1.629818e-03	6.489091e-03
-8.580000e+00	-8.360000e+00	6.194941e-02	6.491773e-03	4.973682e-03
-8.360000e+00	-8.140000e+00	8.870673e-02	3.130136e-03	7.932500e-03
-8.140000e+00	-7.920000e+00	8.855827e-02	1.463591e-03	9.399364e-03
-7.920000e+00	-7.700000e+00	1.158113e-01	3.881364e-04	1.004145e-02
-7.700000e+00	-7.480000e+00	1.312465e-01	3.677545e-03	1.213832e-02
-7.480000e+00	-7.260000e+00	1.304785e-01	8.158136e-03	7.091727e-03
-7.260000e+00	-7.040000e+00	1.439297e-01	1.042477e-02	7.483773e-03
-7.040000e+00	-6.820000e+00	1.426696e-01	3.358500e-03	7.967000e-03
-6.820000e+00	-6.600000e+00	1.554943e-01	9.703682e-03	3.599364e-03
-6.600000e+00	-6.380000e+00	1.647778e-01	6.487909e-03	1.589682e-03
-6.380000e+00	-6.160000e+00	1.680262e-01	1.604364e-03	4.462182e-03
-6.160000e+00	-5.940000e+00	1.748400e-01	9.985773e-03	6.503636e-04
-5.940000e+00	-5.720000e+00	1.591493e-01	2.372936e-02	3.294182e-03
-5.720000e+00	-5.500000e+00	1.740965e-01	3.320500e-03	4.368455e-03
-5.500000e+00	-5.280000e+00	1.672531e-01	2.756409e-03	3.338818e-03
-5.280000e+00	-5.060000e+00	1.791874e-01	4.436909e-03	9.747545e-03
-5.060000e+00	-4.840000e+00	1.780640e-01	7.822773e-03	5.912455e-03
-4.840000e+00	-4.620000e+00	1.746106e-01	5.482591e-03	4.624909e-03
-4.620000e+00	-4.400000e+00	1.429573e-01	2.784227e-03	0.000000e+00
-4.400000e+00	-4.180000e+00	1.618314e-01	7.676000e-03	5.555591e-03
-4.180000e+00	-3.960000e+00	1.609924e-01	9.885000e-03	1.113736e-02
-3.960000e+00	-3.740000e+00	1.508179e-01	1.239859e-02	9.579955e-03
-3.740000e+00	-3.520000e+00	1.477064e-01	8.521955e-03	2.726318e-03
-3.520000e+00	-3.300000e+00	1.509056e-01	7.418545e-03	6.168409e-03
-3.300000e+00	-3.080000e+00	1.411058e-01	5.520091e-03	2.873773e-03
-3.080000e+00	-2.860000e+00	1.266098e-01	5.439500e-03	4.332864e-03
-2.860000e+00	-2.640000e+00	1.264544e-01	4.988045e-03	8.358773e-03
-2.640000e+00	-2.420000e+00	1.141617e-01	6.257227e-03	6.883545e-03
-2.420000e+00	-2.200000e+00	9.554586e-02	6.575409e-03	2.028091e-03
-2.200000e+00	-1.980000e+00	8.141441e-02	3.485136e-03	4.973227e-03
-1.980000e+00	-1.760000e+00	6.192650e-02	2.363545e-03	2.031818e-03
-1.760000e+00	-1.540000e+00	4.226382e-02	2.228823e-03	7.883500e-04
-1.540000e+00	-1.320000e+00	2.330494e-02	1.156973e-03	2.595636e-04
-1.320000e+00	-1.100000e+00	5.739759e-03	2.129500e-04	5.490045e-04
-1.100000e+00	-8.800000e-01	1.148880e-04	5.460973e-05	0.000000e+00
-8.800000e-01	-6.600000e-01	4.642732e-06	2.107132e-07	2.337495e-06
-6.600000e-01	-4.400000e-01	1.333936e-13	3.485673e-14	4.720945e-14
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z02_b2.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.657001e-03	2.859055e-04	6.629232e-04
-1.078000e+01	-1.056000e+01	3.472632e-03	2.359650e-04	7.144264e-04
-1.056000e+01	-1.034000e+01	4.690464e-03	1.755318e-04	6.989318e-04
-1.034000e+01	-1.012000e+01	6.436645e-03	4.290409e-04	1.917268e-03
-1.012000e+01	-9.900000e+00	7.895618e-03	1.228182e-04	1.383418e-03
-9.900000e+00	-9.680000e+00	9.713882e-03	3.043000e-04	1.716673e-03
-9.680000e+00	-9.460000e+00	9.399232e-03	1.769836e-03	3.158923e-03
-9.460000e+00	-9.240000e+00	1.415288e-02	7.518636e-05	2.151300e-03
-9.240000e+00	-9.020000e+00	1.756343e-02	3.023250e-03	1.920027e-03
-9.020000e+00	-8.800000e+00	2.677339e-02	4.069545e-04	4.058891e-03
-8.800000e+00	-8.580000e+00	3.518982e-02	1.684032e-03	2.088755e-03
-8.580000e+00	-8.360000e+00	4.131206e-02	8.823182e-05	6.706664e-03
-8.360000e+00	-8.140000e+00	5.086795e-02	0.000000e+00	6.329727e-03
-8.140000e+00	-7.920000e+00	6.769009e-02	1.017455e-03	4.668773e-03
-7.920000e+00	-7.700000e+00	7.623482e-02	3.436091e-03	6.805364e-03
-7.700000e+00	-7.480000e+00	1.094669e-01	2.432227e-03	1.397386e-02
-7.480000e+00	-7.260000e+00	1.253301e-01	5.479545e-04	5.850045e-03
-7.260000e+00	-7.040000e+00	1.416389e-01	4.139318e-03	6.910227e-03
-7.040000e+00	-6.820000e+00	1.641285e-01	1.104073e-02	5.183273e-03
-6.820000e+00	-6.600000e+00	1.631715e-01	1.722273e-03	1.615300e-02
-6.600000e+00	-6.380000e+00	1.910376e-01	7.362591e-03	4.691182e-03
-6.380000e+00	-6.160000e+00	2.177819e-01	1.255900e-02	1.813136e-03
-6.160000e+00	-5.940000e+00	2.188905e-01	1.070309e-02	4.834909e-03
-5.940000e+00	-5.720000e+00	2.253342e-01	1.312036e-02	6.458591e-03
-5.720000e+00	-5.500000e+00	2.494352e-01	4.691364e-03	9.722727e-05
-5.500000e+00	-5.280000e+00	2.475317e-01	9.309682e-03	4.656045e-03
-5.280000e+00	-5.060000e+00	2.276425e-01	1.100236e-02	2.576818e-04
-5.060000e+00	-4.840000e+00	2.255418e-01	2.357605e-02	0.000000e+00
-4.840000e+00	-4.620000e+00	2.242042e-01	3.586636e-03	1.505773e-02
-4.620000e+00	-4.400000e+00	1.974978e-01	8.644545e-03	1.309500e-03
-4.400000e+00	-4.180000e+00	1.985551e-01	1.183173e-02	1.083218e-02
-4.180000e+00	-3.960000e+00	1.928758e-01	1.097964e-02	1.184327e-02
-3.960000e+00	-3.740000e+00	1.692081e-01	8.856909e-03	6.896955e-03
-3.740000e+00	-3.520000e+00	1.448013e-01	1.027141e-02	7.009545e-03
-3.520000e+00	-3.300000e+00	1.336085e-01	7.459545e-03	2.292273e-04
-3.300000e+00	-3.080000e+00	1.093279e-01	6.031091e-03	6.592136e-03
-3.080000e+00	-2.860000e+00	8.897045e-02	4.981909e-03	5.911773e-03
-2.860000e+00	-2.640000e+00	7.124759e-02	3.186818e-03	1.875091e-03
-2.640000e+00	-2.420000e+00	5.311809e-02	3.048591e-03	3.963500e-03
-2.420000e+00	-2.200000e+00	3.440460e-02	2.293041e-03	2.112632e-03
-2.200000e+00	-1.980000e+00	1.796939e-02	6.305045e-04	5.464045e-04
-1.980000e+00	-1.760000e+00	6.414968e-03	5.679773e-04	1.541000e-03
-1.760000e+00	-1.540000e+00	6.464945e-04	7.604318e-05	7.106500e-05
-1.540000e+00	-1.320000e+00	8.639214e-05	6.514136e-06	1.078759e-05
-1.320000e+00	-1.100000e+00	6.621191e-06	0.000000e+00	3.946427e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.856185e-03	0.000000e+00	9.481155e-04
-1.078000e+01	-1.056000e+01	3.769558e-03	3.316227e-05	9.839105e-04
-1.056000e+01	-1.034000e+01	4.327961e-03	6.060682e-05	6.154750e-04
-1.034000e+01	-1.012000e+01	6.624545e-03	1.349591e-04	7.974818e-04
-1.012000e+01	-9.900000e+00	8.540227e-03	7.105500e-04	8.147773e-04
-9.900000e+00	-9.680000e+00	8.439068e-03	6.021364e-05	1.890514e-03
-9.680000e+00	-9.460000e+00	1.007031e-02	1.315686e-03	2.830068e-03
-9.460000e+00	-9.240000e+00	1.544576e-02	0.000000e+00	2.322745e-03
-9.240000e+00	-9.020000e+00	1.937414e-02	2.924600e-03	2.668609e-03
-9.020000e+00	-8.800000e+00	2.835552e-02	0.000000e+00	3.967727e-03
-8.800000e+00	-8.580000e+00	3.767737e-02	3.298182e-05	3.991014e-03
-8.580000e+00	-8.360000e+00	4.220748e-02	1.331932e-03	6.375745e-03
-8.360000e+00	-8.140000e+00	5.598855e-02	2.303636e-04	6.569364e-03
-8.140000e+00	-7.920000e+00	6.436055e-02	1.918091e-03	5.910591e-03
-7.920000e+00	-7.700000e+00	8.629964e-02	0.000000e+00	8.260318e-03
-7.700000e+00	-7.480000e+00	1.060638e-01	2.185682e-03	8.832500e-03
-7.480000e+00	-7.260000e+00	1.201911e-01	5.367409e-03	6.382455e-03
-7.260000e+00	-7.040000e+00	1.423738e-01	2.786636e-03	3.457455e-03
-7.040000e+00	-6.820000e+00	1.626650e-01	2.956273e-03	4.012318e-03
-6.820000e+00	-6.600000e+00	1.754552e-01	4.787273e-03	1.211782e-02
-6.600000e+00	-6.380000e+00	1.959245e-01	8.004273e-03	4.236455e-03
-6.380000e+00	-6.160000e+00	2.199853e-01	1.255482e-02	2.066773e-03
-6.160000e+00	-5.940000e+00	2.214261e-01	9.665545e-03	2.746091e-03
-5.940000e+00	-5.720000e+00	2.347390e-01	1.417773e-02	0.000000e+00
-5.720000e+00	-5.500000e+00	2.347994e-01	4.973409e-03	0.000000e+00
-5.500000e+00	-5.280000e+00	2.379596e-01	2.497727e-03	5.509591e-03
-5.280000e+00	-5.060000e+00	2.361166e-01	4.318591e-03	1.115545e-03
-5.060000e+00	-4.840000e+00	2.335439e-01	7.463818e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	2.183488e-01	7.053455e-03	6.242273e-04
-4.620000e+00	-4.400000e+00	2.095968e-01	6.191045e-03	2.447773e-03
-4.400000e+00	-4.180000e+00	1.895115e-01	6.772045e-03	1.124000e-02
-4.180000e+00	-3.960000e+00	1.807552e-01	1.154873e-02	1.884682e-03
-3.960000e+00	-3.740000e+00	1.566566e-01	1.008055e-02	6.861318e-03
-3.740000e+00	-3.520000e+00	1.465791e-01	8.516636e-03	7.418000e-03
-3.520000e+00	-3.300000e+00	1.354906e-01	9.696000e-03	3.119364e-03
-3.300000e+00	-3.080000e+00	1.067344e-01	4.319909e-03	5.392273e-03
-3.080000e+00	-2.860000e+00	8.453555e-02	4.140227e-03	5.246955e-03
-2.860000e+00	-2.640000e+00	7.023818e-02	3.746636e-03	3.574864e-03
-2.640000e+00	-2.420000e+00	4.945232e-02	5.536364e-04	4.421227e-03
-2.420000e+00	-2.200000e+00	3.422978e-02	2.466391e-03	2.226191e-03
-2.200000e+00	-1.980000e+00	1.787209e-02	6.236773e-04	3.587136e-04
-1.980000e+00	-1.760000e+00	5.909686e-03	3.477955e-04	6.242273e-05
-1.760000e+00	-1.540000e+00	6.797845e-04	7.337955e-05	1.281318e-05
-1.540000e+00	-1.320000e+00	1.223809e-04	1.013114e-05	9.019818e-06
-1.320000e+00	-1.100000e+00	6.188395e-06	3.814091e-08	1.772268e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z02_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.366727e-04	2.193540e-04	1.592641e-04
-1.078000e+01	-1.056000e+01	2.832555e-04	8.988636e-07	5.758523e-05
-1.056000e+01	-1.034000e+01	2.854605e-04	1.511041e-05	1.022166e-04
-1.034000e+01	-1.012000e+01	7.081064e-04	0.000000e+00	4.374755e-04
-1.012000e+01	-9.900000e+00	-8.865350e-04	8.271209e-04	1.742864e-05
-9.900000e+00	-9.680000e+00	2.296210e-03	1.035836e-04	4.928423e-04
-9.680000e+00	-9.460000e+00	1.487615e-03	0.000000e+00	6.336159e-04
-9.460000e+00	-9.240000e+00	5.572809e-03	1.601455e-04	1.451873e-03
-9.240000e+00	-9.020000e+00	8.355305e-03	0.000000e+00	1.087332e-03
-9.020000e+00	-8.800000e+00	1.349560e-02	4.255455e-05	1.453364e-03
-8.800000e+00	-8.580000e+00	2.324737e-02	7.522227e-04	4.246605e-03
-8.580000e+00	-8.360000e+00	3.008879e-02	1.022605e-03	4.031214e-03
-8.360000e+00	-8.140000e+00	4.239550e-02	6.544691e-03	4.485955e-03
-8.140000e+00	-7.920000e+00	5.571573e-02	1.523318e-03	7.290000e-03
-7.920000e+00	-7.700000e+00	7.051950e-02	1.830682e-03	9.959273e-03
-7.700000e+00	-7.480000e+00	1.072143e-01	2.745909e-03	2.011259e-02
-7.480000e+00	-7.260000e+00	1.303414e-01	3.697045e-03	8.709227e-03
-7.260000e+00	-7.040000e+00	1.517126e-01	4.098500e-03	7.441864e-03
-7.040000e+00	-6.820000e+00	1.784186e-01	0.000000e+00	9.176864e-03
-6.820000e+00	-6.600000e+00	1.760779e-01	1.164950e-02	1.262832e-02
-6.600000e+00	-6.380000e+00	2.179891e-01	3.333773e-03	5.057818e-03
-6.380000e+00	-6.160000e+00	2.147781e-01	4.922636e-03	6.648773e-03
-6.160000e+00	-5.940000e+00	2.476065e-01	9.462773e-03	2.487818e-03
-5.940000e+00	-5.720000e+00	2.254466e-01	2.584209e-02	7.553818e-03
-5.720000e+00	-5.500000e+00	2.434177e-01	1.016595e-02	2.497545e-03
-5.500000e+00	-5.280000e+00	2.443386e-01	2.686864e-03	1.767505e-02
-5.280000e+00	-5.060000e+00	2.407685e-01	4.732409e-03	4.813818e-03
-5.060000e+00	-4.840000e+00	2.431870e-01	1.166614e-02	1.707682e-03
-4.840000e+00	-4.620000e+00	2.362355e-01	8.098182e-03	3.796955e-03
-4.620000e+00	-4.400000e+00	1.937471e-01	7.955091e-03	0.000000e+00
-4.400000e+00	-4.180000e+00	2.037720e-01	1.380173e-02	1.290041e-02
-4.180000e+00	-3.960000e+00	1.953899e-01	1.342882e-02	1.340091e-02
-3.960000e+00	-3.740000e+00	1.625526e-01	1.333732e-02	1.290182e-02
-3.740000e+00	-3.520000e+00	1.542571e-01	1.144914e-02	3.125091e-03
-3.520000e+00	-3.300000e+00	1.396373e-01	8.689409e-03	7.142091e-03
-3.300000e+00	-3.080000e+00	1.116186e-01	4.313227e-03	2.198136e-03
-3.080000e+00	-2.860000e+00	8.904177e-02	4.512727e-03	8.302273e-04
-2.860000e+00	-2.640000e+00	7.204532e-02	1.679318e-03	2.577091e-03
-2.640000e+00	-2.420000e+00	5.469250e-02	2.222773e-03	2.865727e-03
-2.420000e+00	-2.200000e+00	3.298747e-02	1.596750e-03	9.964727e-04
-2.200000e+00	-1.980000e+00	1.757785e-02	6.696227e-04	3.689091e-05
-1.980000e+00	-1.760000e+00	5.500641e-03	1.349909e-04	1.906591e-04
-1.760000e+00	-1.540000e+00	6.122227e-04	4.294773e-05	9.953000e-05
-1.540000e+00	-1.320000e+00	2.582195e-04	1.257186e-04	1.321950e-04
-1.320000e+00	-1.100000e+00	7.971500e-06	5.780136e-07	2.252536e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.3
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.837214e-02	2.495455e-05	5.228773e-03
-1.078000e+01	-1.056000e+01	5.122255e-02	3.902727e-04	1.631864e-03
-1.056000e+01	-1.034000e+01	5.461750e-02	3.370500e-03	3.826318e-03
-1.034000e+01	-1.012000e+01	5.624705e-02	1.626724e-02	2.314955e-03
-1.012000e+01	-9.900000e+00	5.555773e-02	0.000000e+00	3.809955e-03
-9.900000e+00	-9.680000e+00	6.020136e-02	1.112214e-02	1.596864e-03
-9.680000e+00	-9.460000e+00	6.194232e-02	7.362227e-03	0.000000e+00
-9.460000e+00	-9.240000e+00	6.587145e-02	5.492091e-03	1.416364e-04
-9.240000e+00	-9.020000e+00	6.235723e-02	5.131500e-03	1.006182e-03
-9.020000e+00	-8.800000e+00	5.327400e-02	9.474459e-03	4.092864e-03
-8.800000e+00	-8.580000e+00	5.892782e-02	5.643545e-03	1.596364e-04
-8.580000e+00	-8.360000e+00	5.814755e-02	2.379409e-03	3.718182e-05
-8.360000e+00	-8.140000e+00	6.493832e-02	1.695455e-05	5.138636e-03
-8.140000e+00	-7.920000e+00	6.308614e-02	1.277227e-03	2.497818e-03
-7.920000e+00	-7.700000e+00	6.223168e-02	5.750773e-03	0.000000e+00
-7.700000e+00	-7.480000e+00	6.606232e-02	6.020455e-04	3.189864e-03
-7.480000e+00	-7.260000e+00	6.063091e-02	2.991591e-03	7.900000e-05
-7.260000e+00	-7.040000e+00	6.627832e-02	7.464318e-03	0.000000e+00
-7.040000e+00	-6.820000e+00	6.388055e-02	7.237727e-04	9.110909e-04
-6.820000e+00	-6.600000e+00	6.729041e-02	1.726227e-03	2.122182e-03
-6.600000e+00	-6.380000e+00	6.960859e-02	2.661227e-03	6.842545e-03
-6.380000e+00	-6.160000e+00	6.648559e-02	1.255091e-03	1.621273e-03
-6.160000e+00	-5.940000e+00	7.154323e-02	3.013273e-03	2.490909e-04
-5.940000e+00	-5.720000e+00	7.369168e-02	3.600591e-03	1.579136e-03
-5.720000e+00	-5.500000e+00	7.053332e-02	2.366818e-03	1.401273e-03
-5.500000e+00	-5.280000e+00	7.331905e-02	3.649136e-03	1.647091e-03
-5.280000e+00	-5.060000e+00	7.424395e-02	3.017455e-03	1.741455e-03
-5.060000e+00	-4.840000e+00	7.245368e-02	2.714455e-03	1.175864e-03
-4.840000e+00	-4.620000e+00	7.265977e-02	3.761682e-03	5.182227e-03
-4.620000e+00	-4.400000e+00	7.031068e-02	3.097045e-03	1.782000e-03
-4.400000e+00	-4.180000e+00	7.790605e-02	5.126955e-03	9.051818e-04
-4.180000e+00	-3.960000e+00	8.092673e-02	2.294273e-03	6.165500e-03
-3.960000e+00	-3.740000e+00	8.540973e-02	2.853227e-03	6.580000e-04
-3.740000e+00	-3.520000e+00	9.309059e-02	2.480864e-03	2.442682e-03
-3.520000e+00	-3.300000e+00	1.008484e-01	6.559318e-03	1.300545e-03
-3.300000e+00	-3.080000e+00	1.142839e-01	2.233500e-03	1.159355e-02
-3.080000e+00	-2.860000e+00	1.133829e-01	3.544455e-03	8.371364e-03
-2.860000e+00	-2.640000e+00	1.252061e-01	4.822136e-03	2.731591e-03
-2.640000e+00	-2.420000e+00	1.358050e-01	3.208545e-03	2.032273e-03
-2.420000e+00	-2.200000e+00	1.328822e-01	6.235545e-03	3.519955e-03
-2.200000e+00	-1.980000e+00	1.390948e-01	9.175727e-03	1.115914e-02
-1.980000e+00	-1.760000e+00	1.213366e-01	4.787227e-03	4.671727e-03
-1.760000e+00	-1.540000e+00	9.675541e-02	4.262091e-03	2.926773e-03
-1.540000e+00	-1.320000e+00	5.351200e-02	2.796364e-03	3.529500e-03
-1.320000e+00	-1.100000e+00	1.365977e-02	7.010364e-04	2.902845e-03
-1.100000e+00	-8.800000e-01	5.328282e-05	0.000000e+00	1.207073e-05
-8.800000e-01	-6.600000e-01	2.829466e-10	7.833086e-11	4.895395e-11
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.682377e-02	6.843968e-03	1.242955e-03
-1.078000e+01	-1.056000e+01	5.254823e-02	5.778636e-04	3.054545e-03
-1.056000e+01	-1.034000e+01	5.630650e-02	3.910000e-04	2.201773e-03
-1.034000e+01	-1.012000e+01	5.580864e-02	1.098633e-02	1.452045e-03
-1.012000e+01	-9.900000e+00	5.803282e-02	3.357182e-03	2.283636e-04
-9.900000e+00	-9.680000e+00	6.023123e-02	4.477591e-03	1.850864e-03
-9.680000e+00	-9.460000e+00	6.559868e-02	4.507955e-03	0.000000e+00
-9.460000e+00	-9.240000e+00	6.440532e-02	6.214000e-03	0.000000e+00
-9.240000e+00	-9.020000e+00	6.576864e-02	4.193909e-03	0.000000e+00
-9.020000e+00	-8.800000e+00	5.291964e-02	1.066302e-02	2.122591e-03
-8.800000e+00	-8.580000e+00	6.343486e-02	3.819864e-03	1.486318e-03
-8.580000e+00	-8.360000e+00	6.198459e-02	3.801591e-03	0.000000e+00
-8.360000e+00	-8.140000e+00	6.548105e-02	1.386864e-03	2.681864e-03
-8.140000e+00	-7.920000e+00	5.888077e-02	5.887455e-03	4.023636e-04
-7.920000e+00	-7.700000e+00	6.619400e-02	4.415545e-03	4.250455e-04
-7.700000e+00	-7.480000e+00	6.598577e-02	3.238591e-03	1.382727e-04
-7.480000e+00	-7.260000e+00	6.749895e-02	1.872864e-03	5.151818e-04
-7.260000e+00	-7.040000e+00	7.300305e-02	6.548273e-03	8.019545e-04
-7.040000e+00	-6.820000e+00	6.719455e-02	4.482682e-03	8.876364e-04
-6.820000e+00	-6.600000e+00	7.096468e-02	4.801091e-03	1.373091e-03
-6.600000e+00	-6.380000e+00	6.642023e-02	2.805000e-03	2.791591e-03
-6.380000e+00	-6.160000e+00	7.485900e-02	3.302727e-03	1.255364e-03
-6.160000e+00	-5.940000e+00	7.193473e-02	2.545909e-03	0.000000e+00
-5.940000e+00	-5.720000e+00	7.453291e-02	2.704500e-03	3.630727e-03
-5.720000e+00	-5.500000e+00	7.647568e-02	1.510727e-03	4.437364e-03
-5.500000e+00	-5.280000e+00	7.721364e-02	1.916909e-03	6.193318e-03
-5.280000e+00	-5.060000e+00	7.700941e-02	1.710318e-03	2.874455e-03
-5.060000e+00	-4.840000e+00	7.861064e-02	2.147045e-03	4.129455e-03
-4.840000e+00	-4.620000e+00	8.037355e-02	3.727000e-03	3.015818e-03
-4.620000e+00	-4.400000e+00	7.922382e-02	2.831864e-03	2.655773e-03
-4.400000e+00	-4.180000e+00	7.954091e-02	2.578091e-03	5.374773e-03
-4.180000e+00	-3.960000e+00	8.378105e-02	2.643727e-03	1.011136e-03
-3.960000e+00	-3.740000e+00	8.747795e-02	3.715682e-03	6.274682e-03
-3.740000e+00	-3.520000e+00	9.704214e-02	2.665773e-03	7.256545e-03
-3.520000e+00	-3.300000e+00	1.040130e-01	6.639500e-03	5.306955e-03
-3.300000e+00	-3.080000e+00	9.854118e-02	2.584818e-03	3.477818e-03
-3.080000e+00	-2.860000e+00	1.097497e-01	5.394591e-03	8.655545e-03
-2.860000e+00	-2.640000e+00	1.099193e-01	3.131818e-03	2.804909e-03
-2.640000e+00	-2.420000e+00	1.200464e-01	1.133545e-03	6.677318e-03
-2.420000e+00	-2.200000e+00	1.181006e-01	6.099682e-03	3.266273e-03
-2.200000e+00	-1.980000e+00	1.228656e-01	4.003636e-03	5.769091e-03
-1.980000e+00	-1.760000e+00	1.183310e-01	3.890955e-03	2.321773e-03
-1.760000e+00	-1.540000e+00	9.693641e-02	3.142727e-03	3.009773e-03
-1.540000e+00	-1.320000e+00	5.552264e-02	2.041727e-03	3.519045e-03
-1.320000e+00	-1.100000e+00	1.443211e-02	6.468682e-04	3.853545e-04
-1.100000e+00	-8.800000e-01	7.523150e-05	8.413500e-06	7.731455e-06
-8.800000e-01	-6.600000e-01	3.115163e-10	1.245956e-10	4.077087e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.182436e-02	4.805455e-03	7.698864e-03
-1.078000e+01	-1.056000e+01	8.565777e-02	2.824182e-03	7.664591e-03
-1.056000e+01	-1.034000e+01	8.370418e-02	2.981636e-03	4.926773e-03
-1.034000e+01	-1.012000e+01	8.051527e-02	2.604318e-03	3.837045e-03
-1.012000e+01	-9.900000e+00	7.587014e-02	3.059227e-03	2.942136e-03
-9.900000e+00	-9.680000e+00	7.406818e-02	1.211409e-03	2.525727e-03
-9.680000e+00	-9.460000e+00	6.991745e-02	9.837727e-03	1.569045e-03
-9.460000e+00	-9.240000e+00	7.178895e-02	4.856091e-03	7.144545e-04
-9.240000e+00	-9.020000e+00	4.924455e-02	1.231160e-02	3.478091e-03
-9.020000e+00	-8.800000e+00	6.326718e-02	1.730273e-03	1.583000e-03
-8.800000e+00	-8.580000e+00	6.791345e-02	9.037727e-04	1.860909e-04
-8.580000e+00	-8.360000e+00	6.362614e-02	5.557955e-03	8.735455e-04
-8.360000e+00	-8.140000e+00	7.049159e-02	2.251636e-03	8.212955e-03
-8.140000e+00	-7.920000e+00	4.705668e-02	1.306288e-02	4.782682e-03
-7.920000e+00	-7.700000e+00	6.170377e-02	1.890182e-03	1.581000e-03
-7.700000e+00	-7.480000e+00	6.152186e-02	3.986455e-03	8.843636e-04
-7.480000e+00	-7.260000e+00	6.712345e-02	5.740591e-03	1.123500e-03
-7.260000e+00	-7.040000e+00	6.674795e-02	4.056864e-03	9.535909e-04
-7.040000e+00	-6.820000e+00	6.826000e-02	1.155455e-03	4.843182e-03
-6.820000e+00	-6.600000e+00	5.800691e-02	5.126591e-03	3.256909e-03
-6.600000e+00	-6.380000e+00	7.280900e-02	2.743273e-03	3.559091e-03
-6.380000e+00	-6.160000e+00	7.729568e-02	3.318455e-03	2.776955e-03
-6.160000e+00	-5.940000e+00	6.587805e-02	5.403773e-03	1.190545e-03
-5.940000e+00	-5.720000e+00	7.638182e-02	3.364182e-03	2.642000e-03
-5.720000e+00	-5.500000e+00	7.861641e-02	1.429591e-03	6.133318e-03
-5.500000e+00	-5.280000e+00	7.062232e-02	2.326864e-03	2.080455e-04
-5.280000e+00	-5.060000e+00	7.447036e-02	3.585318e-03	0.000000e+00
-5.060000e+00	-4.840000e+00	7.839155e-02	5.213045e-03	4.990364e-03
-4.840000e+00	-4.620000e+00	7.158164e-02	2.653182e-03	4.293455e-03
-4.620000e+00	-4.400000e+00	7.526373e-02	3.660727e-03	2.740500e-03
-4.400000e+00	-4.180000e+00	7.381159e-02	3.464455e-03	4.362091e-03
-4.180000e+00	-3.960000e+00	7.582805e-02	2.383864e-03	1.174500e-03
-3.960000e+00	-3.740000e+00	8.119986e-02	6.968545e-03	5.170000e-04
-3.740000e+00	-3.520000e+00	8.624109e-02	2.008682e-03	2.324591e-03
-3.520000e+00	-3.300000e+00	1.051177e-01	8.135227e-03	2.900500e-03
-3.300000e+00	-3.080000e+00	1.091099e-01	3.445682e-03	2.022091e-03
-3.080000e+00	-2.860000e+00	1.190027e-01	2.768318e-03	3.528091e-03
-2.860000e+00	-2.640000e+00	1.341903e-01	6.075955e-03	7.396045e-03
-2.640000e+00	-2.420000e+00	1.372240e-01	2.694545e-03	7.751818e-03
-2.420000e+00	-2.200000e+00	1.351262e-01	6.203045e-03	3.008864e-03
-2.200000e+00	-1.980000e+00	1.383295e-01	5.557727e-03	4.650000e-03
-1.980000e+00	-1.760000e+00	1.236657e-01	6.210273e-03	3.898000e-03
-1.760000e+00	-1.540000e+00	9.514827e-02	4.749818e-03	2.944273e-03
-1.540000e+00	-1.320000e+00	5.178859e-02	2.227591e-03	2.246727e-03
-1.320000e+00	-1.100000e+00	1.408778e-02	9.752182e-04	1.409977e-03
-1.100000e+00	-8.800000e-01	3.434105e-04	6.726850e-05	8.942455e-06
-8.800000e-01	-6.600000e-01	1.232639e-05	9.974364e-07	2.714159e-06
-6.600000e-01	-4.400000e-01	1.091014e-07	3.540314e-08	3.094123e-08
-4.400000e-01	-2.200000e-01	-7.147259e-17	0.000000e+00	1.261823e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.616449e-02	6.921773e-04	1.629614e-03
-1.078000e+01	-1.056000e+01	2.059180e-02	3.558864e-04	3.335705e-03
-1.056000e+01	-1.034000e+01	2.168070e-02	4.439136e-04	2.187550e-03
-1.034000e+01	-1.012000e+01	2.706023e-02	9.292000e-04	2.081750e-03
-1.012000e+01	-9.900000e+00	3.283148e-02	6.923591e-04	4.359318e-03
-9.900000e+00	-9.680000e+00	3.916391e-02	1.100177e-03	4.518409e-03
-9.680000e+00	-9.460000e+00	4.526840e-02	2.107200e-03	6.064595e-03
-9.460000e+00	-9.240000e+00	5.640082e-02	0.000000e+00	3.937455e-03
-9.240000e+00	-9.020000e+00	7.297050e-02	1.649500e-03	5.425864e-03
-9.020000e+00	-8.800000e+00	9.088509e-02	3.313364e-03	6.382091e-03
-8.800000e+00	-8.580000e+00	1.039315e-01	1.645182e-03	2.790636e-03
-8.580000e+00	-8.360000e+00	1.130885e-01	0.000000e+00	9.756364e-03
-8.360000e+00	-8.140000e+00	1.229806e-01	6.636818e-04	5.970000e-03
-8.140000e+00	-7.920000e+00	1.417410e-01	6.856364e-03	1.773136e-03
-7.920000e+00	-7.700000e+00	1.507885e-01	5.799091e-04	8.660545e-03
-7.700000e+00	-7.480000e+00	1.735857e-01	3.274818e-03	6.514045e-03
-7.480000e+00	-7.260000e+00	1.762596e-01	1.275559e-02	1.199864e-03
-7.260000e+00	-7.040000e+00	1.824089e-01	2.491959e-02	1.406182e-03
-7.040000e+00	-6.820000e+00	1.801689e-01	9.924727e-03	1.180955e-03
-6.820000e+00	-6.600000e+00	1.768907e-01	4.999909e-03	6.196455e-03
-6.600000e+00	-6.380000e+00	1.886329e-01	3.158091e-03	8.724091e-04
-6.380000e+00	-6.160000e+00	1.983630e-01	8.415727e-03	5.778636e-04
-6.160000e+00	-5.940000e+00	1.996478e-01	6.051409e-03	0.000000e+00
-5.940000e+00	-5.720000e+00	1.891814e-01	4.065864e-03	1.766000e-03
-5.720000e+00	-5.500000e+00	1.841231e-01	4.162273e-03	1.466318e-03
-5.500000e+00	-5.280000e+00	1.770694e-01	2.333273e-03	1.595909e-03
-5.280000e+00	-5.060000e+00	1.702095e-01	5.392409e-03	2.489955e-03
-5.060000e+00	-4.840000e+00	1.553804e-01	1.220945e-02	0.000000e+00
-4.840000e+00	-4.620000e+00	1.456790e-01	4.398045e-03	1.911555e-02
-4.620000e+00	-4.400000e+00	1.168170e-01	2.778091e-03	9.675818e-03
-4.400000e+00	-4.180000e+00	1.247028e-01	9.079682e-03	4.398591e-03
-4.180000e+00	-3.960000e+00	1.185370e-01	7.403727e-03	7.650091e-03
-3.960000e+00	-3.740000e+00	1.068052e-01	8.292091e-03	3.720000e-03
-3.740000e+00	-3.520000e+00	9.189409e-02	5.454773e-03	2.458818e-03
-3.520000e+00	-3.300000e+00	7.534127e-02	3.710636e-03	2.669636e-03
-3.300000e+00	-3.080000e+00	6.893814e-02	2.818182e-03	5.057500e-03
-3.080000e+00	-2.860000e+00	5.633323e-02	3.086273e-03	4.026136e-03
-2.860000e+00	-2.640000e+00	4.617850e-02	3.006745e-03	1.235000e-04
-2.640000e+00	-2.420000e+00	3.546868e-02	1.232677e-03	3.211214e-03
-2.420000e+00	-2.200000e+00	2.508239e-02	1.574414e-03	1.125141e-03
-2.200000e+00	-1.980000e+00	1.494992e-02	7.619636e-04	1.202409e-04
-1.980000e+00	-1.760000e+00	6.429736e-03	5.718136e-04	1.446091e-03
-1.760000e+00	-1.540000e+00	8.544605e-04	1.753477e-04	3.493636e-06
-1.540000e+00	-1.320000e+00	9.168286e-05	1.164432e-05	1.700364e-05
-1.320000e+00	-1.100000e+00	9.072777e-06	8.632591e-07	1.539814e-06
-1.100000e+00	-8.800000e-01	5.469555e-24	2.007818e-24	3.444555e-24
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.601650e-02	6.215455e-05	1.814155e-03
-1.078000e+01	-1.056000e+01	1.745976e-02	0.000000e+00	1.993950e-03
-1.056000e+01	-1.034000e+01	2.176297e-02	1.783136e-04	3.396077e-03
-1.034000e+01	-1.012000e+01	2.720861e-02	4.495773e-04	2.447450e-03
-1.012000e+01	-9.900000e+00	3.228921e-02	1.115705e-03	3.148032e-03
-9.900000e+00	-9.680000e+00	3.497770e-02	1.618691e-03	6.156241e-03
-9.680000e+00	-9.460000e+00	4.545117e-02	0.000000e+00	6.639741e-03
-9.460000e+00	-9.240000e+00	6.050132e-02	3.002273e-04	4.162182e-03
-9.240000e+00	-9.020000e+00	6.545314e-02	0.000000e+00	5.362182e-03
-9.020000e+00	-8.800000e+00	8.370641e-02	4.362273e-04	6.917773e-03
-8.800000e+00	-8.580000e+00	9.671873e-02	3.186455e-03	6.531818e-03
-8.580000e+00	-8.360000e+00	1.097524e-01	7.650000e-05	5.481864e-03
-8.360000e+00	-8.140000e+00	1.209602e-01	1.038318e-03	3.720318e-03
-8.140000e+00	-7.920000e+00	1.324139e-01	1.119859e-02	5.343682e-03
-7.920000e+00	-7.700000e+00	1.549247e-01	1.161864e-03	5.913682e-03
-7.700000e+00	-7.480000e+00	1.687003e-01	2.618727e-03	4.819773e-03
-7.480000e+00	-7.260000e+00	1.684417e-01	9.652636e-03	2.493091e-03
-7.260000e+00	-7.040000e+00	1.837060e-01	2.642268e-02	0.000000e+00
-7.040000e+00	-6.820000e+00	1.943145e-01	1.108214e-02	0.000000e+00
-6.820000e+00	-6.600000e+00	1.814625e-01	7.003500e-03	3.292136e-03
-6.600000e+00	-6.380000e+00	1.886546e-01	6.418682e-03	0.000000e+00
-6.380000e+00	-6.160000e+00	2.034748e-01	1.049927e-02	1.311364e-03
-6.160000e+00	-5.940000e+00	1.982051e-01	5.062500e-03	8.106364e-04
-5.940000e+00	-5.720000e+00	1.948900e-01	5.225682e-03	2.767227e-03
-5.720000e+00	-5.500000e+00	1.913904e-01	3.841364e-03	1.722909e-03
-5.500000e+00	-5.280000e+00	1.815329e-01	3.115455e-03	1.413364e-03
-5.280000e+00	-5.060000e+00	1.742650e-01	5.693000e-03	2.289045e-03
-5.060000e+00	-4.840000e+00	1.604011e-01	4.447727e-03	1.123636e-04
-4.840000e+00	-4.620000e+00	1.501541e-01	5.897864e-03	7.251636e-03
-4.620000e+00	-4.400000e+00	1.311320e-01	4.927455e-03	3.083500e-03
-4.400000e+00	-4.180000e+00	1.234414e-01	6.017455e-03	7.305636e-03
-4.180000e+00	-3.960000e+00	1.159949e-01	6.587364e-03	6.132091e-03
-3.960000e+00	-3.740000e+00	9.956745e-02	7.802818e-03	7.544364e-03
-3.740000e+00	-3.520000e+00	9.070559e-02	5.315364e-03	1.607727e-03
-3.520000e+00	-3.300000e+00	8.654036e-02	7.094273e-03	2.003273e-03
-3.300000e+00	-3.080000e+00	6.530773e-02	1.792227e-03	5.415364e-03
-3.080000e+00	-2.860000e+00	5.399691e-02	2.255273e-03	4.938091e-03
-2.860000e+00	-2.640000e+00	4.450978e-02	1.863705e-03	4.926318e-04
-2.640000e+00	-2.420000e+00	3.343175e-02	0.000000e+00	3.573777e-03
-2.420000e+00	-2.200000e+00	2.410664e-02	1.671818e-03	1.639673e-03
-2.200000e+00	-1.980000e+00	1.416959e-02	4.951273e-04	2.993000e-04
-1.980000e+00	-1.760000e+00	6.073464e-03	1.064364e-04	3.139545e-04
-1.760000e+00	-1.540000e+00	1.033165e-03	9.422136e-05	3.782182e-05
-1.540000e+00	-1.320000e+00	1.384561e-04	1.296600e-05	2.023845e-05
-1.320000e+00	-1.100000e+00	1.609276e-05	1.679636e-06	2.548455e-06
-1.100000e+00	-8.800000e-01	3.239692e-24	1.173161e-24	2.056208e-24
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.698291e-03	3.006982e-04	8.265727e-04
-1.078000e+01	-1.056000e+01	6.795114e-03	0.000000e+00	6.604500e-04
-1.056000e+01	-1.034000e+01	1.078082e-02	2.027545e-04	1.549336e-03
-1.034000e+01	-1.012000e+01	1.205332e-02	0.000000e+00	1.634241e-03
-1.012000e+01	-9.900000e+00	2.188277e-02	0.000000e+00	2.281414e-03
-9.900000e+00	-9.680000e+00	3.032137e-02	3.215682e-04	2.543282e-03
-9.680000e+00	-9.460000e+00	4.242540e-02	1.242591e-03	8.237014e-03
-9.460000e+00	-9.240000e+00	5.126436e-02	1.839545e-03	7.647636e-03
-9.240000e+00	-9.020000e+00	8.236936e-02	7.041364e-04	7.435273e-03
-9.020000e+00	-8.800000e+00	8.347218e-02	2.686727e-03	6.367273e-03
-8.800000e+00	-8.580000e+00	1.128539e-01	1.482636e-03	8.584136e-03
-8.580000e+00	-8.360000e+00	1.065628e-01	2.492864e-03	1.089745e-02
-8.360000e+00	-8.140000e+00	1.465284e-01	8.152409e-03	6.625227e-03
-8.140000e+00	-7.920000e+00	1.556274e-01	0.000000e+00	1.153177e-02
-7.920000e+00	-7.700000e+00	1.653792e-01	7.146227e-03	4.142909e-03
-7.700000e+00	-7.480000e+00	1.815054e-01	3.152000e-03	1.106759e-02
-7.480000e+00	-7.260000e+00	1.853975e-01	1.009736e-02	1.100000e-03
-7.260000e+00	-7.040000e+00	2.032459e-01	1.639386e-02	1.066136e-03
-7.040000e+00	-6.820000e+00	1.895882e-01	1.347655e-02	2.462455e-03
-6.820000e+00	-6.600000e+00	1.859478e-01	1.049805e-02	3.620273e-03
-6.600000e+00	-6.380000e+00	2.005264e-01	7.787727e-04	2.996045e-03
-6.380000e+00	-6.160000e+00	1.976496e-01	1.150636e-03	3.481773e-03
-6.160000e+00	-5.940000e+00	1.948817e-01	5.931909e-03	8.139091e-04
-5.940000e+00	-5.720000e+00	1.900979e-01	6.713364e-03	1.023409e-03
-5.720000e+00	-5.500000e+00	1.981465e-01	1.522591e-03	4.544455e-03
-5.500000e+00	-5.280000e+00	1.782365e-01	4.094045e-03	2.128818e-03
-5.280000e+00	-5.060000e+00	1.845379e-01	6.394318e-03	3.748182e-03
-5.060000e+00	-4.840000e+00	1.688111e-01	1.167777e-02	3.923773e-03
-4.840000e+00	-4.620000e+00	1.530526e-01	6.411500e-03	3.472955e-03
-4.620000e+00	-4.400000e+00	1.220616e-01	2.865955e-03	7.170273e-03
-4.400000e+00	-4.180000e+00	1.282112e-01	9.853773e-03	1.132595e-02
-4.180000e+00	-3.960000e+00	1.169020e-01	9.246909e-03	5.582136e-03
-3.960000e+00	-3.740000e+00	1.032741e-01	1.187132e-02	9.288000e-03
-3.740000e+00	-3.520000e+00	9.030695e-02	5.660636e-03	6.953182e-04
-3.520000e+00	-3.300000e+00	8.106232e-02	3.865909e-03	7.629591e-03
-3.300000e+00	-3.080000e+00	6.657591e-02	2.581227e-03	4.072818e-03
-3.080000e+00	-2.860000e+00	5.506014e-02	2.490318e-03	8.293636e-04
-2.860000e+00	-2.640000e+00	4.766618e-02	1.817955e-03	2.400455e-04
-2.640000e+00	-2.420000e+00	3.836075e-02	1.177459e-03	2.937105e-03
-2.420000e+00	-2.200000e+00	2.405095e-02	1.718809e-03	1.435236e-03
-2.200000e+00	-1.980000e+00	1.443060e-02	8.875682e-04	0.000000e+00
-1.980000e+00	-1.760000e+00	5.761259e-03	6.075000e-05	2.688909e-04
-1.760000e+00	-1.540000e+00	8.364655e-04	4.660409e-05	7.405091e-05
-1.540000e+00	-1.320000e+00	2.801778e-04	1.372888e-04	1.341347e-04
-1.320000e+00	-1.100000e+00	1.186454e-05	9.744818e-07	5.937432e-06
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_200/dat/NP-effects_200_Thrust_log_z03_b2.dat <==
# BEGIN PLOT
LegendOnly=/MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2 /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
DrawOnly=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2 /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2 /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
RatioPlotReference=/MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
XMax=-0.88
Rebin=2
ErrorType=env
Legend=1
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /MEPSNLO_parton_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.358562e-03	9.798136e-05	9.479286e-04
-1.078000e+01	-1.056000e+01	6.254355e-03	3.106682e-04	8.482227e-04
-1.056000e+01	-1.034000e+01	7.238150e-03	1.739591e-04	1.315395e-03
-1.034000e+01	-1.012000e+01	1.004665e-02	3.894818e-04	2.459414e-03
-1.012000e+01	-9.900000e+00	1.269718e-02	1.794318e-04	2.226841e-03
-9.900000e+00	-9.680000e+00	1.634853e-02	3.905045e-04	2.617200e-03
-9.680000e+00	-9.460000e+00	1.692550e-02	1.554191e-03	4.008355e-03
-9.460000e+00	-9.240000e+00	2.282425e-02	3.043182e-05	1.976041e-03
-9.240000e+00	-9.020000e+00	2.852560e-02	1.857827e-03	2.820555e-03
-9.020000e+00	-8.800000e+00	4.772018e-02	1.149364e-03	3.460727e-03
-8.800000e+00	-8.580000e+00	5.685932e-02	1.502727e-03	3.226773e-03
-8.580000e+00	-8.360000e+00	6.245755e-02	0.000000e+00	5.637545e-03
-8.360000e+00	-8.140000e+00	7.772609e-02	4.890909e-04	7.977136e-03
-8.140000e+00	-7.920000e+00	1.030473e-01	1.561364e-03	4.679864e-03
-7.920000e+00	-7.700000e+00	1.165194e-01	7.885909e-04	7.347364e-03
-7.700000e+00	-7.480000e+00	1.498984e-01	1.936818e-03	1.202559e-02
-7.480000e+00	-7.260000e+00	1.695021e-01	4.899545e-04	4.468636e-03
-7.260000e+00	-7.040000e+00	1.859013e-01	7.998636e-03	3.216273e-03
-7.040000e+00	-6.820000e+00	2.045510e-01	1.360564e-02	6.733909e-03
-6.820000e+00	-6.600000e+00	2.060142e-01	1.843682e-03	1.351695e-02
-6.600000e+00	-6.380000e+00	2.341192e-01	9.914955e-03	2.831773e-03
-6.380000e+00	-6.160000e+00	2.480623e-01	1.249705e-02	1.858364e-03
-6.160000e+00	-5.940000e+00	2.528187e-01	1.331886e-02	1.813455e-03
-5.940000e+00	-5.720000e+00	2.449667e-01	1.547882e-02	2.250227e-03
-5.720000e+00	-5.500000e+00	2.475658e-01	6.194182e-03	5.693182e-04
-5.500000e+00	-5.280000e+00	2.450467e-01	1.245009e-02	4.182455e-03
-5.280000e+00	-5.060000e+00	2.188687e-01	7.296864e-03	8.722727e-05
-5.060000e+00	-4.840000e+00	2.096070e-01	1.918859e-02	0.000000e+00
-4.840000e+00	-4.620000e+00	1.949450e-01	7.969636e-03	1.963364e-02
-4.620000e+00	-4.400000e+00	1.606366e-01	4.370591e-03	1.001823e-02
-4.400000e+00	-4.180000e+00	1.622500e-01	1.025168e-02	1.189127e-02
-4.180000e+00	-3.960000e+00	1.391828e-01	8.614727e-03	9.200773e-03
-3.960000e+00	-3.740000e+00	1.240897e-01	9.198273e-03	4.324545e-03
-3.740000e+00	-3.520000e+00	9.844245e-02	6.732864e-03	3.502409e-03
-3.520000e+00	-3.300000e+00	7.629455e-02	3.297455e-03	2.120955e-03
-3.300000e+00	-3.080000e+00	5.999095e-02	3.267864e-03	5.477045e-03
-3.080000e+00	-2.860000e+00	4.202805e-02	2.691536e-03	3.658309e-03
-2.860000e+00	-2.640000e+00	2.738974e-02	1.293664e-03	2.518273e-04
-2.640000e+00	-2.420000e+00	1.453674e-02	2.752409e-04	9.608000e-04
-2.420000e+00	-2.200000e+00	4.589164e-03	4.752936e-04	2.613500e-04
-2.200000e+00	-1.980000e+00	5.698991e-04	0.000000e+00	1.739777e-04
-1.980000e+00	-1.760000e+00	1.413479e-04	4.282405e-05	1.566836e-05
-1.760000e+00	-1.540000e+00	3.745748e-07	3.243890e-07	2.959106e-07
-1.540000e+00	-1.320000e+00	6.989291e-09	3.802671e-09	1.618255e-09
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_parton_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.881418e-03	0.000000e+00	1.269991e-03
-1.078000e+01	-1.056000e+01	6.338441e-03	0.000000e+00	1.050273e-03
-1.056000e+01	-1.034000e+01	7.620900e-03	1.235136e-04	8.120318e-04
-1.034000e+01	-1.012000e+01	9.918491e-03	2.514455e-04	1.730977e-03
-1.012000e+01	-9.900000e+00	1.338443e-02	3.567773e-04	1.547668e-03
-9.900000e+00	-9.680000e+00	1.519506e-02	5.934545e-05	2.928900e-03
-9.680000e+00	-9.460000e+00	1.817868e-02	1.224741e-03	3.681114e-03
-9.460000e+00	-9.240000e+00	2.563540e-02	4.791364e-05	2.717641e-03
-9.240000e+00	-9.020000e+00	2.848041e-02	3.061977e-03	3.421377e-03
-9.020000e+00	-8.800000e+00	4.551477e-02	6.232227e-04	4.202227e-03
-8.800000e+00	-8.580000e+00	5.710173e-02	3.959091e-05	4.741136e-03
-8.580000e+00	-8.360000e+00	6.383073e-02	1.171818e-03	7.513818e-03
-8.360000e+00	-8.140000e+00	7.981795e-02	2.304545e-04	6.363727e-03
-8.140000e+00	-7.920000e+00	9.430268e-02	1.661000e-03	6.250000e-03
-7.920000e+00	-7.700000e+00	1.206204e-01	0.000000e+00	7.969182e-03
-7.700000e+00	-7.480000e+00	1.391112e-01	2.496727e-03	7.915955e-03
-7.480000e+00	-7.260000e+00	1.608439e-01	4.026045e-03	4.315136e-03
-7.260000e+00	-7.040000e+00	1.846132e-01	5.699500e-03	1.221091e-03
-7.040000e+00	-6.820000e+00	2.099104e-01	2.784818e-03	1.756682e-03
-6.820000e+00	-6.600000e+00	2.114335e-01	4.895318e-03	6.134500e-03
-6.600000e+00	-6.380000e+00	2.296913e-01	1.394214e-02	1.262864e-03
-6.380000e+00	-6.160000e+00	2.511824e-01	1.337891e-02	6.790000e-04
-6.160000e+00	-5.940000e+00	2.444065e-01	7.435182e-03	3.591864e-03
-5.940000e+00	-5.720000e+00	2.479497e-01	9.276500e-03	1.352182e-03
-5.720000e+00	-5.500000e+00	2.418419e-01	6.862955e-03	1.119500e-03
-5.500000e+00	-5.280000e+00	2.438254e-01	4.386545e-03	3.836136e-03
-5.280000e+00	-5.060000e+00	2.263647e-01	6.141455e-03	4.570455e-04
-5.060000e+00	-4.840000e+00	2.155619e-01	8.722545e-03	0.000000e+00
-4.840000e+00	-4.620000e+00	1.947484e-01	6.990636e-03	4.703091e-03
-4.620000e+00	-4.400000e+00	1.764609e-01	5.784682e-03	5.949318e-03
-4.400000e+00	-4.180000e+00	1.549835e-01	7.063818e-03	1.034764e-02
-4.180000e+00	-3.960000e+00	1.404044e-01	8.322318e-03	6.742318e-03
-3.960000e+00	-3.740000e+00	1.156740e-01	8.838409e-03	9.142773e-03
-3.740000e+00	-3.520000e+00	9.770264e-02	5.216091e-03	3.040545e-03
-3.520000e+00	-3.300000e+00	8.765200e-02	6.569409e-03	2.087864e-03
-3.300000e+00	-3.080000e+00	5.857055e-02	1.498000e-03	5.680318e-03
-3.080000e+00	-2.860000e+00	4.188362e-02	1.379386e-03	3.646973e-03
-2.860000e+00	-2.640000e+00	2.867318e-02	1.025718e-03	4.594727e-04
-2.640000e+00	-2.420000e+00	1.326852e-02	0.000000e+00	1.928505e-03
-2.420000e+00	-2.200000e+00	4.828564e-03	8.642727e-05	1.789364e-04
-2.200000e+00	-1.980000e+00	7.470573e-04	1.290886e-04	2.345864e-05
-1.980000e+00	-1.760000e+00	1.290698e-04	4.244805e-05	1.368655e-05
-1.760000e+00	-1.540000e+00	8.253341e-06	3.297091e-07	1.531005e-05
-1.540000e+00	-1.320000e+00	6.945655e-11	1.933355e-11	2.472764e-11
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MEPSNLO_hadron_ue_200.yoda/EVENT_SHAPES_200/Thrust_log_z03_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.237373e-04	2.134599e-04	1.619459e-04
-1.078000e+01	-1.056000e+01	5.508809e-04	1.796045e-05	9.523500e-05
-1.056000e+01	-1.034000e+01	4.642123e-04	4.373786e-05	1.017259e-04
-1.034000e+01	-1.012000e+01	1.233797e-03	1.889364e-05	5.916259e-04
-1.012000e+01	-9.900000e+00	5.823732e-04	5.630293e-04	1.586409e-04
-9.900000e+00	-9.680000e+00	3.248565e-03	4.700818e-05	1.087067e-03
-9.680000e+00	-9.460000e+00	4.799468e-03	0.000000e+00	5.250182e-04
-9.460000e+00	-9.240000e+00	9.444986e-03	4.453455e-04	1.869364e-03
-9.240000e+00	-9.020000e+00	1.602715e-02	0.000000e+00	1.975709e-03
-9.020000e+00	-8.800000e+00	2.459587e-02	6.476364e-05	2.572418e-03
-8.800000e+00	-8.580000e+00	4.297714e-02	1.286659e-03	4.784955e-03
-8.580000e+00	-8.360000e+00	4.781159e-02	3.405909e-04	6.640409e-03
-8.360000e+00	-8.140000e+00	7.256814e-02	4.219500e-03	5.734091e-03
-8.140000e+00	-7.920000e+00	9.445323e-02	2.144818e-03	8.050045e-03
-7.920000e+00	-7.700000e+00	1.148286e-01	2.525273e-03	1.092714e-02
-7.700000e+00	-7.480000e+00	1.552747e-01	2.020864e-03	1.773114e-02
-7.480000e+00	-7.260000e+00	1.789993e-01	4.777955e-03	9.857318e-03
-7.260000e+00	-7.040000e+00	2.093595e-01	5.899545e-04	7.509500e-03
-7.040000e+00	-6.820000e+00	2.247262e-01	0.000000e+00	9.115636e-03
-6.820000e+00	-6.600000e+00	2.319880e-01	1.570286e-02	7.448182e-03
-6.600000e+00	-6.380000e+00	2.514404e-01	1.217295e-02	4.270591e-03
-6.380000e+00	-6.160000e+00	2.589983e-01	7.818864e-03	1.301182e-03
-6.160000e+00	-5.940000e+00	2.754133e-01	7.618955e-03	1.893636e-03
-5.940000e+00	-5.720000e+00	2.424070e-01	2.953391e-02	2.688364e-03
-5.720000e+00	-5.500000e+00	2.612942e-01	5.355409e-03	1.898591e-03
-5.500000e+00	-5.280000e+00	2.335319e-01	3.588864e-03	6.079545e-03
-5.280000e+00	-5.060000e+00	2.372566e-01	4.643182e-03	5.572364e-03
-5.060000e+00	-4.840000e+00	2.240812e-01	1.374068e-02	3.642773e-03
-4.840000e+00	-4.620000e+00	2.081081e-01	9.585500e-03	4.066364e-03
-4.620000e+00	-4.400000e+00	1.713039e-01	4.659591e-03	5.905864e-03
-4.400000e+00	-4.180000e+00	1.616632e-01	1.010386e-02	1.351432e-02
-4.180000e+00	-3.960000e+00	1.431007e-01	1.193568e-02	7.160500e-03
-3.960000e+00	-3.740000e+00	1.154953e-01	1.229823e-02	1.149195e-02
-3.740000e+00	-3.520000e+00	1.001831e-01	7.432818e-03	9.984091e-04
-3.520000e+00	-3.300000e+00	8.048805e-02	2.965955e-03	7.461000e-03
-3.300000e+00	-3.080000e+00	5.788641e-02	2.805955e-03	3.747136e-03
-3.080000e+00	-2.860000e+00	4.012161e-02	1.731586e-03	9.527409e-04
-2.860000e+00	-2.640000e+00	2.814792e-02	7.869000e-04	6.634364e-04
-2.640000e+00	-2.420000e+00	1.472983e-02	7.186091e-04	4.870727e-04
-2.420000e+00	-2.200000e+00	4.187389e-03	2.299845e-04	3.353086e-04
-2.200000e+00	-1.980000e+00	5.730741e-04	8.238500e-05	1.503418e-04
-1.980000e+00	-1.760000e+00	5.360623e-05	1.222052e-05	7.123591e-06
-1.760000e+00	-1.540000e+00	8.201091e-07	5.042918e-07	2.747727e-08
-1.540000e+00	-1.320000e+00	1.367670e-14	1.055828e-14	1.985428e-14
-1.320000e+00	-1.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e+00	-8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_ungroomed.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.9
XMin=-6.16
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\tau_\perp})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\tau_\perp})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.757454e-07	4.962259e-08	1.704389e-07
-1.078000e+01	-1.056000e+01	-8.589914e-07	6.754955e-07	5.559099e-07
-1.056000e+01	-1.034000e+01	3.521783e-07	8.951050e-08	3.144440e-07
-1.034000e+01	-1.012000e+01	1.392100e-07	5.539286e-08	1.688420e-07
-1.012000e+01	-9.900000e+00	2.123002e-07	9.879382e-08	2.320654e-07
-9.900000e+00	-9.680000e+00	6.100382e-07	1.389591e-08	3.178155e-07
-9.680000e+00	-9.460000e+00	4.227289e-06	2.477684e-06	1.346966e-05
-9.460000e+00	-9.240000e+00	1.859036e-06	1.942241e-07	1.306638e-06
-9.240000e+00	-9.020000e+00	1.763023e-05	-2.178500e-07	1.347541e-05
-9.020000e+00	-8.800000e+00	2.940875e-06	4.541759e-07	1.323699e-06
-8.800000e+00	-8.580000e+00	4.262275e-06	1.046688e-06	3.062989e-06
-8.580000e+00	-8.360000e+00	4.232077e-05	6.215568e-06	3.508641e-05
-8.360000e+00	-8.140000e+00	2.435454e-05	3.172398e-05	2.353846e-05
-8.140000e+00	-7.920000e+00	4.166030e-05	3.542877e-06	3.274460e-05
-7.920000e+00	-7.700000e+00	4.387128e-05	4.234182e-06	2.492599e-05
-7.700000e+00	-7.480000e+00	-1.180937e-04	1.074555e-05	1.059369e-04
-7.480000e+00	-7.260000e+00	9.299432e-05	1.277905e-05	3.824214e-05
-7.260000e+00	-7.040000e+00	1.084756e-04	1.514573e-05	9.548768e-05
-7.040000e+00	-6.820000e+00	2.457359e-04	9.310436e-05	1.134640e-04
-6.820000e+00	-6.600000e+00	3.143655e-04	2.502336e-05	1.970335e-04
-6.600000e+00	-6.380000e+00	7.407586e-04	3.412136e-05	3.215868e-04
-6.380000e+00	-6.160000e+00	1.030520e-03	4.505682e-05	3.498041e-04
-6.160000e+00	-5.940000e+00	1.519010e-03	1.855236e-04	4.470800e-04
-5.940000e+00	-5.720000e+00	4.759250e-03	6.438182e-05	8.403409e-04
-5.720000e+00	-5.500000e+00	5.456805e-03	1.691318e-04	1.133186e-03
-5.500000e+00	-5.280000e+00	7.461014e-03	9.627273e-05	1.664764e-03
-5.280000e+00	-5.060000e+00	1.040270e-02	2.172023e-03	3.199727e-03
-5.060000e+00	-4.840000e+00	1.780900e-02	7.802955e-04	3.980873e-03
-4.840000e+00	-4.620000e+00	3.346803e-02	2.430918e-03	6.294486e-03
-4.620000e+00	-4.400000e+00	5.529595e-02	4.420682e-03	6.644545e-03
-4.400000e+00	-4.180000e+00	6.888745e-02	1.952591e-03	1.576455e-02
-4.180000e+00	-3.960000e+00	1.587798e-01	3.056364e-03	1.352545e-02
-3.960000e+00	-3.740000e+00	1.920893e-01	1.639086e-02	9.984591e-03
-3.740000e+00	-3.520000e+00	3.349056e-01	1.954727e-02	9.935455e-04
-3.520000e+00	-3.300000e+00	4.604109e-01	6.541318e-03	7.417727e-03
-3.300000e+00	-3.080000e+00	5.024082e-01	2.652727e-03	3.191818e-02
-3.080000e+00	-2.860000e+00	5.763200e-01	2.359682e-02	1.927273e-03
-2.860000e+00	-2.640000e+00	5.730436e-01	1.869773e-02	2.106227e-02
-2.640000e+00	-2.420000e+00	5.136250e-01	6.249091e-03	2.714545e-03
-2.420000e+00	-2.200000e+00	3.926300e-01	9.243636e-03	9.780182e-03
-2.200000e+00	-1.980000e+00	2.744615e-01	1.292055e-02	4.276955e-03
-1.980000e+00	-1.760000e+00	1.807992e-01	4.505182e-03	2.605227e-03
-1.760000e+00	-1.540000e+00	1.090801e-01	5.693045e-03	3.228091e-03
-1.540000e+00	-1.320000e+00	5.307364e-02	3.930864e-03	2.205091e-03
-1.320000e+00	-1.100000e+00	1.600975e-02	1.329600e-03	5.851273e-04
-1.100000e+00	-8.800000e-01	1.582934e-04	6.018136e-06	2.632091e-06
-8.800000e-01	-6.600000e-01	1.050524e-08	1.804314e-09	6.009182e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\tau_\perp})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\tau_\perp})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.890698e-06	3.833636e-08	1.044399e-06
-1.078000e+01	-1.056000e+01	4.360898e-06	1.538710e-06	7.338639e-06
-1.056000e+01	-1.034000e+01	2.483340e-06	2.311300e-07	1.262637e-06
-1.034000e+01	-1.012000e+01	1.348312e-05	2.349786e-06	3.829668e-06
-1.012000e+01	-9.900000e+00	3.441689e-06	1.269455e-08	3.231529e-06
-9.900000e+00	-9.680000e+00	7.094695e-06	1.808773e-07	2.458427e-06
-9.680000e+00	-9.460000e+00	1.426426e-05	2.533264e-06	2.007850e-05
-9.460000e+00	-9.240000e+00	1.723212e-05	4.434182e-06	6.560623e-06
-9.240000e+00	-9.020000e+00	3.981697e-05	2.347182e-06	2.766603e-05
-9.020000e+00	-8.800000e+00	1.417507e-05	1.477577e-06	1.146664e-05
-8.800000e+00	-8.580000e+00	3.291898e-05	1.994950e-06	1.269434e-05
-8.580000e+00	-8.360000e+00	1.687376e-04	8.345236e-05	1.127386e-04
-8.360000e+00	-8.140000e+00	9.541136e-05	2.127555e-05	5.732050e-05
-8.140000e+00	-7.920000e+00	1.599225e-04	1.586323e-05	9.059395e-05
-7.920000e+00	-7.700000e+00	2.237441e-04	1.836655e-05	9.058195e-05
-7.700000e+00	-7.480000e+00	1.429031e-04	3.893182e-06	1.823707e-04
-7.480000e+00	-7.260000e+00	3.349320e-04	4.801118e-05	1.305394e-04
-7.260000e+00	-7.040000e+00	5.381659e-04	4.663000e-05	3.124855e-04
-7.040000e+00	-6.820000e+00	1.268160e-03	2.515541e-04	4.987518e-04
-6.820000e+00	-6.600000e+00	2.004394e-03	1.041414e-04	7.824714e-04
-6.600000e+00	-6.380000e+00	3.605219e-03	1.844927e-04	1.799309e-03
-6.380000e+00	-6.160000e+00	3.552290e-03	3.246064e-04	1.206573e-03
-6.160000e+00	-5.940000e+00	7.706014e-03	4.060818e-04	2.606950e-03
-5.940000e+00	-5.720000e+00	1.436181e-02	7.156909e-04	3.864414e-03
-5.720000e+00	-5.500000e+00	1.845554e-02	5.612227e-04	3.651964e-03
-5.500000e+00	-5.280000e+00	2.570948e-02	7.760773e-04	5.944891e-03
-5.280000e+00	-5.060000e+00	4.019504e-02	3.496336e-03	8.849368e-03
-5.060000e+00	-4.840000e+00	4.652309e-02	8.665295e-03	6.964000e-03
-4.840000e+00	-4.620000e+00	7.065127e-02	3.181682e-03	1.515155e-02
-4.620000e+00	-4.400000e+00	1.310327e-01	7.868364e-03	1.615641e-02
-4.400000e+00	-4.180000e+00	1.636460e-01	1.126068e-02	1.434636e-02
-4.180000e+00	-3.960000e+00	2.600270e-01	4.443455e-03	1.895909e-03
-3.960000e+00	-3.740000e+00	3.089596e-01	3.862314e-02	1.454227e-03
-3.740000e+00	-3.520000e+00	3.795405e-01	4.405818e-03	2.535027e-02
-3.520000e+00	-3.300000e+00	4.516604e-01	1.383309e-02	1.659914e-02
-3.300000e+00	-3.080000e+00	4.738782e-01	1.943550e-02	3.107591e-02
-3.080000e+00	-2.860000e+00	4.726723e-01	1.020682e-02	6.541364e-03
-2.860000e+00	-2.640000e+00	4.461090e-01	1.532800e-02	1.278605e-02
-2.640000e+00	-2.420000e+00	3.795806e-01	1.618318e-02	5.818545e-03
-2.420000e+00	-2.200000e+00	3.023836e-01	5.693136e-03	4.847909e-03
-2.200000e+00	-1.980000e+00	2.259249e-01	5.867136e-03	2.903000e-03
-1.980000e+00	-1.760000e+00	1.546935e-01	2.592182e-03	2.125364e-03
-1.760000e+00	-1.540000e+00	9.699177e-02	5.857455e-03	3.386318e-03
-1.540000e+00	-1.320000e+00	4.764409e-02	2.644973e-03	2.146318e-03
-1.320000e+00	-1.100000e+00	1.472997e-02	1.306764e-03	4.160045e-04
-1.100000e+00	-8.800000e-01	1.228012e-04	6.007182e-06	2.801955e-06
-8.800000e-01	-6.600000e-01	1.067305e-08	1.767855e-09	6.151091e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_ungroomed
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\tau_\perp})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\tau_\perp})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.067268e-19	1.966914e-19	7.745727e-20
-1.078000e+01	-1.056000e+01	6.892045e-18	1.758150e-18	8.347182e-19
-1.056000e+01	-1.034000e+01	3.157880e-17	4.411509e-18	1.487388e-17
-1.034000e+01	-1.012000e+01	9.220050e-15	5.813654e-15	-2.147591e-16
-1.012000e+01	-9.900000e+00	1.097440e-12	1.764164e-13	7.394095e-13
-9.900000e+00	-9.680000e+00	4.668768e-15	6.942509e-16	1.015400e-15
-9.680000e+00	-9.460000e+00	-3.012465e-12	2.225240e-12	2.392295e-13
-9.460000e+00	-9.240000e+00	1.705007e-11	1.812423e-12	1.070749e-11
-9.240000e+00	-9.020000e+00	-1.652947e-11	1.887756e-11	1.198602e-11
-9.020000e+00	-8.800000e+00	3.804950e-10	2.523591e-12	1.843946e-10
-8.800000e+00	-8.580000e+00	4.408415e-10	3.122168e-11	3.297190e-10
-8.580000e+00	-8.360000e+00	2.023966e-08	1.657473e-09	1.338693e-08
-8.360000e+00	-8.140000e+00	3.139378e-08	9.217818e-10	1.333820e-08
-8.140000e+00	-7.920000e+00	1.030300e-07	4.991091e-09	5.888659e-08
-7.920000e+00	-7.700000e+00	5.228427e-07	2.141136e-08	3.656791e-07
-7.700000e+00	-7.480000e+00	1.570679e-06	9.862773e-08	5.530786e-07
-7.480000e+00	-7.260000e+00	1.178229e-05	2.093014e-06	3.310773e-06
-7.260000e+00	-7.040000e+00	1.098004e-05	2.317227e-07	6.168445e-06
-7.040000e+00	-6.820000e+00	2.765639e-05	1.053010e-05	1.755685e-05
-6.820000e+00	-6.600000e+00	6.350618e-05	4.316045e-06	1.545773e-05
-6.600000e+00	-6.380000e+00	2.042590e-04	1.491386e-05	6.762191e-05
-6.380000e+00	-6.160000e+00	-1.850441e-05	4.616015e-04	5.000247e-05
-6.160000e+00	-5.940000e+00	7.665673e-04	3.175000e-05	2.576550e-04
-5.940000e+00	-5.720000e+00	2.794850e-03	2.868182e-06	7.774273e-04
-5.720000e+00	-5.500000e+00	2.665126e-03	2.833541e-04	6.986841e-04
-5.500000e+00	-5.280000e+00	5.260186e-03	1.516545e-04	1.034955e-03
-5.280000e+00	-5.060000e+00	5.620900e-03	7.028364e-04	2.082200e-03
-5.060000e+00	-4.840000e+00	1.503583e-02	1.168236e-03	2.991205e-03
-4.840000e+00	-4.620000e+00	2.135970e-02	1.284073e-03	4.324441e-03
-4.620000e+00	-4.400000e+00	4.459162e-02	2.772341e-03	7.393014e-03
-4.400000e+00	-4.180000e+00	7.033877e-02	9.450909e-04	8.440000e-03
-4.180000e+00	-3.960000e+00	1.220822e-01	3.838864e-03	1.120509e-02
-3.960000e+00	-3.740000e+00	1.783716e-01	3.776727e-03	1.973859e-02
-3.740000e+00	-3.520000e+00	3.050615e-01	2.874032e-02	8.959091e-05
-3.520000e+00	-3.300000e+00	4.192113e-01	4.014455e-03	5.230545e-03
-3.300000e+00	-3.080000e+00	5.254095e-01	2.295455e-03	1.412000e-02
-3.080000e+00	-2.860000e+00	5.936718e-01	1.353500e-02	6.655000e-03
-2.860000e+00	-2.640000e+00	6.113586e-01	2.522591e-02	1.460682e-02
-2.640000e+00	-2.420000e+00	5.433077e-01	5.456818e-03	4.469091e-03
-2.420000e+00	-2.200000e+00	4.152335e-01	1.414027e-02	7.263591e-03
-2.200000e+00	-1.980000e+00	2.872257e-01	6.015136e-03	4.603409e-03
-1.980000e+00	-1.760000e+00	1.925158e-01	3.800182e-03	3.783545e-03
-1.760000e+00	-1.540000e+00	1.115651e-01	4.341045e-03	2.383773e-03
-1.540000e+00	-1.320000e+00	5.498336e-02	3.010818e-03	2.160045e-03
-1.320000e+00	-1.100000e+00	1.611449e-02	1.190900e-03	5.415591e-04
-1.100000e+00	-8.800000e-01	5.457891e-04	6.894364e-05	4.949045e-05
-8.800000e-01	-6.600000e-01	5.976018e-05	3.767000e-06	5.560773e-06
-6.600000e-01	-4.400000e-01	1.292781e-06	4.207218e-07	1.103809e-07
-4.400000e-01	-2.200000e-01	2.657273e-14	2.390542e-14	-2.398727e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z001_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.8
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-5.419136e-05	1.636741e-04	4.149364e-06
-1.078000e+01	-1.056000e+01	3.107450e-05	1.007319e-05	8.034086e-06
-1.056000e+01	-1.034000e+01	1.024279e-04	-5.697273e-07	4.951573e-05
-1.034000e+01	-1.012000e+01	6.416264e-05	1.074586e-05	2.438400e-05
-1.012000e+01	-9.900000e+00	1.068209e-04	4.707818e-06	3.873027e-05
-9.900000e+00	-9.680000e+00	1.208656e-04	3.484709e-05	4.423868e-05
-9.680000e+00	-9.460000e+00	1.532244e-04	2.900086e-05	9.595114e-05
-9.460000e+00	-9.240000e+00	2.241269e-04	1.071741e-05	9.869459e-05
-9.240000e+00	-9.020000e+00	2.218870e-04	4.504586e-05	8.691527e-05
-9.020000e+00	-8.800000e+00	2.408578e-04	2.201786e-05	9.963645e-05
-8.800000e+00	-8.580000e+00	3.495310e-04	6.624018e-05	9.920573e-05
-8.580000e+00	-8.360000e+00	3.698490e-04	8.736805e-05	9.771141e-05
-8.360000e+00	-8.140000e+00	4.953614e-04	1.075958e-04	1.997077e-04
-8.140000e+00	-7.920000e+00	6.299577e-04	3.731227e-05	2.852773e-04
-7.920000e+00	-7.700000e+00	1.146327e-03	9.542773e-05	1.468345e-04
-7.700000e+00	-7.480000e+00	7.644114e-04	-1.144273e-05	2.759064e-04
-7.480000e+00	-7.260000e+00	1.283874e-03	2.365436e-04	3.084614e-04
-7.260000e+00	-7.040000e+00	1.150852e-03	3.895732e-04	2.761505e-04
-7.040000e+00	-6.820000e+00	2.519482e-03	2.715727e-04	1.566391e-04
-6.820000e+00	-6.600000e+00	2.472829e-03	9.630818e-05	5.591514e-04
-6.600000e+00	-6.380000e+00	2.344265e-03	4.044386e-04	7.051568e-04
-6.380000e+00	-6.160000e+00	5.509991e-03	1.612273e-05	6.858182e-04
-6.160000e+00	-5.940000e+00	5.452495e-03	3.273227e-04	7.641273e-04
-5.940000e+00	-5.720000e+00	6.729709e-03	9.140409e-04	1.615045e-03
-5.720000e+00	-5.500000e+00	8.660950e-03	9.111000e-04	2.658064e-03
-5.500000e+00	-5.280000e+00	1.301474e-02	1.919636e-04	3.939764e-03
-5.280000e+00	-5.060000e+00	2.073704e-02	1.374941e-03	3.074645e-03
-5.060000e+00	-4.840000e+00	2.976191e-02	3.124927e-03	4.403100e-03
-4.840000e+00	-4.620000e+00	4.653291e-02	2.689541e-03	6.762136e-03
-4.620000e+00	-4.400000e+00	6.011564e-02	2.334318e-03	9.203273e-03
-4.400000e+00	-4.180000e+00	9.395777e-02	1.776864e-03	1.536945e-02
-4.180000e+00	-3.960000e+00	1.424070e-01	1.748082e-02	5.884727e-03
-3.960000e+00	-3.740000e+00	2.397485e-01	4.771545e-03	6.884227e-03
-3.740000e+00	-3.520000e+00	3.424869e-01	1.936991e-02	-7.740455e-04
-3.520000e+00	-3.300000e+00	4.357022e-01	9.211818e-04	7.259682e-03
-3.300000e+00	-3.080000e+00	4.844455e-01	5.420455e-03	2.301591e-02
-3.080000e+00	-2.860000e+00	5.637182e-01	2.444227e-02	-2.082727e-03
-2.860000e+00	-2.640000e+00	5.458223e-01	1.524955e-02	2.485636e-02
-2.640000e+00	-2.420000e+00	4.958950e-01	4.825455e-03	5.440000e-03
-2.420000e+00	-2.200000e+00	3.748392e-01	9.007818e-03	5.480591e-03
-2.200000e+00	-1.980000e+00	2.644010e-01	1.176950e-02	4.123909e-03
-1.980000e+00	-1.760000e+00	1.767718e-01	5.293682e-03	2.575545e-03
-1.760000e+00	-1.540000e+00	1.064476e-01	5.587000e-03	3.243727e-03
-1.540000e+00	-1.320000e+00	5.177095e-02	3.823818e-03	2.173409e-03
-1.320000e+00	-1.100000e+00	1.545538e-02	1.308877e-03	5.450364e-04
-1.100000e+00	-8.800000e-01	1.366642e-04	4.404636e-06	5.999955e-06
-8.800000e-01	-6.600000e-01	1.049707e-08	1.802977e-09	6.042318e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.544437e-05	1.481615e-04	9.986818e-07
-1.078000e+01	-1.056000e+01	1.353504e-04	5.847914e-05	8.580186e-05
-1.056000e+01	-1.034000e+01	3.334788e-04	9.702868e-05	1.542812e-04
-1.034000e+01	-1.012000e+01	2.166002e-04	3.743636e-05	6.764591e-05
-1.012000e+01	-9.900000e+00	3.353670e-04	4.113832e-05	9.804014e-05
-9.900000e+00	-9.680000e+00	3.336870e-04	8.510114e-05	1.265907e-04
-9.680000e+00	-9.460000e+00	4.304527e-04	6.789223e-05	2.229955e-04
-9.460000e+00	-9.240000e+00	7.161414e-04	4.617864e-05	2.839586e-04
-9.240000e+00	-9.020000e+00	6.475536e-04	1.232559e-04	2.262055e-04
-9.020000e+00	-8.800000e+00	8.085427e-04	1.057955e-04	3.439573e-04
-8.800000e+00	-8.580000e+00	1.103544e-03	3.684591e-04	5.045100e-04
-8.580000e+00	-8.360000e+00	1.427162e-03	9.289409e-05	4.920405e-04
-8.360000e+00	-8.140000e+00	1.625414e-03	2.623745e-04	5.948677e-04
-8.140000e+00	-7.920000e+00	1.857773e-03	1.077941e-04	6.362500e-04
-7.920000e+00	-7.700000e+00	3.219727e-03	1.194568e-04	4.185777e-04
-7.700000e+00	-7.480000e+00	3.567499e-03	1.514918e-04	2.084560e-03
-7.480000e+00	-7.260000e+00	4.322877e-03	3.926468e-04	1.590977e-03
-7.260000e+00	-7.040000e+00	3.745807e-03	9.807550e-04	8.970291e-04
-7.040000e+00	-6.820000e+00	6.116059e-03	4.419227e-04	1.163450e-03
-6.820000e+00	-6.600000e+00	7.393259e-03	2.530591e-04	1.766700e-03
-6.600000e+00	-6.380000e+00	9.093086e-03	9.596955e-04	2.650573e-03
-6.380000e+00	-6.160000e+00	1.371911e-02	1.739500e-04	1.963709e-03
-6.160000e+00	-5.940000e+00	1.570703e-02	5.163545e-04	2.802941e-03
-5.940000e+00	-5.720000e+00	1.914381e-02	1.653918e-03	4.215891e-03
-5.720000e+00	-5.500000e+00	2.773091e-02	7.091909e-04	3.901818e-03
-5.500000e+00	-5.280000e+00	3.374264e-02	2.130655e-03	9.385141e-03
-5.280000e+00	-5.060000e+00	4.479962e-02	1.120067e-02	2.398741e-03
-5.060000e+00	-4.840000e+00	6.498941e-02	6.569955e-03	9.918227e-03
-4.840000e+00	-4.620000e+00	8.513359e-02	3.176227e-03	1.447118e-02
-4.620000e+00	-4.400000e+00	1.214095e-01	1.529314e-02	1.007891e-02
-4.400000e+00	-4.180000e+00	1.944265e-01	2.670909e-03	1.362418e-02
-4.180000e+00	-3.960000e+00	2.475828e-01	3.795700e-02	2.665864e-03
-3.960000e+00	-3.740000e+00	3.228938e-01	1.052945e-02	5.376773e-03
-3.740000e+00	-3.520000e+00	3.740454e-01	3.116545e-03	1.842418e-02
-3.520000e+00	-3.300000e+00	4.149294e-01	1.201336e-02	1.496073e-02
-3.300000e+00	-3.080000e+00	4.520336e-01	1.550105e-02	3.523773e-02
-3.080000e+00	-2.860000e+00	4.526783e-01	1.044645e-02	1.028082e-02
-2.860000e+00	-2.640000e+00	4.313187e-01	1.565877e-02	1.003191e-02
-2.640000e+00	-2.420000e+00	3.665723e-01	1.637300e-02	5.924318e-03
-2.420000e+00	-2.200000e+00	2.885975e-01	3.515136e-03	5.861409e-03
-2.200000e+00	-1.980000e+00	2.185296e-01	4.863045e-03	2.661500e-03
-1.980000e+00	-1.760000e+00	1.522998e-01	3.373636e-03	2.315182e-03
-1.760000e+00	-1.540000e+00	9.413436e-02	5.630273e-03	3.169591e-03
-1.540000e+00	-1.320000e+00	4.659818e-02	2.522586e-03	2.161864e-03
-1.320000e+00	-1.100000e+00	1.423715e-02	1.233464e-03	4.448409e-04
-1.100000e+00	-8.800000e-01	1.078800e-04	8.033182e-07	7.523273e-06
-8.800000e-01	-6.600000e-01	1.066820e-08	1.767832e-09	6.168136e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-4.083607e-05	1.586543e-04	2.900686e-06
-1.078000e+01	-1.056000e+01	7.107200e-05	1.140950e-05	3.886145e-05
-1.056000e+01	-1.034000e+01	6.610345e-05	2.030391e-05	2.802805e-05
-1.034000e+01	-1.012000e+01	1.077066e-04	9.031864e-06	3.912818e-05
-1.012000e+01	-9.900000e+00	1.462066e-04	2.234045e-06	3.989541e-05
-9.900000e+00	-9.680000e+00	1.818085e-04	1.407800e-05	7.265545e-05
-9.680000e+00	-9.460000e+00	1.858238e-04	4.238191e-05	6.263832e-05
-9.460000e+00	-9.240000e+00	2.232257e-04	2.984305e-05	1.185699e-04
-9.240000e+00	-9.020000e+00	2.527909e-04	3.503282e-05	6.655486e-05
-9.020000e+00	-8.800000e+00	2.851588e-04	4.280927e-05	8.109809e-05
-8.800000e+00	-8.580000e+00	3.456540e-04	5.541255e-05	9.130545e-05
-8.580000e+00	-8.360000e+00	5.056255e-04	6.328373e-05	1.379841e-04
-8.360000e+00	-8.140000e+00	1.590410e-04	5.095850e-04	2.522323e-05
-8.140000e+00	-7.920000e+00	6.131059e-04	9.527409e-05	2.142645e-04
-7.920000e+00	-7.700000e+00	5.889741e-04	9.061455e-05	2.533555e-04
-7.700000e+00	-7.480000e+00	8.920436e-04	6.705364e-05	2.919950e-04
-7.480000e+00	-7.260000e+00	1.143394e-03	1.426845e-04	3.952655e-04
-7.260000e+00	-7.040000e+00	1.299008e-03	1.025955e-04	3.240905e-04
-7.040000e+00	-6.820000e+00	1.680896e-03	3.338636e-05	4.555923e-04
-6.820000e+00	-6.600000e+00	2.060718e-03	7.413973e-04	5.220855e-04
-6.600000e+00	-6.380000e+00	3.818426e-03	-2.120364e-05	5.099527e-04
-6.380000e+00	-6.160000e+00	3.548623e-03	5.892505e-04	3.550500e-04
-6.160000e+00	-5.940000e+00	4.583232e-03	4.608868e-04	7.581091e-04
-5.940000e+00	-5.720000e+00	5.860009e-03	2.609818e-04	1.165432e-03
-5.720000e+00	-5.500000e+00	9.220386e-03	6.293591e-04	1.301341e-03
-5.500000e+00	-5.280000e+00	1.075211e-02	6.098455e-04	3.077182e-03
-5.280000e+00	-5.060000e+00	1.781311e-02	1.259132e-03	3.235864e-03
-5.060000e+00	-4.840000e+00	2.863988e-02	2.285391e-03	3.880009e-03
-4.840000e+00	-4.620000e+00	3.524595e-02	2.068132e-03	5.939300e-03
-4.620000e+00	-4.400000e+00	6.149700e-02	1.640682e-03	6.826818e-03
-4.400000e+00	-4.180000e+00	9.375550e-02	1.122227e-03	1.005936e-02
-4.180000e+00	-3.960000e+00	1.214179e-01	3.139955e-03	1.223764e-02
-3.960000e+00	-3.740000e+00	1.981146e-01	1.630918e-02	5.366455e-03
-3.740000e+00	-3.520000e+00	3.128289e-01	1.042395e-02	1.925455e-04
-3.520000e+00	-3.300000e+00	4.130525e-01	3.873409e-03	6.051909e-03
-3.300000e+00	-3.080000e+00	5.015255e-01	2.030000e-03	1.374864e-02
-3.080000e+00	-2.860000e+00	5.737895e-01	1.930273e-02	4.990455e-03
-2.860000e+00	-2.640000e+00	5.780959e-01	2.177818e-02	1.428136e-02
-2.640000e+00	-2.420000e+00	5.235386e-01	5.385000e-03	4.400000e-03
-2.420000e+00	-2.200000e+00	3.968889e-01	1.216577e-02	8.175682e-03
-2.200000e+00	-1.980000e+00	2.771807e-01	6.121273e-03	4.737500e-03
-1.980000e+00	-1.760000e+00	1.856012e-01	4.537955e-03	3.378955e-03
-1.760000e+00	-1.540000e+00	1.082355e-01	4.292045e-03	2.322864e-03
-1.540000e+00	-1.320000e+00	5.350559e-02	2.769773e-03	2.203864e-03
-1.320000e+00	-1.100000e+00	1.551962e-02	1.137309e-03	5.040818e-04
-1.100000e+00	-8.800000e-01	5.121418e-04	8.453573e-05	4.164773e-05
-8.800000e-01	-6.600000e-01	5.871141e-05	3.813136e-06	5.551000e-06
-6.600000e-01	-4.400000e-01	1.287085e-06	4.291127e-07	1.104132e-07
-4.400000e-01	-2.200000e-01	2.657273e-14	2.390542e-14	-2.398727e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z001_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.8
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-5.773045e-05	1.760811e-04	-3.056818e-07
-1.078000e+01	-1.056000e+01	4.787286e-05	5.742423e-06	1.977155e-05
-1.056000e+01	-1.034000e+01	1.082742e-04	1.322268e-05	5.263286e-05
-1.034000e+01	-1.012000e+01	3.493227e-05	6.837969e-05	4.269232e-05
-1.012000e+01	-9.900000e+00	1.433928e-04	4.649545e-06	4.619932e-05
-9.900000e+00	-9.680000e+00	2.556509e-04	9.220909e-07	6.775836e-05
-9.680000e+00	-9.460000e+00	2.898764e-04	1.849486e-05	1.425848e-04
-9.460000e+00	-9.240000e+00	3.026746e-04	6.324836e-05	1.305414e-04
-9.240000e+00	-9.020000e+00	4.506472e-04	7.673182e-05	1.845260e-04
-9.020000e+00	-8.800000e+00	4.604841e-04	6.730641e-05	1.108986e-04
-8.800000e+00	-8.580000e+00	6.451755e-04	5.577682e-05	2.550855e-04
-8.580000e+00	-8.360000e+00	8.642982e-04	2.862500e-05	2.390714e-04
-8.360000e+00	-8.140000e+00	8.817359e-04	1.441314e-04	3.146505e-04
-8.140000e+00	-7.920000e+00	1.314180e-03	1.989845e-04	5.049714e-04
-7.920000e+00	-7.700000e+00	2.111587e-03	8.206636e-05	2.564618e-04
-7.700000e+00	-7.480000e+00	2.002554e-03	-3.998636e-06	4.978655e-04
-7.480000e+00	-7.260000e+00	2.192738e-03	4.188045e-04	7.917450e-04
-7.260000e+00	-7.040000e+00	4.661814e-03	1.611345e-03	1.131173e-03
-7.040000e+00	-6.820000e+00	4.284654e-03	2.296391e-04	8.929736e-04
-6.820000e+00	-6.600000e+00	5.386409e-03	1.368788e-03	1.131145e-03
-6.600000e+00	-6.380000e+00	6.313655e-03	3.109091e-04	1.146332e-03
-6.380000e+00	-6.160000e+00	1.102186e-02	3.444636e-04	1.613091e-03
-6.160000e+00	-5.940000e+00	9.755064e-03	3.679955e-04	1.859727e-03
-5.940000e+00	-5.720000e+00	1.504749e-02	1.065895e-03	2.825059e-03
-5.720000e+00	-5.500000e+00	1.628212e-02	1.603305e-03	3.600018e-03
-5.500000e+00	-5.280000e+00	2.601348e-02	-1.364409e-04	4.103250e-03
-5.280000e+00	-5.060000e+00	3.709664e-02	9.983182e-05	3.510259e-03
-5.060000e+00	-4.840000e+00	4.283755e-02	1.002250e-03	7.169995e-03
-4.840000e+00	-4.620000e+00	5.896555e-02	2.175818e-03	1.095905e-02
-4.620000e+00	-4.400000e+00	7.973850e-02	1.419273e-03	1.037909e-02
-4.400000e+00	-4.180000e+00	1.452117e-01	1.866773e-03	8.680636e-03
-4.180000e+00	-3.960000e+00	1.684463e-01	2.088355e-02	3.605955e-03
-3.960000e+00	-3.740000e+00	2.575939e-01	1.383173e-02	6.724545e-04
-3.740000e+00	-3.520000e+00	3.715224e-01	7.018409e-03	5.673455e-03
-3.520000e+00	-3.300000e+00	3.861112e-01	9.056682e-03	3.276682e-03
-3.300000e+00	-3.080000e+00	4.668723e-01	1.151682e-02	1.753136e-02
-3.080000e+00	-2.860000e+00	5.329914e-01	2.048591e-02	9.416818e-03
-2.860000e+00	-2.640000e+00	4.960355e-01	1.269500e-02	1.188227e-02
-2.640000e+00	-2.420000e+00	4.592973e-01	6.693864e-03	7.347273e-03
-2.420000e+00	-2.200000e+00	3.471309e-01	6.642864e-03	7.566455e-03
-2.200000e+00	-1.980000e+00	2.504025e-01	1.095964e-02	3.919273e-03
-1.980000e+00	-1.760000e+00	1.677055e-01	5.501727e-03	2.469773e-03
-1.760000e+00	-1.540000e+00	1.020930e-01	5.231273e-03	3.431273e-03
-1.540000e+00	-1.320000e+00	4.966814e-02	3.414182e-03	2.110136e-03
-1.320000e+00	-1.100000e+00	1.459663e-02	1.249227e-03	4.685727e-04
-1.100000e+00	-8.800000e-01	1.052393e-04	2.715909e-07	1.213995e-05
-8.800000e-01	-6.600000e-01	1.047399e-08	1.793882e-09	6.122455e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.242201e-05	1.483145e-04	3.103614e-06
-1.078000e+01	-1.056000e+01	1.458844e-04	6.574414e-05	8.039105e-05
-1.056000e+01	-1.034000e+01	2.748480e-04	1.059911e-04	1.254360e-04
-1.034000e+01	-1.012000e+01	2.060976e-04	1.010279e-04	1.069652e-04
-1.012000e+01	-9.900000e+00	2.817257e-04	2.408577e-05	7.297427e-05
-9.900000e+00	-9.680000e+00	7.663818e-04	1.860705e-04	3.207409e-05
-9.680000e+00	-9.460000e+00	6.123932e-04	3.780000e-05	2.532895e-04
-9.460000e+00	-9.240000e+00	1.056743e-03	1.641782e-04	4.536809e-04
-9.240000e+00	-9.020000e+00	9.620209e-04	1.312386e-04	3.771118e-04
-9.020000e+00	-8.800000e+00	1.076729e-03	1.339023e-04	3.768182e-04
-8.800000e+00	-8.580000e+00	1.351692e-03	1.392664e-04	4.138223e-04
-8.580000e+00	-8.360000e+00	2.090447e-03	1.166623e-04	6.746568e-04
-8.360000e+00	-8.140000e+00	2.481010e-03	2.805591e-04	8.538209e-04
-8.140000e+00	-7.920000e+00	2.581582e-03	5.493791e-04	1.128295e-03
-7.920000e+00	-7.700000e+00	5.888768e-03	3.268500e-04	7.744045e-04
-7.700000e+00	-7.480000e+00	5.989459e-03	2.255045e-04	2.027755e-03
-7.480000e+00	-7.260000e+00	7.266009e-03	9.722000e-04	2.801382e-03
-7.260000e+00	-7.040000e+00	9.158436e-03	2.077859e-03	1.797491e-03
-7.040000e+00	-6.820000e+00	1.040395e-02	2.116200e-03	2.459627e-03
-6.820000e+00	-6.600000e+00	1.237736e-02	1.852436e-03	2.923855e-03
-6.600000e+00	-6.380000e+00	1.613203e-02	1.661750e-03	2.879227e-03
-6.380000e+00	-6.160000e+00	2.043218e-02	1.071873e-03	2.902918e-03
-6.160000e+00	-5.940000e+00	2.355413e-02	8.591864e-04	3.695709e-03
-5.940000e+00	-5.720000e+00	2.972730e-02	1.385741e-03	4.710027e-03
-5.720000e+00	-5.500000e+00	3.265130e-02	9.999950e-03	1.930336e-03
-5.500000e+00	-5.280000e+00	4.771391e-02	1.416591e-03	9.449455e-03
-5.280000e+00	-5.060000e+00	5.942386e-02	1.586091e-03	9.243682e-03
-5.060000e+00	-4.840000e+00	7.389514e-02	3.399500e-03	7.528273e-03
-4.840000e+00	-4.620000e+00	1.147540e-01	1.073995e-02	1.067264e-02
-4.620000e+00	-4.400000e+00	1.250895e-01	1.665036e-02	5.178182e-03
-4.400000e+00	-4.180000e+00	2.094674e-01	2.316364e-03	1.042759e-02
-4.180000e+00	-3.960000e+00	2.471701e-01	2.896686e-02	2.653000e-03
-3.960000e+00	-3.740000e+00	2.925948e-01	2.026145e-02	3.839864e-03
-3.740000e+00	-3.520000e+00	3.785852e-01	6.097773e-03	2.743286e-02
-3.520000e+00	-3.300000e+00	3.964783e-01	1.022000e-02	1.885205e-02
-3.300000e+00	-3.080000e+00	4.338749e-01	1.571195e-02	2.968964e-02
-3.080000e+00	-2.860000e+00	4.329091e-01	9.215364e-03	4.585000e-03
-2.860000e+00	-2.640000e+00	4.088227e-01	1.411150e-02	1.214445e-02
-2.640000e+00	-2.420000e+00	3.460684e-01	1.445014e-02	4.872409e-03
-2.420000e+00	-2.200000e+00	2.804476e-01	3.079636e-03	5.530636e-03
-2.200000e+00	-1.980000e+00	2.109263e-01	3.379909e-03	2.372545e-03
-1.980000e+00	-1.760000e+00	1.477915e-01	4.039727e-03	2.254409e-03
-1.760000e+00	-1.540000e+00	9.207373e-02	5.786455e-03	3.194273e-03
-1.540000e+00	-1.320000e+00	4.540526e-02	2.237882e-03	2.102600e-03
-1.320000e+00	-1.100000e+00	1.374243e-02	1.092527e-03	5.086273e-04
-1.100000e+00	-8.800000e-01	9.881255e-05	4.272182e-06	1.019245e-05
-8.800000e-01	-6.600000e-01	1.064548e-08	1.758868e-09	6.247364e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.987123e-06	2.768091e-07	1.901559e-06
-1.078000e+01	-1.056000e+01	1.119454e-05	4.476818e-07	2.670423e-06
-1.056000e+01	-1.034000e+01	3.194981e-05	2.456364e-08	1.267051e-05
-1.034000e+01	-1.012000e+01	-1.299318e-05	1.752358e-04	9.074104e-05
-1.012000e+01	-9.900000e+00	7.300005e-05	9.374500e-06	2.730386e-05
-9.900000e+00	-9.680000e+00	1.020549e-04	3.939545e-05	4.324995e-05
-9.680000e+00	-9.460000e+00	1.901737e-04	1.710245e-04	1.220700e-05
-9.460000e+00	-9.240000e+00	2.385792e-04	1.296632e-05	7.251350e-05
-9.240000e+00	-9.020000e+00	3.542406e-04	2.993950e-05	1.049267e-04
-9.020000e+00	-8.800000e+00	3.955818e-04	6.241573e-05	1.687419e-04
-8.800000e+00	-8.580000e+00	6.437741e-04	1.477955e-05	1.835568e-04
-8.580000e+00	-8.360000e+00	7.564541e-04	6.514455e-05	2.292632e-04
-8.360000e+00	-8.140000e+00	7.159336e-04	5.400456e-04	5.599227e-05
-8.140000e+00	-7.920000e+00	1.373302e-03	1.899818e-04	4.514236e-04
-7.920000e+00	-7.700000e+00	1.617117e-03	1.504082e-04	4.488755e-04
-7.700000e+00	-7.480000e+00	2.171828e-03	1.496809e-04	5.592664e-04
-7.480000e+00	-7.260000e+00	2.791247e-03	3.051914e-04	4.989086e-04
-7.260000e+00	-7.040000e+00	4.353831e-03	1.239884e-03	9.243005e-04
-7.040000e+00	-6.820000e+00	4.055739e-03	1.542386e-04	1.021561e-03
-6.820000e+00	-6.600000e+00	3.928034e-03	1.802100e-04	9.073250e-04
-6.600000e+00	-6.380000e+00	8.435077e-03	7.374136e-04	1.259064e-03
-6.380000e+00	-6.160000e+00	8.541295e-03	9.323409e-04	1.125218e-03
-6.160000e+00	-5.940000e+00	1.063666e-02	3.320955e-04	1.293041e-03
-5.940000e+00	-5.720000e+00	9.830345e-03	3.192018e-03	2.176555e-03
-5.720000e+00	-5.500000e+00	1.756180e-02	8.990500e-04	2.426768e-03
-5.500000e+00	-5.280000e+00	1.820207e-02	3.525955e-04	3.905223e-03
-5.280000e+00	-5.060000e+00	3.149487e-02	1.825959e-03	4.088359e-03
-5.060000e+00	-4.840000e+00	4.641432e-02	1.158423e-03	6.091045e-03
-4.840000e+00	-4.620000e+00	5.879359e-02	3.396364e-03	8.155955e-03
-4.620000e+00	-4.400000e+00	8.444264e-02	2.439955e-03	7.446682e-03
-4.400000e+00	-4.180000e+00	1.076233e-01	6.187318e-03	7.985636e-03
-4.180000e+00	-3.960000e+00	1.724210e-01	4.353000e-03	1.238468e-02
-3.960000e+00	-3.740000e+00	2.427185e-01	2.160127e-02	2.733682e-03
-3.740000e+00	-3.520000e+00	3.218335e-01	4.696136e-03	1.010073e-02
-3.520000e+00	-3.300000e+00	4.069858e-01	3.359909e-03	1.665036e-02
-3.300000e+00	-3.080000e+00	4.722609e-01	8.689091e-03	3.190909e-03
-3.080000e+00	-2.860000e+00	5.316805e-01	2.229364e-02	1.326545e-02
-2.860000e+00	-2.640000e+00	5.196668e-01	1.384909e-02	2.430455e-03
-2.640000e+00	-2.420000e+00	4.777355e-01	9.064545e-03	3.489545e-03
-2.420000e+00	-2.200000e+00	3.668262e-01	9.411318e-03	1.073168e-02
-2.200000e+00	-1.980000e+00	2.613896e-01	5.862500e-03	4.388591e-03
-1.980000e+00	-1.760000e+00	1.767721e-01	4.467818e-03	3.172591e-03
-1.760000e+00	-1.540000e+00	1.028123e-01	4.311818e-03	2.371455e-03
-1.540000e+00	-1.320000e+00	5.137973e-02	2.576545e-03	2.080591e-03
-1.320000e+00	-1.100000e+00	1.464620e-02	1.006832e-03	4.898682e-04
-1.100000e+00	-8.800000e-01	4.857073e-04	7.843223e-05	3.711864e-05
-8.800000e-01	-6.600000e-01	5.904959e-05	3.775182e-06	5.453909e-06
-6.600000e-01	-4.400000e-01	1.276806e-06	4.479523e-07	1.104036e-07
-4.400000e-01	-2.200000e-01	2.657272e-14	2.390542e-14	-2.398682e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z001_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.8
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.674000e-05	1.023909e-06	2.401423e-05
-1.078000e+01	-1.056000e+01	7.078545e-05	1.354364e-06	2.552436e-05
-1.056000e+01	-1.034000e+01	1.084360e-04	1.151855e-05	5.657886e-05
-1.034000e+01	-1.012000e+01	1.327050e-04	4.477773e-05	8.943005e-05
-1.012000e+01	-9.900000e+00	1.499428e-04	6.512818e-06	6.029655e-05
-9.900000e+00	-9.680000e+00	2.952089e-04	5.732500e-06	8.077255e-05
-9.680000e+00	-9.460000e+00	2.734490e-04	2.028073e-05	9.840641e-05
-9.460000e+00	-9.240000e+00	3.871401e-04	2.211205e-05	1.613131e-04
-9.240000e+00	-9.020000e+00	6.190886e-04	3.099318e-05	1.769714e-04
-9.020000e+00	-8.800000e+00	8.546273e-04	2.201991e-04	1.856559e-04
-8.800000e+00	-8.580000e+00	8.348077e-04	1.146200e-04	2.396514e-04
-8.580000e+00	-8.360000e+00	1.785713e-03	6.177545e-05	2.929864e-04
-8.360000e+00	-8.140000e+00	1.759916e-03	1.972909e-04	5.126295e-04
-8.140000e+00	-7.920000e+00	2.258615e-03	1.081782e-04	5.569514e-04
-7.920000e+00	-7.700000e+00	2.681585e-03	4.152927e-04	8.380841e-04
-7.700000e+00	-7.480000e+00	4.403134e-03	5.665773e-05	6.644164e-04
-7.480000e+00	-7.260000e+00	4.285860e-03	7.621505e-04	1.331495e-03
-7.260000e+00	-7.040000e+00	8.818318e-03	1.379850e-03	1.702150e-03
-7.040000e+00	-6.820000e+00	8.517045e-03	8.501000e-04	1.440736e-03
-6.820000e+00	-6.600000e+00	1.007091e-02	3.372486e-03	2.100668e-03
-6.600000e+00	-6.380000e+00	1.055539e-02	2.114086e-03	2.584941e-03
-6.380000e+00	-6.160000e+00	1.784868e-02	1.647755e-03	2.617573e-03
-6.160000e+00	-5.940000e+00	2.094054e-02	6.665818e-04	3.722073e-03
-5.940000e+00	-5.720000e+00	2.948866e-02	2.054241e-03	4.122241e-03
-5.720000e+00	-5.500000e+00	3.501525e-02	3.500995e-03	5.854541e-03
-5.500000e+00	-5.280000e+00	4.671259e-02	2.297068e-03	5.654909e-03
-5.280000e+00	-5.060000e+00	5.040886e-02	1.317727e-04	7.603182e-03
-5.060000e+00	-4.840000e+00	8.120755e-02	6.392727e-04	8.397318e-03
-4.840000e+00	-4.620000e+00	1.149222e-01	7.362182e-03	7.192818e-03
-4.620000e+00	-4.400000e+00	1.085316e-01	1.188759e-02	5.703045e-03
-4.400000e+00	-4.180000e+00	1.815055e-01	1.329314e-02	3.447545e-03
-4.180000e+00	-3.960000e+00	2.215962e-01	4.161932e-02	2.390045e-03
-3.960000e+00	-3.740000e+00	3.058504e-01	5.490591e-03	9.789500e-03
-3.740000e+00	-3.520000e+00	3.469287e-01	8.888455e-03	5.643955e-03
-3.520000e+00	-3.300000e+00	3.834892e-01	8.714091e-04	2.708677e-02
-3.300000e+00	-3.080000e+00	4.354032e-01	1.044227e-02	2.103768e-02
-3.080000e+00	-2.860000e+00	4.678236e-01	1.982645e-02	8.187727e-03
-2.860000e+00	-2.640000e+00	4.232668e-01	7.038682e-03	3.197955e-03
-2.640000e+00	-2.420000e+00	3.854685e-01	5.710182e-03	1.627336e-02
-2.420000e+00	-2.200000e+00	2.993837e-01	9.929545e-03	3.878909e-03
-2.200000e+00	-1.980000e+00	2.235028e-01	1.310091e-03	2.950182e-03
-1.980000e+00	-1.760000e+00	1.534787e-01	5.757227e-03	1.841591e-03
-1.760000e+00	-1.540000e+00	9.487850e-02	5.881455e-03	3.291591e-03
-1.540000e+00	-1.320000e+00	4.552645e-02	3.119577e-03	1.926091e-03
-1.320000e+00	-1.100000e+00	1.313023e-02	1.156236e-03	4.557818e-04
-1.100000e+00	-8.800000e-01	6.804164e-05	3.736318e-06	3.692318e-06
-8.800000e-01	-6.600000e-01	1.047151e-08	1.792973e-09	6.129818e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.800740e-05	1.251240e-04	5.820945e-06
-1.078000e+01	-1.056000e+01	1.729108e-04	4.647005e-05	8.551459e-05
-1.056000e+01	-1.034000e+01	3.017128e-04	9.461800e-05	1.321602e-04
-1.034000e+01	-1.012000e+01	5.018750e-04	1.471060e-04	2.921823e-04
-1.012000e+01	-9.900000e+00	4.399585e-04	2.008409e-06	8.946427e-05
-9.900000e+00	-9.680000e+00	7.924582e-04	2.682636e-04	5.541818e-05
-9.680000e+00	-9.460000e+00	6.980359e-04	2.643273e-05	2.737964e-04
-9.460000e+00	-9.240000e+00	1.799152e-03	4.311868e-04	1.685245e-04
-9.240000e+00	-9.020000e+00	1.266997e-03	1.519086e-04	3.987736e-04
-9.020000e+00	-8.800000e+00	2.825614e-03	1.042905e-04	2.313314e-03
-8.800000e+00	-8.580000e+00	1.681576e-03	2.590264e-04	4.081427e-04
-8.580000e+00	-8.360000e+00	3.334861e-03	2.972182e-04	6.911768e-04
-8.360000e+00	-8.140000e+00	3.954324e-03	4.090336e-04	1.181367e-03
-8.140000e+00	-7.920000e+00	4.511905e-03	5.663586e-04	1.236491e-03
-7.920000e+00	-7.700000e+00	6.989073e-03	2.746182e-04	1.581455e-03
-7.700000e+00	-7.480000e+00	9.271482e-03	1.619000e-04	2.329000e-03
-7.480000e+00	-7.260000e+00	1.053061e-02	2.072950e-03	3.595418e-03
-7.260000e+00	-7.040000e+00	1.436985e-02	2.110995e-03	2.594059e-03
-7.040000e+00	-6.820000e+00	2.855155e-02	1.193691e-02	1.145782e-03
-6.820000e+00	-6.600000e+00	1.986974e-02	3.741150e-03	3.831109e-03
-6.600000e+00	-6.380000e+00	2.392265e-02	4.899314e-03	4.639968e-03
-6.380000e+00	-6.160000e+00	3.111115e-02	1.063986e-03	4.016095e-03
-6.160000e+00	-5.940000e+00	3.643677e-02	6.060636e-04	5.753105e-03
-5.940000e+00	-5.720000e+00	4.812591e-02	3.389341e-03	6.685182e-03
-5.720000e+00	-5.500000e+00	5.188686e-02	1.076850e-02	3.061273e-03
-5.500000e+00	-5.280000e+00	6.964100e-02	5.144227e-03	8.510182e-03
-5.280000e+00	-5.060000e+00	7.191409e-02	2.394455e-03	1.677155e-02
-5.060000e+00	-4.840000e+00	1.042177e-01	5.581818e-05	6.292682e-03
-4.840000e+00	-4.620000e+00	1.280000e-01	2.218650e-02	1.677318e-03
-4.620000e+00	-4.400000e+00	1.527543e-01	1.263200e-02	4.448636e-03
-4.400000e+00	-4.180000e+00	2.267345e-01	1.781955e-03	1.790818e-03
-4.180000e+00	-3.960000e+00	2.402914e-01	1.190450e-02	2.750636e-03
-3.960000e+00	-3.740000e+00	3.051920e-01	5.749773e-03	6.903909e-03
-3.740000e+00	-3.520000e+00	3.579414e-01	7.597727e-03	3.380555e-02
-3.520000e+00	-3.300000e+00	3.838124e-01	1.184632e-02	1.845859e-02
-3.300000e+00	-3.080000e+00	3.914440e-01	1.481314e-02	1.119291e-02
-3.080000e+00	-2.860000e+00	3.893188e-01	6.873500e-03	7.055318e-03
-2.860000e+00	-2.640000e+00	3.720425e-01	9.871727e-03	6.453136e-03
-2.640000e+00	-2.420000e+00	3.113718e-01	1.162295e-02	4.275864e-03
-2.420000e+00	-2.200000e+00	2.583300e-01	1.671000e-03	3.066182e-03
-2.200000e+00	-1.980000e+00	1.955976e-01	1.199773e-03	2.147864e-03
-1.980000e+00	-1.760000e+00	1.391119e-01	4.143591e-03	1.954682e-03
-1.760000e+00	-1.540000e+00	8.762605e-02	5.416045e-03	3.431636e-03
-1.540000e+00	-1.320000e+00	4.314214e-02	2.989036e-03	1.546950e-03
-1.320000e+00	-1.100000e+00	1.293384e-02	9.790227e-04	5.240864e-04
-1.100000e+00	-8.800000e-01	7.292923e-05	9.191818e-07	5.122091e-06
-8.800000e-01	-6.600000e-01	1.063853e-08	1.767700e-09	6.242682e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z001_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.176361e-06	4.491818e-08	3.103909e-07
-1.078000e+01	-1.056000e+01	4.966259e-06	3.151364e-08	9.501955e-07
-1.056000e+01	-1.034000e+01	4.916891e-06	3.386727e-07	2.325159e-06
-1.034000e+01	-1.012000e+01	1.772279e-05	3.402386e-06	9.228832e-06
-1.012000e+01	-9.900000e+00	-2.797513e-05	2.659787e-05	3.726705e-05
-9.900000e+00	-9.680000e+00	4.272836e-05	1.335518e-04	1.036049e-04
-9.680000e+00	-9.460000e+00	2.239883e-04	6.805773e-05	3.508182e-06
-9.460000e+00	-9.240000e+00	9.797514e-05	8.100909e-06	6.646386e-05
-9.240000e+00	-9.020000e+00	3.392291e-04	-2.601273e-06	7.226864e-05
-9.020000e+00	-8.800000e+00	4.183160e-04	9.714945e-05	1.022330e-04
-8.800000e+00	-8.580000e+00	6.234118e-04	1.814603e-04	2.220432e-04
-8.580000e+00	-8.360000e+00	1.026655e-03	1.238059e-04	2.785482e-04
-8.360000e+00	-8.140000e+00	9.593068e-04	6.696084e-04	7.577227e-05
-8.140000e+00	-7.920000e+00	1.990229e-03	2.379677e-04	4.272491e-04
-7.920000e+00	-7.700000e+00	3.244790e-03	9.047591e-05	1.217224e-03
-7.700000e+00	-7.480000e+00	3.383085e-03	8.796518e-04	6.900391e-04
-7.480000e+00	-7.260000e+00	4.573645e-03	8.119268e-04	9.266091e-04
-7.260000e+00	-7.040000e+00	6.384859e-03	8.530500e-04	1.221118e-03
-7.040000e+00	-6.820000e+00	9.100791e-03	1.281655e-03	2.023936e-03
-6.820000e+00	-6.600000e+00	7.905486e-03	1.495214e-03	1.762668e-03
-6.600000e+00	-6.380000e+00	1.345108e-02	5.652864e-04	1.925318e-03
-6.380000e+00	-6.160000e+00	1.724975e-02	3.265164e-03	2.642918e-03
-6.160000e+00	-5.940000e+00	1.924669e-02	6.979818e-04	2.780514e-03
-5.940000e+00	-5.720000e+00	2.502054e-02	2.921123e-03	2.817982e-03
-5.720000e+00	-5.500000e+00	3.105090e-02	1.201141e-03	2.953950e-03
-5.500000e+00	-5.280000e+00	4.075985e-02	4.889909e-04	5.698836e-03
-5.280000e+00	-5.060000e+00	5.371518e-02	4.495773e-03	4.812318e-03
-5.060000e+00	-4.840000e+00	7.568414e-02	9.437273e-04	6.756227e-03
-4.840000e+00	-4.620000e+00	9.375859e-02	4.252318e-03	1.007505e-02
-4.620000e+00	-4.400000e+00	1.200362e-01	1.619782e-02	4.831545e-03
-4.400000e+00	-4.180000e+00	1.672598e-01	8.279318e-03	1.390455e-03
-4.180000e+00	-3.960000e+00	2.146145e-01	6.141545e-03	2.511909e-03
-3.960000e+00	-3.740000e+00	2.815010e-01	8.555864e-03	4.285773e-03
-3.740000e+00	-3.520000e+00	3.406296e-01	6.642045e-03	1.525132e-02
-3.520000e+00	-3.300000e+00	3.963084e-01	3.359500e-03	1.232964e-02
-3.300000e+00	-3.080000e+00	4.374799e-01	3.726864e-03	1.465227e-02
-3.080000e+00	-2.860000e+00	4.687127e-01	2.544773e-02	5.992727e-03
-2.860000e+00	-2.640000e+00	4.491520e-01	6.270682e-03	6.832091e-03
-2.640000e+00	-2.420000e+00	4.030619e-01	5.778000e-03	8.953455e-03
-2.420000e+00	-2.200000e+00	3.065425e-01	1.064036e-02	3.486773e-03
-2.200000e+00	-1.980000e+00	2.348801e-01	1.459227e-03	4.260091e-03
-1.980000e+00	-1.760000e+00	1.597341e-01	4.328545e-03	2.673136e-03
-1.760000e+00	-1.540000e+00	9.529832e-02	4.077136e-03	3.014864e-03
-1.540000e+00	-1.320000e+00	4.632241e-02	2.887732e-03	1.624318e-03
-1.320000e+00	-1.100000e+00	1.318284e-02	7.897273e-04	4.912000e-04
-1.100000e+00	-8.800000e-01	4.280123e-04	7.344091e-05	4.053086e-05
-8.800000e-01	-6.600000e-01	5.560273e-05	3.819318e-06	5.648591e-06
-6.600000e-01	-4.400000e-01	1.126154e-06	3.625086e-07	9.634227e-08
-4.400000e-01	-2.200000e-01	2.657273e-14	2.390542e-14	-2.398682e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z002_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.7
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.467747e-04	1.985464e-04	3.307673e-05
-1.078000e+01	-1.056000e+01	3.830087e-04	1.116722e-04	1.106677e-04
-1.056000e+01	-1.034000e+01	5.049723e-04	9.218723e-05	1.817236e-04
-1.034000e+01	-1.012000e+01	6.056982e-04	4.276091e-05	1.521514e-04
-1.012000e+01	-9.900000e+00	7.924441e-04	3.753909e-05	2.077845e-04
-9.900000e+00	-9.680000e+00	8.820150e-04	1.535795e-04	3.334277e-04
-9.680000e+00	-9.460000e+00	1.071690e-03	1.623868e-04	2.708132e-04
-9.460000e+00	-9.240000e+00	2.004875e-03	1.347191e-04	2.016248e-03
-9.240000e+00	-9.020000e+00	1.149034e-03	1.512577e-04	4.111250e-04
-9.020000e+00	-8.800000e+00	1.602440e-03	3.142732e-04	3.342318e-04
-8.800000e+00	-8.580000e+00	1.671018e-03	2.935632e-04	4.368914e-04
-8.580000e+00	-8.360000e+00	2.009230e-03	3.595414e-04	3.315609e-04
-8.360000e+00	-8.140000e+00	2.218104e-03	2.083600e-04	4.416600e-04
-8.140000e+00	-7.920000e+00	2.597801e-03	5.393282e-04	5.013800e-04
-7.920000e+00	-7.700000e+00	3.168658e-03	1.302073e-04	7.661068e-04
-7.700000e+00	-7.480000e+00	3.744515e-03	8.139000e-05	8.686800e-04
-7.480000e+00	-7.260000e+00	4.485538e-03	1.378588e-03	1.001680e-03
-7.260000e+00	-7.040000e+00	5.450782e-03	1.138357e-03	1.764145e-03
-7.040000e+00	-6.820000e+00	6.770464e-03	4.792545e-04	7.392455e-04
-6.820000e+00	-6.600000e+00	6.003164e-03	8.305045e-04	1.628114e-03
-6.600000e+00	-6.380000e+00	9.694827e-03	1.226895e-03	2.236982e-03
-6.380000e+00	-6.160000e+00	1.317803e-02	-7.900000e-05	1.902786e-03
-6.160000e+00	-5.940000e+00	1.079784e-02	1.496091e-04	1.478564e-03
-5.940000e+00	-5.720000e+00	1.776571e-02	1.726273e-04	1.969686e-03
-5.720000e+00	-5.500000e+00	1.875278e-02	8.092136e-04	3.624991e-03
-5.500000e+00	-5.280000e+00	2.692514e-02	5.656318e-04	2.534750e-03
-5.280000e+00	-5.060000e+00	3.684572e-02	1.349645e-03	6.329018e-03
-5.060000e+00	-4.840000e+00	4.558945e-02	1.297100e-03	7.193909e-03
-4.840000e+00	-4.620000e+00	5.325973e-02	8.927727e-04	7.544227e-03
-4.620000e+00	-4.400000e+00	8.329709e-02	3.024773e-03	9.285409e-03
-4.400000e+00	-4.180000e+00	1.457484e-01	1.243864e-03	5.873136e-03
-4.180000e+00	-3.960000e+00	1.650990e-01	1.724818e-02	5.535909e-04
-3.960000e+00	-3.740000e+00	2.262870e-01	2.004327e-02	3.299545e-04
-3.740000e+00	-3.520000e+00	3.527429e-01	4.773227e-03	4.122500e-03
-3.520000e+00	-3.300000e+00	4.023662e-01	2.848864e-03	6.055682e-03
-3.300000e+00	-3.080000e+00	4.643250e-01	8.399545e-03	1.661909e-02
-3.080000e+00	-2.860000e+00	5.225964e-01	1.923500e-02	9.483636e-03
-2.860000e+00	-2.640000e+00	4.979059e-01	1.214500e-02	1.958909e-02
-2.640000e+00	-2.420000e+00	4.627450e-01	6.237727e-03	4.947727e-03
-2.420000e+00	-2.200000e+00	3.515574e-01	7.371273e-03	7.678045e-03
-2.200000e+00	-1.980000e+00	2.524213e-01	1.200414e-02	4.132364e-03
-1.980000e+00	-1.760000e+00	1.690780e-01	4.565136e-03	2.491636e-03
-1.760000e+00	-1.540000e+00	1.029337e-01	5.352955e-03	3.124364e-03
-1.540000e+00	-1.320000e+00	4.962314e-02	3.441182e-03	2.112136e-03
-1.320000e+00	-1.100000e+00	1.472147e-02	1.188700e-03	5.190864e-04
-1.100000e+00	-8.800000e-01	1.252424e-04	1.237995e-05	1.417818e-06
-8.800000e-01	-6.600000e-01	1.047265e-08	1.793709e-09	6.125545e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.913296e-04	2.329134e-04	9.624855e-05
-1.078000e+01	-1.056000e+01	7.598905e-04	1.516927e-04	2.051541e-04
-1.056000e+01	-1.034000e+01	9.202982e-04	1.732541e-04	3.718623e-04
-1.034000e+01	-1.012000e+01	1.105419e-03	4.680000e-05	3.626232e-04
-1.012000e+01	-9.900000e+00	1.341449e-03	7.045727e-05	2.752759e-04
-9.900000e+00	-9.680000e+00	1.497921e-03	2.654991e-04	4.758982e-04
-9.680000e+00	-9.460000e+00	1.893600e-03	2.766486e-04	5.387032e-04
-9.460000e+00	-9.240000e+00	3.317536e-03	2.011041e-04	2.013214e-03
-9.240000e+00	-9.020000e+00	2.292187e-03	1.894686e-04	7.169873e-04
-9.020000e+00	-8.800000e+00	2.967034e-03	5.080255e-04	6.907614e-04
-8.800000e+00	-8.580000e+00	3.240318e-03	7.571082e-04	1.011637e-03
-8.580000e+00	-8.360000e+00	3.796501e-03	3.727773e-04	7.183541e-04
-8.360000e+00	-8.140000e+00	4.995714e-03	4.038909e-04	1.046223e-03
-8.140000e+00	-7.920000e+00	4.736191e-03	6.461732e-04	1.109055e-03
-7.920000e+00	-7.700000e+00	6.943423e-03	2.577818e-04	1.508105e-03
-7.700000e+00	-7.480000e+00	6.926132e-03	3.970773e-04	1.470209e-03
-7.480000e+00	-7.260000e+00	9.572455e-03	1.546682e-03	2.412768e-03
-7.260000e+00	-7.040000e+00	9.772918e-03	1.593159e-03	1.932909e-03
-7.040000e+00	-6.820000e+00	9.152323e-03	2.669400e-03	3.636450e-03
-6.820000e+00	-6.600000e+00	1.553630e-02	1.528995e-03	1.962727e-03
-6.600000e+00	-6.380000e+00	1.759960e-02	2.279418e-03	3.952600e-03
-6.380000e+00	-6.160000e+00	2.205218e-02	1.228536e-03	4.064518e-03
-6.160000e+00	-5.940000e+00	2.222320e-02	2.664023e-03	3.900064e-03
-5.940000e+00	-5.720000e+00	3.164848e-02	7.399727e-04	3.627868e-03
-5.720000e+00	-5.500000e+00	2.631823e-02	1.151916e-02	9.082682e-04
-5.500000e+00	-5.280000e+00	4.980627e-02	9.004545e-05	7.349091e-03
-5.280000e+00	-5.060000e+00	5.651127e-02	1.920045e-03	1.296082e-02
-5.060000e+00	-4.840000e+00	7.340386e-02	2.963318e-03	7.380773e-03
-4.840000e+00	-4.620000e+00	1.104328e-01	3.573545e-03	8.251227e-03
-4.620000e+00	-4.400000e+00	1.351895e-01	1.888518e-02	1.746636e-03
-4.400000e+00	-4.180000e+00	2.081551e-01	9.870909e-04	6.947273e-03
-4.180000e+00	-3.960000e+00	2.461030e-01	3.290686e-02	4.002318e-03
-3.960000e+00	-3.740000e+00	2.819069e-01	1.818855e-02	5.778364e-03
-3.740000e+00	-3.520000e+00	3.663224e-01	2.800364e-03	2.898182e-02
-3.520000e+00	-3.300000e+00	3.936032e-01	1.080955e-02	1.461500e-02
-3.300000e+00	-3.080000e+00	4.304771e-01	1.553964e-02	3.004195e-02
-3.080000e+00	-2.860000e+00	4.331951e-01	8.950727e-03	7.271909e-03
-2.860000e+00	-2.640000e+00	4.071448e-01	1.566009e-02	1.359486e-02
-2.640000e+00	-2.420000e+00	3.466890e-01	1.397232e-02	4.280682e-03
-2.420000e+00	-2.200000e+00	2.804540e-01	2.583091e-03	7.190727e-03
-2.200000e+00	-1.980000e+00	2.111896e-01	4.179500e-03	2.491273e-03
-1.980000e+00	-1.760000e+00	1.483530e-01	3.430409e-03	2.314227e-03
-1.760000e+00	-1.540000e+00	9.224068e-02	5.735591e-03	3.095727e-03
-1.540000e+00	-1.320000e+00	4.552545e-02	2.341959e-03	2.134318e-03
-1.320000e+00	-1.100000e+00	1.387155e-02	1.091345e-03	4.553136e-04
-1.100000e+00	-8.800000e-01	9.987809e-05	5.291682e-06	8.355727e-06
-8.800000e-01	-6.600000e-01	1.064304e-08	1.758241e-09	6.259318e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.939903e-04	1.611352e-04	7.039514e-05
-1.078000e+01	-1.056000e+01	4.363005e-04	3.610722e-04	1.308763e-04
-1.056000e+01	-1.034000e+01	5.597050e-04	4.361364e-05	1.635118e-04
-1.034000e+01	-1.012000e+01	8.682291e-04	4.764727e-05	2.582486e-04
-1.012000e+01	-9.900000e+00	1.259118e-03	2.219423e-04	1.531214e-04
-9.900000e+00	-9.680000e+00	1.078202e-03	6.289318e-05	2.755395e-04
-9.680000e+00	-9.460000e+00	1.096244e-03	1.048141e-04	3.778432e-04
-9.460000e+00	-9.240000e+00	1.054511e-03	1.236441e-04	3.580791e-04
-9.240000e+00	-9.020000e+00	1.281735e-03	1.540223e-04	3.667500e-04
-9.020000e+00	-8.800000e+00	2.396808e-03	8.313409e-05	1.620250e-03
-8.800000e+00	-8.580000e+00	1.854130e-03	2.934423e-04	4.051686e-04
-8.580000e+00	-8.360000e+00	2.443262e-03	3.539986e-04	5.817123e-04
-8.360000e+00	-8.140000e+00	2.015809e-03	6.384568e-04	3.376468e-04
-8.140000e+00	-7.920000e+00	2.420875e-03	4.810509e-04	6.848545e-04
-7.920000e+00	-7.700000e+00	3.319768e-03	6.531368e-04	5.446645e-04
-7.700000e+00	-7.480000e+00	4.337997e-03	7.580573e-04	6.362123e-04
-7.480000e+00	-7.260000e+00	5.735886e-03	9.182000e-04	1.002055e-03
-7.260000e+00	-7.040000e+00	2.505018e-03	1.959471e-03	2.153346e-03
-7.040000e+00	-6.820000e+00	5.880495e-03	5.094182e-04	1.460941e-03
-6.820000e+00	-6.600000e+00	5.998732e-03	1.082714e-03	1.138655e-03
-6.600000e+00	-6.380000e+00	8.850495e-03	2.303191e-03	2.711136e-04
-6.380000e+00	-6.160000e+00	1.029675e-02	8.473500e-04	1.247741e-03
-6.160000e+00	-5.940000e+00	1.222296e-02	4.240227e-04	1.092714e-03
-5.940000e+00	-5.720000e+00	1.505656e-02	1.451000e-04	1.574132e-03
-5.720000e+00	-5.500000e+00	1.745408e-02	1.945955e-04	3.414277e-03
-5.500000e+00	-5.280000e+00	1.966998e-02	3.321750e-03	3.111423e-03
-5.280000e+00	-5.060000e+00	2.999190e-02	8.339500e-04	4.367105e-03
-5.060000e+00	-4.840000e+00	4.851655e-02	1.122000e-03	5.202273e-03
-4.840000e+00	-4.620000e+00	6.026850e-02	1.160318e-03	7.427955e-03
-4.620000e+00	-4.400000e+00	8.786695e-02	2.462182e-03	9.276409e-03
-4.400000e+00	-4.180000e+00	1.139721e-01	2.866000e-03	8.704318e-03
-4.180000e+00	-3.960000e+00	1.688053e-01	1.852182e-03	6.730091e-03
-3.960000e+00	-3.740000e+00	2.287354e-01	8.127091e-03	-2.625000e-04
-3.740000e+00	-3.520000e+00	3.102130e-01	2.002636e-03	2.725455e-03
-3.520000e+00	-3.300000e+00	3.983266e-01	1.028864e-03	6.937000e-03
-3.300000e+00	-3.080000e+00	4.633636e-01	2.724545e-03	1.175000e-02
-3.080000e+00	-2.860000e+00	5.189614e-01	2.101545e-02	8.082273e-03
-2.860000e+00	-2.640000e+00	5.247855e-01	1.475000e-02	8.570000e-03
-2.640000e+00	-2.420000e+00	4.822005e-01	8.780455e-03	3.064091e-03
-2.420000e+00	-2.200000e+00	3.677153e-01	1.037768e-02	9.720000e-03
-2.200000e+00	-1.980000e+00	2.620678e-01	5.085227e-03	4.458909e-03
-1.980000e+00	-1.760000e+00	1.779122e-01	4.649227e-03	3.276909e-03
-1.760000e+00	-1.540000e+00	1.031809e-01	4.296636e-03	2.426182e-03
-1.540000e+00	-1.320000e+00	5.168355e-02	2.657227e-03	2.038182e-03
-1.320000e+00	-1.100000e+00	1.464948e-02	1.007327e-03	4.644318e-04
-1.100000e+00	-8.800000e-01	4.883600e-04	7.442636e-05	3.782318e-05
-8.800000e-01	-6.600000e-01	5.766955e-05	3.778682e-06	5.469455e-06
-6.600000e-01	-4.400000e-01	1.276995e-06	4.453150e-07	1.100705e-07
-4.400000e-01	-2.200000e-01	2.657272e-14	2.390542e-14	-2.398682e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z002_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.7
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.103418e-05	1.861746e-04	1.760877e-05
-1.078000e+01	-1.056000e+01	4.599600e-04	2.191295e-05	3.082818e-05
-1.056000e+01	-1.034000e+01	3.795143e-04	2.232486e-05	1.874475e-04
-1.034000e+01	-1.012000e+01	3.898713e-04	1.038735e-04	1.752923e-04
-1.012000e+01	-9.900000e+00	6.521386e-04	5.694500e-05	1.138482e-04
-9.900000e+00	-9.680000e+00	9.135709e-04	1.220273e-05	2.626127e-04
-9.680000e+00	-9.460000e+00	1.440038e-03	2.190091e-04	1.658486e-04
-9.460000e+00	-9.240000e+00	2.218812e-03	2.289900e-04	3.778268e-04
-9.240000e+00	-9.020000e+00	1.814998e-03	1.998323e-04	5.373755e-04
-9.020000e+00	-8.800000e+00	1.867575e-03	3.092332e-04	4.559500e-04
-8.800000e+00	-8.580000e+00	2.654600e-03	3.146345e-04	6.654414e-04
-8.580000e+00	-8.360000e+00	3.312335e-03	2.736732e-04	7.470077e-04
-8.360000e+00	-8.140000e+00	4.206195e-03	9.717618e-04	1.104682e-03
-8.140000e+00	-7.920000e+00	4.828164e-03	6.783445e-04	1.235873e-03
-7.920000e+00	-7.700000e+00	6.779450e-03	7.676091e-04	1.255732e-03
-7.700000e+00	-7.480000e+00	7.176973e-03	1.073523e-03	1.615141e-03
-7.480000e+00	-7.260000e+00	8.517591e-03	1.621432e-03	1.942600e-03
-7.260000e+00	-7.040000e+00	1.420008e-02	1.602309e-03	3.743409e-03
-7.040000e+00	-6.820000e+00	1.120812e-02	2.393655e-03	2.900036e-03
-6.820000e+00	-6.600000e+00	1.765939e-02	4.260955e-04	1.896050e-03
-6.600000e+00	-6.380000e+00	1.815237e-02	3.117609e-03	4.715900e-03
-6.380000e+00	-6.160000e+00	2.559940e-02	1.654891e-03	3.820700e-03
-6.160000e+00	-5.940000e+00	2.696485e-02	2.337545e-04	5.544795e-03
-5.940000e+00	-5.720000e+00	3.850170e-02	1.268645e-03	1.888005e-03
-5.720000e+00	-5.500000e+00	4.135652e-02	3.902645e-03	4.787023e-03
-5.500000e+00	-5.280000e+00	4.171042e-02	1.186949e-02	1.233368e-03
-5.280000e+00	-5.060000e+00	5.197155e-02	2.439227e-03	7.848409e-03
-5.060000e+00	-4.840000e+00	7.919523e-02	-3.481818e-05	5.880318e-03
-4.840000e+00	-4.620000e+00	9.941682e-02	2.105836e-02	4.790909e-05
-4.620000e+00	-4.400000e+00	1.108141e-01	1.603364e-02	2.916727e-03
-4.400000e+00	-4.180000e+00	1.788804e-01	1.495864e-03	6.061818e-03
-4.180000e+00	-3.960000e+00	2.157291e-01	1.308632e-02	1.189636e-03
-3.960000e+00	-3.740000e+00	2.802953e-01	-1.722727e-04	4.053091e-03
-3.740000e+00	-3.520000e+00	3.464848e-01	1.457855e-02	2.597273e-04
-3.520000e+00	-3.300000e+00	3.668604e-01	9.469091e-04	2.679245e-02
-3.300000e+00	-3.080000e+00	4.186684e-01	7.191818e-03	2.885359e-02
-3.080000e+00	-2.860000e+00	4.615341e-01	1.668264e-02	4.544091e-03
-2.860000e+00	-2.640000e+00	4.232652e-01	1.152018e-02	5.570818e-03
-2.640000e+00	-2.420000e+00	3.911109e-01	5.991364e-03	1.469605e-02
-2.420000e+00	-2.200000e+00	2.998545e-01	1.230045e-02	3.743864e-03
-2.200000e+00	-1.980000e+00	2.276987e-01	1.684955e-03	2.984955e-03
-1.980000e+00	-1.760000e+00	1.550300e-01	5.062818e-03	2.054818e-03
-1.760000e+00	-1.540000e+00	9.533232e-02	5.422864e-03	3.083000e-03
-1.540000e+00	-1.320000e+00	4.583777e-02	3.388714e-03	1.862500e-03
-1.320000e+00	-1.100000e+00	1.320379e-02	1.118132e-03	4.645864e-04
-1.100000e+00	-8.800000e-01	7.931777e-05	2.636955e-06	1.101655e-05
-8.800000e-01	-6.600000e-01	1.047151e-08	1.792973e-09	6.129818e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.186811e-04	1.875674e-04	4.827068e-05
-1.078000e+01	-1.056000e+01	6.436055e-04	4.612000e-05	9.140727e-05
-1.056000e+01	-1.034000e+01	6.582486e-04	6.326318e-05	3.315882e-04
-1.034000e+01	-1.012000e+01	1.561131e-03	3.361182e-05	5.860105e-04
-1.012000e+01	-9.900000e+00	9.196309e-04	1.351332e-04	1.441286e-04
-9.900000e+00	-9.680000e+00	1.493212e-03	4.334364e-04	2.760636e-04
-9.680000e+00	-9.460000e+00	1.668033e-03	1.211732e-04	5.579091e-04
-9.460000e+00	-9.240000e+00	3.396367e-03	6.055250e-04	5.192650e-04
-9.240000e+00	-9.020000e+00	2.734199e-03	3.595732e-04	8.637186e-04
-9.020000e+00	-8.800000e+00	2.777895e-03	4.591486e-04	7.016936e-04
-8.800000e+00	-8.580000e+00	3.835605e-03	8.441609e-04	1.141159e-03
-8.580000e+00	-8.360000e+00	4.888382e-03	3.541477e-04	1.123723e-03
-8.360000e+00	-8.140000e+00	6.504082e-03	1.258205e-03	1.676332e-03
-8.140000e+00	-7.920000e+00	7.755195e-03	8.941682e-04	1.706473e-03
-7.920000e+00	-7.700000e+00	1.120586e-02	1.129973e-03	1.632518e-03
-7.700000e+00	-7.480000e+00	1.284945e-02	6.120000e-04	2.545214e-03
-7.480000e+00	-7.260000e+00	1.493466e-02	3.088700e-03	4.976859e-03
-7.260000e+00	-7.040000e+00	1.944226e-02	2.802741e-03	3.411177e-03
-7.040000e+00	-6.820000e+00	1.736090e-02	2.798623e-03	4.656545e-03
-6.820000e+00	-6.600000e+00	2.925478e-02	2.145623e-03	2.712227e-03
-6.600000e+00	-6.380000e+00	2.585800e-02	4.239555e-03	6.743482e-03
-6.380000e+00	-6.160000e+00	3.641889e-02	1.341886e-03	5.123350e-03
-6.160000e+00	-5.940000e+00	3.982775e-02	1.597659e-03	6.120427e-03
-5.940000e+00	-5.720000e+00	5.304000e-02	3.893273e-03	3.185818e-03
-5.720000e+00	-5.500000e+00	5.353118e-02	1.382554e-02	7.609545e-04
-5.500000e+00	-5.280000e+00	7.567055e-02	1.151500e-03	7.591409e-03
-5.280000e+00	-5.060000e+00	8.138932e-02	1.110091e-03	9.580864e-03
-5.060000e+00	-4.840000e+00	1.135659e-01	7.901773e-03	1.962500e-03
-4.840000e+00	-4.620000e+00	1.250571e-01	2.495750e-02	1.291727e-03
-4.620000e+00	-4.400000e+00	1.527291e-01	1.547745e-02	1.722409e-03
-4.400000e+00	-4.180000e+00	2.089664e-01	1.038500e-03	1.283655e-02
-4.180000e+00	-3.960000e+00	2.189538e-01	1.218750e-02	2.844818e-03
-3.960000e+00	-3.740000e+00	2.783478e-01	1.383045e-03	1.511100e-02
-3.740000e+00	-3.520000e+00	3.480414e-01	7.842136e-03	2.624577e-02
-3.520000e+00	-3.300000e+00	3.703039e-01	9.300636e-03	1.709595e-02
-3.300000e+00	-3.080000e+00	3.952386e-01	1.295750e-02	1.034105e-02
-3.080000e+00	-2.860000e+00	3.920202e-01	7.129000e-03	1.145309e-02
-2.860000e+00	-2.640000e+00	3.719312e-01	1.021414e-02	6.879773e-03
-2.640000e+00	-2.420000e+00	3.156314e-01	1.235077e-02	4.120727e-03
-2.420000e+00	-2.200000e+00	2.612739e-01	2.019182e-03	3.416727e-03
-2.200000e+00	-1.980000e+00	1.970488e-01	2.055318e-03	2.137182e-03
-1.980000e+00	-1.760000e+00	1.398711e-01	3.483227e-03	2.123273e-03
-1.760000e+00	-1.540000e+00	8.839995e-02	5.459364e-03	3.411773e-03
-1.540000e+00	-1.320000e+00	4.341110e-02	2.991755e-03	1.505195e-03
-1.320000e+00	-1.100000e+00	1.300738e-02	9.865136e-04	5.289227e-04
-1.100000e+00	-8.800000e-01	7.749686e-05	-1.343182e-07	1.664250e-05
-8.800000e-01	-6.600000e-01	1.064180e-08	1.757427e-09	6.265045e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.617714e-05	3.238632e-06	1.187373e-05
-1.078000e+01	-1.056000e+01	1.116394e-04	5.836591e-06	1.483732e-05
-1.056000e+01	-1.034000e+01	5.905118e-04	3.482318e-05	7.434773e-05
-1.034000e+01	-1.012000e+01	2.351898e-04	1.743130e-04	1.641355e-04
-1.012000e+01	-9.900000e+00	3.994442e-04	1.999264e-05	1.258399e-04
-9.900000e+00	-9.680000e+00	7.327195e-04	6.790091e-05	1.017427e-04
-9.680000e+00	-9.460000e+00	1.106711e-03	2.243214e-04	1.030886e-04
-9.460000e+00	-9.240000e+00	1.201681e-03	7.535591e-05	4.292918e-04
-9.240000e+00	-9.020000e+00	1.630776e-03	1.742391e-04	4.260141e-04
-9.020000e+00	-8.800000e+00	2.643569e-03	6.444068e-04	3.577418e-04
-8.800000e+00	-8.580000e+00	3.317809e-03	4.942309e-04	8.594214e-04
-8.580000e+00	-8.360000e+00	3.325537e-03	6.461841e-04	7.230655e-04
-8.360000e+00	-8.140000e+00	4.015152e-03	8.563805e-04	7.334391e-04
-8.140000e+00	-7.920000e+00	5.202777e-03	5.802045e-04	1.016086e-03
-7.920000e+00	-7.700000e+00	5.730018e-03	6.748182e-04	1.561668e-03
-7.700000e+00	-7.480000e+00	8.810345e-03	1.308814e-03	1.598355e-03
-7.480000e+00	-7.260000e+00	1.064303e-02	1.357486e-03	2.201932e-03
-7.260000e+00	-7.040000e+00	1.168243e-02	2.675773e-04	2.397214e-03
-7.040000e+00	-6.820000e+00	1.396743e-02	1.779209e-03	2.986286e-03
-6.820000e+00	-6.600000e+00	1.342829e-02	2.796100e-03	3.347459e-03
-6.600000e+00	-6.380000e+00	1.975725e-02	2.580841e-03	1.355259e-03
-6.380000e+00	-6.160000e+00	2.155540e-02	3.072845e-03	2.794164e-03
-6.160000e+00	-5.940000e+00	2.711570e-02	1.147032e-03	3.271436e-03
-5.940000e+00	-5.720000e+00	3.188900e-02	2.154136e-03	4.061132e-03
-5.720000e+00	-5.500000e+00	3.030577e-02	8.392809e-03	9.760909e-05
-5.500000e+00	-5.280000e+00	4.688745e-02	5.489618e-03	4.993455e-03
-5.280000e+00	-5.060000e+00	6.100691e-02	1.091318e-03	5.099091e-03
-5.060000e+00	-4.840000e+00	6.614214e-02	2.072682e-03	7.993591e-03
-4.840000e+00	-4.620000e+00	9.868000e-02	2.233818e-03	5.630864e-03
-4.620000e+00	-4.400000e+00	1.232884e-01	4.912545e-03	8.943409e-03
-4.400000e+00	-4.180000e+00	1.666793e-01	1.715427e-02	7.517273e-04
-4.180000e+00	-3.960000e+00	2.104900e-01	6.983136e-03	3.605864e-03
-3.960000e+00	-3.740000e+00	2.740335e-01	3.358636e-03	2.355409e-03
-3.740000e+00	-3.520000e+00	3.229642e-01	3.020409e-03	7.290682e-03
-3.520000e+00	-3.300000e+00	3.785509e-01	2.211818e-04	1.003586e-02
-3.300000e+00	-3.080000e+00	4.237606e-01	4.669773e-03	1.836436e-02
-3.080000e+00	-2.860000e+00	4.460819e-01	2.299609e-02	5.208727e-03
-2.860000e+00	-2.640000e+00	4.442276e-01	8.269955e-03	5.378909e-03
-2.640000e+00	-2.420000e+00	4.035737e-01	4.866136e-03	1.176714e-02
-2.420000e+00	-2.200000e+00	3.076495e-01	1.062441e-02	3.888864e-03
-2.200000e+00	-1.980000e+00	2.362102e-01	1.381091e-03	3.758636e-03
-1.980000e+00	-1.760000e+00	1.592220e-01	4.634591e-03	2.994636e-03
-1.760000e+00	-1.540000e+00	9.543650e-02	4.948000e-03	2.706682e-03
-1.540000e+00	-1.320000e+00	4.740641e-02	1.916773e-03	1.823409e-03
-1.320000e+00	-1.100000e+00	1.317461e-02	8.117091e-04	4.849773e-04
-1.100000e+00	-8.800000e-01	4.243840e-04	6.843614e-05	3.982414e-05
-8.800000e-01	-6.600000e-01	5.630755e-05	3.677000e-06	5.513909e-06
-6.600000e-01	-4.400000e-01	1.121285e-06	3.655400e-07	9.752955e-08
-4.400000e-01	-2.200000e-01	2.657273e-14	2.390542e-14	-2.398682e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z002_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.7
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.399280e-04	1.724458e-04	2.100605e-05
-1.078000e+01	-1.056000e+01	5.254255e-04	9.815000e-06	1.648909e-04
-1.056000e+01	-1.034000e+01	3.501365e-04	1.902127e-05	1.926654e-04
-1.034000e+01	-1.012000e+01	4.185121e-04	6.649750e-05	1.625311e-04
-1.012000e+01	-9.900000e+00	6.295514e-04	1.473955e-05	1.568200e-04
-9.900000e+00	-9.680000e+00	8.536400e-04	2.965045e-05	2.093977e-04
-9.680000e+00	-9.460000e+00	1.125080e-03	1.344864e-05	3.590873e-04
-9.460000e+00	-9.240000e+00	1.767222e-03	2.763282e-04	1.464282e-04
-9.240000e+00	-9.020000e+00	1.765603e-03	5.282777e-04	7.923714e-04
-9.020000e+00	-8.800000e+00	2.206503e-03	1.693700e-04	5.253464e-04
-8.800000e+00	-8.580000e+00	5.276100e-03	1.237642e-03	2.649041e-03
-8.580000e+00	-8.360000e+00	5.165127e-03	1.202091e-04	8.297000e-04
-8.360000e+00	-8.140000e+00	-3.423041e-03	1.033447e-02	-2.703186e-04
-8.140000e+00	-7.920000e+00	6.891586e-03	1.575495e-03	1.630159e-03
-7.920000e+00	-7.700000e+00	3.802978e-03	1.363935e-03	1.993445e-03
-7.700000e+00	-7.480000e+00	1.415092e-02	1.065114e-03	3.867759e-03
-7.480000e+00	-7.260000e+00	1.474583e-02	2.741955e-03	3.466723e-03
-7.260000e+00	-7.040000e+00	2.034513e-02	2.157332e-03	4.647741e-03
-7.040000e+00	-6.820000e+00	3.866132e-02	7.372064e-03	-6.036500e-04
-6.820000e+00	-6.600000e+00	2.759941e-02	3.821373e-03	3.842845e-03
-6.600000e+00	-6.380000e+00	1.936426e-02	2.023755e-03	7.003523e-03
-6.380000e+00	-6.160000e+00	4.590695e-02	4.045909e-04	5.227909e-03
-6.160000e+00	-5.940000e+00	5.044700e-02	-2.818182e-06	4.762136e-03
-5.940000e+00	-5.720000e+00	6.837377e-02	3.270136e-03	2.819909e-03
-5.720000e+00	-5.500000e+00	7.781832e-02	5.344636e-03	3.206000e-03
-5.500000e+00	-5.280000e+00	8.067291e-02	1.665323e-02	9.119545e-04
-5.280000e+00	-5.060000e+00	9.420118e-02	2.112364e-03	1.088545e-02
-5.060000e+00	-4.840000e+00	1.266774e-01	8.136818e-04	1.030395e-02
-4.840000e+00	-4.620000e+00	1.406790e-01	1.383073e-02	4.437727e-04
-4.620000e+00	-4.400000e+00	1.675276e-01	6.821000e-03	3.944955e-03
-4.400000e+00	-4.180000e+00	2.254120e-01	2.174818e-03	1.087623e-02
-4.180000e+00	-3.960000e+00	2.474548e-01	1.508436e-02	4.411273e-03
-3.960000e+00	-3.740000e+00	2.889831e-01	8.024818e-03	2.899364e-03
-3.740000e+00	-3.520000e+00	3.322837e-01	1.476518e-02	1.803668e-02
-3.520000e+00	-3.300000e+00	3.461615e-01	5.124227e-03	2.616536e-02
-3.300000e+00	-3.080000e+00	3.688317e-01	1.172777e-02	1.702777e-02
-3.080000e+00	-2.860000e+00	3.734514e-01	1.313327e-02	-8.604091e-04
-2.860000e+00	-2.640000e+00	3.393753e-01	3.345364e-03	4.792545e-03
-2.640000e+00	-2.420000e+00	3.080495e-01	5.960227e-03	6.275091e-03
-2.420000e+00	-2.200000e+00	2.390461e-01	1.168618e-02	2.276409e-03
-2.200000e+00	-1.980000e+00	1.900608e-01	1.673727e-03	2.807000e-03
-1.980000e+00	-1.760000e+00	1.346089e-01	5.695273e-03	1.997545e-03
-1.760000e+00	-1.540000e+00	8.363286e-02	4.392227e-03	3.328591e-03
-1.540000e+00	-1.320000e+00	4.075875e-02	3.048264e-03	1.685064e-03
-1.320000e+00	-1.100000e+00	1.163870e-02	9.542182e-04	4.288182e-04
-1.100000e+00	-8.800000e-01	4.940677e-05	5.549323e-06	2.338318e-06
-8.800000e-01	-6.600000e-01	1.044085e-08	1.769927e-09	6.301318e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.868850e-04	1.559297e-04	2.290650e-05
-1.078000e+01	-1.056000e+01	1.011741e-03	4.602773e-05	6.185859e-04
-1.056000e+01	-1.034000e+01	1.158445e-03	2.834036e-04	8.393282e-04
-1.034000e+01	-1.012000e+01	1.772038e-03	3.070500e-05	6.652450e-04
-1.012000e+01	-9.900000e+00	1.475034e-03	6.987727e-06	1.407982e-03
-9.900000e+00	-9.680000e+00	2.940553e-03	8.319773e-05	2.273120e-03
-9.680000e+00	-9.460000e+00	1.707772e-03	4.228636e-05	4.668609e-04
-9.460000e+00	-9.240000e+00	3.274875e-03	6.494332e-04	2.905309e-04
-9.240000e+00	-9.020000e+00	2.561773e-03	9.670700e-04	1.194025e-03
-9.020000e+00	-8.800000e+00	3.348927e-03	2.912468e-04	8.616027e-04
-8.800000e+00	-8.580000e+00	5.486164e-03	1.314505e-03	2.268886e-03
-8.580000e+00	-8.360000e+00	6.456173e-03	2.301500e-04	1.184677e-03
-8.360000e+00	-8.140000e+00	-6.011250e-04	1.040781e-02	-2.091773e-04
-8.140000e+00	-7.920000e+00	1.033112e-02	1.441850e-03	2.478941e-03
-7.920000e+00	-7.700000e+00	8.748873e-03	1.847336e-03	2.515855e-03
-7.700000e+00	-7.480000e+00	2.052160e-02	8.582545e-04	4.563191e-03
-7.480000e+00	-7.260000e+00	2.029865e-02	5.618945e-03	5.173509e-03
-7.260000e+00	-7.040000e+00	2.633631e-02	2.761223e-03	5.166609e-03
-7.040000e+00	-6.820000e+00	4.764232e-02	1.015359e-02	-1.887727e-04
-6.820000e+00	-6.600000e+00	3.824841e-02	3.384191e-03	3.690705e-03
-6.600000e+00	-6.380000e+00	3.256921e-02	2.002300e-03	8.285964e-03
-6.380000e+00	-6.160000e+00	5.862777e-02	1.773182e-04	5.588091e-03
-6.160000e+00	-5.940000e+00	6.824959e-02	4.289500e-03	5.650455e-03
-5.940000e+00	-5.720000e+00	8.894841e-02	1.677455e-03	3.960318e-03
-5.720000e+00	-5.500000e+00	8.657755e-02	1.025073e-02	-2.366818e-04
-5.500000e+00	-5.280000e+00	9.021305e-02	-3.931364e-04	1.402845e-02
-5.280000e+00	-5.060000e+00	1.271879e-01	2.449091e-03	6.834091e-03
-5.060000e+00	-4.840000e+00	1.146715e-01	1.597645e-02	1.000091e-03
-4.840000e+00	-4.620000e+00	1.728099e-01	1.024545e-03	1.371273e-03
-4.620000e+00	-4.400000e+00	1.957934e-01	1.542891e-02	1.027955e-03
-4.400000e+00	-4.180000e+00	2.260040e-01	1.302691e-02	1.804091e-04
-4.180000e+00	-3.960000e+00	2.554919e-01	6.991455e-03	1.428564e-02
-3.960000e+00	-3.740000e+00	2.846469e-01	7.059045e-03	1.231450e-02
-3.740000e+00	-3.520000e+00	3.248903e-01	2.147309e-02	1.934073e-02
-3.520000e+00	-3.300000e+00	3.239191e-01	6.756682e-03	1.743818e-02
-3.300000e+00	-3.080000e+00	3.293731e-01	9.227864e-03	5.762318e-03
-3.080000e+00	-2.860000e+00	3.345132e-01	1.879091e-04	8.418955e-03
-2.860000e+00	-2.640000e+00	3.078933e-01	3.231136e-03	7.504545e-03
-2.640000e+00	-2.420000e+00	2.678786e-01	7.298409e-03	6.795318e-03
-2.420000e+00	-2.200000e+00	2.191748e-01	3.389500e-03	2.029182e-03
-2.200000e+00	-1.980000e+00	1.744667e-01	3.726864e-03	2.324227e-03
-1.980000e+00	-1.760000e+00	1.260532e-01	4.144500e-03	2.023000e-03
-1.760000e+00	-1.540000e+00	7.934677e-02	4.732136e-03	3.346136e-03
-1.540000e+00	-1.320000e+00	3.969877e-02	2.679250e-03	1.602236e-03
-1.320000e+00	-1.100000e+00	1.184005e-02	8.178227e-04	5.022455e-04
-1.100000e+00	-8.800000e-01	5.337709e-05	9.069232e-06	1.408182e-06
-8.800000e-01	-6.600000e-01	1.060568e-08	1.805305e-09	6.241045e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z002_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.318445e-06	8.104682e-07	1.851582e-06
-1.078000e+01	-1.056000e+01	1.789850e-05	2.096982e-06	3.875636e-06
-1.056000e+01	-1.034000e+01	3.682279e-05	3.440409e-06	1.699094e-05
-1.034000e+01	-1.012000e+01	1.932473e-04	3.779545e-06	7.832950e-05
-1.012000e+01	-9.900000e+00	8.350936e-05	1.117213e-04	3.116241e-05
-9.900000e+00	-9.680000e+00	1.955777e-04	1.486676e-04	1.601864e-04
-9.680000e+00	-9.460000e+00	8.457041e-04	1.582305e-04	2.643727e-05
-9.460000e+00	-9.240000e+00	7.790009e-04	1.859000e-05	3.165182e-04
-9.240000e+00	-9.020000e+00	1.345745e-03	4.478409e-05	2.822027e-04
-9.020000e+00	-8.800000e+00	2.271473e-03	2.960982e-04	4.826559e-04
-8.800000e+00	-8.580000e+00	2.376988e-03	7.452223e-04	9.199873e-04
-8.580000e+00	-8.360000e+00	2.766370e-03	9.651123e-04	8.146227e-04
-8.360000e+00	-8.140000e+00	-3.242216e-03	7.010747e-03	-2.134714e-04
-8.140000e+00	-7.920000e+00	8.571291e-03	4.025227e-04	1.632468e-03
-7.920000e+00	-7.700000e+00	8.575386e-03	1.523595e-03	1.850386e-03
-7.700000e+00	-7.480000e+00	8.096495e-03	2.049559e-03	2.045945e-03
-7.480000e+00	-7.260000e+00	1.602234e-02	1.107141e-03	2.895641e-03
-7.260000e+00	-7.040000e+00	1.962909e-02	1.566055e-03	3.599605e-03
-7.040000e+00	-6.820000e+00	3.613730e-02	1.006106e-02	8.583364e-04
-6.820000e+00	-6.600000e+00	2.643877e-02	6.685395e-03	4.616332e-03
-6.600000e+00	-6.380000e+00	2.636008e-02	5.069000e-04	5.887027e-03
-6.380000e+00	-6.160000e+00	3.968670e-02	1.660782e-03	5.225164e-03
-6.160000e+00	-5.940000e+00	4.875018e-02	1.841000e-03	3.723409e-03
-5.940000e+00	-5.720000e+00	5.773009e-02	8.175636e-03	2.410091e-03
-5.720000e+00	-5.500000e+00	6.276755e-02	9.781773e-03	3.127727e-04
-5.500000e+00	-5.280000e+00	8.522327e-02	6.585773e-03	7.177682e-03
-5.280000e+00	-5.060000e+00	1.055710e-01	1.183545e-03	5.527227e-03
-5.060000e+00	-4.840000e+00	1.129826e-01	2.286136e-03	1.538709e-02
-4.840000e+00	-4.620000e+00	1.514064e-01	1.283636e-03	9.451136e-03
-4.620000e+00	-4.400000e+00	1.766238e-01	2.400000e-03	4.727591e-03
-4.400000e+00	-4.180000e+00	2.022473e-01	5.323182e-04	6.297045e-03
-4.180000e+00	-3.960000e+00	2.437531e-01	9.049864e-03	1.004682e-03
-3.960000e+00	-3.740000e+00	2.921756e-01	1.031300e-02	1.034636e-03
-3.740000e+00	-3.520000e+00	3.229961e-01	1.121027e-02	8.345000e-03
-3.520000e+00	-3.300000e+00	3.487721e-01	1.114336e-02	1.317395e-02
-3.300000e+00	-3.080000e+00	3.757285e-01	9.395727e-03	1.815332e-02
-3.080000e+00	-2.860000e+00	3.783434e-01	1.010800e-02	-8.110000e-04
-2.860000e+00	-2.640000e+00	3.570775e-01	8.606818e-04	1.145800e-02
-2.640000e+00	-2.420000e+00	3.103335e-01	6.705909e-03	4.232591e-03
-2.420000e+00	-2.200000e+00	2.469581e-01	6.619091e-03	2.540500e-03
-2.200000e+00	-1.980000e+00	1.946035e-01	2.701136e-03	2.875091e-03
-1.980000e+00	-1.760000e+00	1.363081e-01	3.390455e-03	2.127500e-03
-1.760000e+00	-1.540000e+00	8.465136e-02	3.698545e-03	3.332955e-03
-1.540000e+00	-1.320000e+00	4.119408e-02	2.893386e-03	1.418455e-03
-1.320000e+00	-1.100000e+00	1.163348e-02	7.739500e-04	4.085136e-04
-1.100000e+00	-8.800000e-01	3.645441e-04	6.229536e-05	3.586477e-05
-8.800000e-01	-6.600000e-01	5.293100e-05	3.717773e-06	5.559909e-06
-6.600000e-01	-4.400000e-01	1.009454e-06	3.756782e-07	1.069591e-07
-4.400000e-01	-2.200000e-01	2.657270e-14	2.390542e-14	-2.398591e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z005_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.6
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-8.723059e-03	2.038818e-04	5.661223e-03
-1.078000e+01	-1.056000e+01	5.990814e-03	1.002677e-03	4.313545e-04
-1.056000e+01	-1.034000e+01	5.846855e-03	4.066591e-04	1.652964e-03
-1.034000e+01	-1.012000e+01	6.332177e-03	1.586518e-03	1.142986e-03
-1.012000e+01	-9.900000e+00	8.572573e-03	4.080545e-04	1.575155e-03
-9.900000e+00	-9.680000e+00	6.890927e-03	7.969364e-04	1.244191e-03
-9.680000e+00	-9.460000e+00	7.057568e-03	1.390636e-03	1.287332e-03
-9.460000e+00	-9.240000e+00	9.037186e-03	-2.780909e-05	1.349427e-03
-9.240000e+00	-9.020000e+00	1.141815e-02	1.363032e-03	1.028532e-03
-9.020000e+00	-8.800000e+00	4.011904e-03	1.478700e-03	1.421342e-03
-8.800000e+00	-8.580000e+00	1.254069e-02	2.587568e-03	2.715173e-03
-8.580000e+00	-8.360000e+00	3.336223e-03	1.023945e-02	2.014682e-04
-8.360000e+00	-8.140000e+00	1.618900e-02	3.146191e-03	1.211895e-03
-8.140000e+00	-7.920000e+00	1.212078e-02	1.820150e-03	2.255809e-03
-7.920000e+00	-7.700000e+00	1.579031e-02	3.548145e-03	2.081423e-03
-7.700000e+00	-7.480000e+00	1.937620e-02	2.004914e-03	1.425955e-03
-7.480000e+00	-7.260000e+00	2.169712e-02	1.314309e-03	1.993677e-03
-7.260000e+00	-7.040000e+00	2.449234e-02	1.373477e-03	1.667100e-03
-7.040000e+00	-6.820000e+00	2.229871e-02	2.375759e-03	4.004877e-03
-6.820000e+00	-6.600000e+00	3.473060e-02	3.775000e-05	2.200391e-03
-6.600000e+00	-6.380000e+00	3.380745e-02	1.700464e-03	3.605459e-03
-6.380000e+00	-6.160000e+00	3.666969e-02	3.731009e-03	4.867314e-03
-6.160000e+00	-5.940000e+00	3.610709e-02	4.063173e-03	3.679464e-03
-5.940000e+00	-5.720000e+00	4.316878e-02	1.212565e-02	-3.716909e-04
-5.720000e+00	-5.500000e+00	5.520123e-02	1.902591e-03	5.253773e-03
-5.500000e+00	-5.280000e+00	4.732505e-02	1.297212e-02	9.178182e-04
-5.280000e+00	-5.060000e+00	7.751191e-02	-3.229545e-04	4.012318e-03
-5.060000e+00	-4.840000e+00	8.456105e-02	1.347273e-04	3.395636e-03
-4.840000e+00	-4.620000e+00	1.100702e-01	7.725182e-03	2.100455e-03
-4.620000e+00	-4.400000e+00	1.381875e-01	3.837182e-03	2.219545e-04
-4.400000e+00	-4.180000e+00	1.664586e-01	-5.532727e-04	1.191168e-02
-4.180000e+00	-3.960000e+00	2.106334e-01	1.783891e-02	3.636273e-03
-3.960000e+00	-3.740000e+00	2.493825e-01	7.919455e-03	3.792727e-03
-3.740000e+00	-3.520000e+00	3.129411e-01	3.178591e-03	1.364627e-02
-3.520000e+00	-3.300000e+00	3.375212e-01	2.032955e-03	2.652577e-02
-3.300000e+00	-3.080000e+00	3.849921e-01	1.341986e-02	2.646355e-02
-3.080000e+00	-2.860000e+00	4.058907e-01	1.137786e-02	1.047359e-02
-2.860000e+00	-2.640000e+00	3.857500e-01	1.054623e-02	6.219727e-03
-2.640000e+00	-2.420000e+00	3.597668e-01	6.448500e-03	1.067741e-02
-2.420000e+00	-2.200000e+00	2.805194e-01	1.139723e-02	4.105500e-03
-2.200000e+00	-1.980000e+00	2.177427e-01	1.708682e-03	2.703182e-03
-1.980000e+00	-1.760000e+00	1.478788e-01	3.832727e-03	2.237955e-03
-1.760000e+00	-1.540000e+00	9.233186e-02	5.101455e-03	3.084727e-03
-1.540000e+00	-1.320000e+00	4.470644e-02	3.488082e-03	1.741745e-03
-1.320000e+00	-1.100000e+00	1.274598e-02	1.024086e-03	4.753136e-04
-1.100000e+00	-8.800000e-01	7.316023e-05	1.647318e-06	1.495345e-05
-8.800000e-01	-6.600000e-01	1.047143e-08	1.792918e-09	6.130318e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	-8.275486e-03	1.889545e-04	5.876696e-03
-1.078000e+01	-1.056000e+01	6.845664e-03	1.065055e-03	6.527455e-04
-1.056000e+01	-1.034000e+01	7.306305e-03	2.768500e-04	1.845850e-03
-1.034000e+01	-1.012000e+01	8.403445e-03	1.341723e-03	1.069164e-03
-1.012000e+01	-9.900000e+00	8.729545e-03	6.936955e-04	1.408482e-03
-9.900000e+00	-9.680000e+00	8.948786e-03	1.156845e-03	2.047350e-03
-9.680000e+00	-9.460000e+00	9.170627e-03	1.914259e-03	1.148664e-03
-9.460000e+00	-9.240000e+00	1.001025e-02	-3.426364e-05	1.305232e-03
-9.240000e+00	-9.020000e+00	1.329135e-02	1.365700e-03	1.419023e-03
-9.020000e+00	-8.800000e+00	6.091464e-03	1.945152e-03	1.464227e-03
-8.800000e+00	-8.580000e+00	1.412151e-02	3.159991e-03	3.123941e-03
-8.580000e+00	-8.360000e+00	6.222386e-03	1.146256e-02	2.084727e-04
-8.360000e+00	-8.140000e+00	1.821135e-02	3.163436e-03	1.614500e-03
-8.140000e+00	-7.920000e+00	1.660080e-02	1.984959e-03	2.054218e-03
-7.920000e+00	-7.700000e+00	1.843157e-02	3.274764e-03	2.167518e-03
-7.700000e+00	-7.480000e+00	2.317093e-02	2.162486e-03	1.351723e-03
-7.480000e+00	-7.260000e+00	2.433283e-02	3.812745e-03	2.909586e-03
-7.260000e+00	-7.040000e+00	2.793798e-02	7.000909e-04	2.918982e-03
-7.040000e+00	-6.820000e+00	2.898544e-02	3.538564e-03	4.557132e-03
-6.820000e+00	-6.600000e+00	4.103592e-02	2.563682e-04	2.584468e-03
-6.600000e+00	-6.380000e+00	3.967461e-02	3.775723e-03	4.904286e-03
-6.380000e+00	-6.160000e+00	4.851632e-02	2.031682e-03	4.387000e-03
-6.160000e+00	-5.940000e+00	4.538192e-02	3.215586e-03	5.303309e-03
-5.940000e+00	-5.720000e+00	4.964745e-02	1.524588e-02	2.172273e-04
-5.720000e+00	-5.500000e+00	6.974314e-02	3.076227e-03	8.695182e-03
-5.500000e+00	-5.280000e+00	6.380759e-02	1.413609e-02	1.053182e-04
-5.280000e+00	-5.060000e+00	9.722314e-02	-5.727273e-05	3.239818e-03
-5.060000e+00	-4.840000e+00	1.128314e-01	6.143500e-03	3.468818e-03
-4.840000e+00	-4.620000e+00	1.387335e-01	2.479818e-03	3.500364e-03
-4.620000e+00	-4.400000e+00	1.619363e-01	5.433273e-03	8.533636e-04
-4.400000e+00	-4.180000e+00	1.591418e-01	1.690641e-02	2.055864e-03
-4.180000e+00	-3.960000e+00	2.269694e-01	9.409864e-03	1.994764e-02
-3.960000e+00	-3.740000e+00	2.566144e-01	1.529409e-03	2.089645e-02
-3.740000e+00	-3.520000e+00	3.156801e-01	1.265386e-02	1.795182e-02
-3.520000e+00	-3.300000e+00	3.381257e-01	5.836455e-03	2.591250e-02
-3.300000e+00	-3.080000e+00	3.664204e-01	1.272832e-02	1.050523e-02
-3.080000e+00	-2.860000e+00	3.614110e-01	6.202682e-03	6.536818e-03
-2.860000e+00	-2.640000e+00	3.432421e-01	1.139359e-02	6.745409e-03
-2.640000e+00	-2.420000e+00	3.033666e-01	8.674409e-03	9.283682e-03
-2.420000e+00	-2.200000e+00	2.485153e-01	2.600500e-03	3.337045e-03
-2.200000e+00	-1.980000e+00	1.918354e-01	2.327909e-03	2.215727e-03
-1.980000e+00	-1.760000e+00	1.365650e-01	3.073182e-03	2.089955e-03
-1.760000e+00	-1.540000e+00	8.629245e-02	5.544909e-03	3.301091e-03
-1.540000e+00	-1.320000e+00	4.277215e-02	2.977005e-03	1.450164e-03
-1.320000e+00	-1.100000e+00	1.255701e-02	8.822182e-04	5.039182e-04
-1.100000e+00	-8.800000e-01	7.773986e-05	-9.913636e-08	1.712059e-05
-8.800000e-01	-6.600000e-01	1.063228e-08	1.765291e-09	6.268409e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.026418e-03	3.151273e-04	7.366773e-04
-1.078000e+01	-1.056000e+01	6.705864e-03	1.339009e-03	8.008773e-04
-1.056000e+01	-1.034000e+01	-4.559655e-03	6.172909e-04	4.559670e-03
-1.034000e+01	-1.012000e+01	6.550768e-03	7.238909e-04	1.317877e-03
-1.012000e+01	-9.900000e+00	8.515523e-03	5.536591e-04	1.665336e-03
-9.900000e+00	-9.680000e+00	9.000600e-03	1.332695e-03	1.726136e-03
-9.680000e+00	-9.460000e+00	8.487795e-03	9.455955e-04	1.233127e-03
-9.460000e+00	-9.240000e+00	1.585899e-03	8.551054e-03	-1.450191e-04
-9.240000e+00	-9.020000e+00	1.165713e-02	2.117427e-03	1.031809e-03
-9.020000e+00	-8.800000e+00	1.206441e-02	8.799545e-05	2.064895e-03
-8.800000e+00	-8.580000e+00	7.396536e-03	8.794773e-04	1.788236e-03
-8.580000e+00	-8.360000e+00	1.369529e-02	2.436836e-03	1.775286e-03
-8.360000e+00	-8.140000e+00	9.818009e-03	3.053291e-03	1.866036e-03
-8.140000e+00	-7.920000e+00	1.557775e-02	2.927659e-03	1.990900e-03
-7.920000e+00	-7.700000e+00	1.460577e-02	1.367141e-03	1.379650e-03
-7.700000e+00	-7.480000e+00	1.649383e-02	3.474282e-03	1.705786e-03
-7.480000e+00	-7.260000e+00	2.069448e-02	1.352318e-03	2.353450e-03
-7.260000e+00	-7.040000e+00	2.353542e-02	1.560236e-03	2.157064e-03
-7.040000e+00	-6.820000e+00	2.341529e-02	2.702305e-03	2.661836e-03
-6.820000e+00	-6.600000e+00	3.065068e-02	1.811964e-03	3.026464e-03
-6.600000e+00	-6.380000e+00	3.728996e-02	5.370318e-04	1.957073e-03
-6.380000e+00	-6.160000e+00	3.662762e-02	1.024141e-03	3.480759e-03
-6.160000e+00	-5.940000e+00	2.900169e-02	1.258351e-02	6.455000e-04
-5.940000e+00	-5.720000e+00	5.222864e-02	3.735091e-03	1.967818e-03
-5.720000e+00	-5.500000e+00	5.664268e-02	7.382273e-04	2.977318e-03
-5.500000e+00	-5.280000e+00	6.041691e-02	1.379409e-03	4.506273e-03
-5.280000e+00	-5.060000e+00	7.913050e-02	6.428182e-04	1.231455e-03
-5.060000e+00	-4.840000e+00	8.438436e-02	1.926364e-04	1.055736e-02
-4.840000e+00	-4.620000e+00	9.818905e-02	6.481682e-03	1.473227e-03
-4.620000e+00	-4.400000e+00	1.289916e-01	2.402273e-03	4.158227e-03
-4.400000e+00	-4.180000e+00	1.708483e-01	6.466773e-03	2.848364e-03
-4.180000e+00	-3.960000e+00	1.693832e-01	2.321791e-02	2.706364e-04
-3.960000e+00	-3.740000e+00	2.648172e-01	6.295455e-05	1.487964e-02
-3.740000e+00	-3.520000e+00	2.966145e-01	4.252364e-03	5.513045e-03
-3.520000e+00	-3.300000e+00	3.310698e-01	2.606909e-03	7.441364e-03
-3.300000e+00	-3.080000e+00	3.956600e-01	1.034791e-02	2.365659e-02
-3.080000e+00	-2.860000e+00	4.167844e-01	1.568614e-02	4.418682e-03
-2.860000e+00	-2.640000e+00	3.930987e-01	5.013227e-03	1.146209e-02
-2.640000e+00	-2.420000e+00	3.671987e-01	5.960136e-03	9.667545e-03
-2.420000e+00	-2.200000e+00	2.827830e-01	9.984500e-03	3.954455e-03
-2.200000e+00	-1.980000e+00	2.233494e-01	2.594727e-03	3.790545e-03
-1.980000e+00	-1.760000e+00	1.514499e-01	2.613455e-03	2.901955e-03
-1.760000e+00	-1.540000e+00	9.204855e-02	4.924955e-03	2.816000e-03
-1.540000e+00	-1.320000e+00	4.575791e-02	1.818955e-03	1.692636e-03
-1.320000e+00	-1.100000e+00	1.267607e-02	7.662818e-04	4.614636e-04
-1.100000e+00	-8.800000e-01	3.978237e-04	6.554991e-05	4.052973e-05
-8.800000e-01	-6.600000e-01	5.574536e-05	3.558818e-06	5.497500e-06
-6.600000e-01	-4.400000e-01	1.040494e-06	3.888295e-07	1.099341e-07
-4.400000e-01	-2.200000e-01	2.657273e-14	2.390542e-14	-2.398682e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z005_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.832370e-03	1.096909e-05	3.527891e-04
-1.078000e+01	-1.056000e+01	2.535325e-03	6.753450e-04	4.192282e-04
-1.056000e+01	-1.034000e+01	3.925132e-03	1.953682e-05	1.652786e-03
-1.034000e+01	-1.012000e+01	5.478423e-03	1.868091e-04	1.485091e-03
-1.012000e+01	-9.900000e+00	6.256923e-03	4.946818e-05	8.209545e-04
-9.900000e+00	-9.680000e+00	6.875986e-03	3.820227e-04	7.544227e-04
-9.680000e+00	-9.460000e+00	6.206918e-03	9.176545e-04	1.120309e-03
-9.460000e+00	-9.240000e+00	1.044320e-02	1.724577e-03	9.729000e-04
-9.240000e+00	-9.020000e+00	8.313100e-03	1.125227e-04	2.061609e-03
-9.020000e+00	-8.800000e+00	1.289490e-02	2.930386e-03	3.556005e-03
-8.800000e+00	-8.580000e+00	1.890905e-02	7.533182e-04	2.607727e-03
-8.580000e+00	-8.360000e+00	1.018230e-02	1.009858e-02	9.709091e-05
-8.360000e+00	-8.140000e+00	1.762392e-02	1.621409e-03	2.704195e-03
-8.140000e+00	-7.920000e+00	1.736744e-02	1.951595e-03	8.364859e-03
-7.920000e+00	-7.700000e+00	3.070663e-02	2.544127e-03	2.202018e-03
-7.700000e+00	-7.480000e+00	3.508871e-02	7.425091e-04	4.247605e-03
-7.480000e+00	-7.260000e+00	3.936586e-02	1.681827e-03	5.172686e-03
-7.260000e+00	-7.040000e+00	4.802700e-02	1.843455e-03	1.967773e-03
-7.040000e+00	-6.820000e+00	5.812291e-02	1.121205e-02	-1.359091e-05
-6.820000e+00	-6.600000e+00	4.536530e-02	3.746045e-04	3.808068e-03
-6.600000e+00	-6.380000e+00	6.876477e-02	1.748545e-03	6.695273e-03
-6.380000e+00	-6.160000e+00	7.064564e-02	6.602909e-03	5.371591e-03
-6.160000e+00	-5.940000e+00	7.673877e-02	4.782682e-03	1.139136e-03
-5.940000e+00	-5.720000e+00	8.746332e-02	1.173264e-02	-1.473636e-04
-5.720000e+00	-5.500000e+00	1.004109e-01	2.197773e-03	2.544591e-03
-5.500000e+00	-5.280000e+00	9.642614e-02	9.609409e-03	5.688636e-04
-5.280000e+00	-5.060000e+00	1.211628e-01	-1.106818e-04	5.516000e-03
-5.060000e+00	-4.840000e+00	1.412440e-01	2.224500e-03	1.160295e-02
-4.840000e+00	-4.620000e+00	1.699789e-01	3.573500e-03	1.122673e-02
-4.620000e+00	-4.400000e+00	1.717164e-01	4.746409e-03	4.459682e-03
-4.400000e+00	-4.180000e+00	1.966951e-01	1.250864e-03	1.579600e-02
-4.180000e+00	-3.960000e+00	2.095709e-01	1.407145e-02	3.503727e-03
-3.960000e+00	-3.740000e+00	2.362952e-01	4.749409e-03	3.499364e-03
-3.740000e+00	-3.520000e+00	2.771593e-01	1.710550e-02	4.676455e-03
-3.520000e+00	-3.300000e+00	2.828060e-01	5.899636e-03	1.422595e-02
-3.300000e+00	-3.080000e+00	3.073355e-01	5.731273e-03	1.430800e-02
-3.080000e+00	-2.860000e+00	3.183960e-01	8.861000e-03	8.903318e-03
-2.860000e+00	-2.640000e+00	2.884811e-01	8.506364e-03	3.990000e-03
-2.640000e+00	-2.420000e+00	2.739239e-01	3.707409e-03	2.843227e-03
-2.420000e+00	-2.200000e+00	2.206518e-01	1.011891e-02	2.493636e-03
-2.200000e+00	-1.980000e+00	1.765831e-01	3.729455e-03	2.185045e-03
-1.980000e+00	-1.760000e+00	1.273230e-01	4.983682e-03	2.547045e-03
-1.760000e+00	-1.540000e+00	8.029005e-02	5.466864e-03	3.240864e-03
-1.540000e+00	-1.320000e+00	3.962148e-02	2.613845e-03	1.591377e-03
-1.320000e+00	-1.100000e+00	1.102461e-02	8.375227e-04	4.184136e-04
-1.100000e+00	-8.800000e-01	4.818477e-05	3.261055e-06	2.750818e-06
-8.800000e-01	-6.600000e-01	9.513573e-09	4.665591e-10	8.890591e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.398400e-03	-1.818727e-05	1.413006e-03
-1.078000e+01	-1.056000e+01	3.007970e-03	2.713745e-04	5.297886e-04
-1.056000e+01	-1.034000e+01	3.306949e-03	3.659123e-04	1.315419e-03
-1.034000e+01	-1.012000e+01	6.312955e-03	1.916909e-04	1.947486e-03
-1.012000e+01	-9.900000e+00	7.169132e-03	7.404545e-06	1.129036e-03
-9.900000e+00	-9.680000e+00	7.093809e-03	4.231273e-04	8.635000e-04
-9.680000e+00	-9.460000e+00	7.157473e-03	8.523636e-04	1.116977e-03
-9.460000e+00	-9.240000e+00	1.074707e-02	1.476241e-03	1.078973e-03
-9.240000e+00	-9.020000e+00	1.033379e-02	2.649182e-04	2.815377e-03
-9.020000e+00	-8.800000e+00	1.334315e-02	2.601255e-03	3.375568e-03
-8.800000e+00	-8.580000e+00	1.977571e-02	1.247091e-03	3.603741e-03
-8.580000e+00	-8.360000e+00	1.139834e-02	9.753834e-03	-2.288682e-04
-8.360000e+00	-8.140000e+00	2.023701e-02	3.915050e-03	2.458077e-03
-8.140000e+00	-7.920000e+00	3.370555e-02	3.307973e-03	1.822818e-03
-7.920000e+00	-7.700000e+00	2.010474e-02	1.594114e-03	7.881141e-03
-7.700000e+00	-7.480000e+00	4.054978e-02	7.658818e-04	4.626877e-03
-7.480000e+00	-7.260000e+00	4.403254e-02	4.920009e-03	4.489095e-03
-7.260000e+00	-7.040000e+00	5.026523e-02	2.545682e-03	3.675591e-03
-7.040000e+00	-6.820000e+00	6.250618e-02	1.062641e-02	9.694545e-04
-6.820000e+00	-6.600000e+00	5.457409e-02	4.020364e-03	2.689545e-04
-6.600000e+00	-6.380000e+00	7.259932e-02	3.283636e-04	5.596545e-03
-6.380000e+00	-6.160000e+00	8.072377e-02	2.857773e-03	3.830091e-03
-6.160000e+00	-5.940000e+00	8.014214e-02	3.297591e-03	4.588091e-03
-5.940000e+00	-5.720000e+00	9.938882e-02	1.193273e-02	5.545455e-05
-5.720000e+00	-5.500000e+00	1.097705e-01	2.139682e-03	3.079864e-03
-5.500000e+00	-5.280000e+00	1.183574e-01	3.722273e-04	6.091773e-03
-5.280000e+00	-5.060000e+00	1.264144e-01	1.911832e-02	2.097455e-03
-5.060000e+00	-4.840000e+00	1.480822e-01	5.034545e-04	1.817577e-02
-4.840000e+00	-4.620000e+00	1.809676e-01	1.048650e-02	1.323545e-03
-4.620000e+00	-4.400000e+00	1.935818e-01	7.210909e-03	3.635136e-03
-4.400000e+00	-4.180000e+00	2.019851e-01	1.154568e-02	5.890273e-03
-4.180000e+00	-3.960000e+00	2.011303e-01	6.723864e-03	3.597091e-03
-3.960000e+00	-3.740000e+00	2.413685e-01	3.946455e-03	8.723955e-03
-3.740000e+00	-3.520000e+00	2.654203e-01	1.720082e-02	7.653500e-03
-3.520000e+00	-3.300000e+00	2.764135e-01	5.624955e-03	9.615318e-03
-3.300000e+00	-3.080000e+00	2.836749e-01	6.095409e-03	1.285250e-02
-3.080000e+00	-2.860000e+00	2.864015e-01	-2.546000e-03	1.039195e-02
-2.860000e+00	-2.640000e+00	2.736989e-01	4.013091e-03	4.179136e-03
-2.640000e+00	-2.420000e+00	2.480165e-01	3.934955e-03	5.572136e-03
-2.420000e+00	-2.200000e+00	2.068566e-01	4.357182e-03	2.162773e-03
-2.200000e+00	-1.980000e+00	1.642412e-01	3.373500e-03	2.661273e-03
-1.980000e+00	-1.760000e+00	1.213458e-01	4.380909e-03	2.525818e-03
-1.760000e+00	-1.540000e+00	7.715582e-02	5.869182e-03	3.177318e-03
-1.540000e+00	-1.320000e+00	3.884790e-02	2.406786e-03	1.562300e-03
-1.320000e+00	-1.100000e+00	1.128536e-02	6.179773e-04	4.818909e-04
-1.100000e+00	-8.800000e-01	5.572868e-05	4.163591e-06	2.757409e-06
-8.800000e-01	-6.600000e-01	9.661182e-09	4.881136e-10	8.888091e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	4.370108e-04	2.160394e-04	5.248191e-05
-1.078000e+01	-1.056000e+01	1.205479e-03	7.994409e-05	3.238005e-04
-1.056000e+01	-1.034000e+01	1.458399e-03	4.677236e-04	5.212695e-04
-1.034000e+01	-1.012000e+01	2.425953e-03	1.801005e-04	6.993214e-04
-1.012000e+01	-9.900000e+00	4.306071e-03	1.201032e-04	9.676200e-04
-9.900000e+00	-9.680000e+00	6.106773e-03	2.818273e-04	1.223273e-03
-9.680000e+00	-9.460000e+00	3.411113e-03	1.500812e-03	1.387983e-03
-9.460000e+00	-9.240000e+00	1.024043e-02	1.181118e-03	2.504277e-03
-9.240000e+00	-9.020000e+00	1.191063e-02	2.497773e-04	2.586718e-03
-9.020000e+00	-8.800000e+00	1.496908e-02	8.034091e-04	1.595395e-03
-8.800000e+00	-8.580000e+00	1.879157e-02	2.369986e-03	4.073150e-03
-8.580000e+00	-8.360000e+00	1.601613e-02	9.543041e-03	1.121036e-03
-8.360000e+00	-8.140000e+00	1.698446e-02	1.996482e-03	2.878255e-03
-8.140000e+00	-7.920000e+00	2.756005e-02	1.980073e-03	3.010573e-03
-7.920000e+00	-7.700000e+00	2.719255e-02	2.266586e-03	9.002236e-03
-7.700000e+00	-7.480000e+00	3.416680e-02	3.096464e-03	4.050191e-03
-7.480000e+00	-7.260000e+00	4.080846e-02	1.835427e-03	2.338545e-03
-7.260000e+00	-7.040000e+00	5.155545e-02	1.314909e-03	5.269182e-03
-7.040000e+00	-6.820000e+00	4.921809e-02	1.160394e-02	1.741773e-03
-6.820000e+00	-6.600000e+00	5.694768e-02	5.555500e-03	2.369591e-03
-6.600000e+00	-6.380000e+00	5.648273e-02	4.022727e-04	4.896455e-03
-6.380000e+00	-6.160000e+00	6.587518e-02	1.296636e-03	3.930182e-03
-6.160000e+00	-5.940000e+00	7.620364e-02	8.509000e-03	8.212273e-04
-5.940000e+00	-5.720000e+00	8.332586e-02	4.187727e-03	3.183909e-03
-5.720000e+00	-5.500000e+00	1.042448e-01	2.509545e-04	3.637955e-03
-5.500000e+00	-5.280000e+00	8.006691e-02	1.497391e-02	3.499091e-04
-5.280000e+00	-5.060000e+00	1.301147e-01	1.043909e-03	2.171136e-03
-5.060000e+00	-4.840000e+00	1.430405e-01	-3.645909e-04	2.131864e-02
-4.840000e+00	-4.620000e+00	1.529712e-01	1.370818e-03	5.590000e-03
-4.620000e+00	-4.400000e+00	1.779855e-01	3.287864e-03	9.931000e-03
-4.400000e+00	-4.180000e+00	1.929365e-01	3.833273e-03	7.812500e-03
-4.180000e+00	-3.960000e+00	2.057387e-01	9.110045e-03	3.479545e-04
-3.960000e+00	-3.740000e+00	2.458267e-01	6.458909e-03	5.641273e-03
-3.740000e+00	-3.520000e+00	2.647747e-01	8.482045e-03	1.110545e-03
-3.520000e+00	-3.300000e+00	2.835292e-01	1.075814e-02	4.476636e-03
-3.300000e+00	-3.080000e+00	3.173735e-01	7.378409e-03	1.723777e-02
-3.080000e+00	-2.860000e+00	3.280548e-01	7.254273e-03	6.409182e-03
-2.860000e+00	-2.640000e+00	3.001546e-01	5.723636e-04	3.786364e-03
-2.640000e+00	-2.420000e+00	2.750266e-01	4.268182e-03	2.905455e-03
-2.420000e+00	-2.200000e+00	2.243977e-01	8.212818e-03	2.662909e-03
-2.200000e+00	-1.980000e+00	1.798385e-01	2.721227e-03	2.610182e-03
-1.980000e+00	-1.760000e+00	1.293464e-01	3.059273e-03	1.975227e-03
-1.760000e+00	-1.540000e+00	8.062632e-02	3.743773e-03	3.172545e-03
-1.540000e+00	-1.320000e+00	3.967753e-02	2.495541e-03	1.362668e-03
-1.320000e+00	-1.100000e+00	1.091046e-02	9.250000e-04	3.417318e-04
-1.100000e+00	-8.800000e-01	3.410853e-04	5.026473e-05	3.863718e-05
-8.800000e-01	-6.600000e-01	5.168036e-05	3.744091e-06	5.523091e-06
-6.600000e-01	-4.400000e-01	1.022531e-06	3.939482e-07	1.078600e-07
-4.400000e-01	-2.200000e-01	2.657270e-14	2.390542e-14	-2.398591e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z005_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.086510e-03	-1.253273e-05	8.073045e-04
-1.078000e+01	-1.056000e+01	1.739140e-03	3.775736e-04	2.869645e-04
-1.056000e+01	-1.034000e+01	1.556961e-03	4.148545e-05	4.875382e-04
-1.034000e+01	-1.012000e+01	2.070981e-03	1.837109e-04	5.275614e-04
-1.012000e+01	-9.900000e+00	5.443859e-03	3.500000e-05	3.471450e-03
-9.900000e+00	-9.680000e+00	5.159232e-03	4.061409e-04	6.817000e-04
-9.680000e+00	-9.460000e+00	2.241257e-03	5.641536e-04	1.808182e-03
-9.460000e+00	-9.240000e+00	7.047159e-03	9.987500e-04	2.812500e-04
-9.240000e+00	-9.020000e+00	6.025618e-03	3.297136e-04	1.736036e-03
-9.020000e+00	-8.800000e+00	8.831795e-03	1.052723e-03	1.775168e-03
-8.800000e+00	-8.580000e+00	2.050856e-02	7.474955e-04	5.232605e-03
-8.580000e+00	-8.360000e+00	2.414474e-02	6.738864e-04	3.791609e-03
-8.360000e+00	-8.140000e+00	1.986235e-02	1.042919e-02	2.027227e-04
-8.140000e+00	-7.920000e+00	2.566715e-02	6.407777e-03	2.455023e-03
-7.920000e+00	-7.700000e+00	2.938635e-02	1.598005e-03	1.982386e-03
-7.700000e+00	-7.480000e+00	4.239998e-02	3.446100e-03	4.520200e-03
-7.480000e+00	-7.260000e+00	4.810573e-02	1.162136e-03	6.273682e-03
-7.260000e+00	-7.040000e+00	5.347864e-02	2.109545e-03	1.166645e-02
-7.040000e+00	-6.820000e+00	7.828473e-02	1.313286e-02	1.083182e-04
-6.820000e+00	-6.600000e+00	7.957727e-02	2.624545e-03	4.221364e-04
-6.600000e+00	-6.380000e+00	8.582691e-02	8.045000e-04	4.837455e-03
-6.380000e+00	-6.160000e+00	9.211568e-02	1.927241e-02	5.043182e-03
-6.160000e+00	-5.940000e+00	1.215569e-01	2.695500e-03	2.404136e-03
-5.940000e+00	-5.720000e+00	1.278900e-01	7.475182e-03	5.080909e-04
-5.720000e+00	-5.500000e+00	1.575098e-01	9.608636e-04	9.637273e-04
-5.500000e+00	-5.280000e+00	1.595886e-01	7.852727e-04	3.737409e-03
-5.280000e+00	-5.060000e+00	1.780138e-01	4.719545e-04	1.135164e-02
-5.060000e+00	-4.840000e+00	1.681385e-01	7.587500e-03	9.171273e-03
-4.840000e+00	-4.620000e+00	2.156986e-01	4.703227e-03	9.729318e-03
-4.620000e+00	-4.400000e+00	2.199024e-01	7.055227e-03	7.812955e-03
-4.400000e+00	-4.180000e+00	2.309625e-01	6.095091e-03	1.215836e-02
-4.180000e+00	-3.960000e+00	2.352267e-01	1.061300e-02	9.619500e-03
-3.960000e+00	-3.740000e+00	2.401759e-01	9.253545e-03	-6.746818e-04
-3.740000e+00	-3.520000e+00	2.555717e-01	1.137632e-02	4.569000e-03
-3.520000e+00	-3.300000e+00	2.598967e-01	8.657409e-03	-2.249227e-03
-3.300000e+00	-3.080000e+00	2.454952e-01	6.973909e-03	7.795318e-03
-3.080000e+00	-2.860000e+00	2.264843e-01	-1.696727e-03	1.476973e-02
-2.860000e+00	-2.640000e+00	2.034596e-01	6.872682e-03	4.356864e-03
-2.640000e+00	-2.420000e+00	1.906530e-01	1.806182e-03	1.109409e-03
-2.420000e+00	-2.200000e+00	1.569485e-01	5.466409e-03	2.415273e-03
-2.200000e+00	-1.980000e+00	1.204800e-01	7.059227e-03	3.184273e-03
-1.980000e+00	-1.760000e+00	9.095432e-02	4.571136e-03	3.953273e-03
-1.760000e+00	-1.540000e+00	5.775055e-02	4.350682e-03	3.141591e-03
-1.540000e+00	-1.320000e+00	3.000539e-02	2.735491e-03	1.318718e-03
-1.320000e+00	-1.100000e+00	7.870732e-03	5.020909e-04	4.265500e-04
-1.100000e+00	-8.800000e-01	2.586110e-05	3.895586e-06	2.989314e-06
-8.800000e-01	-6.600000e-01	4.020636e-09	3.185125e-09	1.660223e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	1.244613e-03	-1.254091e-05	7.929764e-04
-1.078000e+01	-1.056000e+01	2.271168e-03	5.957682e-05	4.387441e-04
-1.056000e+01	-1.034000e+01	2.378404e-03	3.808768e-04	1.118248e-03
-1.034000e+01	-1.012000e+01	3.531851e-03	8.908182e-06	1.026730e-03
-1.012000e+01	-9.900000e+00	4.677595e-03	2.780909e-05	1.418364e-03
-9.900000e+00	-9.680000e+00	6.872627e-03	4.301773e-04	2.437855e-03
-9.680000e+00	-9.460000e+00	2.093499e-03	5.383945e-04	2.127411e-03
-9.460000e+00	-9.240000e+00	8.926614e-03	4.235273e-04	3.355136e-04
-9.240000e+00	-9.020000e+00	7.854182e-03	3.877636e-04	1.896886e-03
-9.020000e+00	-8.800000e+00	9.789491e-03	1.495541e-03	1.912141e-03
-8.800000e+00	-8.580000e+00	2.200438e-02	8.013500e-04	5.713359e-03
-8.580000e+00	-8.360000e+00	2.555345e-02	6.323636e-04	4.036650e-03
-8.360000e+00	-8.140000e+00	2.369442e-02	1.300392e-02	-4.931818e-06
-8.140000e+00	-7.920000e+00	2.953186e-02	5.640900e-03	1.929232e-03
-7.920000e+00	-7.700000e+00	3.145470e-02	2.634627e-03	2.388300e-03
-7.700000e+00	-7.480000e+00	4.982932e-02	1.781409e-03	5.712727e-03
-7.480000e+00	-7.260000e+00	5.352605e-02	1.320955e-03	6.601091e-03
-7.260000e+00	-7.040000e+00	5.524205e-02	2.526182e-03	9.906682e-03
-7.040000e+00	-6.820000e+00	8.672291e-02	1.183045e-02	5.665000e-04
-6.820000e+00	-6.600000e+00	8.682745e-02	1.541536e-02	-3.237727e-04
-6.600000e+00	-6.380000e+00	7.817391e-02	7.261500e-03	2.031227e-03
-6.380000e+00	-6.160000e+00	1.103703e-01	1.166591e-03	7.612318e-03
-6.160000e+00	-5.940000e+00	1.233144e-01	1.098818e-03	4.190136e-03
-5.940000e+00	-5.720000e+00	1.389153e-01	4.067136e-03	3.608182e-03
-5.720000e+00	-5.500000e+00	1.606001e-01	9.439545e-04	5.581091e-03
-5.500000e+00	-5.280000e+00	1.668475e-01	1.148227e-03	2.331545e-03
-5.280000e+00	-5.060000e+00	1.914682e-01	3.534000e-03	8.007909e-03
-5.060000e+00	-4.840000e+00	1.744542e-01	1.975455e-03	1.658895e-02
-4.840000e+00	-4.620000e+00	2.095768e-01	1.005391e-02	-4.495455e-05
-4.620000e+00	-4.400000e+00	2.304525e-01	8.415182e-03	6.606955e-03
-4.400000e+00	-4.180000e+00	2.316608e-01	1.893850e-02	2.033273e-03
-4.180000e+00	-3.960000e+00	2.171009e-01	6.877273e-03	9.953091e-03
-3.960000e+00	-3.740000e+00	2.426768e-01	3.995227e-03	7.350773e-03
-3.740000e+00	-3.520000e+00	2.442410e-01	8.724909e-03	4.614636e-03
-3.520000e+00	-3.300000e+00	2.403900e-01	7.850727e-03	5.126409e-03
-3.300000e+00	-3.080000e+00	2.280032e-01	3.955500e-03	1.047723e-02
-3.080000e+00	-2.860000e+00	2.174258e-01	6.875000e-04	9.583182e-03
-2.860000e+00	-2.640000e+00	1.922092e-01	2.413636e-03	1.393909e-03
-2.640000e+00	-2.420000e+00	1.797855e-01	4.088773e-03	2.200455e-04
-2.420000e+00	-2.200000e+00	1.497078e-01	5.774864e-03	2.876864e-03
-2.200000e+00	-1.980000e+00	1.155902e-01	5.789864e-03	3.111818e-03
-1.980000e+00	-1.760000e+00	8.809559e-02	4.989455e-03	3.543500e-03
-1.760000e+00	-1.540000e+00	5.668345e-02	4.546091e-03	3.038545e-03
-1.540000e+00	-1.320000e+00	2.980992e-02	2.481755e-03	1.317100e-03
-1.320000e+00	-1.100000e+00	8.393605e-03	5.129955e-04	5.018500e-04
-1.100000e+00	-8.800000e-01	3.310759e-05	4.706882e-06	3.007855e-06
-8.800000e-01	-6.600000e-01	4.076291e-09	3.228813e-09	1.657145e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z005_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	8.156714e-05	2.964514e-05	4.723455e-06
-1.078000e+01	-1.056000e+01	1.649423e-04	3.238191e-05	2.135159e-05
-1.056000e+01	-1.034000e+01	6.444877e-04	7.284864e-05	7.761864e-05
-1.034000e+01	-1.012000e+01	5.904023e-04	1.779133e-04	2.326473e-04
-1.012000e+01	-9.900000e+00	6.017982e-04	1.779100e-04	1.585650e-04
-9.900000e+00	-9.680000e+00	1.853759e-03	7.251636e-05	4.291095e-04
-9.680000e+00	-9.460000e+00	3.087660e-03	6.010491e-04	4.285714e-04
-9.460000e+00	-9.240000e+00	3.731032e-03	1.099948e-03	9.620495e-04
-9.240000e+00	-9.020000e+00	6.371100e-03	2.006682e-04	1.156305e-03
-9.020000e+00	-8.800000e+00	7.500395e-03	3.239940e-03	1.293214e-03
-8.800000e+00	-8.580000e+00	1.430253e-02	2.568200e-03	3.162005e-03
-8.580000e+00	-8.360000e+00	1.888886e-02	2.376500e-04	5.296886e-03
-8.360000e+00	-8.140000e+00	1.528438e-02	9.850836e-03	1.062677e-03
-8.140000e+00	-7.920000e+00	2.899832e-02	4.059336e-03	2.170159e-03
-7.920000e+00	-7.700000e+00	3.265595e-02	3.424400e-03	3.720759e-03
-7.700000e+00	-7.480000e+00	4.794877e-02	2.914477e-03	5.366909e-03
-7.480000e+00	-7.260000e+00	4.394736e-02	1.805514e-03	1.047664e-02
-7.260000e+00	-7.040000e+00	6.336755e-02	1.390500e-03	4.433273e-03
-7.040000e+00	-6.820000e+00	7.916186e-02	6.488545e-03	4.545455e-05
-6.820000e+00	-6.600000e+00	7.468850e-02	9.725500e-03	2.336636e-03
-6.600000e+00	-6.380000e+00	8.611377e-02	7.025909e-04	1.629773e-03
-6.380000e+00	-6.160000e+00	9.286795e-02	1.265232e-02	7.137409e-03
-6.160000e+00	-5.940000e+00	1.224832e-01	4.890000e-04	1.017177e-02
-5.940000e+00	-5.720000e+00	1.241078e-01	6.412227e-03	6.810955e-03
-5.720000e+00	-5.500000e+00	1.392325e-01	4.563864e-03	2.551000e-03
-5.500000e+00	-5.280000e+00	1.572758e-01	5.793682e-03	7.022727e-04
-5.280000e+00	-5.060000e+00	1.769480e-01	1.386364e-03	6.135500e-03
-5.060000e+00	-4.840000e+00	1.931460e-01	1.323727e-03	2.064964e-02
-4.840000e+00	-4.620000e+00	1.956839e-01	9.815955e-03	5.257500e-03
-4.620000e+00	-4.400000e+00	2.222582e-01	5.516182e-03	9.551227e-03
-4.400000e+00	-4.180000e+00	2.289965e-01	5.273591e-03	1.493295e-02
-4.180000e+00	-3.960000e+00	2.450855e-01	1.271727e-02	1.277864e-02
-3.960000e+00	-3.740000e+00	2.373554e-01	8.052682e-03	-1.423182e-04
-3.740000e+00	-3.520000e+00	2.532639e-01	1.209095e-02	-2.801864e-03
-3.520000e+00	-3.300000e+00	2.570518e-01	6.622636e-03	6.633364e-03
-3.300000e+00	-3.080000e+00	2.485291e-01	4.240955e-03	1.068055e-02
-3.080000e+00	-2.860000e+00	2.405475e-01	2.565682e-03	1.090918e-02
-2.860000e+00	-2.640000e+00	2.189000e-01	8.480455e-04	2.899455e-03
-2.640000e+00	-2.420000e+00	1.926641e-01	2.053864e-03	1.761955e-03
-2.420000e+00	-2.200000e+00	1.594645e-01	5.000136e-03	2.284545e-03
-2.200000e+00	-1.980000e+00	1.230046e-01	6.179864e-03	2.927455e-03
-1.980000e+00	-1.760000e+00	9.046927e-02	3.236318e-03	3.258045e-03
-1.760000e+00	-1.540000e+00	5.843950e-02	3.186364e-03	2.832000e-03
-1.540000e+00	-1.320000e+00	2.937115e-02	2.210595e-03	1.106555e-03
-1.320000e+00	-1.100000e+00	7.986323e-03	5.992636e-04	3.658727e-04
-1.100000e+00	-8.800000e-01	2.143870e-04	2.162277e-05	2.521305e-05
-8.800000e-01	-6.600000e-01	3.702452e-05	6.306782e-06	1.598464e-06
-6.600000e-01	-4.400000e-01	9.421132e-07	3.479123e-07	1.048682e-07
-4.400000e-01	-2.200000e-01	2.657262e-14	2.390560e-14	-2.398909e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z01_b0.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	6.194977e-03	6.324864e-04	6.244445e-03
-1.078000e+01	-1.056000e+01	2.128393e-02	5.473000e-04	4.797091e-03
-1.056000e+01	-1.034000e+01	2.065984e-02	-6.977273e-06	2.112991e-03
-1.034000e+01	-1.012000e+01	2.193060e-02	2.562027e-03	1.909532e-03
-1.012000e+01	-9.900000e+00	2.269143e-02	3.036182e-04	2.453977e-03
-9.900000e+00	-9.680000e+00	1.031524e-02	1.286678e-02	-7.416545e-04
-9.680000e+00	-9.460000e+00	1.805872e-02	1.245935e-02	-1.458182e-05
-9.460000e+00	-9.240000e+00	3.910284e-02	9.529891e-03	1.454264e-03
-9.240000e+00	-9.020000e+00	2.402938e-02	-2.008636e-04	3.381409e-03
-9.020000e+00	-8.800000e+00	3.086274e-02	3.597832e-03	2.717586e-03
-8.800000e+00	-8.580000e+00	3.069414e-02	6.395786e-03	1.736505e-03
-8.580000e+00	-8.360000e+00	4.447666e-02	4.106677e-03	1.607068e-03
-8.360000e+00	-8.140000e+00	4.109101e-02	1.459300e-03	2.294364e-03
-8.140000e+00	-7.920000e+00	2.756903e-02	1.170041e-03	8.681532e-03
-7.920000e+00	-7.700000e+00	3.909587e-02	2.722659e-03	1.333945e-03
-7.700000e+00	-7.480000e+00	4.685314e-02	1.068000e-03	1.706500e-03
-7.480000e+00	-7.260000e+00	4.966577e-02	2.562045e-03	9.203318e-03
-7.260000e+00	-7.040000e+00	5.820268e-02	2.112818e-03	1.291591e-03
-7.040000e+00	-6.820000e+00	5.669555e-02	7.122727e-04	4.786364e-03
-6.820000e+00	-6.600000e+00	7.008073e-02	2.805227e-03	3.190455e-04
-6.600000e+00	-6.380000e+00	7.642505e-02	3.140000e-03	9.873227e-03
-6.380000e+00	-6.160000e+00	5.275327e-02	1.847625e-02	2.059409e-03
-6.160000e+00	-5.940000e+00	7.721623e-02	2.358864e-03	1.374273e-03
-5.940000e+00	-5.720000e+00	8.598050e-02	1.366591e-03	1.281727e-03
-5.720000e+00	-5.500000e+00	9.075836e-02	1.425000e-03	7.882227e-03
-5.500000e+00	-5.280000e+00	8.577755e-02	1.517795e-02	1.933318e-03
-5.280000e+00	-5.060000e+00	1.066215e-01	1.405773e-03	9.941227e-03
-5.060000e+00	-4.840000e+00	1.146850e-01	1.597955e-03	1.461418e-02
-4.840000e+00	-4.620000e+00	1.336310e-01	3.804864e-03	9.496000e-03
-4.620000e+00	-4.400000e+00	1.462527e-01	4.036318e-03	5.111045e-03
-4.400000e+00	-4.180000e+00	1.504075e-01	1.324682e-03	7.518909e-03
-4.180000e+00	-3.960000e+00	1.615052e-01	1.540909e-02	1.194136e-03
-3.960000e+00	-3.740000e+00	1.980675e-01	2.976909e-03	1.140314e-02
-3.740000e+00	-3.520000e+00	2.254472e-01	4.985727e-03	6.917182e-03
-3.520000e+00	-3.300000e+00	2.368344e-01	4.744364e-03	1.254982e-02
-3.300000e+00	-3.080000e+00	2.672207e-01	-1.517136e-03	3.257409e-03
-3.080000e+00	-2.860000e+00	2.986721e-01	8.858500e-03	8.614409e-03
-2.860000e+00	-2.640000e+00	2.822149e-01	6.683364e-03	3.079727e-03
-2.640000e+00	-2.420000e+00	2.632005e-01	3.549318e-03	2.881500e-03
-2.420000e+00	-2.200000e+00	2.130255e-01	1.012936e-02	2.100318e-03
-2.200000e+00	-1.980000e+00	1.721940e-01	2.303727e-03	2.596909e-03
-1.980000e+00	-1.760000e+00	1.254822e-01	5.956545e-03	2.165591e-03
-1.760000e+00	-1.540000e+00	7.908295e-02	4.664955e-03	3.083409e-03
-1.540000e+00	-1.320000e+00	3.961890e-02	2.640586e-03	1.810491e-03
-1.320000e+00	-1.100000e+00	1.089636e-02	8.843636e-04	3.784500e-04
-1.100000e+00	-8.800000e-01	5.153282e-05	8.370064e-06	1.394364e-06
-8.800000e-01	-6.600000e-01	9.420141e-09	5.035136e-10	8.874909e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.022795e-03	4.444682e-04	6.608591e-03
-1.078000e+01	-1.056000e+01	2.128588e-02	4.459273e-04	4.443741e-03
-1.056000e+01	-1.034000e+01	2.179262e-02	3.197500e-04	2.477550e-03
-1.034000e+01	-1.012000e+01	2.692598e-02	1.757232e-03	1.753082e-03
-1.012000e+01	-9.900000e+00	2.199994e-02	2.149273e-04	2.372368e-03
-9.900000e+00	-9.680000e+00	1.350562e-02	1.071774e-02	-7.072000e-04
-9.680000e+00	-9.460000e+00	1.674407e-02	1.435946e-02	2.044091e-04
-9.460000e+00	-9.240000e+00	4.009065e-02	9.090282e-03	1.350486e-03
-9.240000e+00	-9.020000e+00	2.473287e-02	-3.265318e-04	2.755741e-03
-9.020000e+00	-8.800000e+00	3.035994e-02	3.188700e-03	2.813050e-03
-8.800000e+00	-8.580000e+00	3.368123e-02	5.988486e-03	1.816605e-03
-8.580000e+00	-8.360000e+00	4.012427e-02	5.277768e-03	1.498445e-03
-8.360000e+00	-8.140000e+00	4.584486e-02	1.261082e-03	1.397091e-03
-8.140000e+00	-7.920000e+00	4.299917e-02	-1.405045e-04	6.130645e-03
-7.920000e+00	-7.700000e+00	3.374695e-02	1.366595e-03	5.713295e-03
-7.700000e+00	-7.480000e+00	4.885477e-02	2.104864e-03	2.367727e-03
-7.480000e+00	-7.260000e+00	5.025868e-02	2.669136e-03	7.264409e-03
-7.260000e+00	-7.040000e+00	6.274023e-02	1.444773e-03	1.868318e-03
-7.040000e+00	-6.820000e+00	6.579559e-02	9.790136e-03	-7.053182e-04
-6.820000e+00	-6.600000e+00	7.462214e-02	3.158318e-03	2.467727e-04
-6.600000e+00	-6.380000e+00	7.792541e-02	3.504591e-03	4.430091e-03
-6.380000e+00	-6.160000e+00	6.647655e-02	1.265818e-02	1.479909e-03
-6.160000e+00	-5.940000e+00	7.544591e-02	1.263636e-03	1.661000e-03
-5.940000e+00	-5.720000e+00	9.348623e-02	2.369136e-03	6.348182e-04
-5.720000e+00	-5.500000e+00	9.533486e-02	1.944045e-03	1.094582e-02
-5.500000e+00	-5.280000e+00	9.132995e-02	1.149877e-02	1.804818e-03
-5.280000e+00	-5.060000e+00	1.217651e-01	3.506636e-03	8.597636e-03
-5.060000e+00	-4.840000e+00	1.246648e-01	1.189727e-03	1.487641e-02
-4.840000e+00	-4.620000e+00	1.442945e-01	1.724636e-03	1.307727e-02
-4.620000e+00	-4.400000e+00	1.593342e-01	6.053000e-03	6.300227e-03
-4.400000e+00	-4.180000e+00	1.409662e-01	5.354318e-03	2.878227e-03
-4.180000e+00	-3.960000e+00	1.757920e-01	7.747045e-03	3.378227e-03
-3.960000e+00	-3.740000e+00	1.969555e-01	5.463500e-03	2.990227e-03
-3.740000e+00	-3.520000e+00	2.168315e-01	6.687045e-03	8.031409e-03
-3.520000e+00	-3.300000e+00	2.243771e-01	-1.174364e-03	3.484364e-03
-3.300000e+00	-3.080000e+00	2.533423e-01	3.432227e-03	5.313000e-03
-3.080000e+00	-2.860000e+00	2.709804e-01	-2.445455e-04	1.415759e-02
-2.860000e+00	-2.640000e+00	2.662430e-01	1.107695e-02	3.293545e-03
-2.640000e+00	-2.420000e+00	2.415858e-01	3.867955e-03	3.603818e-03
-2.420000e+00	-2.200000e+00	2.000873e-01	2.416682e-03	2.787227e-03
-2.200000e+00	-1.980000e+00	1.615677e-01	3.596000e-03	2.481182e-03
-1.980000e+00	-1.760000e+00	1.194707e-01	4.667500e-03	2.466818e-03
-1.760000e+00	-1.540000e+00	7.649259e-02	5.307545e-03	3.069091e-03
-1.540000e+00	-1.320000e+00	3.865581e-02	2.487668e-03	1.543309e-03
-1.320000e+00	-1.100000e+00	1.103774e-02	7.252818e-04	4.745409e-04
-1.100000e+00	-8.800000e-01	5.208505e-05	4.430955e-06	3.895955e-06
-8.800000e-01	-6.600000e-01	9.569055e-09	5.265455e-10	8.863818e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b0
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	2.428550e-02	8.866409e-04	2.096200e-03
-1.078000e+01	-1.056000e+01	1.000217e-02	5.549348e-03	1.292391e-03
-1.056000e+01	-1.034000e+01	2.626447e-02	7.883591e-04	3.106891e-03
-1.034000e+01	-1.012000e+01	2.482408e-02	1.151900e-03	1.121405e-03
-1.012000e+01	-9.900000e+00	2.145483e-02	1.255650e-03	1.763468e-03
-9.900000e+00	-9.680000e+00	2.390814e-02	1.841818e-04	2.820359e-03
-9.680000e+00	-9.460000e+00	7.125505e-03	1.882471e-02	-3.629545e-04
-9.460000e+00	-9.240000e+00	2.190653e-02	2.149409e-04	1.554564e-03
-9.240000e+00	-9.020000e+00	2.906938e-02	3.296614e-03	3.414641e-03
-9.020000e+00	-8.800000e+00	3.321122e-02	1.729782e-03	2.416041e-03
-8.800000e+00	-8.580000e+00	2.973711e-02	7.115682e-04	1.600423e-03
-8.580000e+00	-8.360000e+00	3.557460e-02	3.328318e-04	7.376000e-04
-8.360000e+00	-8.140000e+00	3.975754e-02	5.263591e-04	9.034318e-04
-8.140000e+00	-7.920000e+00	3.365614e-02	1.441577e-03	7.012305e-03
-7.920000e+00	-7.700000e+00	3.818132e-02	2.516364e-04	2.135814e-03
-7.700000e+00	-7.480000e+00	4.253125e-02	2.111291e-03	2.984745e-03
-7.480000e+00	-7.260000e+00	4.591277e-02	1.473995e-03	2.623318e-03
-7.260000e+00	-7.040000e+00	5.539577e-02	2.021818e-03	4.424636e-03
-7.040000e+00	-6.820000e+00	5.947645e-02	5.061955e-03	-2.632273e-04
-6.820000e+00	-6.600000e+00	6.847064e-02	-1.083182e-04	2.986500e-03
-6.600000e+00	-6.380000e+00	7.615200e-02	5.318318e-03	4.378636e-04
-6.380000e+00	-6.160000e+00	5.762750e-02	1.014332e-02	1.113409e-03
-6.160000e+00	-5.940000e+00	7.188723e-02	5.126364e-04	3.611955e-03
-5.940000e+00	-5.720000e+00	9.319627e-02	2.870909e-03	6.021364e-04
-5.720000e+00	-5.500000e+00	8.969545e-02	7.975909e-04	8.355227e-03
-5.500000e+00	-5.280000e+00	8.651509e-02	7.014364e-03	2.137227e-03
-5.280000e+00	-5.060000e+00	1.045087e-01	1.293682e-03	6.994045e-03
-5.060000e+00	-4.840000e+00	1.199195e-01	1.456045e-03	1.525855e-02
-4.840000e+00	-4.620000e+00	1.242496e-01	1.472318e-03	4.950682e-03
-4.620000e+00	-4.400000e+00	1.386617e-01	4.524364e-03	9.032636e-03
-4.400000e+00	-4.180000e+00	1.545454e-01	5.094727e-03	6.607682e-03
-4.180000e+00	-3.960000e+00	1.548563e-01	1.679991e-02	4.904091e-04
-3.960000e+00	-3.740000e+00	2.052615e-01	1.005455e-03	1.228800e-02
-3.740000e+00	-3.520000e+00	2.257340e-01	1.463500e-03	8.042864e-03
-3.520000e+00	-3.300000e+00	2.359544e-01	7.907318e-03	1.902364e-03
-3.300000e+00	-3.080000e+00	2.722358e-01	2.312818e-03	1.229823e-02
-3.080000e+00	-2.860000e+00	3.111330e-01	6.402318e-03	2.898727e-03
-2.860000e+00	-2.640000e+00	2.830867e-01	2.825364e-03	3.504273e-03
-2.640000e+00	-2.420000e+00	2.617460e-01	9.863773e-03	3.132045e-03
-2.420000e+00	-2.200000e+00	2.172020e-01	1.722500e-03	2.572364e-03
-2.200000e+00	-1.980000e+00	1.758173e-01	7.112727e-04	3.055091e-03
-1.980000e+00	-1.760000e+00	1.262981e-01	4.851636e-03	1.704545e-03
-1.760000e+00	-1.540000e+00	7.983718e-02	4.523545e-03	2.923864e-03
-1.540000e+00	-1.320000e+00	4.009188e-02	1.697091e-03	1.544055e-03
-1.320000e+00	-1.100000e+00	1.070245e-02	7.839318e-04	3.471091e-04
-1.100000e+00	-8.800000e-01	3.435677e-04	5.778495e-05	4.026841e-05
-8.800000e-01	-6.600000e-01	5.120105e-05	3.603773e-06	5.454409e-06
-6.600000e-01	-4.400000e-01	1.015270e-06	3.959532e-07	1.078177e-07
-4.400000e-01	-2.200000e-01	2.657270e-14	2.390542e-14	-2.398591e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z01_b1.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.692514e-03	3.072545e-04	1.257100e-03
-1.078000e+01	-1.056000e+01	6.703655e-03	2.762591e-04	1.192018e-03
-1.056000e+01	-1.034000e+01	1.118502e-02	2.050591e-04	2.076936e-03
-1.034000e+01	-1.012000e+01	1.415886e-02	3.111818e-04	2.130677e-03
-1.012000e+01	-9.900000e+00	1.607674e-02	1.120955e-04	2.865259e-03
-9.900000e+00	-9.680000e+00	3.331316e-03	7.352523e-04	3.537170e-03
-9.680000e+00	-9.460000e+00	1.861067e-02	1.143241e-03	3.378086e-03
-9.460000e+00	-9.240000e+00	2.599780e-02	1.032868e-03	1.650368e-03
-9.240000e+00	-9.020000e+00	2.880564e-02	2.070273e-04	3.579659e-03
-9.020000e+00	-8.800000e+00	3.959735e-02	2.231559e-03	4.259227e-03
-8.800000e+00	-8.580000e+00	4.636145e-02	3.509627e-03	3.907500e-03
-8.580000e+00	-8.360000e+00	4.210107e-02	1.130564e-02	1.598282e-03
-8.360000e+00	-8.140000e+00	3.468455e-02	2.310798e-02	2.136050e-03
-8.140000e+00	-7.920000e+00	5.255209e-02	1.811909e-03	7.439136e-03
-7.920000e+00	-7.700000e+00	6.263495e-02	6.202773e-03	4.848500e-03
-7.700000e+00	-7.480000e+00	6.631218e-02	1.240909e-05	6.234682e-03
-7.480000e+00	-7.260000e+00	7.697705e-02	2.505273e-03	3.199773e-03
-7.260000e+00	-7.040000e+00	9.363305e-02	1.651455e-03	6.339227e-03
-7.040000e+00	-6.820000e+00	1.033513e-01	1.062541e-02	1.155500e-03
-6.820000e+00	-6.600000e+00	1.167823e-01	1.945545e-03	1.447000e-03
-6.600000e+00	-6.380000e+00	1.247915e-01	2.341045e-03	9.666091e-03
-6.380000e+00	-6.160000e+00	1.093259e-01	1.374027e-02	1.567727e-03
-6.160000e+00	-5.940000e+00	1.314595e-01	3.194455e-03	1.343455e-03
-5.940000e+00	-5.720000e+00	1.431629e-01	9.543182e-03	3.817727e-04
-5.720000e+00	-5.500000e+00	1.456788e-01	2.017182e-03	3.993909e-03
-5.500000e+00	-5.280000e+00	1.431952e-01	2.056650e-02	1.126364e-04
-5.280000e+00	-5.060000e+00	1.678306e-01	2.380091e-03	1.400882e-02
-5.060000e+00	-4.840000e+00	1.690960e-01	1.239909e-03	2.363582e-02
-4.840000e+00	-4.620000e+00	1.907699e-01	3.055455e-03	9.386091e-03
-4.620000e+00	-4.400000e+00	1.835309e-01	5.240136e-03	5.161818e-04
-4.400000e+00	-4.180000e+00	1.842463e-01	1.658955e-03	1.653550e-02
-4.180000e+00	-3.960000e+00	1.866161e-01	9.846364e-03	3.465864e-03
-3.960000e+00	-3.740000e+00	1.883754e-01	2.826000e-03	5.513500e-03
-3.740000e+00	-3.520000e+00	1.961694e-01	1.064350e-02	-3.367364e-03
-3.520000e+00	-3.300000e+00	1.993673e-01	3.855864e-03	4.853864e-03
-3.300000e+00	-3.080000e+00	1.936788e-01	3.866545e-03	6.608318e-03
-3.080000e+00	-2.860000e+00	1.856686e-01	-3.091818e-04	1.473577e-02
-2.860000e+00	-2.640000e+00	1.752601e-01	4.228864e-03	7.485455e-04
-2.640000e+00	-2.420000e+00	1.724871e-01	4.885318e-03	8.419545e-04
-2.420000e+00	-2.200000e+00	1.456371e-01	6.073500e-03	4.233136e-03
-2.200000e+00	-1.980000e+00	1.206994e-01	6.375409e-03	4.153136e-03
-1.980000e+00	-1.760000e+00	9.299636e-02	5.927136e-03	3.237409e-03
-1.760000e+00	-1.540000e+00	6.077236e-02	4.395000e-03	3.341591e-03
-1.540000e+00	-1.320000e+00	3.178550e-02	2.776755e-03	1.568768e-03
-1.320000e+00	-1.100000e+00	8.486791e-03	6.987682e-04	3.567636e-04
-1.100000e+00	-8.800000e-01	2.674490e-05	1.308732e-06	3.103214e-06
-8.800000e-01	-6.600000e-01	9.333991e-09	4.679409e-10	8.723455e-10
-6.600000e-01	-4.400000e-01	-3.575139e-24	4.858230e-24	2.488814e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	7.125318e-03	2.953636e-05	1.507895e-03
-1.078000e+01	-1.056000e+01	6.147077e-03	4.926000e-04	1.222305e-03
-1.056000e+01	-1.034000e+01	1.080217e-02	1.462773e-04	1.908091e-03
-1.034000e+01	-1.012000e+01	1.510796e-02	4.239500e-04	2.524932e-03
-1.012000e+01	-9.900000e+00	1.605362e-02	8.330909e-05	2.964759e-03
-9.900000e+00	-9.680000e+00	3.777721e-03	5.701336e-04	3.431215e-03
-9.680000e+00	-9.460000e+00	1.915380e-02	1.042350e-03	3.529500e-03
-9.460000e+00	-9.240000e+00	2.586097e-02	-8.719545e-05	3.061505e-03
-9.240000e+00	-9.020000e+00	3.203078e-02	5.653818e-04	3.248300e-03
-9.020000e+00	-8.800000e+00	3.705725e-02	2.126491e-03	3.777795e-03
-8.800000e+00	-8.580000e+00	4.843114e-02	1.017330e-02	5.570455e-03
-8.580000e+00	-8.360000e+00	4.015742e-02	1.136855e-02	1.200968e-03
-8.360000e+00	-8.140000e+00	4.923795e-02	2.712818e-03	2.135909e-03
-8.140000e+00	-7.920000e+00	5.612955e-02	2.044779e-02	7.743636e-04
-7.920000e+00	-7.700000e+00	5.272159e-02	1.226136e-03	9.940682e-03
-7.700000e+00	-7.480000e+00	6.842968e-02	-1.590909e-06	6.173682e-03
-7.480000e+00	-7.260000e+00	8.178241e-02	5.529273e-03	2.090955e-03
-7.260000e+00	-7.040000e+00	9.267055e-02	1.260727e-03	5.862045e-03
-7.040000e+00	-6.820000e+00	1.032227e-01	8.545545e-03	1.590909e-03
-6.820000e+00	-6.600000e+00	1.223957e-01	2.329773e-03	1.222364e-03
-6.600000e+00	-6.380000e+00	1.260308e-01	2.255091e-03	6.004409e-03
-6.380000e+00	-6.160000e+00	1.186959e-01	1.858641e-02	5.570909e-04
-6.160000e+00	-5.940000e+00	1.289355e-01	1.160273e-03	3.449409e-03
-5.940000e+00	-5.720000e+00	1.477919e-01	1.028514e-02	-4.377273e-05
-5.720000e+00	-5.500000e+00	1.493337e-01	1.451818e-03	5.859864e-03
-5.500000e+00	-5.280000e+00	1.643762e-01	5.165636e-03	1.737227e-03
-5.280000e+00	-5.060000e+00	1.636649e-01	9.181000e-03	5.000318e-03
-5.060000e+00	-4.840000e+00	1.724427e-01	6.774545e-04	3.166236e-02
-4.840000e+00	-4.620000e+00	1.891052e-01	1.977727e-03	9.464591e-03
-4.620000e+00	-4.400000e+00	1.952907e-01	8.318682e-03	4.819091e-04
-4.400000e+00	-4.180000e+00	1.806377e-01	9.799545e-04	9.513227e-03
-4.180000e+00	-3.960000e+00	1.835316e-01	6.832091e-03	3.467045e-03
-3.960000e+00	-3.740000e+00	1.940076e-01	7.352500e-03	4.969227e-03
-3.740000e+00	-3.520000e+00	1.910154e-01	6.708773e-03	-8.613636e-05
-3.520000e+00	-3.300000e+00	1.883268e-01	4.750318e-03	4.151500e-03
-3.300000e+00	-3.080000e+00	1.822643e-01	1.321591e-03	9.617364e-03
-3.080000e+00	-2.860000e+00	1.774291e-01	-7.640455e-04	1.188909e-02
-2.860000e+00	-2.640000e+00	1.665560e-01	8.391818e-04	1.313273e-03
-2.640000e+00	-2.420000e+00	1.601571e-01	7.124773e-03	5.415000e-04
-2.420000e+00	-2.200000e+00	1.404586e-01	5.633909e-03	4.338636e-03
-2.200000e+00	-1.980000e+00	1.168293e-01	5.655091e-03	4.243091e-03
-1.980000e+00	-1.760000e+00	9.158768e-02	5.553545e-03	3.406091e-03
-1.760000e+00	-1.540000e+00	6.024632e-02	4.903909e-03	3.028364e-03
-1.540000e+00	-1.320000e+00	3.156554e-02	2.639841e-03	1.506323e-03
-1.320000e+00	-1.100000e+00	8.890100e-03	5.514500e-04	4.425136e-04
-1.100000e+00	-8.800000e-01	3.219285e-05	4.924727e-07	3.779805e-06
-8.800000e-01	-6.600000e-01	9.424614e-09	4.862955e-10	8.695455e-10
-6.600000e-01	-4.400000e-01	-3.599054e-24	4.891791e-24	2.505254e-24
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b1
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.278590e-03	1.115832e-04	4.097464e-04
-1.078000e+01	-1.056000e+01	4.592755e-03	9.381414e-04	5.857500e-04
-1.056000e+01	-1.034000e+01	7.830236e-03	2.306636e-04	1.206332e-03
-1.034000e+01	-1.012000e+01	1.173835e-02	2.132636e-04	2.533414e-03
-1.012000e+01	-9.900000e+00	1.595174e-02	1.909636e-04	2.929036e-03
-9.900000e+00	-9.680000e+00	1.648121e-02	2.767750e-03	4.758473e-03
-9.680000e+00	-9.460000e+00	1.773942e-02	1.455091e-04	4.898786e-03
-9.460000e+00	-9.240000e+00	2.520518e-02	3.909432e-03	1.842291e-03
-9.240000e+00	-9.020000e+00	2.934409e-02	8.221550e-03	3.899541e-03
-9.020000e+00	-8.800000e+00	3.089770e-02	8.161245e-03	-2.751364e-05
-8.800000e+00	-8.580000e+00	4.375681e-02	2.448977e-03	3.333505e-03
-8.580000e+00	-8.360000e+00	5.180250e-02	4.355045e-03	5.447636e-03
-8.360000e+00	-8.140000e+00	4.541215e-02	7.467182e-04	4.355032e-03
-8.140000e+00	-7.920000e+00	5.486341e-02	1.991636e-03	7.970318e-03
-7.920000e+00	-7.700000e+00	6.693009e-02	5.206045e-03	4.304864e-03
-7.700000e+00	-7.480000e+00	6.822105e-02	3.542182e-03	3.153364e-03
-7.480000e+00	-7.260000e+00	6.792068e-02	1.117864e-02	3.427455e-03
-7.260000e+00	-7.040000e+00	9.421782e-02	1.200864e-03	6.697955e-03
-7.040000e+00	-6.820000e+00	1.029091e-01	8.523591e-03	4.513636e-04
-6.820000e+00	-6.600000e+00	1.115211e-01	2.311318e-03	3.298273e-03
-6.600000e+00	-6.380000e+00	1.229966e-01	5.025818e-03	1.106727e-03
-6.380000e+00	-6.160000e+00	1.074139e-01	1.173373e-02	9.790000e-04
-6.160000e+00	-5.940000e+00	1.213393e-01	4.421636e-03	3.552636e-03
-5.940000e+00	-5.720000e+00	1.471766e-01	2.964682e-03	1.074591e-03
-5.720000e+00	-5.500000e+00	1.433614e-01	2.133909e-03	6.926227e-03
-5.500000e+00	-5.280000e+00	1.392575e-01	1.530809e-02	2.854955e-03
-5.280000e+00	-5.060000e+00	1.664535e-01	4.385773e-03	8.608682e-03
-5.060000e+00	-4.840000e+00	1.780613e-01	1.644591e-03	2.580795e-02
-4.840000e+00	-4.620000e+00	1.822241e-01	5.174045e-03	9.787545e-03
-4.620000e+00	-4.400000e+00	1.841536e-01	6.068955e-03	1.207550e-02
-4.400000e+00	-4.180000e+00	1.835695e-01	4.271545e-03	1.841250e-02
-4.180000e+00	-3.960000e+00	1.949035e-01	1.013959e-02	-2.150409e-03
-3.960000e+00	-3.740000e+00	1.931210e-01	5.698182e-03	1.570909e-03
-3.740000e+00	-3.520000e+00	1.925102e-01	5.292773e-03	6.004818e-03
-3.520000e+00	-3.300000e+00	2.015452e-01	3.707409e-03	1.486273e-03
-3.300000e+00	-3.080000e+00	1.945975e-01	1.835682e-03	8.084227e-03
-3.080000e+00	-2.860000e+00	1.955256e-01	5.966364e-04	4.853409e-03
-2.860000e+00	-2.640000e+00	1.801225e-01	3.543636e-04	1.591273e-03
-2.640000e+00	-2.420000e+00	1.719647e-01	6.831773e-03	1.227182e-03
-2.420000e+00	-2.200000e+00	1.502233e-01	6.473727e-03	2.702636e-03
-2.200000e+00	-1.980000e+00	1.238955e-01	4.067318e-03	4.221409e-03
-1.980000e+00	-1.760000e+00	9.355959e-02	5.471636e-03	2.886818e-03
-1.760000e+00	-1.540000e+00	6.187364e-02	3.430500e-03	3.099409e-03
-1.540000e+00	-1.320000e+00	3.113988e-02	2.460723e-03	1.302414e-03
-1.320000e+00	-1.100000e+00	8.400541e-03	5.964136e-04	3.164000e-04
-1.100000e+00	-8.800000e-01	2.625619e-04	2.664255e-05	5.248764e-05
-8.800000e-01	-6.600000e-01	5.005523e-05	4.236909e-06	2.992545e-06
-6.600000e-01	-4.400000e-01	9.420509e-07	3.476855e-07	1.049914e-07
-4.400000e-01	-2.200000e-01	2.657262e-14	2.390560e-14	-2.398909e-16
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Plots/pheno/NP-effects_500/dat/NP-effects_500_Thrust_log_z01_b2.dat <==
# BEGIN PLOT
LegendOnly=/EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
DrawOnly=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2 /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
RatioPlotReference=/EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
RatioPlot=1
LogY=0
LegendXPos=0.05
LegendYPos=0.92
YMin=0.
YMax=0.5
Rebin=2
ErrorType=env
XMax=-0.88
RatioPlotYLabel=$\frac{X}{\text{PL+UE}}$
Legend=1
# END PLOT

# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!red!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=red
LineStyle=solid
Title=PL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.326682e-03	5.428136e-05	1.276532e-03
-1.078000e+01	-1.056000e+01	3.564318e-03	1.553814e-04	6.213645e-04
-1.056000e+01	-1.034000e+01	5.631855e-03	5.297727e-05	2.282891e-03
-1.034000e+01	-1.012000e+01	6.688714e-03	3.276227e-04	1.858918e-03
-1.012000e+01	-9.900000e+00	1.144331e-02	1.204727e-04	5.491732e-03
-9.900000e+00	-9.680000e+00	1.092143e-02	4.417955e-04	1.348668e-03
-9.680000e+00	-9.460000e+00	9.223809e-03	1.017305e-03	3.058114e-03
-9.460000e+00	-9.240000e+00	1.801585e-02	1.322727e-03	1.213559e-03
-9.240000e+00	-9.020000e+00	1.842549e-02	2.037273e-04	3.660205e-03
-9.020000e+00	-8.800000e+00	2.631644e-02	3.118355e-03	5.098314e-03
-8.800000e+00	-8.580000e+00	3.567524e-02	1.417950e-03	4.382959e-03
-8.580000e+00	-8.360000e+00	4.392660e-02	8.334136e-04	5.512032e-03
-8.360000e+00	-8.140000e+00	4.222791e-02	1.073348e-02	7.854727e-04
-8.140000e+00	-7.920000e+00	6.393795e-02	1.632773e-03	5.151273e-03
-7.920000e+00	-7.700000e+00	7.308282e-02	4.473955e-03	4.217909e-03
-7.700000e+00	-7.480000e+00	8.448155e-02	6.590000e-04	6.568045e-03
-7.480000e+00	-7.260000e+00	8.959573e-02	4.623409e-03	8.644364e-03
-7.260000e+00	-7.040000e+00	9.552036e-02	1.581818e-03	1.221205e-02
-7.040000e+00	-6.820000e+00	1.189456e-01	2.356591e-02	-3.795455e-05
-6.820000e+00	-6.600000e+00	1.275971e-01	3.259409e-03	8.967273e-03
-6.600000e+00	-6.380000e+00	1.676170e-01	1.839227e-03	1.370864e-03
-6.380000e+00	-6.160000e+00	1.487527e-01	1.286441e-02	5.763682e-03
-6.160000e+00	-5.940000e+00	1.791460e-01	5.326500e-03	9.109091e-04
-5.940000e+00	-5.720000e+00	1.912230e-01	6.431682e-03	3.771091e-03
-5.720000e+00	-5.500000e+00	1.976691e-01	2.181591e-03	2.799045e-03
-5.500000e+00	-5.280000e+00	1.872659e-01	1.793155e-02	-4.504545e-04
-5.280000e+00	-5.060000e+00	2.206190e-01	3.150273e-03	1.092014e-02
-5.060000e+00	-4.840000e+00	2.238150e-01	4.084500e-03	1.637568e-02
-4.840000e+00	-4.620000e+00	2.366150e-01	7.576682e-03	1.625650e-02
-4.620000e+00	-4.400000e+00	2.214696e-01	3.859773e-03	2.739045e-03
-4.400000e+00	-4.180000e+00	2.034720e-01	6.668727e-03	1.037318e-02
-4.180000e+00	-3.960000e+00	1.967637e-01	9.311045e-03	4.809864e-03
-3.960000e+00	-3.740000e+00	1.973184e-01	5.812773e-03	9.141273e-03
-3.740000e+00	-3.520000e+00	1.893097e-01	1.764232e-02	-4.539000e-03
-3.520000e+00	-3.300000e+00	1.766571e-01	3.974727e-03	5.491455e-03
-3.300000e+00	-3.080000e+00	1.506834e-01	2.377227e-03	4.633364e-03
-3.080000e+00	-2.860000e+00	1.328782e-01	-7.000000e-06	3.190182e-03
-2.860000e+00	-2.640000e+00	1.101802e-01	1.728182e-04	1.554636e-03
-2.640000e+00	-2.420000e+00	9.454459e-02	4.753091e-03	3.535455e-04
-2.420000e+00	-2.200000e+00	7.753623e-02	2.267000e-03	2.865318e-03
-2.200000e+00	-1.980000e+00	5.777855e-02	3.576773e-03	1.629318e-03
-1.980000e+00	-1.760000e+00	4.260018e-02	2.656055e-03	1.897668e-03
-1.760000e+00	-1.540000e+00	2.642657e-02	2.188186e-03	1.832409e-03
-1.540000e+00	-1.320000e+00	1.288671e-02	1.461527e-03	5.596409e-04
-1.320000e+00	-1.100000e+00	3.085090e-03	1.957350e-04	1.906905e-04
-1.100000e+00	-8.800000e-01	4.077942e-06	4.659714e-07	3.370964e-07
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut_sp_partons.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!blue!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=blue
LineStyle=solid
Title=PL
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.463112e-03	4.524182e-05	1.185738e-03
-1.078000e+01	-1.056000e+01	4.193297e-03	3.883682e-05	8.706350e-04
-1.056000e+01	-1.034000e+01	5.478377e-03	1.506591e-04	2.144327e-03
-1.034000e+01	-1.012000e+01	8.325341e-03	1.472136e-04	2.310527e-03
-1.012000e+01	-9.900000e+00	9.463736e-03	1.102182e-04	1.652945e-03
-9.900000e+00	-9.680000e+00	1.388238e-02	7.791045e-04	3.102909e-03
-9.680000e+00	-9.460000e+00	8.696709e-03	7.305773e-04	3.237727e-03
-9.460000e+00	-9.240000e+00	1.864408e-02	7.929727e-04	8.433409e-04
-9.240000e+00	-9.020000e+00	2.142961e-02	3.055273e-04	3.350445e-03
-9.020000e+00	-8.800000e+00	2.406384e-02	4.480877e-03	5.508827e-03
-8.800000e+00	-8.580000e+00	3.664689e-02	1.061250e-03	5.946605e-03
-8.580000e+00	-8.360000e+00	4.653550e-02	4.678636e-04	5.302136e-03
-8.360000e+00	-8.140000e+00	4.611132e-02	1.268379e-02	7.197273e-04
-8.140000e+00	-7.920000e+00	6.449291e-02	3.285455e-04	5.248773e-03
-7.920000e+00	-7.700000e+00	7.441968e-02	2.518727e-03	4.769682e-03
-7.700000e+00	-7.480000e+00	9.270932e-02	1.191818e-03	5.464364e-03
-7.480000e+00	-7.260000e+00	9.286282e-02	7.247227e-03	8.631545e-03
-7.260000e+00	-7.040000e+00	8.281900e-02	1.841864e-03	7.286818e-03
-7.040000e+00	-6.820000e+00	1.220292e-01	1.562859e-02	4.483182e-04
-6.820000e+00	-6.600000e+00	1.293191e-01	3.212636e-03	5.848182e-04
-6.600000e+00	-6.380000e+00	1.647229e-01	5.757273e-04	2.645364e-03
-6.380000e+00	-6.160000e+00	1.650092e-01	9.894091e-03	4.481727e-03
-6.160000e+00	-5.940000e+00	1.772238e-01	1.807455e-03	2.555091e-03
-5.940000e+00	-5.720000e+00	1.934135e-01	7.412727e-03	5.518591e-03
-5.720000e+00	-5.500000e+00	1.987178e-01	2.341591e-03	4.260682e-03
-5.500000e+00	-5.280000e+00	2.015094e-01	6.289455e-03	6.083636e-04
-5.280000e+00	-5.060000e+00	2.159993e-01	1.150600e-02	1.422045e-03
-5.060000e+00	-4.840000e+00	2.252047e-01	2.520818e-03	2.586145e-02
-4.840000e+00	-4.620000e+00	2.278538e-01	4.250727e-03	9.898591e-03
-4.620000e+00	-4.400000e+00	2.282572e-01	8.246727e-03	3.312864e-03
-4.400000e+00	-4.180000e+00	2.056615e-01	1.033627e-02	1.399909e-03
-4.180000e+00	-3.960000e+00	1.882685e-01	5.979955e-03	5.994091e-03
-3.960000e+00	-3.740000e+00	1.957041e-01	7.515227e-03	8.897773e-03
-3.740000e+00	-3.520000e+00	1.810487e-01	1.019455e-02	3.967727e-04
-3.520000e+00	-3.300000e+00	1.693293e-01	3.447955e-03	4.390364e-03
-3.300000e+00	-3.080000e+00	1.456310e-01	2.652773e-03	6.982045e-03
-3.080000e+00	-2.860000e+00	1.297063e-01	1.146364e-04	5.134727e-03
-2.860000e+00	-2.640000e+00	1.065132e-01	5.505000e-04	1.483000e-03
-2.640000e+00	-2.420000e+00	9.084086e-02	5.294273e-03	1.202045e-03
-2.420000e+00	-2.200000e+00	7.474364e-02	3.101455e-03	2.661045e-03
-2.200000e+00	-1.980000e+00	5.732232e-02	2.691955e-03	1.836955e-03
-1.980000e+00	-1.760000e+00	4.239836e-02	2.904923e-03	1.819750e-03
-1.760000e+00	-1.540000e+00	2.644090e-02	2.137691e-03	1.753205e-03
-1.540000e+00	-1.320000e+00	1.330930e-02	1.396114e-03	6.599818e-04
-1.320000e+00	-1.100000e+00	3.399246e-03	2.524205e-04	2.266609e-04
-1.100000e+00	-8.800000e-01	6.050132e-06	8.076227e-07	6.301773e-07
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EVENT_SHAPES_500_all_no_track_cut.yoda/EVENT_SHAPES_500/Thrust_log_z01_b2
ErrorType=env
ErrorBandColor=blue!20!green!70!black!40!white
ErrorBands=1
ErrorBandOpacity=0.4
ErrorTubes=1
ErrorTubeLineStyle=solid
LineColor=green
LineStyle=solid
Title=HL+UE
XLabel=$\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\ensuremath{\ensuremath{\tau_\perp}^{\text{SD}}})$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	3.501059e-04	1.727164e-05	7.053755e-05
-1.078000e+01	-1.056000e+01	4.936936e-04	4.834300e-05	1.373041e-04
-1.056000e+01	-1.034000e+01	1.365645e-03	6.459409e-05	2.461709e-04
-1.034000e+01	-1.012000e+01	1.915725e-03	6.187773e-05	5.201214e-04
-1.012000e+01	-9.900000e+00	3.002510e-03	1.621455e-04	1.026386e-03
-9.900000e+00	-9.680000e+00	4.914541e-03	1.540318e-04	1.129432e-03
-9.680000e+00	-9.460000e+00	9.045973e-03	3.391682e-04	1.540886e-03
-9.460000e+00	-9.240000e+00	9.322386e-03	-3.171955e-04	2.075723e-03
-9.240000e+00	-9.020000e+00	1.399732e-02	3.307109e-03	1.629368e-03
-9.020000e+00	-8.800000e+00	2.427455e-02	3.124959e-03	2.971677e-03
-8.800000e+00	-8.580000e+00	3.463200e-02	1.247445e-03	6.204600e-03
-8.580000e+00	-8.360000e+00	4.888418e-02	1.185318e-03	7.200773e-03
-8.360000e+00	-8.140000e+00	4.043118e-02	1.159588e-02	6.709273e-04
-8.140000e+00	-7.920000e+00	6.450864e-02	1.300864e-03	9.074227e-03
-7.920000e+00	-7.700000e+00	7.657695e-02	7.305864e-03	7.792227e-03
-7.700000e+00	-7.480000e+00	7.605682e-02	1.970045e-03	1.370441e-02
-7.480000e+00	-7.260000e+00	1.018261e-01	8.566636e-03	5.837409e-03
-7.260000e+00	-7.040000e+00	1.141290e-01	1.527318e-03	6.187227e-03
-7.040000e+00	-6.820000e+00	1.205582e-01	6.754818e-03	1.999955e-03
-6.820000e+00	-6.600000e+00	1.344511e-01	1.122336e-02	2.729591e-03
-6.600000e+00	-6.380000e+00	1.552194e-01	7.309136e-03	-1.203636e-04
-6.380000e+00	-6.160000e+00	1.534332e-01	1.436091e-02	1.820000e-03
-6.160000e+00	-5.940000e+00	1.760224e-01	2.977045e-03	2.847364e-03
-5.940000e+00	-5.720000e+00	1.833634e-01	7.734227e-03	2.136364e-03
-5.720000e+00	-5.500000e+00	2.000680e-01	1.605091e-03	1.007195e-02
-5.500000e+00	-5.280000e+00	1.873092e-01	1.421664e-02	1.800909e-03
-5.280000e+00	-5.060000e+00	2.152957e-01	4.799591e-03	7.201682e-03
-5.060000e+00	-4.840000e+00	2.267506e-01	4.054227e-03	1.812732e-02
-4.840000e+00	-4.620000e+00	2.355986e-01	7.156273e-03	1.423205e-02
-4.620000e+00	-4.400000e+00	2.298402e-01	6.419500e-03	8.856682e-03
-4.400000e+00	-4.180000e+00	2.029093e-01	9.327364e-03	1.341905e-02
-4.180000e+00	-3.960000e+00	2.103386e-01	9.381045e-03	1.708409e-03
-3.960000e+00	-3.740000e+00	1.944062e-01	7.784455e-03	3.344364e-03
-3.740000e+00	-3.520000e+00	1.856558e-01	7.925227e-03	1.780000e-03
-3.520000e+00	-3.300000e+00	1.787928e-01	4.034818e-03	4.135091e-03
-3.300000e+00	-3.080000e+00	1.516825e-01	1.451727e-03	6.687682e-03
-3.080000e+00	-2.860000e+00	1.425373e-01	8.539545e-04	1.249773e-03
-2.860000e+00	-2.640000e+00	1.163917e-01	-3.500000e-05	3.201227e-03
-2.640000e+00	-2.420000e+00	9.696982e-02	3.403455e-03	1.187818e-03
-2.420000e+00	-2.200000e+00	7.925309e-02	3.311636e-03	1.917682e-03
-2.200000e+00	-1.980000e+00	5.890505e-02	3.628364e-03	1.681682e-03
-1.980000e+00	-1.760000e+00	4.188638e-02	2.036686e-03	1.856586e-03
-1.760000e+00	-1.540000e+00	2.632705e-02	1.816632e-03	1.480227e-03
-1.540000e+00	-1.320000e+00	1.231814e-02	1.276127e-03	4.671318e-04
-1.320000e+00	-1.100000e+00	3.025039e-03	2.521514e-04	1.385550e-04
-1.100000e+00	-8.800000e-01	4.704145e-05	9.188182e-07	7.650727e-06
-8.800000e-01	-6.600000e-01	-8.262018e-11	2.628118e-11	7.538238e-10
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/all_noCut_merged_0_03.dat <==
# BEGIN PLOT
LegendOnly=/HL_None_all.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03 /HL_Amisic_all.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03 /HL_None_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03 /HL_Amisic_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
DrawOnly=/HL_None_all.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03 /HL_Amisic_all.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03 /HL_None_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03 /HL_Amisic_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
RatioPlotReference=/HL_None_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
RatioPlotYMin=0.5
RatioPlotYMax=1.5
LegendXPos=0.1
YMax=0.3
CustomLegend=$\beta = 0$, $z_{\text{cut}} = 0.3$\\Sherpa (2-3 Jets)\\$Q = 7 \, \mathrm{TeV}$
# END PLOT


# BEGIN HISTO1D /HL_None_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
ErrorBars=1
LineColor=red
LineStyle=solid
Path=/HL_None_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
ScaledBy=1.33112115437015019e-15
Title=No cut, HL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.089000e+01	5.945919e-02	1.092275e-03	1.092275e-03
-1.089000e+01	-1.078000e+01	6.238219e-02	1.118477e-03	1.118477e-03
-1.078000e+01	-1.067000e+01	6.596325e-02	1.151768e-03	1.151768e-03
-1.067000e+01	-1.056000e+01	6.735269e-02	1.162385e-03	1.162385e-03
-1.056000e+01	-1.045000e+01	6.844357e-02	1.175698e-03	1.175698e-03
-1.045000e+01	-1.034000e+01	7.229452e-02	1.210492e-03	1.210492e-03
-1.034000e+01	-1.023000e+01	7.238578e-02	1.204677e-03	1.204677e-03
-1.023000e+01	-1.012000e+01	7.541892e-02	1.231045e-03	1.231045e-03
-1.012000e+01	-1.001000e+01	7.757690e-02	1.247530e-03	1.247530e-03
-1.001000e+01	-9.900000e+00	7.738461e-02	1.245580e-03	1.245580e-03
-9.900000e+00	-9.790000e+00	7.831061e-02	1.320742e-03	1.320742e-03
-9.790000e+00	-9.680000e+00	7.887692e-02	1.257958e-03	1.257958e-03
-9.680000e+00	-9.570000e+00	7.802360e-02	1.250053e-03	1.250053e-03
-9.570000e+00	-9.460000e+00	7.948250e-02	1.263069e-03	1.263069e-03
-9.460000e+00	-9.350000e+00	7.872721e-02	1.257988e-03	1.257988e-03
-9.350000e+00	-9.240000e+00	8.268735e-02	1.288884e-03	1.288884e-03
-9.240000e+00	-9.130000e+00	7.845110e-02	1.254697e-03	1.254697e-03
-9.130000e+00	-9.020000e+00	7.789425e-02	1.253199e-03	1.253199e-03
-9.020000e+00	-8.910000e+00	7.766391e-02	1.249632e-03	1.249632e-03
-8.910000e+00	-8.800000e+00	7.484707e-02	1.225497e-03	1.225497e-03
-8.800000e+00	-8.690000e+00	7.430820e-02	1.220760e-03	1.220760e-03
-8.690000e+00	-8.580000e+00	7.151417e-02	1.198292e-03	1.198292e-03
-8.580000e+00	-8.470000e+00	7.051613e-02	1.189361e-03	1.189361e-03
-8.470000e+00	-8.360000e+00	7.209522e-02	1.204472e-03	1.204472e-03
-8.360000e+00	-8.250000e+00	6.769174e-02	1.165285e-03	1.165285e-03
-8.250000e+00	-8.140000e+00	6.694116e-02	1.159893e-03	1.159893e-03
-8.140000e+00	-8.030000e+00	6.574129e-02	1.153189e-03	1.153189e-03
-8.030000e+00	-7.920000e+00	6.538789e-02	1.146391e-03	1.146391e-03
-7.920000e+00	-7.810000e+00	6.543593e-02	1.146274e-03	1.146274e-03
-7.810000e+00	-7.700000e+00	5.981833e-02	1.096814e-03	1.096814e-03
-7.700000e+00	-7.590000e+00	6.093097e-02	1.108092e-03	1.108092e-03
-7.590000e+00	-7.480000e+00	6.157719e-02	1.111419e-03	1.111419e-03
-7.480000e+00	-7.370000e+00	5.953545e-02	1.092655e-03	1.092655e-03
-7.370000e+00	-7.260000e+00	6.008503e-02	1.100699e-03	1.100699e-03
-7.260000e+00	-7.150000e+00	5.877714e-02	1.085477e-03	1.085477e-03
-7.150000e+00	-7.040000e+00	5.860800e-02	1.084032e-03	1.084032e-03
-7.040000e+00	-6.930000e+00	6.040409e-02	1.101661e-03	1.101661e-03
-6.930000e+00	-6.820000e+00	6.141851e-02	1.109758e-03	1.109758e-03
-6.820000e+00	-6.710000e+00	6.079952e-02	1.104310e-03	1.104310e-03
-6.710000e+00	-6.600000e+00	6.318796e-02	1.132316e-03	1.132316e-03
-6.600000e+00	-6.490000e+00	6.206223e-02	1.123572e-03	1.123572e-03
-6.490000e+00	-6.380000e+00	6.204726e-02	1.115418e-03	1.115418e-03
-6.380000e+00	-6.270000e+00	6.486881e-02	1.141194e-03	1.141194e-03
-6.270000e+00	-6.160000e+00	6.677129e-02	1.160759e-03	1.160759e-03
-6.160000e+00	-6.050000e+00	6.847014e-02	1.176168e-03	1.176168e-03
-6.050000e+00	-5.940000e+00	6.975810e-02	1.184224e-03	1.184224e-03
-5.940000e+00	-5.830000e+00	6.986554e-02	1.184109e-03	1.184109e-03
-5.830000e+00	-5.720000e+00	6.967197e-02	1.183608e-03	1.183608e-03
-5.720000e+00	-5.610000e+00	7.612591e-02	1.236551e-03	1.236551e-03
-5.610000e+00	-5.500000e+00	7.096142e-02	1.193329e-03	1.193329e-03
-5.500000e+00	-5.390000e+00	7.649499e-02	1.238566e-03	1.238566e-03
-5.390000e+00	-5.280000e+00	7.741171e-02	1.245228e-03	1.245228e-03
-5.280000e+00	-5.170000e+00	7.883440e-02	1.257589e-03	1.257589e-03
-5.170000e+00	-5.060000e+00	8.034452e-02	1.269316e-03	1.269316e-03
-5.060000e+00	-4.950000e+00	8.229416e-02	1.286594e-03	1.286594e-03
-4.950000e+00	-4.840000e+00	8.526193e-02	1.308422e-03	1.308422e-03
-4.840000e+00	-4.730000e+00	8.839472e-02	1.332238e-03	1.332238e-03
-4.730000e+00	-4.620000e+00	9.007755e-02	1.353527e-03	1.353527e-03
-4.620000e+00	-4.510000e+00	9.282064e-02	1.364901e-03	1.364901e-03
-4.510000e+00	-4.400000e+00	9.444182e-02	1.376737e-03	1.376737e-03
-4.400000e+00	-4.290000e+00	9.608136e-02	1.389040e-03	1.389040e-03
-4.290000e+00	-4.180000e+00	9.731655e-02	1.410439e-03	1.410439e-03
-4.180000e+00	-4.070000e+00	1.011605e-01	1.425617e-03	1.425617e-03
-4.070000e+00	-3.960000e+00	1.046990e-01	1.453606e-03	1.453606e-03
-3.960000e+00	-3.850000e+00	1.092520e-01	1.480381e-03	1.480381e-03
-3.850000e+00	-3.740000e+00	1.152680e-01	1.521736e-03	1.521736e-03
-3.740000e+00	-3.630000e+00	1.182094e-01	1.541052e-03	1.541052e-03
-3.630000e+00	-3.520000e+00	1.214015e-01	1.560966e-03	1.560966e-03
-3.520000e+00	-3.410000e+00	1.318308e-01	1.627459e-03	1.627459e-03
-3.410000e+00	-3.300000e+00	1.349287e-01	1.649469e-03	1.649469e-03
-3.300000e+00	-3.190000e+00	1.378952e-01	1.665814e-03	1.665814e-03
-3.190000e+00	-3.080000e+00	1.495900e-01	1.732533e-03	1.732533e-03
-3.080000e+00	-2.970000e+00	1.513002e-01	1.742465e-03	1.742465e-03
-2.970000e+00	-2.860000e+00	1.585436e-01	1.784758e-03	1.784758e-03
-2.860000e+00	-2.750000e+00	1.632428e-01	1.810824e-03	1.810824e-03
-2.750000e+00	-2.640000e+00	1.640094e-01	1.814291e-03	1.814291e-03
-2.640000e+00	-2.530000e+00	1.701332e-01	1.847710e-03	1.847710e-03
-2.530000e+00	-2.420000e+00	1.738404e-01	1.869981e-03	1.869981e-03
-2.420000e+00	-2.310000e+00	1.770382e-01	1.889534e-03	1.889534e-03
-2.310000e+00	-2.200000e+00	1.746138e-01	1.872735e-03	1.872735e-03
-2.200000e+00	-2.090000e+00	1.725198e-01	1.860770e-03	1.860770e-03
-2.090000e+00	-1.980000e+00	1.689207e-01	1.841043e-03	1.841043e-03
-1.980000e+00	-1.870000e+00	1.659229e-01	1.824831e-03	1.824831e-03
-1.870000e+00	-1.760000e+00	1.571666e-01	1.780348e-03	1.780348e-03
-1.760000e+00	-1.650000e+00	1.395037e-01	1.676726e-03	1.676726e-03
-1.650000e+00	-1.540000e+00	1.161994e-01	1.529687e-03	1.529687e-03
-1.540000e+00	-1.430000e+00	9.096073e-02	1.353067e-03	1.353067e-03
-1.430000e+00	-1.320000e+00	6.727928e-02	1.162269e-03	1.162269e-03
-1.320000e+00	-1.210000e+00	3.617843e-02	8.534558e-04	8.534558e-04
-1.210000e+00	-1.100000e+00	1.156155e-02	4.822147e-04	4.822147e-04
-1.100000e+00	-9.900000e-01	9.210682e-04	1.358042e-04	1.358042e-04
-9.900000e-01	-8.800000e-01	1.001162e-04	4.477330e-05	4.477330e-05
-8.800000e-01	-7.700000e-01	4.004646e-05	2.831712e-05	2.831712e-05
-7.700000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.500000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.300000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	-1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /HL_Amisic_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=/HL_Amisic_all_uncut.yoda/MC_LHC_SDEvtShp_prt/Thrust_cp_0_03
ScaledBy=1.96440042876908398e-15
Title=No cut, HL + UE
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.089000e+01	6.150347e-02	1.095358e-03	1.095358e-03
-1.089000e+01	-1.078000e+01	6.325749e-02	1.110000e-03	1.110000e-03
-1.078000e+01	-1.067000e+01	6.456815e-02	1.121273e-03	1.121273e-03
-1.067000e+01	-1.056000e+01	6.650900e-02	1.139772e-03	1.139772e-03
-1.056000e+01	-1.045000e+01	6.998679e-02	1.168485e-03	1.168485e-03
-1.045000e+01	-1.034000e+01	7.046662e-02	1.173365e-03	1.173365e-03
-1.034000e+01	-1.023000e+01	7.128504e-02	1.179809e-03	1.179809e-03
-1.023000e+01	-1.012000e+01	7.233421e-02	1.187618e-03	1.187618e-03
-1.012000e+01	-1.001000e+01	7.385796e-02	1.200511e-03	1.200511e-03
-1.001000e+01	-9.900000e+00	7.514455e-02	1.209609e-03	1.209609e-03
-9.900000e+00	-9.790000e+00	7.823104e-02	1.236008e-03	1.236008e-03
-9.790000e+00	-9.680000e+00	7.602810e-02	1.217411e-03	1.217411e-03
-9.680000e+00	-9.570000e+00	7.579559e-02	1.216232e-03	1.216232e-03
-9.570000e+00	-9.460000e+00	8.045478e-02	1.251541e-03	1.251541e-03
-9.460000e+00	-9.350000e+00	7.476995e-02	1.207775e-03	1.207775e-03
-9.350000e+00	-9.240000e+00	7.601123e-02	1.218037e-03	1.218037e-03
-9.240000e+00	-9.130000e+00	7.627572e-02	1.220797e-03	1.220797e-03
-9.130000e+00	-9.020000e+00	7.391685e-02	1.200552e-03	1.200552e-03
-9.020000e+00	-8.910000e+00	7.422731e-02	1.205168e-03	1.205168e-03
-8.910000e+00	-8.800000e+00	7.082298e-02	1.175343e-03	1.175343e-03
-8.800000e+00	-8.690000e+00	6.849304e-02	1.155305e-03	1.155305e-03
-8.690000e+00	-8.580000e+00	6.736943e-02	1.146613e-03	1.146613e-03
-8.580000e+00	-8.470000e+00	6.794875e-02	1.150782e-03	1.150782e-03
-8.470000e+00	-8.360000e+00	6.614954e-02	1.135446e-03	1.135446e-03
-8.360000e+00	-8.250000e+00	6.578798e-02	1.132978e-03	1.132978e-03
-8.250000e+00	-8.140000e+00	6.342654e-02	1.112069e-03	1.112069e-03
-8.140000e+00	-8.030000e+00	6.262211e-02	1.105550e-03	1.105550e-03
-8.030000e+00	-7.920000e+00	6.150264e-02	1.096383e-03	1.096383e-03
-7.920000e+00	-7.810000e+00	5.946164e-02	1.079280e-03	1.079280e-03
-7.810000e+00	-7.700000e+00	6.127153e-02	1.093554e-03	1.093554e-03
-7.700000e+00	-7.590000e+00	5.875253e-02	1.070569e-03	1.070569e-03
-7.590000e+00	-7.480000e+00	5.806319e-02	1.064700e-03	1.064700e-03
-7.480000e+00	-7.370000e+00	5.636823e-02	1.049540e-03	1.049540e-03
-7.370000e+00	-7.260000e+00	5.803155e-02	1.065508e-03	1.065508e-03
-7.260000e+00	-7.150000e+00	5.606610e-02	1.045264e-03	1.045264e-03
-7.150000e+00	-7.040000e+00	5.694795e-02	1.055068e-03	1.055068e-03
-7.040000e+00	-6.930000e+00	5.601312e-02	1.044937e-03	1.044937e-03
-6.930000e+00	-6.820000e+00	5.544034e-02	1.040116e-03	1.040116e-03
-6.820000e+00	-6.710000e+00	5.930732e-02	1.076100e-03	1.076100e-03
-6.710000e+00	-6.600000e+00	5.884045e-02	1.070957e-03	1.070957e-03
-6.600000e+00	-6.490000e+00	6.052680e-02	1.088226e-03	1.088226e-03
-6.490000e+00	-6.380000e+00	6.223022e-02	1.102637e-03	1.102637e-03
-6.380000e+00	-6.270000e+00	6.205916e-02	1.100603e-03	1.100603e-03
-6.270000e+00	-6.160000e+00	6.119302e-02	1.092332e-03	1.092332e-03
-6.160000e+00	-6.050000e+00	6.434155e-02	1.120038e-03	1.120038e-03
-6.050000e+00	-5.940000e+00	6.568005e-02	1.131974e-03	1.131974e-03
-5.940000e+00	-5.830000e+00	6.552952e-02	1.130801e-03	1.130801e-03
-5.830000e+00	-5.720000e+00	6.828431e-02	1.154345e-03	1.154345e-03
-5.720000e+00	-5.610000e+00	6.886303e-02	1.157748e-03	1.157748e-03
-5.610000e+00	-5.500000e+00	6.843499e-02	1.156589e-03	1.156589e-03
-5.500000e+00	-5.390000e+00	7.198485e-02	1.185388e-03	1.185388e-03
-5.390000e+00	-5.280000e+00	7.211355e-02	1.187768e-03	1.187768e-03
-5.280000e+00	-5.170000e+00	7.305610e-02	1.194987e-03	1.194987e-03
-5.170000e+00	-5.060000e+00	7.515395e-02	1.214568e-03	1.214568e-03
-5.060000e+00	-4.950000e+00	7.987319e-02	1.249565e-03	1.249565e-03
-4.950000e+00	-4.840000e+00	7.937084e-02	1.244533e-03	1.244533e-03
-4.840000e+00	-4.730000e+00	7.860934e-02	1.238315e-03	1.238315e-03
-4.730000e+00	-4.620000e+00	8.363179e-02	1.276549e-03	1.276549e-03
-4.620000e+00	-4.510000e+00	8.377370e-02	1.278265e-03	1.278265e-03
-4.510000e+00	-4.400000e+00	8.555045e-02	1.294533e-03	1.294533e-03
-4.400000e+00	-4.290000e+00	8.643790e-02	1.302044e-03	1.302044e-03
-4.290000e+00	-4.180000e+00	9.092545e-02	1.333816e-03	1.333816e-03
-4.180000e+00	-4.070000e+00	9.175536e-02	1.391012e-03	1.391012e-03
-4.070000e+00	-3.960000e+00	9.072505e-02	1.332662e-03	1.332662e-03
-3.960000e+00	-3.850000e+00	9.749909e-02	1.392754e-03	1.392754e-03
-3.850000e+00	-3.740000e+00	1.014125e-01	1.411134e-03	1.411134e-03
-3.740000e+00	-3.630000e+00	1.019625e-01	1.410877e-03	1.410877e-03
-3.630000e+00	-3.520000e+00	1.082524e-01	1.453792e-03	1.453792e-03
-3.520000e+00	-3.410000e+00	1.193794e-01	1.527761e-03	1.527761e-03
-3.410000e+00	-3.300000e+00	1.259219e-01	1.569645e-03	1.569645e-03
-3.300000e+00	-3.190000e+00	1.351213e-01	1.623528e-03	1.623528e-03
-3.190000e+00	-3.080000e+00	1.464309e-01	1.760038e-03	1.760038e-03
-3.080000e+00	-2.970000e+00	1.588268e-01	1.761456e-03	1.761456e-03
-2.970000e+00	-2.860000e+00	1.744957e-01	1.846048e-03	1.846048e-03
-2.860000e+00	-2.750000e+00	1.821718e-01	1.886923e-03	1.886923e-03
-2.750000e+00	-2.640000e+00	1.955529e-01	1.958970e-03	1.958970e-03
-2.640000e+00	-2.530000e+00	2.039325e-01	1.995048e-03	1.995048e-03
-2.530000e+00	-2.420000e+00	2.060510e-01	2.009780e-03	2.009780e-03
-2.420000e+00	-2.310000e+00	2.105603e-01	2.028280e-03	2.028280e-03
-2.310000e+00	-2.200000e+00	2.064159e-01	2.007641e-03	2.007641e-03
-2.200000e+00	-2.090000e+00	2.041596e-01	1.995683e-03	1.995683e-03
-2.090000e+00	-1.980000e+00	1.954011e-01	1.954775e-03	1.954775e-03
-1.980000e+00	-1.870000e+00	1.845541e-01	1.897747e-03	1.897747e-03
-1.870000e+00	-1.760000e+00	1.712823e-01	1.830798e-03	1.830798e-03
-1.760000e+00	-1.650000e+00	1.486639e-01	1.712500e-03	1.712500e-03
-1.650000e+00	-1.540000e+00	1.218737e-01	1.552144e-03	1.552144e-03
-1.540000e+00	-1.430000e+00	9.046438e-02	1.329910e-03	1.329910e-03
-1.430000e+00	-1.320000e+00	6.415915e-02	1.120132e-03	1.120132e-03
-1.320000e+00	-1.210000e+00	3.674614e-02	8.478790e-04	8.478790e-04
-1.210000e+00	-1.100000e+00	1.147353e-02	4.728546e-04	4.728546e-04
-1.100000e+00	-9.900000e-01	6.810875e-04	1.151248e-04	1.151248e-04
-9.900000e-01	-8.800000e-01	9.729818e-05	4.351308e-05	4.351308e-05
-8.800000e-01	-7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.500000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.300000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	-1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/event7740_full_all.dat <==
nvec 0.410437 0.911889 -0
jet -43.3562 -212.915 -70.7491 229.609           
jet 105.805 149.729 -1.64336 184.027           
particle 44.4101 61.6129 -0.846128 75.9547
particle 20.1592 28.1551 -0.602313 34.6336
particle -6.90938 -32.5203 -10.5309 34.8745
particle 15.073 21.2045 0.0371143 26.0163
particle -3.80909 -20.1542 -6.26841 21.4479
particle -3.78882 -18.9897 -5.60387 20.1646
particle -3.33335 -17.2539 -5.76302 18.4944
particle -3.31965 -15.0478 -4.85359 16.1565
particle -2.64467 -13.7138 -5.03496 14.8463
particle 7.91884 10.9889 -0.0939165 13.5452
particle -2.89598 -11.4992 -3.95414 12.5099
particle 6.07275 9.32629 -0.491703 11.1409
particle -2.07695 -10.4922 -3.3351 11.2046
particle -2.50202 -9.91432 -2.77224 10.5952
particle -1.59783 -8.22949 -2.72789 8.81694
particle -1.43741 -7.22861 -2.23419 7.7026
particle -1.44847 -6.66688 -2.58911 7.29852
particle -5.62247 0.683817 -31.1553 31.6663
particle -1.02491 -4.54975 -1.48827 4.89547
particle -0.93209 -4.4357 -1.65061 4.82377
particle -1.15298 -4.21807 -1.41632 4.59858
particle -0.167811 -4.13351 -1.41259 4.37144
particle 1.82356 3.22138 -0.133314 3.70674
particle -0.631338 -3.51054 -1.33286 3.80775
particle 1.47908 3.11342 1.57015 3.81971
particle -0.54874 -3.23504 -1.11555 3.46569
particle -3.24401 0.46544 -17.2796 17.5881
particle 1.65636 2.51493 -0.122993 3.05406
particle -2.90714 0.385287 -2.27759 3.74633
particle -0.166422 -2.81622 -0.665076 2.90182
particle 1.76678 2.19731 -2.11275 3.64606
particle 1.46419 2.21587 0.0244014 2.65604
particle 0.583213 2.58029 -3.79739 4.62798
particle -0.0811833 -2.59255 -1.05525 2.80026
particle 1.48315 1.81238 0.190618 2.34964
particle 0.612648 2.26 -3.22479 3.98525
particle 1.2506 1.8593 0.143278 2.24533
particle 0.925124 1.96234 -3.06186 3.75514
particle -0.361175 -2.032 -0.662622 2.16761
particle 0.70057 1.91192 -2.70099 3.38255
particle 0.304283 1.96217 -3.54809 4.06831
particle 0.750447 1.75481 0.600875 2.0609
particle -1.84337 0.45918 -11.0516 11.2137
particle 1.64318 0.937122 -0.928921 2.11202
particle -0.6301 -1.76302 -0.893374 2.07915
particle -1.13573 -1.44652 -7.69172 7.90976
particle -0.499048 -1.7658 -0.314784 1.92611
particle -0.58066 -1.64156 1.115 2.07235
particle -1.52682 -0.49182 -7.24588 7.42263
particle -0.784806 1.35601 -0.824606 2.00375
particle 0.419894 1.47832 0.476764 1.68308
particle -1.53054 0.0773763 -8.27142 8.42666
particle 0.0298579 1.5182 -2.08686 2.6284
particle -1.47284 0.319264 -9.9022 10.0172
particle 0.301406 1.4597 0.817077 1.69976
particle -0.0549538 1.45179 -0.622064 1.8386
particle 0.435666 1.34942 -1.8483 2.51192
particle -0.543607 1.28624 -1.60921 2.13518
particle 0.625366 -1.22947 -0.631908 1.52363
particle -1.23311 0.57435 2.15276 2.54653
particle 0.823869 1.08064 0.0189537 1.35901
particle 0.395451 1.19158 -0.0372789 1.34957
particle -0.0874737 -1.17751 -0.467377 1.26989
particle 1.10579 -0.410701 2.72174 3.00782
particle 0.367595 1.01238 -1.27145 1.66632
particle -0.838977 -0.666353 0.627616 1.24952
particle 1.03395 0.0193481 -3.40193 3.55564
particle 0.72309 -0.700938 0.945953 1.3887
particle 0.101426 0.964309 0.581701 1.13073
particle 0.651191 0.69252 -0.300442 0.996945
particle -0.278684 -0.907389 -0.628822 1.13861
particle 0.371339 -0.863847 -0.456251 1.05441
particle 0.00229115 0.939635 -0.128956 0.95866
particle -0.310001 0.874199 -1.72408 1.96272
particle -0.0166971 -0.918466 0.423576 1.02115
particle 0.302247 -0.86494 1.14108 1.47004
particle 0.756945 -0.477731 -1.99202 2.18389
particle -0.848968 -0.233692 4.31618 4.40729
particle -0.863334 -0.123275 -0.326293 1.05391
particle -0.811212 0.295128 2.2209 2.38276
particle 0.40496 -0.756656 1.01064 1.41619
particle 0.586638 0.618272 -0.0381507 0.853147
particle 0.233489 -0.81924 -0.162142 0.878318
particle 0.0799017 0.847108 3.58506 3.68729
particle -0.80366 0.174289 -3.96828 4.08255
particle -0.747313 0.335889 -0.228821 0.850681
particle -0.781698 -0.241516 -1.26979 1.51055
particle 0.531714 -0.601082 0.24636 0.850995
particle -0.76089 -0.224355 0.386726 0.89349
particle 0.20213 0.758508 -0.649434 1.02832
particle -0.268009 0.734762 -0.710319 1.06571
particle -0.572409 -0.518461 -0.88864 1.17734
particle -0.75083 -0.0850854 -4.03347 4.10601
particle -0.258945 0.704993 -0.753562 1.06392
particle -0.688564 0.22256 -4.62354 4.67983
particle -0.342894 -0.634086 -0.149946 0.749404
particle -0.179966 -0.691419 -0.514077 0.880184
particle 0.534112 0.461181 -3.37363 3.44947
particle -0.697258 -0.0567227 0.595389 0.929169
particle -0.177077 -0.668275 -0.146423 0.720324
particle 0.248285 -0.636203 -0.295462 0.757085
particle 0.521554 0.400034 0.00969763 0.657373
particle 0.573853 0.31636 -0.568672 0.867629
particle 0.266311 -0.593685 0.531985 1.25966
particle -0.20126 0.608839 -0.496399 0.822851
particle -0.506227 0.374529 -0.653358 0.907421
particle 0.568225 0.264924 -0.463623 0.792143
particle -0.108816 -0.615834 0.488553 0.805764
particle -0.395399 -0.482594 -1.17545 1.33076
particle -0.552845 -0.274928 -0.366707 0.718121
particle -0.302346 -0.530529 0.0903012 0.790408
particle 0.0683222 -0.577506 -0.790967 0.981738
particle -0.0306315 -0.574579 -0.347836 0.686695
particle 0.269866 -0.496395 -2.03757 2.11446
particle 0.0465662 0.559782 3.27272 3.35707
particle 0.161504 0.534732 -0.927559 1.09173
particle 0.536729 -0.153031 0.767213 0.958953
particle 0.00153611 0.549207 0.302161 0.80038
particle -0.199909 -0.509634 0.166589 0.589001
particle 0.285079 0.452034 -0.0447538 0.536291
particle -0.113071 0.502722 4.60803 4.66338
particle 0.49135 -0.0958176 0.29494 0.58103
particle 0.291518 -0.395567 0.285177 0.585031
particle -0.437418 0.210171 -0.637722 0.94123
particle -0.172494 0.452365 -0.306938 0.573235
particle -0.415588 0.2452 -0.33916 0.606091
particle -0.249445 -0.400077 1.05994 1.16843
particle -0.21659 -0.412607 -0.951778 1.06889
particle -0.426442 0.180616 -0.861211 0.987745
particle 0.036772 -0.459034 0.140566 0.501301
particle 0.0930515 0.445557 1.29291 1.37778
particle -0.0472837 0.451406 2.05055 2.10018
particle -0.380307 0.230925 -2.77751 2.81292
particle 0.292424 0.333907 1.59283 1.65351
particle -0.0986904 -0.416109 -0.231679 0.506005
particle -0.356968 -0.230514 1.87266 1.92534
particle -0.407526 -0.0393703 -1.73969 1.78722
particle 0.347246 0.199819 -1.3716 1.51179
particle 0.207369 0.339069 -0.021936 0.398059
particle 0.385132 -0.0767993 1.22468 1.29366
particle 0.39067 -0.0230362 2.72789 2.75935
particle 0.358208 -0.134655 -0.351758 0.519787
particle -0.373263 0.0772847 0.48789 0.634677
particle 0.131705 0.357428 -0.249474 0.455344
particle -0.313929 -0.215373 0.677659 0.789708
particle -0.318758 -0.205956 -0.649095 0.76474
particle 0.138689 0.34713 0.158661 0.429404
particle 0.316632 0.198342 -0.112236 0.414334
particle 0.254886 -0.270785 -0.658105 0.755906
particle -0.242427 -0.271448 -0.22757 0.451357
particle 0.0925009 0.349793 -1.93465 2.02917
particle -0.313409 -0.175719 -1.36815 1.41455
particle 0.356177 0.0290832 -0.910814 0.978412
particle -0.353749 0.0443185 -1.6918 1.72895
particle -0.191633 -0.300172 1.88277 1.91615
particle 0.0586829 0.35072 1.16448 1.22554
particle -0.258092 0.241969 -0.0196165 0.380822
particle 0.249867 0.244885 0.09497 0.362521
particle 0.267765 -0.224777 2.03428 2.06881
particle -0.196414 0.288823 0.20983 0.407462
particle 0.308753 -0.135358 1.96907 1.99772
particle -0.166517 -0.292456 -1.9217 1.95593
particle 0.283898 -0.176242 -0.455037 0.564551
particle 0.324911 -0.0777949 0.606224 0.69219
particle -0.189049 -0.26671 1.54148 1.58193
particle 0.29713 -0.128646 -0.489393 0.586806
particle 0.26348 0.187818 -0.240435 0.426598
particle 0.0281079 -0.322014 1.52722 1.56106
particle 0.218105 -0.220185 0.934755 0.994635
particle 0.303755 -0.0443759 -0.262519 0.427355
particle 0.171335 -0.242313 0.408871 0.524144
particle -0.254035 0.1532 -1.41627 1.447
particle -0.0141753 -0.296315 1.14584 1.18362
particle -0.248599 -0.155912 -1.38409 1.41486
particle 0.266591 0.121041 0.0489942 0.328027
particle 0.0658912 0.284095 0.0952204 0.306787
particle -0.256251 0.137647 0.583426 0.651918
particle -0.231577 -0.1687 0.798742 1.26508
particle 0.11572 -0.259129 -0.337176 0.462284
particle 0.27906 0.0330177 0.768559 0.830137
particle -0.272247 -0.058956 -1.74324 1.76535
particle 0.0134216 -0.277901 -0.208696 0.347798
particle -0.179184 -0.209089 0.35343 0.448038
particle -0.0431758 -0.271307 -0.18661 0.332107
particle 0.124674 -0.242153 0.749192 0.809289
particle -0.176242 0.205642 1.03392 1.07788
particle 0.232098 0.13849 -0.459406 0.550984
particle -1.45903e-05 -0.267563 0.324613 0.420671
particle 0.150972 -0.218025 -0.278142 0.384305
particle -0.260612 -0.0430854 -1.45489 1.47868
particle -0.188116 -0.184969 -1.59457 1.62226
particle 0.00528026 -0.261442 0.982524 1.01673
particle 0.135744 -0.219553 0.844674 0.883235
particle -0.111063 -0.23251 0.123553 0.318027
particle -0.192479 0.170223 -0.36176 0.46516
particle 0.238681 0.0910017 -0.333833 0.420351
particle 0.0280939 0.253535 -0.0142081 0.29112
particle 0.242987 0.000143552 -0.989712 1.0191
particle -0.0358826 0.239713 -0.0553478 0.285119
particle -0.0713844 -0.23023 -1.0026 1.04057
particle -0.238985 0.00238987 0.0432893 0.280131
particle 0.222148 -0.0571854 0.71669 0.765339
particle 0.0963375 -0.204587 0.930776 0.967967
particle 0.225091 -0.00377122 0.2336 0.35317
particle -0.0465973 0.219063 -0.480004 0.547762
particle -0.0088857 0.220717 1.53945 1.56147
particle 0.161125 0.14973 0.269532 0.34789
particle 0.193796 0.0814948 -0.100462 0.233004
particle -0.0834795 0.191985 0.0248699 0.210821
particle 0.0514674 0.200317 0.192451 0.282512
particle 0.204746 0.0276159 0.190182 0.280808
particle -0.203539 -0.0132286 -0.236801 0.312534
particle -0.0406962 -0.194065 -0.3008 0.360275
particle -0.0243799 -0.196677 0.244076 0.314403
particle -0.0040074 -0.197606 1.14664 1.17189
particle 0.184769 0.0696952 -0.499011 0.554516
particle 0.168437 -0.101321 -0.304045 0.36205
particle -0.119909 -0.154374 -0.646415 0.675324
particle -0.0717928 -0.178264 -0.116678 0.224825
particle -0.00191169 -0.192149 -0.00931339 0.237679
particle -0.0228389 -0.189805 -0.0619219 0.244666
particle -0.15589 -0.109761 0.281382 0.33989
particle 0.106103 0.158163 0.24157 0.3378
particle -0.132582 0.132958 -0.0627083 0.19796
particle -0.179681 0.0536849 0.00768226 0.187687
particle 0.0419746 -0.179988 0.108796 0.255878
particle 0.023181 0.181252 -0.717898 0.753822
particle 0.0649333 0.168126 0.768469 0.78932
particle -0.00503049 0.178618 0.401468 0.439439
particle 0.172064 0.0474902 -0.177331 0.25161
particle 0.126623 -0.125791 -0.938825 0.965779
particle -0.158767 0.0804109 -0.958946 0.975321
particle -0.12736 -0.122366 0.318458 0.364156
particle 0.00843209 -0.173832 0.374368 0.412844
particle -0.101951 0.133759 0.625536 0.647751
particle 0.0161074 0.166417 0.0454221 0.222479
particle -0.0627415 -0.15464 0.0389077 0.221006
particle 0.165139 0.0101639 -0.867029 0.882674
particle -0.144729 -0.078418 -0.414346 0.445846
particle -0.00388357 -0.164056 0.0702554 0.226594
particle 0.0423675 0.156055 -0.550803 0.574049
particle 0.150845 0.057364 0.549122 0.572346
particle -0.136552 0.0827565 0.53292 0.573566
particle -0.0724562 -0.13693 -0.146584 0.254885
particle 0.0168668 0.153889 -0.219922 0.268946
particle 0.0687743 -0.136581 0.122541 0.195961
particle -0.0371533 -0.146838 0.0230969 0.153217
particle -0.112466 -0.101376 0.780638 0.795186
particle 0.0382388 -0.138792 0.333674 0.389286
particle 0.00987393 -0.143516 0.303681 0.363863
particle 0.141573 0.0236275 -0.59188 0.624823
particle -0.0424976 -0.13663 -0.200088 0.551567
particle 0.142689 0.00983907 0.0287997 0.145898
particle -0.135412 0.0444278 -0.131828 0.2391
particle -0.123469 -0.0691754 0.0939004 0.169844
particle -0.0692173 0.122598 -0.635612 0.665811
particle 0.101035 -0.0950184 -0.295884 0.326778
particle -0.133873 0.0141385 0.21802 0.291778
particle 0.128002 0.041475 -0.29447 0.323755
particle 0.0312737 0.127247 -0.392606 0.413895
particle -0.102915 0.076045 0.0868317 0.154642
particle 0.0879707 -0.0882656 -0.847495 0.867904
particle 0.116155 0.0401419 0.0155759 0.186617
particle -0.0955792 -0.0769728 -0.0731483 0.199726
particle -0.0468589 -0.113045 0.00756176 0.185774
particle -0.118478 0.0255241 -0.0861276 0.148682
particle -0.00147115 0.120387 0.224855 0.290748
particle -0.0549592 -0.106684 0.075481 0.141772
particle 0.119393 0.00534551 -0.57403 0.602722
particle 0.105589 0.0515848 -0.372944 0.391021
particle -0.0191843 -0.115161 -0.0135869 0.117535
particle -0.0327574 0.111466 -0.0949995 0.150076
particle -0.0889914 0.0745283 0.0382438 0.185516
particle 0.0976645 0.0616855 0.0232523 0.117831
particle -0.113335 0.0219759 0.161797 0.198762
particle 0.0597629 -0.0913289 -0.0381107 0.115607
particle -0.103809 0.0292099 -0.384728 0.399556
particle 0.0058874 0.107504 -0.0648253 0.125675
particle -0.0228508 -0.101287 -0.161821 0.237586
particle -0.0239794 0.101022 -0.156656 0.18794
particle -0.0944773 0.0328663 0.178319 0.20446
particle -0.0687378 -0.0679612 -0.092772 0.193468
particle 0.082321 -0.046949 -0.149874 0.177323
particle 0.0840183 0.0438367 -0.00101034 0.0947721
particle -0.0600206 -0.0694322 0.474189 0.48299
particle 0.0687511 -0.0586244 -0.224007 0.241542
particle -0.0457708 0.073134 2.61962 2.66713
particle -0.0556623 -0.0625318 -0.177892 0.196607
particle -0.027679 -0.07773 0.0215925 0.0852896
particle 0.0411066 0.0715384 -0.24568 0.259164
particle 0.0486604 0.0660563 -0.78945 0.80588
particle -0.0760446 -0.0261578 -0.130436 0.153234
particle -0.0089573 0.0770233 -0.145292 0.164689
particle -0.039609 -0.0649575 0.0226422 0.079379
particle 0.0177952 -0.0735192 0.0811884 0.110965
particle -0.0733541 0.00518183 -0.0154768 0.0751479
particle 0.0730426 0.00728804 0.142015 0.212218
particle 0.0708893 -0.0109806 0.0683825 0.0991062
particle 0.0691923 0.0145337 0.0116105 0.0716492
particle 0.0479399 0.051377 -0.0370807 0.0794532
particle 0.0694456 0.00941885 -0.224332 0.273343
particle -0.00773762 -0.068891 -0.126988 0.144678
particle 0.0479423 0.0447979 -0.206001 0.216199
particle 0.0114568 -0.061813 -0.412049 0.416817
particle -0.0381739 -0.0446369 0.00756966 0.0592199
particle -0.0423769 0.0321552 -0.183206 0.190772
particle -0.0505608 -0.0150898 -0.254433 0.259847
particle 0.0466126 -0.0171905 -0.212122 0.258735
particle -0.0383134 0.0313148 0.226875 0.232209
particle 0.0282576 -0.0403729 -0.00195106 0.049318
particle 0.021497 0.0440895 -0.0303419 0.151018
particle -0.0233409 -0.0428741 -0.034417 0.0597287
particle 0.0220374 -0.0424268 0.186612 0.192639
particle -0.00788198 -0.0469467 0.0506254 0.0694913
particle 0.0457348 0.0106562 -0.335253 0.366169
particle -0.0458469 0.00294774 -0.198555 0.203801
particle -0.0428702 0.0160679 0.00590345 0.0461614
particle -0.0411026 0.0186687 -0.0159879 0.0478911
particle 0.0437771 -0.00711896 0.050402 0.0671378
particle -0.0436205 0.00380708 0.16516 0.170866
particle -0.0422107 -0.00880205 -0.188468 0.193337
particle 0.0377604 0.0178149 0.197393 0.201761
particle 0.0403287 0.00412957 0.138674 0.144478
particle -0.0312455 -0.0221937 -0.0915465 0.0992452
particle -0.0190048 0.0331308 -0.0416893 0.0565406
particle 0.0105043 -0.0365255 -0.0475369 0.0608623
particle 0.0166726 -0.0334256 0.00714705 0.0380306
particle 0.0232037 0.0291284 0.0399119 0.0545879
particle 0.0311406 0.0159375 0.123582 0.128438
particle 0.015001 -0.02934 -0.164935 0.168195
particle -0.0300905 -0.00565313 -0.139498 0.142819
particle -0.020199 0.022528 0.0973738 0.101967
particle 0.0266677 0.0127534 0.143443 0.146457
particle 0.0254364 0.00967453 -0.556428 0.574311
particle 0.0121949 0.0217107 0.0335688 0.0417963
particle -0.0245329 -0.0007994 0.021913 0.0329041
particle 0.00999076 0.0173984 0.115113 0.116848
particle 0.0172956 -4.43088e-05 0.0181515 0.0250722
particle -0.0157289 -0.00354341 -0.0783752 0.0800164
particle 0.00359689 -0.0124804 0.00303385 0.013338
particle -0.00670656 0.00423753 -0.0265513 0.0277111
particle -0.00208176 -6.21127e-05 -0.00569172 0.00606079
particle -0.00144825 0.000536972 -0.00678242 0.00695607
groomedz005 -0.172494 0.452365 -0.306938 0.573235    
groomedz005 -0.20126 0.608839 -0.496399 0.822851    
groomedz005 -0.0327574 0.111466 -0.0949995 0.150076    
groomedz005 -0.268009 0.734762 -0.710319 1.06571    
groomedz005 -0.258945 0.704993 -0.753562 1.06392    
groomedz005 -0.543607 1.28624 -1.60921 2.13518    
groomedz005 -0.0190048 0.0331308 -0.0416893 0.0565406    
groomedz005 -0.784806 1.35601 -0.824606 2.00375    
groomedz005 -0.132582 0.132958 -0.0627083 0.19796    
groomedz005 -0.0411026 0.0186687 -0.0159879 0.0478911    
groomedz005 -0.506227 0.374529 -0.653358 0.907421    
groomedz005 -0.192479 0.170223 -0.36176 0.46516    
groomedz005 -0.437418 0.210171 -0.637722 0.94123    
groomedz005 -0.415588 0.2452 -0.33916 0.606091    
groomedz005 -0.0239794 0.101022 -0.156656 0.18794    
groomedz005 -0.310001 0.874199 -1.72408 1.96272    
groomedz005 -0.0465973 0.219063 -0.480004 0.547762    
groomedz005 -0.0089573 0.0770233 -0.145292 0.164689    
groomedz005 0.0058874 0.107504 -0.0648253 0.125675    
groomedz005 0.20213 0.758508 -0.649434 1.02832    
groomedz005 0.131705 0.357428 -0.249474 0.455344    
groomedz005 0.435666 1.34942 -1.8483 2.51192    
groomedz005 0.367595 1.01238 -1.27145 1.66632    
groomedz005 0.925124 1.96234 -3.06186 3.75514    
groomedz005 0.70057 1.91192 -2.70099 3.38255    
groomedz005 0.161504 0.534732 -0.927559 1.09173    
groomedz005 0.583213 2.58029 -3.79739 4.62798    
groomedz005 0.612648 2.26 -3.22479 3.98525    
groomedz005 0.304283 1.96217 -3.54809 4.06831    
groomedz005 0.0298579 1.5182 -2.08686 2.6284    
groomedz005 0.0168668 0.153889 -0.219922 0.268946    
groomedz005 0.161125 0.14973 0.269532 0.34789    
groomedz005 0.0121949 0.0217107 0.0335688 0.0417963    
groomedz005 0.106103 0.158163 0.24157 0.3378    
groomedz005 0.0232037 0.0291284 0.0399119 0.0545879    
groomedz005 0.0514674 0.200317 0.192451 0.282512    
groomedz005 -0.00147115 0.120387 0.224855 0.290748    
groomedz005 1.76678 2.19731 -2.11275 3.64606    
groomedz005 0.0479399 0.051377 -0.0370807 0.0794532    
groomedz005 0.26348 0.187818 -0.240435 0.426598    
groomedz005 0.573853 0.31636 -0.568672 0.867629    
groomedz005 0.568225 0.264924 -0.463623 0.792143    
groomedz005 0.316632 0.198342 -0.112236 0.414334    
groomedz005 1.64318 0.937122 -0.928921 2.11202    
groomedz005 0.193796 0.0814948 -0.100462 0.233004    
groomedz005 0.00229115 0.939635 -0.128956 0.95866    
groomedz005 0.0280939 0.253535 -0.0142081 0.29112    
groomedz005 -0.0549538 1.45179 -0.622064 1.8386    
groomedz005 -0.0358826 0.239713 -0.0553478 0.285119    
groomedz005 1.47908 3.11342 1.57015 3.81971    
groomedz005 0.138689 0.34713 0.158661 0.429404    
groomedz005 0.750447 1.75481 0.600875 2.0609    
groomedz005 0.419894 1.47832 0.476764 1.68308    
groomedz005 0.0658912 0.284095 0.0952204 0.306787    
groomedz005 0.301406 1.4597 0.817077 1.69976    
groomedz005 0.101426 0.964309 0.581701 1.13073    
groomedz005 0.00153611 0.549207 0.302161 0.80038    
groomedz005 0.0161074 0.166417 0.0454221 0.222479    
groomedz005 0.249867 0.244885 0.09497 0.362521    
groomedz005 0.521554 0.400034 0.00969763 0.657373    
groomedz005 0.0976645 0.0616855 0.0232523 0.117831    
groomedz005 0.0840183 0.0438367 -0.00101034 0.0947721    
groomedz005 0.266591 0.121041 0.0489942 0.328027    
groomedz005 0.116155 0.0401419 0.0155759 0.186617    
groomedz005 0.651191 0.69252 -0.300442 0.996945    
groomedz005 0.586638 0.618272 -0.0381507 0.853147    
groomedz005 1.48315 1.81238 0.190618 2.34964    
groomedz005 1.82356 3.22138 -0.133314 3.70674    
groomedz005 1.2506 1.8593 0.143278 2.24533    
groomedz005 6.07275 9.32629 -0.491703 11.1409    
groomedz005 1.65636 2.51493 -0.122993 3.05406    
groomedz005 0.285079 0.452034 -0.0447538 0.536291    
groomedz005 0.207369 0.339069 -0.021936 0.398059    
groomedz005 1.46419 2.21587 0.0244014 2.65604    
groomedz005 0.823869 1.08064 0.0189537 1.35901    
groomedz005 15.073 21.2045 0.0371143 26.0163    
groomedz005 20.1592 28.1551 -0.602313 34.6336    
groomedz005 44.4101 61.6129 -0.846128 75.9547    
groomedz005 7.91884 10.9889 -0.0939165 13.5452    
groomedz005 0.395451 1.19158 -0.0372789 1.34957    
groomedz005 0.021497 0.0440895 -0.0303419 0.151018    
groomedz005 -0.0986904 -0.416109 -0.231679 0.506005    
groomedz005 -0.6301 -1.76302 -0.893374 2.07915    
groomedz005 -0.0424976 -0.13663 -0.200088 0.551567    
groomedz005 -0.167811 -4.13351 -1.41259 4.37144    
groomedz005 -0.0811833 -2.59255 -1.05525 2.80026    
groomedz005 -0.0874737 -1.17751 -0.467377 1.26989    
groomedz005 -0.166422 -2.81622 -0.665076 2.90182    
groomedz005 -0.0228389 -0.189805 -0.0619219 0.244666    
groomedz005 -2.50202 -9.91432 -2.77224 10.5952    
groomedz005 -2.89598 -11.4992 -3.95414 12.5099    
groomedz005 -1.15298 -4.21807 -1.41632 4.59858    
groomedz005 -0.361175 -2.032 -0.662622 2.16761    
groomedz005 -3.33335 -17.2539 -5.76302 18.4944    
groomedz005 -1.59783 -8.22949 -2.72789 8.81694    
groomedz005 -6.90938 -32.5203 -10.5309 34.8745    
groomedz005 -3.31965 -15.0478 -4.85359 16.1565    
groomedz005 -1.02491 -4.54975 -1.48827 4.89547    
groomedz005 -3.78882 -18.9897 -5.60387 20.1646    
groomedz005 -3.80909 -20.1542 -6.26841 21.4479    
groomedz005 -2.07695 -10.4922 -3.3351 11.2046    
groomedz005 -1.43741 -7.22861 -2.23419 7.7026    
groomedz005 -0.54874 -3.23504 -1.11555 3.46569    
groomedz005 -1.44847 -6.66688 -2.58911 7.29852    
groomedz005 -0.93209 -4.4357 -1.65061 4.82377    
groomedz005 -2.64467 -13.7138 -5.03496 14.8463    
groomedz005 -0.631338 -3.51054 -1.33286 3.80775    
groomedz005 -0.0191843 -0.115161 -0.0135869 0.117535    
groomedz005 -0.499048 -1.7658 -0.314784 1.92611    
groomedz005 -0.177077 -0.668275 -0.146423 0.720324    
nvec005 114.64 190.337 0
nvec005 -42.4072 -209.466 0
groomedz01 1.47908 3.11342 1.57015 3.81971    
groomedz01 0.138689 0.34713 0.158661 0.429404    
groomedz01 0.750447 1.75481 0.600875 2.0609    
groomedz01 0.419894 1.47832 0.476764 1.68308    
groomedz01 0.0658912 0.284095 0.0952204 0.306787    
groomedz01 0.301406 1.4597 0.817077 1.69976    
groomedz01 0.101426 0.964309 0.581701 1.13073    
groomedz01 0.00153611 0.549207 0.302161 0.80038    
groomedz01 0.0161074 0.166417 0.0454221 0.222479    
groomedz01 0.249867 0.244885 0.09497 0.362521    
groomedz01 0.521554 0.400034 0.00969763 0.657373    
groomedz01 0.0976645 0.0616855 0.0232523 0.117831    
groomedz01 0.0840183 0.0438367 -0.00101034 0.0947721    
groomedz01 0.266591 0.121041 0.0489942 0.328027    
groomedz01 0.116155 0.0401419 0.0155759 0.186617    
groomedz01 0.651191 0.69252 -0.300442 0.996945    
groomedz01 0.586638 0.618272 -0.0381507 0.853147    
groomedz01 1.48315 1.81238 0.190618 2.34964    
groomedz01 1.82356 3.22138 -0.133314 3.70674    
groomedz01 1.2506 1.8593 0.143278 2.24533    
groomedz01 6.07275 9.32629 -0.491703 11.1409    
groomedz01 1.65636 2.51493 -0.122993 3.05406    
groomedz01 0.285079 0.452034 -0.0447538 0.536291    
groomedz01 0.207369 0.339069 -0.021936 0.398059    
groomedz01 1.46419 2.21587 0.0244014 2.65604    
groomedz01 0.823869 1.08064 0.0189537 1.35901    
groomedz01 15.073 21.2045 0.0371143 26.0163    
groomedz01 20.1592 28.1551 -0.602313 34.6336    
groomedz01 44.4101 61.6129 -0.846128 75.9547    
groomedz01 7.91884 10.9889 -0.0939165 13.5452    
groomedz01 0.395451 1.19158 -0.0372789 1.34957    
groomedz01 0.021497 0.0440895 -0.0303419 0.151018    
groomedz01 -0.167811 -4.13351 -1.41259 4.37144    
groomedz01 -0.0811833 -2.59255 -1.05525 2.80026    
groomedz01 -0.0874737 -1.17751 -0.467377 1.26989    
groomedz01 -0.166422 -2.81622 -0.665076 2.90182    
groomedz01 -0.0228389 -0.189805 -0.0619219 0.244666    
groomedz01 -2.50202 -9.91432 -2.77224 10.5952    
groomedz01 -2.89598 -11.4992 -3.95414 12.5099    
groomedz01 -1.15298 -4.21807 -1.41632 4.59858    
groomedz01 -0.361175 -2.032 -0.662622 2.16761    
groomedz01 -3.33335 -17.2539 -5.76302 18.4944    
groomedz01 -1.59783 -8.22949 -2.72789 8.81694    
groomedz01 -6.90938 -32.5203 -10.5309 34.8745    
groomedz01 -3.31965 -15.0478 -4.85359 16.1565    
groomedz01 -1.02491 -4.54975 -1.48827 4.89547    
groomedz01 -3.78882 -18.9897 -5.60387 20.1646    
groomedz01 -3.80909 -20.1542 -6.26841 21.4479    
groomedz01 -2.07695 -10.4922 -3.3351 11.2046    
groomedz01 -1.43741 -7.22861 -2.23419 7.7026    
groomedz01 -0.54874 -3.23504 -1.11555 3.46569    
groomedz01 -1.44847 -6.66688 -2.58911 7.29852    
groomedz01 -0.93209 -4.4357 -1.65061 4.82377    
groomedz01 -2.64467 -13.7138 -5.03496 14.8463    
groomedz01 -0.631338 -3.51054 -1.33286 3.80775    
groomedz01 -0.0191843 -0.115161 -0.0135869 0.117535    
groomedz01 -0.499048 -1.7658 -0.314784 1.92611    
groomedz01 -0.177077 -0.668275 -0.146423 0.720324    
nvec01 108.893 158.359 0
nvec01 -41.6359 -207.15 0
groomedz02 1.82356 3.22138 -0.133314 3.70674    
groomedz02 1.2506 1.8593 0.143278 2.24533    
groomedz02 6.07275 9.32629 -0.491703 11.1409    
groomedz02 1.65636 2.51493 -0.122993 3.05406    
groomedz02 0.285079 0.452034 -0.0447538 0.536291    
groomedz02 0.207369 0.339069 -0.021936 0.398059    
groomedz02 1.46419 2.21587 0.0244014 2.65604    
groomedz02 0.823869 1.08064 0.0189537 1.35901    
groomedz02 15.073 21.2045 0.0371143 26.0163    
groomedz02 20.1592 28.1551 -0.602313 34.6336    
groomedz02 44.4101 61.6129 -0.846128 75.9547    
groomedz02 7.91884 10.9889 -0.0939165 13.5452    
groomedz02 -0.167811 -4.13351 -1.41259 4.37144    
groomedz02 -0.0811833 -2.59255 -1.05525 2.80026    
groomedz02 -0.0874737 -1.17751 -0.467377 1.26989    
groomedz02 -0.166422 -2.81622 -0.665076 2.90182    
groomedz02 -0.0228389 -0.189805 -0.0619219 0.244666    
groomedz02 -2.50202 -9.91432 -2.77224 10.5952    
groomedz02 -2.89598 -11.4992 -3.95414 12.5099    
groomedz02 -1.15298 -4.21807 -1.41632 4.59858    
groomedz02 -0.361175 -2.032 -0.662622 2.16761    
groomedz02 -3.33335 -17.2539 -5.76302 18.4944    
groomedz02 -1.59783 -8.22949 -2.72789 8.81694    
groomedz02 -6.90938 -32.5203 -10.5309 34.8745    
groomedz02 -3.31965 -15.0478 -4.85359 16.1565    
groomedz02 -1.02491 -4.54975 -1.48827 4.89547    
groomedz02 -3.78882 -18.9897 -5.60387 20.1646    
groomedz02 -3.80909 -20.1542 -6.26841 21.4479    
groomedz02 -2.07695 -10.4922 -3.3351 11.2046    
groomedz02 -1.43741 -7.22861 -2.23419 7.7026    
groomedz02 -0.54874 -3.23504 -1.11555 3.46569    
groomedz02 -1.44847 -6.66688 -2.58911 7.29852    
groomedz02 -0.93209 -4.4357 -1.65061 4.82377    
groomedz02 -2.64467 -13.7138 -5.03496 14.8463    
groomedz02 -0.631338 -3.51054 -1.33286 3.80775    
groomedz02 -0.0191843 -0.115161 -0.0135869 0.117535    
groomedz02 -0.499048 -1.7658 -0.314784 1.92611    
groomedz02 -0.177077 -0.668275 -0.146423 0.720324    
nvec02 101.145 142.971 0
nvec02 -41.6359 -207.15 0
groomedz03 6.07275 9.32629 -0.491703 11.1409    
groomedz03 1.65636 2.51493 -0.122993 3.05406    
groomedz03 0.285079 0.452034 -0.0447538 0.536291    
groomedz03 0.207369 0.339069 -0.021936 0.398059    
groomedz03 1.46419 2.21587 0.0244014 2.65604    
groomedz03 0.823869 1.08064 0.0189537 1.35901    
groomedz03 15.073 21.2045 0.0371143 26.0163    
groomedz03 20.1592 28.1551 -0.602313 34.6336    
groomedz03 44.4101 61.6129 -0.846128 75.9547    
groomedz03 7.91884 10.9889 -0.0939165 13.5452    
groomedz03 -0.167811 -4.13351 -1.41259 4.37144    
groomedz03 -0.0811833 -2.59255 -1.05525 2.80026    
groomedz03 -0.0874737 -1.17751 -0.467377 1.26989    
groomedz03 -0.166422 -2.81622 -0.665076 2.90182    
groomedz03 -0.0228389 -0.189805 -0.0619219 0.244666    
groomedz03 -2.50202 -9.91432 -2.77224 10.5952    
groomedz03 -2.89598 -11.4992 -3.95414 12.5099    
groomedz03 -1.15298 -4.21807 -1.41632 4.59858    
groomedz03 -0.361175 -2.032 -0.662622 2.16761    
groomedz03 -3.33335 -17.2539 -5.76302 18.4944    
groomedz03 -1.59783 -8.22949 -2.72789 8.81694    
groomedz03 -6.90938 -32.5203 -10.5309 34.8745    
groomedz03 -3.31965 -15.0478 -4.85359 16.1565    
groomedz03 -1.02491 -4.54975 -1.48827 4.89547    
groomedz03 -3.78882 -18.9897 -5.60387 20.1646    
groomedz03 -3.80909 -20.1542 -6.26841 21.4479    
groomedz03 -2.07695 -10.4922 -3.3351 11.2046    
groomedz03 -1.43741 -7.22861 -2.23419 7.7026    
groomedz03 -0.54874 -3.23504 -1.11555 3.46569    
groomedz03 -1.44847 -6.66688 -2.58911 7.29852    
groomedz03 -0.93209 -4.4357 -1.65061 4.82377    
groomedz03 -2.64467 -13.7138 -5.03496 14.8463    
groomedz03 -0.631338 -3.51054 -1.33286 3.80775    
groomedz03 -0.0191843 -0.115161 -0.0135869 0.117535    
groomedz03 -0.499048 -1.7658 -0.314784 1.92611    
groomedz03 -0.177077 -0.668275 -0.146423 0.720324    
nvec03 98.0708 137.89 0
nvec03 -41.6359 -207.15 0
thrust values: 0.101597 0.0150103 0.0018322 0.000406099 0.000368932


==> figures/event7740_mpi.dat <==
nvec -0.417852 -0.908515 -0
jet -42.6869 -211.991 -69.9138 227.49           
jet 106.901 149.557 -1.72303 183.896           
particle 106.512 148.811 -1.43485 183.007
particle -25.058 -120.095 -37.5843 128.309
particle -11.0565 -48.22 -15.9 51.9637
particle -6.38757 -35.5749 -12.8718 38.3674
particle 4.94962 20.8801 -29.8816 36.7884
particle -14.371 2.21036 -84.2995 85.5442
particle 3.83735 10.5043 5.75079 12.5753
particle -0.184818 -8.10085 -3.55777 8.84961
particle -6.65331 -0.738759 -33.4297 34.0933
particle -2.31873 5.31324 -4.85473 7.69362
particle -5.74508 0.367904 -3.72081 6.85461
particle -1.71379 -3.88216 2.86428 5.1198
particle 2.06792 -3.41126 -0.15532 3.99213
particle 0.695549 -3.27411 3.27481 4.68273
particle -2.0528 2.46282 4.53447 5.73213
particle 3.08568 0.295024 -6.94762 7.60775
particle 2.19698 -1.90357 -7.47442 8.0198
particle 2.881 0.180415 -7.5129 8.17269
particle -2.09069 -1.71586 -2.64823 3.78528
particle -2.28147 -1.09099 3.26999 4.13379
particle 0.227759 -2.3731 -1.85751 3.02222
particle 1.98208 -0.860503 8.46447 8.73593
particle -0.900132 -1.93247 -10.2346 10.4543
particle -1.23701 -1.4195 -1.07124 2.16628
particle 1.65325 0.336513 2.22278 2.79056
particle 1.34149 0.532265 8.16227 8.28888
particle 0.698446 0.866492 7.3382 7.42211
particle -1.04328 0.377506 -2.06962 2.34825
particle -0.691682 -0.82718 2.4032 2.63401
particle -0.871642 0.628851 0.943271 1.43003
particle 0.0722664 -1.06072 5.97817 6.07197
particle -0.556288 0.855153 0.654877 1.21227
particle 0.467624 -0.876234 -0.297465 1.03679
particle -0.389151 0.790488 -5.01133 5.0882
particle 0.389316 0.74574 -0.288183 0.889238
particle 0.209951 0.712058 -4.35944 4.42219
particle 0.544749 -0.053621 -1.33286 1.44088
particle -0.514908 0.176004 0.187844 0.575667
groomedz005 -0.184818 -8.10085 -3.55777 8.84961    
groomedz005 -6.38757 -35.5749 -12.8718 38.3674    
groomedz005 -25.058 -120.095 -37.5843 128.309    
groomedz005 -11.0565 -48.22 -15.9 51.9637    
groomedz005 3.83735 10.5043 5.75079 12.5753    
groomedz005 106.512 148.811 -1.43485 183.007    
groomedz005 0.389316 0.74574 -0.288183 0.889238    
groomedz005 4.94962 20.8801 -29.8816 36.7884    
groomedz005 -2.31873 5.31324 -4.85473 7.69362    
nvec005 -42.6869 -211.991 0
nvec005 113.369 186.255 0
groomedz01 -0.184818 -8.10085 -3.55777 8.84961    
groomedz01 -6.38757 -35.5749 -12.8718 38.3674    
groomedz01 -25.058 -120.095 -37.5843 128.309    
groomedz01 -11.0565 -48.22 -15.9 51.9637    
groomedz01 3.83735 10.5043 5.75079 12.5753    
groomedz01 106.512 148.811 -1.43485 183.007    
groomedz01 0.389316 0.74574 -0.288183 0.889238    
groomedz01 4.94962 20.8801 -29.8816 36.7884    
groomedz01 -2.31873 5.31324 -4.85473 7.69362    
nvec01 -42.6869 -211.991 0
nvec01 113.369 186.255 0
groomedz02 -6.38757 -35.5749 -12.8718 38.3674    
groomedz02 -25.058 -120.095 -37.5843 128.309    
groomedz02 -11.0565 -48.22 -15.9 51.9637    
groomedz02 106.512 148.811 -1.43485 183.007    
nvec02 -42.5021 -203.89 0
nvec02 106.512 148.811 0
groomedz03 -6.38757 -35.5749 -12.8718 38.3674    
groomedz03 -25.058 -120.095 -37.5843 128.309    
groomedz03 -11.0565 -48.22 -15.9 51.9637    
groomedz03 106.512 148.811 -1.43485 183.007    
nvec03 -42.5021 -203.89 0
nvec03 106.512 148.811 0
thrust values: 0.0912846 0.0085026 0.0085026 4.6086e-05 4.6086e-05


==> figures/event7740_parton.dat <==
nvec -0.423147 -0.906061 -0 
jet -42.5649 -211.623 -69.4572 226.984           
jet 107.063 149.959 -2.13322 184.322           
particle 106.673 149.212 -1.84315 183.431
particle -24.987 -119.884 -37.3246 128.022
particle -11.0286 -48.136 -15.7946 51.8476
particle -6.36822 -35.515 -12.796 38.2832
particle 4.94815 20.9038 -29.9274 36.8389
particle -14.3914 2.23693 -84.2872 85.5362
particle -0.181029 -8.08817 -3.54197 8.83158
particle -6.66123 -0.727848 -33.4206 34.0858
particle -5.74324 0.375876 -3.71495 6.85032
particle 2.19556 -1.90025 -7.47326 8.01754
particle -2.09036 -1.7126 -2.64254 3.77963
particle 0.0844868 -1.03581 5.98011 6.06974
particle -0.554462 0.85909 0.653864 1.21367
particle 0.468204 -0.87452 -0.296314 1.03528
particle 0.389777 0.747148 -0.290064 0.891231
particle 0.544506 -0.0530066 -1.33338 1.44124
groomedz005 -0.181029 -8.08817 -3.54197 8.83158    
groomedz005 -6.36822 -35.515 -12.796 38.2832    
groomedz005 -24.987 -119.884 -37.3246 128.022    
groomedz005 -11.0286 -48.136 -15.7946 51.8476    
groomedz005 4.94815 20.9038 -29.9274 36.8389    
groomedz005 106.673 149.212 -1.84315 183.431    
groomedz005 0.389777 0.747148 -0.290064 0.891231    
nvec005 -42.5649 -211.623 0
nvec005 112.011 170.863 0
groomedz01 -0.181029 -8.08817 -3.54197 8.83158    
groomedz01 -6.36822 -35.515 -12.796 38.2832    
groomedz01 -24.987 -119.884 -37.3246 128.022    
groomedz01 -11.0286 -48.136 -15.7946 51.8476    
groomedz01 106.673 149.212 -1.84315 183.431    
nvec01 -42.5649 -211.623 0
nvec01 106.673 149.212 0
groomedz02 -6.36822 -35.515 -12.796 38.2832    
groomedz02 -24.987 -119.884 -37.3246 128.022    
groomedz02 -11.0286 -48.136 -15.7946 51.8476    
groomedz02 106.673 149.212 -1.84315 183.431    
nvec02 -42.3838 -203.535 0
nvec02 106.673 149.212 0
groomedz03 -6.36822 -35.515 -12.796 38.2832    
groomedz03 -24.987 -119.884 -37.3246 128.022    
groomedz03 -11.0286 -48.136 -15.7946 51.8476    
groomedz03 106.673 149.212 -1.84315 183.431    
nvec03 -42.3838 -203.535 0
nvec03 106.673 149.212 0
thrust values: 0.0675586 0.00348049 0.000335784 5.20135e-05 5.20135e-05


==> figures/fixed_order/JetmassPerp_ungroomed.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_ungroomed
DrawOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_ungroomed
LogY=0
CustomLegend="$\rho_\perp$ Ungroomed"
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_ungroomed
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_ungroomed
ScaledBy=8.37415603203840842e-10
Title=13TeV_pt0001_r001_pnorm
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.300000e+01	-1.274000e+01	2.129675e+06	2.081145e+04	2.081145e+04
-1.274000e+01	-1.248000e+01	2.392797e+06	5.092662e+04	5.092662e+04
-1.248000e+01	-1.222000e+01	2.439956e+06	2.472341e+04	2.472341e+04
-1.222000e+01	-1.196000e+01	2.395360e+06	2.974930e+04	2.974930e+04
-1.196000e+01	-1.170000e+01	2.382356e+06	3.249410e+04	3.249410e+04
-1.170000e+01	-1.144000e+01	2.265460e+06	1.428115e+04	1.428115e+04
-1.144000e+01	-1.118000e+01	2.235049e+06	1.658989e+04	1.658989e+04
-1.118000e+01	-1.092000e+01	2.168855e+06	1.481255e+04	1.481255e+04
-1.092000e+01	-1.066000e+01	2.105235e+06	1.292021e+04	1.292021e+04
-1.066000e+01	-1.040000e+01	2.033905e+06	1.127249e+04	1.127249e+04
-1.040000e+01	-1.014000e+01	1.969905e+06	1.223796e+04	1.223796e+04
-1.014000e+01	-9.880000e+00	1.920998e+06	1.131599e+04	1.131599e+04
-9.880000e+00	-9.620000e+00	1.826280e+06	8.310618e+03	8.310618e+03
-9.620000e+00	-9.360000e+00	1.770234e+06	8.079063e+03	8.079063e+03
-9.360000e+00	-9.100000e+00	1.706112e+06	7.399756e+03	7.399756e+03
-9.100000e+00	-8.840000e+00	1.646734e+06	7.718948e+03	7.718948e+03
-8.840000e+00	-8.580000e+00	1.578298e+06	7.995400e+03	7.995400e+03
-8.580000e+00	-8.320000e+00	1.514698e+06	6.710232e+03	6.710232e+03
-8.320000e+00	-8.060000e+00	1.448838e+06	6.400166e+03	6.400166e+03
-8.060000e+00	-7.800000e+00	1.388416e+06	5.703940e+03	5.703940e+03
-7.800000e+00	-7.540000e+00	1.326477e+06	5.545045e+03	5.545045e+03
-7.540000e+00	-7.280000e+00	1.266124e+06	5.326777e+03	5.326777e+03
-7.280000e+00	-7.020000e+00	1.205029e+06	5.324309e+03	5.324309e+03
-7.020000e+00	-6.760000e+00	1.144195e+06	5.041627e+03	5.041627e+03
-6.760000e+00	-6.500000e+00	1.068787e+06	4.085180e+03	4.085180e+03
-6.500000e+00	-6.240000e+00	1.015831e+06	4.207988e+03	4.207988e+03
-6.240000e+00	-5.980000e+00	9.523231e+05	4.073106e+03	4.073106e+03
-5.980000e+00	-5.720000e+00	8.960742e+05	3.762806e+03	3.762806e+03
-5.720000e+00	-5.460000e+00	8.349700e+05	3.428156e+03	3.428156e+03
-5.460000e+00	-5.200000e+00	7.853135e+05	4.387738e+03	4.387738e+03
-5.200000e+00	-4.940000e+00	7.202769e+05	3.164405e+03	3.164405e+03
-4.940000e+00	-4.680000e+00	6.796292e+05	7.034681e+03	7.034681e+03
-4.680000e+00	-4.420000e+00	6.113412e+05	2.826818e+03	2.826818e+03
-4.420000e+00	-4.160000e+00	5.554515e+05	2.499132e+03	2.499132e+03
-4.160000e+00	-3.900000e+00	5.004485e+05	2.279574e+03	2.279574e+03
-3.900000e+00	-3.640000e+00	4.499219e+05	2.171513e+03	2.171513e+03
-3.640000e+00	-3.380000e+00	3.968585e+05	1.878999e+03	1.878999e+03
-3.380000e+00	-3.120000e+00	3.439597e+05	1.799557e+03	1.799557e+03
-3.120000e+00	-2.860000e+00	2.964297e+05	1.679259e+03	1.679259e+03
-2.860000e+00	-2.600000e+00	2.479682e+05	1.975800e+03	1.975800e+03
-2.600000e+00	-2.340000e+00	1.978571e+05	1.263327e+03	1.263327e+03
-2.340000e+00	-2.080000e+00	1.484788e+05	1.152216e+03	1.152216e+03
-2.080000e+00	-1.820000e+00	1.059403e+05	9.932556e+02	9.932556e+02
-1.820000e+00	-1.560000e+00	6.641858e+04	7.447257e+02	7.447257e+02
-1.560000e+00	-1.300000e+00	3.212401e+04	4.338269e+02	4.338269e+02
-1.300000e+00	-1.040000e+00	6.286542e+03	1.535450e+02	1.535450e+02
-1.040000e+00	-7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e-01	-5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e-01	-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/fixed_order/JetmassPerp_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b0
DrawOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b0
LogY=0
CustomLegend="$\rho_\perp$, $z_{\mathrm{cut}} = 0.3, \beta = 0$"
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b0
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b0
ScaledBy=8.37415603203840842e-10
Title=13TeV_pt0001_r001_pnorm
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.300000e+01	-1.274000e+01	2.225951e+04	2.999893e+02	2.999893e+02
-1.274000e+01	-1.248000e+01	2.752735e+04	4.772211e+02	4.772211e+02
-1.248000e+01	-1.222000e+01	3.321946e+04	4.521479e+02	4.521479e+02
-1.222000e+01	-1.196000e+01	4.324992e+04	4.932555e+02	4.932555e+02
-1.196000e+01	-1.170000e+01	4.982000e+04	5.572603e+02	5.572603e+02
-1.170000e+01	-1.144000e+01	5.082454e+04	5.492036e+02	5.492036e+02
-1.144000e+01	-1.118000e+01	4.943542e+04	5.053795e+02	5.053795e+02
-1.118000e+01	-1.092000e+01	4.993062e+04	5.222778e+02	5.222778e+02
-1.092000e+01	-1.066000e+01	5.029542e+04	5.260902e+02	5.260902e+02
-1.066000e+01	-1.040000e+01	5.011788e+04	4.986642e+02	4.986642e+02
-1.040000e+01	-1.014000e+01	4.958250e+04	4.715361e+02	4.715361e+02
-1.014000e+01	-9.880000e+00	5.058431e+04	5.116962e+02	5.116962e+02
-9.880000e+00	-9.620000e+00	5.049142e+04	4.800881e+02	4.800881e+02
-9.620000e+00	-9.360000e+00	5.184654e+04	6.015061e+02	6.015061e+02
-9.360000e+00	-9.100000e+00	5.072219e+04	4.908931e+02	4.908931e+02
-9.100000e+00	-8.840000e+00	5.222323e+04	5.422610e+02	5.422610e+02
-8.840000e+00	-8.580000e+00	5.118812e+04	4.923649e+02	4.923649e+02
-8.580000e+00	-8.320000e+00	5.324927e+04	5.101486e+02	5.101486e+02
-8.320000e+00	-8.060000e+00	5.215373e+04	4.844705e+02	4.844705e+02
-8.060000e+00	-7.800000e+00	5.280727e+04	4.835507e+02	4.835507e+02
-7.800000e+00	-7.540000e+00	5.382765e+04	5.186588e+02	5.186588e+02
-7.540000e+00	-7.280000e+00	5.371854e+04	4.918535e+02	4.918535e+02
-7.280000e+00	-7.020000e+00	5.584019e+04	6.067487e+02	6.067487e+02
-7.020000e+00	-6.760000e+00	5.595635e+04	5.291036e+02	5.291036e+02
-6.760000e+00	-6.500000e+00	5.609085e+04	5.681962e+02	5.681962e+02
-6.500000e+00	-6.240000e+00	5.739962e+04	5.931145e+02	5.931145e+02
-6.240000e+00	-5.980000e+00	5.834096e+04	6.010022e+02	6.010022e+02
-5.980000e+00	-5.720000e+00	6.003631e+04	5.933841e+02	5.933841e+02
-5.720000e+00	-5.460000e+00	6.262231e+04	7.253119e+02	7.253119e+02
-5.460000e+00	-5.200000e+00	6.327769e+04	1.095932e+03	1.095932e+03
-5.200000e+00	-4.940000e+00	6.476869e+04	6.103243e+02	6.103243e+02
-4.940000e+00	-4.680000e+00	6.583427e+04	6.157907e+02	6.157907e+02
-4.680000e+00	-4.420000e+00	6.773812e+04	6.961303e+02	6.961303e+02
-4.420000e+00	-4.160000e+00	6.954250e+04	6.888435e+02	6.888435e+02
-4.160000e+00	-3.900000e+00	7.159115e+04	6.923379e+02	6.923379e+02
-3.900000e+00	-3.640000e+00	7.337808e+04	6.622379e+02	6.622379e+02
-3.640000e+00	-3.380000e+00	7.560869e+04	7.016118e+02	7.016118e+02
-3.380000e+00	-3.120000e+00	7.824381e+04	8.222092e+02	8.222092e+02
-3.120000e+00	-2.860000e+00	7.952977e+04	8.174541e+02	8.174541e+02
-2.860000e+00	-2.600000e+00	8.012919e+04	1.098510e+03	1.098510e+03
-2.600000e+00	-2.340000e+00	8.000050e+04	7.274731e+02	7.274731e+02
-2.340000e+00	-2.080000e+00	7.834558e+04	8.677116e+02	8.677116e+02
-2.080000e+00	-1.820000e+00	7.601173e+04	8.687430e+02	8.687430e+02
-1.820000e+00	-1.560000e+00	6.447969e+04	7.372667e+02	7.372667e+02
-1.560000e+00	-1.300000e+00	3.203607e+04	4.310087e+02	4.310087e+02
-1.300000e+00	-1.040000e+00	6.284773e+03	1.535431e+02	1.535431e+02
-1.040000e+00	-7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e-01	-5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e-01	-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/fixed_order/JetmassPerp_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b1
DrawOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b1
LogY=0
CustomLegend="$\rho_\perp$, $z_{\mathrm{cut}} = 0.3, \beta = 1$"
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b1
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/JetmassPerp_z03_b1
ScaledBy=8.37415603203840842e-10
Title=13TeV_pt0001_r001_pnorm
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.300000e+01	-1.274000e+01	3.110209e+05	2.680415e+03	2.680415e+03
-1.274000e+01	-1.248000e+01	3.203909e+05	2.526281e+03	2.526281e+03
-1.248000e+01	-1.222000e+01	3.331374e+05	2.471026e+03	2.471026e+03
-1.222000e+01	-1.196000e+01	3.428763e+05	2.928797e+03	2.928797e+03
-1.196000e+01	-1.170000e+01	3.440894e+05	2.287930e+03	2.287930e+03
-1.170000e+01	-1.144000e+01	3.374748e+05	2.908298e+03	2.908298e+03
-1.144000e+01	-1.118000e+01	3.209798e+05	1.847422e+03	1.847422e+03
-1.118000e+01	-1.092000e+01	3.194645e+05	1.916546e+03	1.916546e+03
-1.092000e+01	-1.066000e+01	3.097765e+05	1.754909e+03	1.754909e+03
-1.066000e+01	-1.040000e+01	3.047578e+05	1.866391e+03	1.866391e+03
-1.040000e+01	-1.014000e+01	2.932749e+05	1.601545e+03	1.601545e+03
-1.014000e+01	-9.880000e+00	2.895278e+05	1.556759e+03	1.556759e+03
-9.880000e+00	-9.620000e+00	2.822425e+05	1.541247e+03	1.541247e+03
-9.620000e+00	-9.360000e+00	2.768527e+05	1.516793e+03	1.516793e+03
-9.360000e+00	-9.100000e+00	2.715032e+05	1.536245e+03	1.536245e+03
-9.100000e+00	-8.840000e+00	2.624853e+05	1.437058e+03	1.437058e+03
-8.840000e+00	-8.580000e+00	2.569825e+05	1.397429e+03	1.397429e+03
-8.580000e+00	-8.320000e+00	2.514272e+05	1.257053e+03	1.257053e+03
-8.320000e+00	-8.060000e+00	2.448767e+05	1.283827e+03	1.283827e+03
-8.060000e+00	-7.800000e+00	2.377312e+05	1.224840e+03	1.224840e+03
-7.800000e+00	-7.540000e+00	2.328928e+05	1.200583e+03	1.200583e+03
-7.540000e+00	-7.280000e+00	2.276249e+05	1.853996e+03	1.853996e+03
-7.280000e+00	-7.020000e+00	2.240800e+05	1.238681e+03	1.238681e+03
-7.020000e+00	-6.760000e+00	2.178428e+05	1.162995e+03	1.162995e+03
-6.760000e+00	-6.500000e+00	2.132599e+05	1.152953e+03	1.152953e+03
-6.500000e+00	-6.240000e+00	2.072150e+05	1.096641e+03	1.096641e+03
-6.240000e+00	-5.980000e+00	2.035760e+05	1.135491e+03	1.135491e+03
-5.980000e+00	-5.720000e+00	1.992445e+05	1.060579e+03	1.060579e+03
-5.720000e+00	-5.460000e+00	1.947767e+05	1.080053e+03	1.080053e+03
-5.460000e+00	-5.200000e+00	1.900267e+05	1.333829e+03	1.333829e+03
-5.200000e+00	-4.940000e+00	1.870184e+05	9.645608e+02	9.645608e+02
-4.940000e+00	-4.680000e+00	1.819726e+05	9.489487e+02	9.489487e+02
-4.680000e+00	-4.420000e+00	1.797865e+05	9.885987e+02	9.885987e+02
-4.420000e+00	-4.160000e+00	1.753889e+05	9.547037e+02	9.547037e+02
-4.160000e+00	-3.900000e+00	1.718543e+05	9.202500e+02	9.202500e+02
-3.900000e+00	-3.640000e+00	1.691353e+05	9.128754e+02	9.128754e+02
-3.640000e+00	-3.380000e+00	1.644868e+05	9.430061e+02	9.430061e+02
-3.380000e+00	-3.120000e+00	1.576096e+05	8.879618e+02	8.879618e+02
-3.120000e+00	-2.860000e+00	1.522785e+05	8.983442e+02	8.983442e+02
-2.860000e+00	-2.600000e+00	1.443921e+05	8.766795e+02	8.766795e+02
-2.600000e+00	-2.340000e+00	1.373467e+05	8.383946e+02	8.383946e+02
-2.340000e+00	-2.080000e+00	1.163004e+05	7.718170e+02	7.718170e+02
-2.080000e+00	-1.820000e+00	9.130573e+04	7.314684e+02	7.314684e+02
-1.820000e+00	-1.560000e+00	6.123496e+04	6.805370e+02	6.805370e+02
-1.560000e+00	-1.300000e+00	3.060472e+04	3.729176e+02	3.729176e+02
-1.300000e+00	-1.040000e+00	6.180388e+03	1.442780e+02	1.442780e+02
-1.040000e+00	-7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e-01	-5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e-01	-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/fixed_order/Thrust_ungroomed.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_ungroomed
DrawOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_ungroomed
LogY=0
CustomLegend="$\tau$ Ungroomed"
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_ungroomed
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_ungroomed
ScaledBy=8.37415603203840842e-10
Title=13TeV_pt0001_r001_pnorm
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.300000e+01	-1.274000e+01	2.129675e+06	2.081145e+04	2.081145e+04
-1.274000e+01	-1.248000e+01	2.392797e+06	5.092662e+04	5.092662e+04
-1.248000e+01	-1.222000e+01	2.439956e+06	2.472341e+04	2.472341e+04
-1.222000e+01	-1.196000e+01	2.395360e+06	2.974930e+04	2.974930e+04
-1.196000e+01	-1.170000e+01	2.382356e+06	3.249410e+04	3.249410e+04
-1.170000e+01	-1.144000e+01	2.265460e+06	1.428115e+04	1.428115e+04
-1.144000e+01	-1.118000e+01	2.235049e+06	1.658989e+04	1.658989e+04
-1.118000e+01	-1.092000e+01	2.168855e+06	1.481255e+04	1.481255e+04
-1.092000e+01	-1.066000e+01	2.105235e+06	1.292021e+04	1.292021e+04
-1.066000e+01	-1.040000e+01	2.033905e+06	1.127249e+04	1.127249e+04
-1.040000e+01	-1.014000e+01	1.969905e+06	1.223796e+04	1.223796e+04
-1.014000e+01	-9.880000e+00	1.920998e+06	1.131599e+04	1.131599e+04
-9.880000e+00	-9.620000e+00	1.826280e+06	8.310618e+03	8.310618e+03
-9.620000e+00	-9.360000e+00	1.770234e+06	8.079063e+03	8.079063e+03
-9.360000e+00	-9.100000e+00	1.706112e+06	7.399756e+03	7.399756e+03
-9.100000e+00	-8.840000e+00	1.646734e+06	7.718948e+03	7.718948e+03
-8.840000e+00	-8.580000e+00	1.578298e+06	7.995400e+03	7.995400e+03
-8.580000e+00	-8.320000e+00	1.514698e+06	6.710232e+03	6.710232e+03
-8.320000e+00	-8.060000e+00	1.448838e+06	6.400166e+03	6.400166e+03
-8.060000e+00	-7.800000e+00	1.388416e+06	5.703940e+03	5.703940e+03
-7.800000e+00	-7.540000e+00	1.326477e+06	5.545045e+03	5.545045e+03
-7.540000e+00	-7.280000e+00	1.266124e+06	5.326777e+03	5.326777e+03
-7.280000e+00	-7.020000e+00	1.205029e+06	5.324309e+03	5.324309e+03
-7.020000e+00	-6.760000e+00	1.144195e+06	5.041627e+03	5.041627e+03
-6.760000e+00	-6.500000e+00	1.068787e+06	4.085180e+03	4.085180e+03
-6.500000e+00	-6.240000e+00	1.015831e+06	4.207988e+03	4.207988e+03
-6.240000e+00	-5.980000e+00	9.523231e+05	4.073106e+03	4.073106e+03
-5.980000e+00	-5.720000e+00	8.960742e+05	3.762806e+03	3.762806e+03
-5.720000e+00	-5.460000e+00	8.349700e+05	3.428156e+03	3.428156e+03
-5.460000e+00	-5.200000e+00	7.853135e+05	4.387738e+03	4.387738e+03
-5.200000e+00	-4.940000e+00	7.202769e+05	3.164405e+03	3.164405e+03
-4.940000e+00	-4.680000e+00	6.796292e+05	7.034681e+03	7.034681e+03
-4.680000e+00	-4.420000e+00	6.113412e+05	2.826818e+03	2.826818e+03
-4.420000e+00	-4.160000e+00	5.554515e+05	2.499132e+03	2.499132e+03
-4.160000e+00	-3.900000e+00	5.004485e+05	2.279574e+03	2.279574e+03
-3.900000e+00	-3.640000e+00	4.499219e+05	2.171513e+03	2.171513e+03
-3.640000e+00	-3.380000e+00	3.968585e+05	1.878999e+03	1.878999e+03
-3.380000e+00	-3.120000e+00	3.439597e+05	1.799557e+03	1.799557e+03
-3.120000e+00	-2.860000e+00	2.964297e+05	1.679259e+03	1.679259e+03
-2.860000e+00	-2.600000e+00	2.479682e+05	1.975800e+03	1.975800e+03
-2.600000e+00	-2.340000e+00	1.978571e+05	1.263327e+03	1.263327e+03
-2.340000e+00	-2.080000e+00	1.484788e+05	1.152216e+03	1.152216e+03
-2.080000e+00	-1.820000e+00	1.059403e+05	9.932556e+02	9.932556e+02
-1.820000e+00	-1.560000e+00	6.641858e+04	7.447257e+02	7.447257e+02
-1.560000e+00	-1.300000e+00	3.212401e+04	4.338269e+02	4.338269e+02
-1.300000e+00	-1.040000e+00	6.286542e+03	1.535450e+02	1.535450e+02
-1.040000e+00	-7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e-01	-5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e-01	-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/fixed_order/Thrust_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_z03_b0
DrawOnly=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_z03_b0
LogY=0
CustomLegend="$\tau$, $z_{\mathrm{cut}} = 0.3, \beta = 0$"
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_z03_b0
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_born/Yodas/13TeV_pt0001_r001_pnorm.yoda/fixed_order/Thrust_z03_b0
ScaledBy=8.37415603203840842e-10
Title=13TeV_pt0001_r001_pnorm
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.300000e+01	-1.274000e+01	2.225951e+04	2.999893e+02	2.999893e+02
-1.274000e+01	-1.248000e+01	2.752735e+04	4.772211e+02	4.772211e+02
-1.248000e+01	-1.222000e+01	3.321946e+04	4.521479e+02	4.521479e+02
-1.222000e+01	-1.196000e+01	4.324992e+04	4.932555e+02	4.932555e+02
-1.196000e+01	-1.170000e+01	4.982000e+04	5.572603e+02	5.572603e+02
-1.170000e+01	-1.144000e+01	5.082454e+04	5.492036e+02	5.492036e+02
-1.144000e+01	-1.118000e+01	4.943542e+04	5.053795e+02	5.053795e+02
-1.118000e+01	-1.092000e+01	4.993062e+04	5.222778e+02	5.222778e+02
-1.092000e+01	-1.066000e+01	5.029542e+04	5.260902e+02	5.260902e+02
-1.066000e+01	-1.040000e+01	5.011788e+04	4.986642e+02	4.986642e+02
-1.040000e+01	-1.014000e+01	4.958250e+04	4.715361e+02	4.715361e+02
-1.014000e+01	-9.880000e+00	5.058431e+04	5.116962e+02	5.116962e+02
-9.880000e+00	-9.620000e+00	5.049142e+04	4.800881e+02	4.800881e+02
-9.620000e+00	-9.360000e+00	5.184654e+04	6.015061e+02	6.015061e+02
-9.360000e+00	-9.100000e+00	5.072219e+04	4.908931e+02	4.908931e+02
-9.100000e+00	-8.840000e+00	5.222323e+04	5.422610e+02	5.422610e+02
-8.840000e+00	-8.580000e+00	5.118812e+04	4.923649e+02	4.923649e+02
-8.580000e+00	-8.320000e+00	5.324927e+04	5.101486e+02	5.101486e+02
-8.320000e+00	-8.060000e+00	5.215373e+04	4.844705e+02	4.844705e+02
-8.060000e+00	-7.800000e+00	5.280727e+04	4.835507e+02	4.835507e+02
-7.800000e+00	-7.540000e+00	5.382765e+04	5.186588e+02	5.186588e+02
-7.540000e+00	-7.280000e+00	5.371854e+04	4.918535e+02	4.918535e+02
-7.280000e+00	-7.020000e+00	5.584019e+04	6.067487e+02	6.067487e+02
-7.020000e+00	-6.760000e+00	5.595635e+04	5.291036e+02	5.291036e+02
-6.760000e+00	-6.500000e+00	5.609085e+04	5.681962e+02	5.681962e+02
-6.500000e+00	-6.240000e+00	5.739962e+04	5.931145e+02	5.931145e+02
-6.240000e+00	-5.980000e+00	5.834096e+04	6.010022e+02	6.010022e+02
-5.980000e+00	-5.720000e+00	6.003631e+04	5.933841e+02	5.933841e+02
-5.720000e+00	-5.460000e+00	6.262231e+04	7.253119e+02	7.253119e+02
-5.460000e+00	-5.200000e+00	6.327769e+04	1.095932e+03	1.095932e+03
-5.200000e+00	-4.940000e+00	6.476869e+04	6.103243e+02	6.103243e+02
-4.940000e+00	-4.680000e+00	6.583427e+04	6.157907e+02	6.157907e+02
-4.680000e+00	-4.420000e+00	6.773812e+04	6.961303e+02	6.961303e+02
-4.420000e+00	-4.160000e+00	6.954250e+04	6.888435e+02	6.888435e+02
-4.160000e+00	-3.900000e+00	7.159115e+04	6.923379e+02	6.923379e+02
-3.900000e+00	-3.640000e+00	7.337808e+04	6.622379e+02	6.622379e+02
-3.640000e+00	-3.380000e+00	7.560869e+04	7.016118e+02	7.016118e+02
-3.380000e+00	-3.120000e+00	7.824381e+04	8.222092e+02	8.222092e+02
-3.120000e+00	-2.860000e+00	7.952977e+04	8.174541e+02	8.174541e+02
-2.860000e+00	-2.600000e+00	8.012919e+04	1.098510e+03	1.098510e+03
-2.600000e+00	-2.340000e+00	8.000050e+04	7.274731e+02	7.274731e+02
-2.340000e+00	-2.080000e+00	7.834558e+04	8.677116e+02	8.677116e+02
-2.080000e+00	-1.820000e+00	7.601173e+04	8.687430e+02	8.687430e+02
-1.820000e+00	-1.560000e+00	6.447969e+04	7.372667e+02	7.372667e+02
-1.560000e+00	-1.300000e+00	3.203607e+04	4.310087e+02	4.310087e+02
-1.300000e+00	-1.040000e+00	6.284773e+03	1.535431e+02	1.535431e+02
-1.040000e+00	-7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e-01	-5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e-01	-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/pheno/JetmassPerp_ungroomed_experimental.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
DrawOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
RatioPlot=1
LogY=0
CustomLegend="$\rho_\perp$ Ungroomed"
YMin=0.
YMax=0.9
RatioPlotReference=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
RatioPlotYLabel=Ratio
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
ScaledBy=3.38596146908352076e-15
Title=HL
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.059923e-05	5.059922e-05	5.059922e-05
-1.078000e+01	-1.056000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.056000e+01	-1.034000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.034000e+01	-1.012000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.012000e+01	-9.900000e+00	5.059923e-05	5.059922e-05	5.059922e-05
-9.900000e+00	-9.680000e+00	5.059923e-05	5.059922e-05	5.059922e-05
-9.680000e+00	-9.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.460000e+00	-9.240000e+00	5.066545e-04	1.602194e-04	1.602194e-04
-9.240000e+00	-9.020000e+00	4.047938e-04	1.431162e-04	1.431162e-04
-9.020000e+00	-8.800000e+00	7.589882e-04	1.959699e-04	1.959699e-04
-8.800000e+00	-8.580000e+00	1.568576e-03	2.817245e-04	2.817245e-04
-8.580000e+00	-8.360000e+00	2.782957e-03	3.752539e-04	3.752539e-04
-8.360000e+00	-8.140000e+00	5.667114e-03	5.354918e-04	5.354918e-04
-8.140000e+00	-7.920000e+00	6.991023e-03	5.951597e-04	5.951597e-04
-7.920000e+00	-7.700000e+00	1.130572e-02	7.682158e-04	7.682158e-04
-7.700000e+00	-7.480000e+00	1.812547e-02	9.580233e-04	9.580233e-04
-7.480000e+00	-7.260000e+00	2.392316e-02	1.110780e-03	1.110780e-03
-7.260000e+00	-7.040000e+00	3.519932e-02	1.335367e-03	1.335367e-03
-7.040000e+00	-6.820000e+00	4.676341e-02	1.561130e-03	1.561130e-03
-6.820000e+00	-6.600000e+00	6.047136e-02	1.765630e-03	1.765630e-03
-6.600000e+00	-6.380000e+00	7.761641e-02	1.983633e-03	1.983633e-03
-6.380000e+00	-6.160000e+00	9.339982e-02	2.176615e-03	2.176615e-03
-6.160000e+00	-5.940000e+00	1.160718e-01	2.431886e-03	2.431886e-03
-5.940000e+00	-5.720000e+00	1.431767e-01	2.711328e-03	2.711328e-03
-5.720000e+00	-5.500000e+00	1.641030e-01	2.885757e-03	2.885757e-03
-5.500000e+00	-5.280000e+00	1.904092e-01	3.104608e-03	3.104608e-03
-5.280000e+00	-5.060000e+00	1.942104e-01	3.136839e-03	3.136839e-03
-5.060000e+00	-4.840000e+00	2.065427e-01	3.246587e-03	3.246587e-03
-4.840000e+00	-4.620000e+00	1.923809e-01	3.122788e-03	3.122788e-03
-4.620000e+00	-4.400000e+00	1.858195e-01	3.075285e-03	3.075285e-03
-4.400000e+00	-4.180000e+00	1.678915e-01	2.993126e-03	2.993126e-03
-4.180000e+00	-3.960000e+00	1.625742e-01	2.875170e-03	2.875170e-03
-3.960000e+00	-3.740000e+00	1.593239e-01	2.844983e-03	2.844983e-03
-3.740000e+00	-3.520000e+00	1.594060e-01	2.846947e-03	2.846947e-03
-3.520000e+00	-3.300000e+00	1.632131e-01	2.875548e-03	2.875548e-03
-3.300000e+00	-3.080000e+00	1.737034e-01	2.969111e-03	2.969111e-03
-3.080000e+00	-2.860000e+00	1.912810e-01	3.119204e-03	3.119204e-03
-2.860000e+00	-2.640000e+00	2.075613e-01	3.246199e-03	3.246199e-03
-2.640000e+00	-2.420000e+00	2.364471e-01	3.466057e-03	3.466057e-03
-2.420000e+00	-2.200000e+00	2.558075e-01	3.605095e-03	3.605095e-03
-2.200000e+00	-1.980000e+00	2.608079e-01	3.638849e-03	3.638849e-03
-1.980000e+00	-1.760000e+00	2.348293e-01	3.461341e-03	3.461341e-03
-1.760000e+00	-1.540000e+00	1.943193e-01	3.140951e-03	3.140951e-03
-1.540000e+00	-1.320000e+00	1.275997e-01	2.555137e-03	2.555137e-03
-1.320000e+00	-1.100000e+00	5.135195e-02	1.697864e-03	1.697864e-03
-1.100000e+00	-8.800000e-01	1.571300e-02	8.926972e-04	8.926972e-04
-8.800000e-01	-6.600000e-01	4.160417e-03	4.595780e-04	4.595780e-04
-6.600000e-01	-4.400000e-01	1.062584e-03	2.318748e-04	2.318748e-04
-4.400000e-01	-2.200000e-01	5.059923e-05	5.059922e-05	5.059922e-05
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_ungroomed_experimental
ScaledBy=1.88041533412833705e-15
Title=HL+UE
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.078000e+01	-1.056000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.056000e+01	-1.034000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.034000e+01	-1.012000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.012000e+01	-9.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.900000e+00	-9.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.680000e+00	-9.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.460000e+00	-9.240000e+00	9.768586e-05	6.907434e-05	6.907434e-05
-9.240000e+00	-9.020000e+00	3.419005e-04	1.292263e-04	1.292263e-04
-9.020000e+00	-8.800000e+00	6.349582e-04	1.761057e-04	1.761057e-04
-8.800000e+00	-8.580000e+00	9.768586e-04	2.184322e-04	2.184322e-04
-8.580000e+00	-8.360000e+00	2.002560e-03	3.127474e-04	3.127474e-04
-8.360000e+00	-8.140000e+00	3.272477e-03	3.997967e-04	3.997967e-04
-8.140000e+00	-7.920000e+00	5.047336e-03	4.976002e-04	4.976002e-04
-7.920000e+00	-7.700000e+00	7.570655e-03	6.080896e-04	6.080896e-04
-7.700000e+00	-7.480000e+00	1.200139e-02	7.672105e-04	7.672105e-04
-7.480000e+00	-7.260000e+00	1.900861e-02	9.637965e-04	9.637965e-04
-7.260000e+00	-7.040000e+00	2.592505e-02	1.138684e-03	1.138684e-03
-7.040000e+00	-6.820000e+00	3.429887e-02	1.298120e-03	1.298120e-03
-6.820000e+00	-6.600000e+00	4.569082e-02	1.514537e-03	1.514537e-03
-6.600000e+00	-6.380000e+00	6.076832e-02	1.726794e-03	1.726794e-03
-6.380000e+00	-6.160000e+00	7.556495e-02	1.930982e-03	1.930982e-03
-6.160000e+00	-5.940000e+00	9.688073e-02	2.206865e-03	2.206865e-03
-5.940000e+00	-5.720000e+00	1.220634e-01	2.444165e-03	2.444165e-03
-5.720000e+00	-5.500000e+00	1.470384e-01	2.684203e-03	2.684203e-03
-5.500000e+00	-5.280000e+00	1.759017e-01	2.933166e-03	2.933166e-03
-5.280000e+00	-5.060000e+00	1.991757e-01	3.124476e-03	3.124476e-03
-5.060000e+00	-4.840000e+00	2.124889e-01	3.223091e-03	3.223091e-03
-4.840000e+00	-4.620000e+00	2.090327e-01	3.201238e-03	3.201238e-03
-4.620000e+00	-4.400000e+00	2.018544e-01	3.166296e-03	3.166296e-03
-4.400000e+00	-4.180000e+00	1.850725e-01	3.025698e-03	3.025698e-03
-4.180000e+00	-3.960000e+00	1.664193e-01	2.860689e-03	2.860689e-03
-3.960000e+00	-3.740000e+00	1.670121e-01	2.861312e-03	2.861312e-03
-3.740000e+00	-3.520000e+00	1.644931e-01	2.839045e-03	2.839045e-03
-3.520000e+00	-3.300000e+00	1.723985e-01	2.903432e-03	2.903432e-03
-3.300000e+00	-3.080000e+00	1.826394e-01	2.994995e-03	2.994995e-03
-3.080000e+00	-2.860000e+00	1.965242e-01	3.107195e-03	3.107195e-03
-2.860000e+00	-2.640000e+00	2.152259e-01	3.263981e-03	3.263981e-03
-2.640000e+00	-2.420000e+00	2.416103e-01	3.448574e-03	3.448574e-03
-2.420000e+00	-2.200000e+00	2.691312e-01	3.628743e-03	3.628743e-03
-2.200000e+00	-1.980000e+00	2.702213e-01	3.646875e-03	3.646875e-03
-1.980000e+00	-1.760000e+00	2.436103e-01	3.461847e-03	3.461847e-03
-1.760000e+00	-1.540000e+00	2.027975e-01	3.149818e-03	3.149818e-03
-1.540000e+00	-1.320000e+00	1.345939e-01	2.578917e-03	2.578917e-03
-1.320000e+00	-1.100000e+00	5.362509e-02	1.623613e-03	1.623613e-03
-1.100000e+00	-8.800000e-01	1.667084e-02	9.055016e-04	9.055016e-04
-8.800000e-01	-6.600000e-01	4.891655e-03	4.929683e-04	4.929683e-04
-6.600000e-01	-4.400000e-01	8.303300e-04	2.013846e-04	2.013846e-04
-4.400000e-01	-2.200000e-01	4.884295e-05	4.884293e-05	4.884293e-05
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/pheno/JetmassPerp_z03_b0.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0 //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
DrawOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0 //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
RatioPlot=1
LogY=0
CustomLegend="$\rho_\perp$, $z_{\mathrm{cut}} = 0.3, \beta = 0$"
YMin=0.
YMax=0.9
RatioPlotReference=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
RatioPlotYLabel=Ratio
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
ScaledBy=3.38596146908352076e-15
Title=HL
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.281023e-02	1.641746e-03	1.641746e-03
-1.078000e+01	-1.056000e+01	6.067968e-02	1.753898e-03	1.753898e-03
-1.056000e+01	-1.034000e+01	6.412059e-02	1.804035e-03	1.804035e-03
-1.034000e+01	-1.012000e+01	6.908814e-02	1.872424e-03	1.872424e-03
-1.012000e+01	-9.900000e+00	6.725223e-02	1.850252e-03	1.850252e-03
-9.900000e+00	-9.680000e+00	7.701709e-02	1.991538e-03	1.991538e-03
-9.680000e+00	-9.460000e+00	7.660459e-02	1.969600e-03	1.969600e-03
-9.460000e+00	-9.240000e+00	8.134791e-02	2.035652e-03	2.035652e-03
-9.240000e+00	-9.020000e+00	7.893805e-02	2.002245e-03	2.002245e-03
-9.020000e+00	-8.800000e+00	7.732655e-02	1.980751e-03	1.980751e-03
-8.800000e+00	-8.580000e+00	7.505050e-02	1.950216e-03	1.950216e-03
-8.580000e+00	-8.360000e+00	7.213095e-02	1.912310e-03	1.912310e-03
-8.360000e+00	-8.140000e+00	7.250195e-02	1.922865e-03	1.922865e-03
-8.140000e+00	-7.920000e+00	7.456641e-02	1.945419e-03	1.945419e-03
-7.920000e+00	-7.700000e+00	6.957391e-02	1.877633e-03	1.877633e-03
-7.700000e+00	-7.480000e+00	6.778127e-02	1.853943e-03	1.853943e-03
-7.480000e+00	-7.260000e+00	6.424632e-02	1.806555e-03	1.806555e-03
-7.260000e+00	-7.040000e+00	6.491882e-02	1.812413e-03	1.812413e-03
-7.040000e+00	-6.820000e+00	6.720305e-02	1.855114e-03	1.855114e-03
-6.820000e+00	-6.600000e+00	6.637368e-02	1.833441e-03	1.833441e-03
-6.600000e+00	-6.380000e+00	6.765932e-02	1.879385e-03	1.879385e-03
-6.380000e+00	-6.160000e+00	6.783809e-02	1.856333e-03	1.856333e-03
-6.160000e+00	-5.940000e+00	6.883377e-02	1.979999e-03	1.979999e-03
-5.940000e+00	-5.720000e+00	6.983395e-02	1.896585e-03	1.896585e-03
-5.720000e+00	-5.500000e+00	7.708818e-02	1.979864e-03	1.979864e-03
-5.500000e+00	-5.280000e+00	7.605064e-02	1.961658e-03	1.961658e-03
-5.280000e+00	-5.060000e+00	8.116882e-02	2.026696e-03	2.026696e-03
-5.060000e+00	-4.840000e+00	9.173491e-02	2.165777e-03	2.165777e-03
-4.840000e+00	-4.620000e+00	9.028736e-02	2.137667e-03	2.137667e-03
-4.620000e+00	-4.400000e+00	9.517991e-02	2.196220e-03	2.196220e-03
-4.400000e+00	-4.180000e+00	1.026867e-01	2.290078e-03	2.290078e-03
-4.180000e+00	-3.960000e+00	1.130475e-01	2.397952e-03	2.397952e-03
-3.960000e+00	-3.740000e+00	1.168775e-01	2.434418e-03	2.434418e-03
-3.740000e+00	-3.520000e+00	1.281378e-01	2.553925e-03	2.553925e-03
-3.520000e+00	-3.300000e+00	1.342870e-01	2.615508e-03	2.615508e-03
-3.300000e+00	-3.080000e+00	1.508213e-01	2.769897e-03	2.769897e-03
-3.080000e+00	-2.860000e+00	1.623699e-01	2.871953e-03	2.871953e-03
-2.860000e+00	-2.640000e+00	1.621968e-01	2.870978e-03	2.870978e-03
-2.640000e+00	-2.420000e+00	1.710970e-01	2.946319e-03	2.946319e-03
-2.420000e+00	-2.200000e+00	1.702309e-01	2.938922e-03	2.938922e-03
-2.200000e+00	-1.980000e+00	1.638872e-01	2.886115e-03	2.886115e-03
-1.980000e+00	-1.760000e+00	1.534386e-01	2.796617e-03	2.796617e-03
-1.760000e+00	-1.540000e+00	1.276533e-01	2.543698e-03	2.543698e-03
-1.540000e+00	-1.320000e+00	8.165482e-02	2.062759e-03	2.062759e-03
-1.320000e+00	-1.100000e+00	2.527177e-02	1.133676e-03	1.133676e-03
-1.100000e+00	-8.800000e-01	5.409550e-03	6.622933e-04	6.622933e-04
-8.800000e-01	-6.600000e-01	7.589882e-04	1.959699e-04	1.959699e-04
-6.600000e-01	-4.400000e-01	5.059923e-05	5.059922e-05	5.059922e-05
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/JetmassPerp_z03_b0
ScaledBy=1.88041533412833705e-15
Title=HL+UE
XLabel=$\ln(\rho_t)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\rho_t)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.400805e-02	1.625127e-03	1.625127e-03
-1.078000e+01	-1.056000e+01	6.025977e-02	1.720487e-03	1.720487e-03
-1.056000e+01	-1.034000e+01	6.306618e-02	1.757488e-03	1.757488e-03
-1.034000e+01	-1.012000e+01	6.858168e-02	1.835442e-03	1.835442e-03
-1.012000e+01	-9.900000e+00	7.040286e-02	1.859724e-03	1.859724e-03
-9.900000e+00	-9.680000e+00	6.914495e-02	1.839571e-03	1.839571e-03
-9.680000e+00	-9.460000e+00	6.851573e-02	1.831322e-03	1.831322e-03
-9.460000e+00	-9.240000e+00	7.512286e-02	1.915553e-03	1.915553e-03
-9.240000e+00	-9.020000e+00	7.176882e-02	1.873594e-03	1.873594e-03
-9.020000e+00	-8.800000e+00	7.151836e-02	1.881278e-03	1.881278e-03
-8.800000e+00	-8.580000e+00	7.267350e-02	1.887115e-03	1.887115e-03
-8.580000e+00	-8.360000e+00	7.092836e-02	1.869291e-03	1.869291e-03
-8.360000e+00	-8.140000e+00	6.538795e-02	1.790663e-03	1.790663e-03
-8.140000e+00	-7.920000e+00	6.808891e-02	1.826925e-03	1.826925e-03
-7.920000e+00	-7.700000e+00	6.467645e-02	1.778316e-03	1.778316e-03
-7.700000e+00	-7.480000e+00	6.337118e-02	1.763539e-03	1.763539e-03
-7.480000e+00	-7.260000e+00	6.028695e-02	1.719985e-03	1.719985e-03
-7.260000e+00	-7.040000e+00	6.177682e-02	1.739321e-03	1.739321e-03
-7.040000e+00	-6.820000e+00	6.676923e-02	1.809362e-03	1.809362e-03
-6.820000e+00	-6.600000e+00	6.402336e-02	1.778543e-03	1.778543e-03
-6.600000e+00	-6.380000e+00	6.036123e-02	1.720980e-03	1.720980e-03
-6.380000e+00	-6.160000e+00	6.291500e-02	1.758296e-03	1.758296e-03
-6.160000e+00	-5.940000e+00	6.508623e-02	1.790731e-03	1.790731e-03
-5.940000e+00	-5.720000e+00	7.350491e-02	1.897944e-03	1.897944e-03
-5.720000e+00	-5.500000e+00	7.083105e-02	1.864588e-03	1.864588e-03
-5.500000e+00	-5.280000e+00	7.333591e-02	1.911777e-03	1.911777e-03
-5.280000e+00	-5.060000e+00	7.771755e-02	1.951725e-03	1.951725e-03
-5.060000e+00	-4.840000e+00	8.148200e-02	1.999579e-03	1.999579e-03
-4.840000e+00	-4.620000e+00	8.699695e-02	2.097305e-03	2.097305e-03
-4.620000e+00	-4.400000e+00	8.934909e-02	2.090378e-03	2.090378e-03
-4.400000e+00	-4.180000e+00	9.468700e-02	2.155474e-03	2.155474e-03
-4.180000e+00	-3.960000e+00	1.052819e-01	2.289367e-03	2.289367e-03
-3.960000e+00	-3.740000e+00	1.079800e-01	2.301126e-03	2.301126e-03
-3.740000e+00	-3.520000e+00	1.257238e-01	2.479642e-03	2.479642e-03
-3.520000e+00	-3.300000e+00	1.400067e-01	2.636489e-03	2.636489e-03
-3.300000e+00	-3.080000e+00	1.593305e-01	2.817883e-03	2.817883e-03
-3.080000e+00	-2.860000e+00	1.736418e-01	2.917062e-03	2.917062e-03
-2.860000e+00	-2.640000e+00	1.918936e-01	3.078358e-03	3.078358e-03
-2.640000e+00	-2.420000e+00	1.971804e-01	3.111807e-03	3.111807e-03
-2.420000e+00	-2.200000e+00	2.026357e-01	3.150547e-03	3.150547e-03
-2.200000e+00	-1.980000e+00	1.806854e-01	2.984263e-03	2.984263e-03
-1.980000e+00	-1.760000e+00	1.617287e-01	2.812940e-03	2.812940e-03
-1.760000e+00	-1.540000e+00	1.317349e-01	2.542619e-03	2.542619e-03
-1.540000e+00	-1.320000e+00	8.148586e-02	1.999219e-03	1.999219e-03
-1.320000e+00	-1.100000e+00	2.091326e-02	1.030755e-03	1.030755e-03
-1.100000e+00	-8.800000e-01	3.858592e-03	4.341255e-04	4.341255e-04
-8.800000e-01	-6.600000e-01	2.930576e-04	1.381487e-04	1.381487e-04
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/pheno/Thrust_ungroomed.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
DrawOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
RatioPlot=1
LogY=0
CustomLegend="$\tau$ Ungroomed"
YMin=0.
YMax=0.9
RatioPlotReference=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
RatioPlotYLabel=Ratio
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
ScaledBy=3.38596146908352076e-15
Title=HL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.078000e+01	-1.056000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.056000e+01	-1.034000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.034000e+01	-1.012000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.012000e+01	-9.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.900000e+00	-9.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.680000e+00	-9.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.460000e+00	-9.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.240000e+00	-9.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.020000e+00	-8.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e+00	-8.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.580000e+00	-8.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.360000e+00	-8.140000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.140000e+00	-7.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.920000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.480000e+00	5.059923e-05	5.059922e-05	5.059922e-05
-7.480000e+00	-7.260000e+00	5.059923e-05	5.059922e-05	5.059922e-05
-7.260000e+00	-7.040000e+00	1.011985e-04	7.155810e-05	7.155810e-05
-7.040000e+00	-6.820000e+00	5.059923e-05	5.059922e-05	5.059922e-05
-6.820000e+00	-6.600000e+00	1.011985e-04	7.155810e-05	7.155810e-05
-6.600000e+00	-6.380000e+00	2.529961e-04	1.131433e-04	1.131433e-04
-6.380000e+00	-6.160000e+00	4.553932e-04	1.517976e-04	1.517976e-04
-6.160000e+00	-5.940000e+00	6.577900e-04	1.824381e-04	1.824381e-04
-5.940000e+00	-5.720000e+00	9.107859e-04	2.146743e-04	2.146743e-04
-5.720000e+00	-5.500000e+00	1.568576e-03	2.817245e-04	2.817245e-04
-5.500000e+00	-5.280000e+00	3.440747e-03	4.172519e-04	4.172519e-04
-5.280000e+00	-5.060000e+00	6.324905e-03	5.657165e-04	5.657165e-04
-5.060000e+00	-4.840000e+00	8.804264e-03	6.674495e-04	6.674495e-04
-4.840000e+00	-4.620000e+00	1.603995e-02	9.008935e-04	9.008935e-04
-4.620000e+00	-4.400000e+00	2.586742e-02	1.144362e-03	1.144362e-03
-4.400000e+00	-4.180000e+00	4.165294e-02	1.454066e-03	1.454066e-03
-4.180000e+00	-3.960000e+00	7.052995e-02	1.892968e-03	1.892968e-03
-3.960000e+00	-3.740000e+00	1.079150e-01	2.350441e-03	2.350441e-03
-3.740000e+00	-3.520000e+00	1.572307e-01	2.821896e-03	2.821896e-03
-3.520000e+00	-3.300000e+00	2.284745e-01	3.404459e-03	3.404459e-03
-3.300000e+00	-3.080000e+00	2.977931e-01	3.900210e-03	3.900210e-03
-3.080000e+00	-2.860000e+00	3.769448e-01	4.375651e-03	4.375651e-03
-2.860000e+00	-2.640000e+00	4.525070e-01	4.791567e-03	4.791567e-03
-2.640000e+00	-2.420000e+00	5.164627e-01	5.120962e-03	5.120962e-03
-2.420000e+00	-2.200000e+00	5.354300e-01	5.222059e-03	5.222059e-03
-2.200000e+00	-1.980000e+00	5.213223e-01	5.145143e-03	5.145143e-03
-1.980000e+00	-1.760000e+00	4.638882e-01	4.867278e-03	4.867278e-03
-1.760000e+00	-1.540000e+00	3.663780e-01	4.372124e-03	4.372124e-03
-1.540000e+00	-1.320000e+00	2.448734e-01	3.528653e-03	3.528653e-03
-1.320000e+00	-1.100000e+00	9.697123e-02	2.236323e-03	2.236323e-03
-1.100000e+00	-8.800000e-01	2.353165e-03	5.315357e-04	5.315357e-04
-8.800000e-01	-6.600000e-01	5.059923e-05	5.059922e-05	5.059922e-05
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_ungroomed
ScaledBy=1.88041533412833705e-15
Title=HL+UE
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.078000e+01	-1.056000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.056000e+01	-1.034000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.034000e+01	-1.012000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.012000e+01	-9.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.900000e+00	-9.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.680000e+00	-9.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.460000e+00	-9.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.240000e+00	-9.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.020000e+00	-8.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e+00	-8.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.580000e+00	-8.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.360000e+00	-8.140000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.140000e+00	-7.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.920000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.480000e+00	-7.260000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.260000e+00	-7.040000e+00	4.884295e-05	4.884293e-05	4.884293e-05
-7.040000e+00	-6.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.820000e+00	-6.600000e+00	4.884295e-05	4.884293e-05	4.884293e-05
-6.600000e+00	-6.380000e+00	9.768586e-05	6.907434e-05	6.907434e-05
-6.380000e+00	-6.160000e+00	4.884295e-05	4.884293e-05	4.884293e-05
-6.160000e+00	-5.940000e+00	1.953717e-04	9.768587e-05	9.768587e-05
-5.940000e+00	-5.720000e+00	1.465288e-04	8.459844e-05	8.459844e-05
-5.720000e+00	-5.500000e+00	5.372723e-04	1.619937e-04	1.619937e-04
-5.500000e+00	-5.280000e+00	3.907435e-04	1.381487e-04	1.381487e-04
-5.280000e+00	-5.060000e+00	1.416445e-03	2.630273e-04	2.630273e-04
-5.060000e+00	-4.840000e+00	2.086526e-03	3.238227e-04	3.238227e-04
-4.840000e+00	-4.620000e+00	4.053964e-03	4.449803e-04	4.449803e-04
-4.620000e+00	-4.400000e+00	7.277595e-03	5.962041e-04	5.962041e-04
-4.400000e+00	-4.180000e+00	1.284569e-02	7.920993e-04	7.920993e-04
-4.180000e+00	-3.960000e+00	2.324924e-02	1.065627e-03	1.065627e-03
-3.960000e+00	-3.740000e+00	3.873466e-02	1.377018e-03	1.377018e-03
-3.740000e+00	-3.520000e+00	6.438959e-02	1.777310e-03	1.777310e-03
-3.520000e+00	-3.300000e+00	1.019389e-01	2.236429e-03	2.236429e-03
-3.300000e+00	-3.080000e+00	1.670691e-01	2.861844e-03	2.861844e-03
-3.080000e+00	-2.860000e+00	2.566440e-01	3.564581e-03	3.564581e-03
-2.860000e+00	-2.640000e+00	3.694983e-01	4.254868e-03	4.254868e-03
-2.640000e+00	-2.420000e+00	5.065109e-01	4.988592e-03	4.988592e-03
-2.420000e+00	-2.200000e+00	6.271982e-01	5.554382e-03	5.554382e-03
-2.200000e+00	-1.980000e+00	6.985086e-01	5.862262e-03	5.862262e-03
-1.980000e+00	-1.760000e+00	6.707773e-01	5.738236e-03	5.738236e-03
-1.760000e+00	-1.540000e+00	5.251468e-01	5.084964e-03	5.084964e-03
-1.540000e+00	-1.320000e+00	3.327065e-01	4.052592e-03	4.052592e-03
-1.320000e+00	-1.100000e+00	1.312035e-01	2.537696e-03	2.537696e-03
-1.100000e+00	-8.800000e-01	2.635725e-03	3.650320e-04	3.650320e-04
-8.800000e-01	-6.600000e-01	4.884295e-05	4.884293e-05	4.884293e-05
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/pheno/Thrust_z03_b1.dat <==
# BEGIN PLOT
LegendOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1 //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
DrawOnly=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1 //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
RatioPlot=1
LogY=0
CustomLegend="$\tau$, $z_{\mathrm{cut}} = 0.3, \beta = 1$"
YMin=0.
YMax=0.9
RatioPlotReference=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
RatioPlotYLabel=Ratio
LegendXPos=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_hadron_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
ScaledBy=3.38596146908352076e-15
Title=HL
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	5.059923e-05	5.059922e-05	5.059922e-05
-1.078000e+01	-1.056000e+01	2.023969e-04	1.011984e-04	1.011984e-04
-1.056000e+01	-1.034000e+01	2.529961e-04	1.131433e-04	1.131433e-04
-1.034000e+01	-1.012000e+01	1.517976e-04	8.764042e-05	8.764042e-05
-1.012000e+01	-9.900000e+00	4.553932e-04	1.517976e-04	1.517976e-04
-9.900000e+00	-9.680000e+00	9.107859e-04	2.146743e-04	2.146743e-04
-9.680000e+00	-9.460000e+00	8.095877e-04	2.023969e-04	2.023969e-04
-9.460000e+00	-9.240000e+00	1.568576e-03	2.817245e-04	2.817245e-04
-9.240000e+00	-9.020000e+00	2.428763e-03	3.505617e-04	3.505617e-04
-9.020000e+00	-8.800000e+00	2.681759e-03	3.683679e-04	3.683679e-04
-8.800000e+00	-8.580000e+00	4.756327e-03	4.905775e-04	4.905775e-04
-8.580000e+00	-8.360000e+00	7.319318e-03	6.108308e-04	6.108308e-04
-8.360000e+00	-8.140000e+00	8.703500e-03	6.636359e-04	6.636359e-04
-8.140000e+00	-7.920000e+00	1.118635e-02	7.561432e-04	7.561432e-04
-7.920000e+00	-7.700000e+00	1.478635e-02	8.653801e-04	8.653801e-04
-7.700000e+00	-7.480000e+00	2.116742e-02	1.035471e-03	1.035471e-03
-7.480000e+00	-7.260000e+00	2.550200e-02	1.135950e-03	1.135950e-03
-7.260000e+00	-7.040000e+00	3.030893e-02	1.238389e-03	1.238389e-03
-7.040000e+00	-6.820000e+00	3.977532e-02	1.420703e-03	1.420703e-03
-6.820000e+00	-6.600000e+00	4.372894e-02	1.487731e-03	1.487731e-03
-6.600000e+00	-6.380000e+00	5.349177e-02	1.645338e-03	1.645338e-03
-6.380000e+00	-6.160000e+00	6.015150e-02	1.747038e-03	1.747038e-03
-6.160000e+00	-5.940000e+00	7.178641e-02	1.908107e-03	1.908107e-03
-5.940000e+00	-5.720000e+00	7.835900e-02	1.993174e-03	1.993174e-03
-5.720000e+00	-5.500000e+00	8.505491e-02	2.096277e-03	2.096277e-03
-5.500000e+00	-5.280000e+00	9.755577e-02	2.223980e-03	2.223980e-03
-5.280000e+00	-5.060000e+00	1.031351e-01	2.289786e-03	2.289786e-03
-5.060000e+00	-4.840000e+00	1.203253e-01	2.553268e-03	2.553268e-03
-4.840000e+00	-4.620000e+00	1.286633e-01	2.552770e-03	2.552770e-03
-4.620000e+00	-4.400000e+00	1.432672e-01	2.699528e-03	2.699528e-03
-4.400000e+00	-4.180000e+00	1.566823e-01	2.834563e-03	2.834563e-03
-4.180000e+00	-3.960000e+00	1.820123e-01	3.042154e-03	3.042154e-03
-3.960000e+00	-3.740000e+00	1.899815e-01	3.105290e-03	3.105290e-03
-3.740000e+00	-3.520000e+00	2.133013e-01	3.299770e-03	3.299770e-03
-3.520000e+00	-3.300000e+00	2.439889e-01	3.520249e-03	3.520249e-03
-3.300000e+00	-3.080000e+00	2.637391e-01	3.665282e-03	3.665282e-03
-3.080000e+00	-2.860000e+00	2.845515e-01	3.803225e-03	3.803225e-03
-2.860000e+00	-2.640000e+00	3.039825e-01	3.936993e-03	3.936993e-03
-2.640000e+00	-2.420000e+00	3.169175e-01	4.011882e-03	4.011882e-03
-2.420000e+00	-2.200000e+00	3.174264e-01	4.021897e-03	4.021897e-03
-2.200000e+00	-1.980000e+00	2.907937e-01	3.843164e-03	3.843164e-03
-1.980000e+00	-1.760000e+00	2.538810e-01	3.592038e-03	3.592038e-03
-1.760000e+00	-1.540000e+00	2.038725e-01	3.222652e-03	3.222652e-03
-1.540000e+00	-1.320000e+00	1.278994e-01	2.567182e-03	2.567182e-03
-1.320000e+00	-1.100000e+00	3.697637e-02	1.426602e-03	1.426602e-03
-1.100000e+00	-8.800000e-01	6.071905e-04	1.752808e-04	1.752808e-04
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/jeremy/BUSD/sherpa/pp_thrust/eshapes_full_pnorm.yoda/EVENT_SHAPES/Thrust_z03_b1
ScaledBy=1.88041533412833705e-15
Title=HL+UE
XLabel=$\ln(\tau)$
YLabel=$1/ \sigma \, \mathrm{d}\sigma/\mathrm{d}\ln(\tau)$
# xlow	 xhigh	 val	 errminus	 errplus
-1.100000e+01	-1.078000e+01	9.768586e-05	6.907434e-05	6.907434e-05
-1.078000e+01	-1.056000e+01	3.419005e-04	1.292263e-04	1.292263e-04
-1.056000e+01	-1.034000e+01	1.465288e-04	8.459844e-05	8.459844e-05
-1.034000e+01	-1.012000e+01	4.395864e-04	1.465288e-04	1.465288e-04
-1.012000e+01	-9.900000e+00	5.372723e-04	1.619937e-04	1.619937e-04
-9.900000e+00	-9.680000e+00	5.861155e-04	1.691969e-04	1.691969e-04
-9.680000e+00	-9.460000e+00	9.280159e-04	2.129014e-04	2.129014e-04
-9.460000e+00	-9.240000e+00	1.269916e-03	2.490511e-04	2.490511e-04
-9.240000e+00	-9.020000e+00	1.968015e-03	3.114907e-04	3.114907e-04
-9.020000e+00	-8.800000e+00	2.833750e-03	3.720906e-04	3.720906e-04
-8.800000e+00	-8.580000e+00	3.907435e-03	4.368645e-04	4.368645e-04
-8.580000e+00	-8.360000e+00	4.786609e-03	4.835204e-04	4.835204e-04
-8.360000e+00	-8.140000e+00	5.616936e-03	5.237821e-04	5.237821e-04
-8.140000e+00	-7.920000e+00	9.426686e-03	6.785478e-04	6.785478e-04
-7.920000e+00	-7.700000e+00	1.152693e-02	7.503395e-04	7.503395e-04
-7.700000e+00	-7.480000e+00	1.421330e-02	8.331981e-04	8.331981e-04
-7.480000e+00	-7.260000e+00	1.895106e-02	9.645707e-04	9.645707e-04
-7.260000e+00	-7.040000e+00	2.267003e-02	1.056592e-03	1.056592e-03
-7.040000e+00	-6.820000e+00	2.965639e-02	1.203747e-03	1.203747e-03
-6.820000e+00	-6.600000e+00	3.419487e-02	1.292454e-03	1.292454e-03
-6.600000e+00	-6.380000e+00	4.166100e-02	1.427651e-03	1.427651e-03
-6.380000e+00	-6.160000e+00	4.920773e-02	1.559894e-03	1.559894e-03
-6.160000e+00	-5.940000e+00	5.567232e-02	1.649977e-03	1.649977e-03
-5.940000e+00	-5.720000e+00	6.241000e-02	1.748366e-03	1.748366e-03
-5.720000e+00	-5.500000e+00	7.199423e-02	1.878552e-03	1.878552e-03
-5.500000e+00	-5.280000e+00	7.623536e-02	1.931500e-03	1.931500e-03
-5.280000e+00	-5.060000e+00	8.641186e-02	2.055291e-03	2.055291e-03
-5.060000e+00	-4.840000e+00	9.804445e-02	2.191589e-03	2.191589e-03
-4.840000e+00	-4.620000e+00	1.087803e-01	2.308420e-03	2.308420e-03
-4.620000e+00	-4.400000e+00	1.216010e-01	2.443494e-03	2.443494e-03
-4.400000e+00	-4.180000e+00	1.333447e-01	2.556660e-03	2.556660e-03
-4.180000e+00	-3.960000e+00	1.567639e-01	2.791107e-03	2.791107e-03
-3.960000e+00	-3.740000e+00	1.734309e-01	2.920715e-03	2.920715e-03
-3.740000e+00	-3.520000e+00	2.036721e-01	3.166176e-03	3.166176e-03
-3.520000e+00	-3.300000e+00	2.313217e-01	3.366486e-03	3.366486e-03
-3.300000e+00	-3.080000e+00	2.639535e-01	3.608496e-03	3.608496e-03
-3.080000e+00	-2.860000e+00	3.095330e-01	3.915144e-03	3.915144e-03
-2.860000e+00	-2.640000e+00	3.409840e-01	4.108805e-03	4.108805e-03
-2.640000e+00	-2.420000e+00	3.613249e-01	4.208764e-03	4.208764e-03
-2.420000e+00	-2.200000e+00	3.727630e-01	4.280994e-03	4.280994e-03
-2.200000e+00	-1.980000e+00	3.492629e-01	4.139210e-03	4.139210e-03
-1.980000e+00	-1.760000e+00	2.976305e-01	3.828853e-03	3.828853e-03
-1.760000e+00	-1.540000e+00	2.295880e-01	3.355449e-03	3.355449e-03
-1.540000e+00	-1.320000e+00	1.431748e-01	2.646883e-03	2.646883e-03
-1.320000e+00	-1.100000e+00	4.205198e-02	1.438053e-03	1.438053e-03
-1.100000e+00	-8.800000e-01	3.419005e-04	1.292263e-04	1.292263e-04
-8.800000e-01	-6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e-01	-4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e-01	-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


